Efficient Open Set Single Image Test Time Adaptation of Vision Language Models

Adapting models to dynamic, real-world environments characterized by shifting data distributions and unseen test scenarios is a critical challenge in deep learning. In this paper, we consider a realistic and challenging Test-Time Adaptation setting, where a model must continuously adapt to test samples that arrive sequentially, one at a time, while distinguishing between known and unknown classes. Current Test-Time Adaptation methods operate under closed-set assumptions or batch processing, differing from the real-world open-set scenarios. We address this limitation by establishing a comprehensive benchmark for {\em Open-set Single-image Test-Time Adaptation using Vision-Language Models}. Furthermore, we propose ROSITA, a novel framework that leverages dynamically updated feature banks to identify reliable test samples and employs a contrastive learning objective to improve the separation between known and unknown classes. Our approach effectively adapts models to domain shifts for known classes while rejecting unfamiliar samples. Extensive experiments across diverse real-world benchmarks demonstrate that ROSITA sets a new state-of-the-art in open-set TTA, achieving both strong performance and computational efficiency for real-time deployment. Our code can be found at the project site https://manogna-s.github.io/rosita/

==> data/cifar10OOD_MNIST_ZSEval_ID_data.dat <==
id
2.219238281250000000e-01
2.493896484375000000e-01
2.459716796875000000e-01
2.561035156250000000e-01
2.548828125000000000e-01
2.512207031250000000e-01
2.553710937500000000e-01
2.875976562500000000e-01
2.697753906250000000e-01
2.004394531250000000e-01
2.167968750000000000e-01
2.033691406250000000e-01
2.175292968750000000e-01
2.644042968750000000e-01
2.695312500000000000e-01
2.622070312500000000e-01
2.636718750000000000e-01
2.687988281250000000e-01
2.314453125000000000e-01
2.656250000000000000e-01
2.646484375000000000e-01
2.678222656250000000e-01
2.546386718750000000e-01
2.609863281250000000e-01
2.398681640625000000e-01
2.368164062500000000e-01
2.712402343750000000e-01
2.432861328125000000e-01
2.514648437500000000e-01
2.675781250000000000e-01
2.536621093750000000e-01
2.517089843750000000e-01
2.252197265625000000e-01
1.994628906250000000e-01
2.252197265625000000e-01
2.438964843750000000e-01
2.526855468750000000e-01
2.225341796875000000e-01
2.341308593750000000e-01
2.105712890625000000e-01
2.641601562500000000e-01
2.521972656250000000e-01
2.822265625000000000e-01
2.316894531250000000e-01
2.910156250000000000e-01
2.521972656250000000e-01
2.607421875000000000e-01
2.565917968750000000e-01
2.565917968750000000e-01
2.292480468750000000e-01
2.861328125000000000e-01
2.709960937500000000e-01
2.302246093750000000e-01
2.766113281250000000e-01
2.490234375000000000e-01
2.441406250000000000e-01
2.414550781250000000e-01
2.634277343750000000e-01
2.734375000000000000e-01
2.391357421875000000e-01
2.231445312500000000e-01
2.471923828125000000e-01
2.817382812500000000e-01
2.475585937500000000e-01
2.261962890625000000e-01
2.094726562500000000e-01
2.463378906250000000e-01
2.614746093750000000e-01
2.468261718750000000e-01
2.226562500000000000e-01
2.629394531250000000e-01
2.509765625000000000e-01
2.578125000000000000e-01
2.382812500000000000e-01
2.474365234375000000e-01
2.416992187500000000e-01
2.568359375000000000e-01
2.447509765625000000e-01
2.269287109375000000e-01
2.524414062500000000e-01
2.768554687500000000e-01
2.357177734375000000e-01
2.651367187500000000e-01
2.678222656250000000e-01
2.770996093750000000e-01
2.692871093750000000e-01
2.384033203125000000e-01
2.541503906250000000e-01
2.568359375000000000e-01
2.575683593750000000e-01
2.570800781250000000e-01
2.320556640625000000e-01
2.548828125000000000e-01
2.150878906250000000e-01
2.663574218750000000e-01
2.504882812500000000e-01
2.753906250000000000e-01
2.595214843750000000e-01
2.292480468750000000e-01
2.636718750000000000e-01
2.690429687500000000e-01
2.653808593750000000e-01
2.478027343750000000e-01
2.156982421875000000e-01
2.626953125000000000e-01
2.641601562500000000e-01
2.445068359375000000e-01
2.636718750000000000e-01
2.416992187500000000e-01
2.680664062500000000e-01
2.248535156250000000e-01
2.342529296875000000e-01
2.683105468750000000e-01
2.298583984375000000e-01
2.364501953125000000e-01
2.546386718750000000e-01
2.678222656250000000e-01
2.536621093750000000e-01
2.474365234375000000e-01
2.534179687500000000e-01
2.724609375000000000e-01
2.457275390625000000e-01
2.481689453125000000e-01
2.524414062500000000e-01
2.534179687500000000e-01
2.409667968750000000e-01
2.675781250000000000e-01
2.590332031250000000e-01
2.303466796875000000e-01
2.690429687500000000e-01
2.580566406250000000e-01
2.651367187500000000e-01
2.502441406250000000e-01
2.756347656250000000e-01
2.529296875000000000e-01
2.509765625000000000e-01
2.690429687500000000e-01
2.592773437500000000e-01
2.239990234375000000e-01
2.690429687500000000e-01
2.661132812500000000e-01
2.758789062500000000e-01
2.697753906250000000e-01
2.622070312500000000e-01
2.573242187500000000e-01
2.268066406250000000e-01
2.471923828125000000e-01
2.231445312500000000e-01
2.418212890625000000e-01
2.709960937500000000e-01
2.543945312500000000e-01
2.305908203125000000e-01
2.729492187500000000e-01
2.512207031250000000e-01
2.563476562500000000e-01
2.531738281250000000e-01
2.585449218750000000e-01
2.541503906250000000e-01
2.553710937500000000e-01
2.332763671875000000e-01
2.441406250000000000e-01
2.736816406250000000e-01
2.570800781250000000e-01
2.338867187500000000e-01
2.680664062500000000e-01
2.666015625000000000e-01
2.546386718750000000e-01
2.849121093750000000e-01
2.658691406250000000e-01
2.761230468750000000e-01
1.965332031250000000e-01
2.514648437500000000e-01
2.712402343750000000e-01
2.770996093750000000e-01
2.205810546875000000e-01
2.329101562500000000e-01
2.174072265625000000e-01
2.500000000000000000e-01
2.275390625000000000e-01
2.575683593750000000e-01
2.321777343750000000e-01
2.534179687500000000e-01
2.209472656250000000e-01
2.504882812500000000e-01
2.359619140625000000e-01
2.573242187500000000e-01
2.474365234375000000e-01
2.673339843750000000e-01
2.661132812500000000e-01
2.692871093750000000e-01
2.778320312500000000e-01
2.335205078125000000e-01
2.490234375000000000e-01
2.380371093750000000e-01
2.695312500000000000e-01
2.548828125000000000e-01
2.329101562500000000e-01
2.462158203125000000e-01
2.398681640625000000e-01
2.326660156250000000e-01
2.661132812500000000e-01
2.482910156250000000e-01
2.741699218750000000e-01
2.697753906250000000e-01
2.758789062500000000e-01
2.203369140625000000e-01
2.619628906250000000e-01
2.700195312500000000e-01
2.675781250000000000e-01
2.434082031250000000e-01
2.685546875000000000e-01
2.548828125000000000e-01
1.999511718750000000e-01
2.805175781250000000e-01
2.551269531250000000e-01
2.570800781250000000e-01
2.604980468750000000e-01
2.585449218750000000e-01
2.663574218750000000e-01
2.443847656250000000e-01
2.543945312500000000e-01
2.646484375000000000e-01
2.469482421875000000e-01
2.639160156250000000e-01
2.668457031250000000e-01
2.125244140625000000e-01
2.519531250000000000e-01
2.612304687500000000e-01
2.399902343750000000e-01
2.404785156250000000e-01
2.597656250000000000e-01
2.565917968750000000e-01
2.412109375000000000e-01
2.641601562500000000e-01
2.276611328125000000e-01
2.534179687500000000e-01
2.797851562500000000e-01
2.492675781250000000e-01
2.414550781250000000e-01
2.247314453125000000e-01
2.152099609375000000e-01
2.210693359375000000e-01
2.419433593750000000e-01
2.449951171875000000e-01
2.763671875000000000e-01
2.734375000000000000e-01
2.675781250000000000e-01
2.382812500000000000e-01
2.580566406250000000e-01
2.291259765625000000e-01
2.434082031250000000e-01
2.391357421875000000e-01
2.398681640625000000e-01
2.636718750000000000e-01
2.758789062500000000e-01
2.125244140625000000e-01
2.136230468750000000e-01
2.573242187500000000e-01
2.463378906250000000e-01
2.692871093750000000e-01
2.110595703125000000e-01
2.622070312500000000e-01
2.646484375000000000e-01
2.283935546875000000e-01
2.368164062500000000e-01
2.463378906250000000e-01
2.687988281250000000e-01
2.368164062500000000e-01
2.592773437500000000e-01
2.213134765625000000e-01
2.493896484375000000e-01
2.612304687500000000e-01
2.164306640625000000e-01
2.758789062500000000e-01
2.539062500000000000e-01
1.915283203125000000e-01
2.341308593750000000e-01
2.617187500000000000e-01
2.348632812500000000e-01
2.020263671875000000e-01
2.521972656250000000e-01
2.497558593750000000e-01
2.388916015625000000e-01
2.697753906250000000e-01
2.595214843750000000e-01
2.253417968750000000e-01
2.207031250000000000e-01
2.452392578125000000e-01
2.481689453125000000e-01
2.531738281250000000e-01
2.340087890625000000e-01
2.526855468750000000e-01
2.270507812500000000e-01
2.741699218750000000e-01
2.734375000000000000e-01
2.130126953125000000e-01
2.692871093750000000e-01
2.517089843750000000e-01
2.297363281250000000e-01
2.365722656250000000e-01
2.709960937500000000e-01
2.597656250000000000e-01
2.341308593750000000e-01
2.800292968750000000e-01
2.695312500000000000e-01
2.622070312500000000e-01
2.484130859375000000e-01
2.193603515625000000e-01
2.425537109375000000e-01
2.744140625000000000e-01
2.814941406250000000e-01
2.690429687500000000e-01
2.277832031250000000e-01
2.636718750000000000e-01
2.174072265625000000e-01
2.607421875000000000e-01
2.066650390625000000e-01
2.429199218750000000e-01
2.216796875000000000e-01
2.517089843750000000e-01
2.729492187500000000e-01
2.614746093750000000e-01
2.678222656250000000e-01
2.629394531250000000e-01
1.987304687500000000e-01
2.602539062500000000e-01
2.602539062500000000e-01
2.539062500000000000e-01
2.724609375000000000e-01
2.680664062500000000e-01
2.432861328125000000e-01
2.722167968750000000e-01
2.648925781250000000e-01
2.247314453125000000e-01
2.722167968750000000e-01
2.216796875000000000e-01
2.609863281250000000e-01
2.746582031250000000e-01
2.827148437500000000e-01
2.556152343750000000e-01
2.600097656250000000e-01
2.558593750000000000e-01
2.432861328125000000e-01
2.194824218750000000e-01
2.192382812500000000e-01
2.512207031250000000e-01
2.670898437500000000e-01
2.418212890625000000e-01
2.609863281250000000e-01
2.636718750000000000e-01
2.421875000000000000e-01
2.460937500000000000e-01
2.602539062500000000e-01
2.377929687500000000e-01
2.619628906250000000e-01
2.237548828125000000e-01
2.152099609375000000e-01
2.507324218750000000e-01
2.619628906250000000e-01
2.502441406250000000e-01
2.709960937500000000e-01
2.539062500000000000e-01
2.653808593750000000e-01
2.700195312500000000e-01
2.619628906250000000e-01
2.663574218750000000e-01
2.170410156250000000e-01
2.658691406250000000e-01
2.675781250000000000e-01
2.409667968750000000e-01
2.517089843750000000e-01
2.366943359375000000e-01
2.536621093750000000e-01
2.399902343750000000e-01
2.541503906250000000e-01
2.434082031250000000e-01
2.561035156250000000e-01
2.272949218750000000e-01
2.404785156250000000e-01
2.421875000000000000e-01
2.512207031250000000e-01
2.241210937500000000e-01
2.440185546875000000e-01
1.900634765625000000e-01
2.164306640625000000e-01
2.342529296875000000e-01
2.727050781250000000e-01
2.365722656250000000e-01
2.646484375000000000e-01
2.832031250000000000e-01
2.492675781250000000e-01
2.438964843750000000e-01
2.585449218750000000e-01
2.484130859375000000e-01
2.580566406250000000e-01
2.342529296875000000e-01
2.175292968750000000e-01
2.214355468750000000e-01
2.382812500000000000e-01
2.187500000000000000e-01
2.272949218750000000e-01
2.292480468750000000e-01
2.590332031250000000e-01
2.393798828125000000e-01
2.316894531250000000e-01
2.595214843750000000e-01
2.452392578125000000e-01
2.651367187500000000e-01
2.524414062500000000e-01
2.431640625000000000e-01
2.651367187500000000e-01
2.766113281250000000e-01
2.492675781250000000e-01
2.524414062500000000e-01
2.722167968750000000e-01
2.666015625000000000e-01
2.418212890625000000e-01
2.128906250000000000e-01
2.310791015625000000e-01
2.761230468750000000e-01
2.768554687500000000e-01
2.622070312500000000e-01
2.690429687500000000e-01
2.465820312500000000e-01
2.235107421875000000e-01
2.668457031250000000e-01
2.347412109375000000e-01
2.727050781250000000e-01
2.492675781250000000e-01
2.354736328125000000e-01
2.386474609375000000e-01
1.884765625000000000e-01
2.360839843750000000e-01
2.209472656250000000e-01
2.452392578125000000e-01
2.416992187500000000e-01
2.734375000000000000e-01
2.622070312500000000e-01
2.230224609375000000e-01
2.125244140625000000e-01
2.543945312500000000e-01
2.426757812500000000e-01
2.313232421875000000e-01
2.536621093750000000e-01
2.546386718750000000e-01
2.482910156250000000e-01
2.329101562500000000e-01
2.270507812500000000e-01
2.258300781250000000e-01
2.683105468750000000e-01
2.126464843750000000e-01
2.343750000000000000e-01
2.619628906250000000e-01
2.675781250000000000e-01
2.385253906250000000e-01
1.940917968750000000e-01
2.526855468750000000e-01
2.464599609375000000e-01
2.396240234375000000e-01
2.232666015625000000e-01
2.646484375000000000e-01
2.797851562500000000e-01
2.714843750000000000e-01
2.575683593750000000e-01
2.653808593750000000e-01
2.211914062500000000e-01
2.529296875000000000e-01
2.268066406250000000e-01
2.663574218750000000e-01
2.561035156250000000e-01
2.736816406250000000e-01
2.239990234375000000e-01
2.464599609375000000e-01
2.634277343750000000e-01
2.431640625000000000e-01
2.094726562500000000e-01
2.541503906250000000e-01
2.415771484375000000e-01
2.585449218750000000e-01
2.147216796875000000e-01
2.269287109375000000e-01
2.504882812500000000e-01
2.464599609375000000e-01
2.717285156250000000e-01
2.214355468750000000e-01
2.408447265625000000e-01
2.519531250000000000e-01
2.824707031250000000e-01
2.406005859375000000e-01
2.463378906250000000e-01
2.373046875000000000e-01
2.583007812500000000e-01
2.482910156250000000e-01
2.636718750000000000e-01
2.573242187500000000e-01
2.519531250000000000e-01
2.476806640625000000e-01
2.504882812500000000e-01
2.619628906250000000e-01
2.573242187500000000e-01
2.668457031250000000e-01
2.388916015625000000e-01
2.753906250000000000e-01
2.641601562500000000e-01
2.100830078125000000e-01
2.600097656250000000e-01
2.126464843750000000e-01
2.714843750000000000e-01
2.355957031250000000e-01
2.148437500000000000e-01
2.600097656250000000e-01
2.690429687500000000e-01
2.475585937500000000e-01
2.397460937500000000e-01
2.751464843750000000e-01
2.524414062500000000e-01
2.443847656250000000e-01
2.824707031250000000e-01
2.539062500000000000e-01
2.441406250000000000e-01
2.709960937500000000e-01
2.470703125000000000e-01
2.158203125000000000e-01
2.358398437500000000e-01
2.205810546875000000e-01
2.587890625000000000e-01
2.299804687500000000e-01
2.106933593750000000e-01
2.415771484375000000e-01
2.685546875000000000e-01
2.486572265625000000e-01
2.257080078125000000e-01
2.170410156250000000e-01
2.080078125000000000e-01
2.756347656250000000e-01
2.558593750000000000e-01
2.719726562500000000e-01
2.561035156250000000e-01
2.756347656250000000e-01
2.866210937500000000e-01
2.724609375000000000e-01
2.498779296875000000e-01
2.734375000000000000e-01
2.646484375000000000e-01
2.340087890625000000e-01
2.814941406250000000e-01
2.600097656250000000e-01
2.436523437500000000e-01
2.585449218750000000e-01
2.512207031250000000e-01
2.761230468750000000e-01
2.465820312500000000e-01
2.587890625000000000e-01
2.470703125000000000e-01
2.531738281250000000e-01
2.614746093750000000e-01
2.387695312500000000e-01
2.502441406250000000e-01
2.360839843750000000e-01
2.644042968750000000e-01
2.614746093750000000e-01
2.489013671875000000e-01
2.437744140625000000e-01
2.310791015625000000e-01
2.622070312500000000e-01
2.386474609375000000e-01
2.502441406250000000e-01
2.551269531250000000e-01
2.429199218750000000e-01
2.186279296875000000e-01
2.580566406250000000e-01
2.301025390625000000e-01
2.753906250000000000e-01
2.729492187500000000e-01
2.631835937500000000e-01
2.492675781250000000e-01
2.192382812500000000e-01
2.685546875000000000e-01
2.451171875000000000e-01
2.751464843750000000e-01
2.578125000000000000e-01
2.685546875000000000e-01
2.348632812500000000e-01
2.149658203125000000e-01
2.646484375000000000e-01
2.614746093750000000e-01
2.536621093750000000e-01
2.629394531250000000e-01
2.690429687500000000e-01
2.546386718750000000e-01
2.286376953125000000e-01
2.387695312500000000e-01
2.641601562500000000e-01
2.587890625000000000e-01
2.917480468750000000e-01
2.770996093750000000e-01
2.352294921875000000e-01
2.573242187500000000e-01
2.617187500000000000e-01
2.580566406250000000e-01
2.836914062500000000e-01
2.294921875000000000e-01
2.543945312500000000e-01
2.446289062500000000e-01
2.893066406250000000e-01
2.583007812500000000e-01
2.347412109375000000e-01
2.631835937500000000e-01
2.709960937500000000e-01
2.556152343750000000e-01
2.191162109375000000e-01
2.258300781250000000e-01
2.491455078125000000e-01
2.517089843750000000e-01
2.263183593750000000e-01
2.192382812500000000e-01
2.819824218750000000e-01
2.304687500000000000e-01
2.460937500000000000e-01
2.644042968750000000e-01
1.972656250000000000e-01
1.984863281250000000e-01
2.604980468750000000e-01
2.780761718750000000e-01
2.546386718750000000e-01
2.509765625000000000e-01
2.556152343750000000e-01
2.609863281250000000e-01
2.619628906250000000e-01
2.304687500000000000e-01
2.418212890625000000e-01
2.600097656250000000e-01
2.695312500000000000e-01
2.678222656250000000e-01
2.319335937500000000e-01
2.534179687500000000e-01
2.373046875000000000e-01
2.761230468750000000e-01
2.648925781250000000e-01
2.395019531250000000e-01
2.690429687500000000e-01
2.634277343750000000e-01
2.395019531250000000e-01
2.614746093750000000e-01
2.570800781250000000e-01
2.617187500000000000e-01
2.241210937500000000e-01
2.104492187500000000e-01
2.521972656250000000e-01
2.661132812500000000e-01
2.242431640625000000e-01
2.587890625000000000e-01
2.432861328125000000e-01
2.575683593750000000e-01
2.580566406250000000e-01
2.436523437500000000e-01
2.268066406250000000e-01
2.539062500000000000e-01
2.570800781250000000e-01
2.420654296875000000e-01
2.200927734375000000e-01
2.509765625000000000e-01
2.578125000000000000e-01
2.607421875000000000e-01
2.292480468750000000e-01
2.536621093750000000e-01
2.792968750000000000e-01
2.644042968750000000e-01
2.521972656250000000e-01
2.570800781250000000e-01
2.744140625000000000e-01
2.604980468750000000e-01
2.216796875000000000e-01
2.526855468750000000e-01
2.734375000000000000e-01
2.624511718750000000e-01
2.702636718750000000e-01
3.024902343750000000e-01
1.953125000000000000e-01
2.263183593750000000e-01
2.269287109375000000e-01
2.462158203125000000e-01
2.252197265625000000e-01
2.519531250000000000e-01
2.653808593750000000e-01
2.656250000000000000e-01
2.276611328125000000e-01
2.108154296875000000e-01
2.548828125000000000e-01
2.541503906250000000e-01
2.435302734375000000e-01
2.614746093750000000e-01
2.644042968750000000e-01
2.575683593750000000e-01
2.541503906250000000e-01
2.546386718750000000e-01
2.702636718750000000e-01
2.553710937500000000e-01
2.524414062500000000e-01
2.868652343750000000e-01
2.512207031250000000e-01
2.624511718750000000e-01
2.668457031250000000e-01
2.167968750000000000e-01
2.315673828125000000e-01
2.692871093750000000e-01
2.617187500000000000e-01
2.695312500000000000e-01
2.288818359375000000e-01
2.612304687500000000e-01
2.308349609375000000e-01
2.302246093750000000e-01
2.475585937500000000e-01
2.072753906250000000e-01
2.634277343750000000e-01
2.558593750000000000e-01
2.309570312500000000e-01
2.393798828125000000e-01
2.445068359375000000e-01
2.307128906250000000e-01
2.673339843750000000e-01
2.612304687500000000e-01
2.291259765625000000e-01
2.719726562500000000e-01
2.629394531250000000e-01
2.790527343750000000e-01
2.666015625000000000e-01
2.597656250000000000e-01
2.302246093750000000e-01
2.695312500000000000e-01
2.268066406250000000e-01
2.727050781250000000e-01
2.517089843750000000e-01
2.514648437500000000e-01
2.741699218750000000e-01
2.753906250000000000e-01
2.436523437500000000e-01
2.296142578125000000e-01
2.639160156250000000e-01
2.484130859375000000e-01
2.849121093750000000e-01
2.158203125000000000e-01
2.683105468750000000e-01
2.622070312500000000e-01
2.624511718750000000e-01
2.744140625000000000e-01
2.469482421875000000e-01
2.524414062500000000e-01
2.521972656250000000e-01
2.454833984375000000e-01
2.409667968750000000e-01
2.259521484375000000e-01
2.268066406250000000e-01
2.418212890625000000e-01
2.382812500000000000e-01
2.761230468750000000e-01
2.575683593750000000e-01
2.399902343750000000e-01
2.680664062500000000e-01
2.526855468750000000e-01
2.448730468750000000e-01
2.683105468750000000e-01
2.458496093750000000e-01
2.239990234375000000e-01
2.553710937500000000e-01
2.493896484375000000e-01
2.406005859375000000e-01
2.056884765625000000e-01
2.469482421875000000e-01
2.670898437500000000e-01
2.617187500000000000e-01
2.641601562500000000e-01
2.395019531250000000e-01
2.457275390625000000e-01
2.507324218750000000e-01
2.697753906250000000e-01
2.700195312500000000e-01
2.161865234375000000e-01
2.626953125000000000e-01
2.624511718750000000e-01
2.646484375000000000e-01
2.526855468750000000e-01
2.692871093750000000e-01
2.215576171875000000e-01
2.449951171875000000e-01
2.556152343750000000e-01
2.543945312500000000e-01
2.233886718750000000e-01
2.067871093750000000e-01
2.335205078125000000e-01
2.631835937500000000e-01
2.702636718750000000e-01
2.381591796875000000e-01
2.529296875000000000e-01
2.687988281250000000e-01
2.470703125000000000e-01
2.536621093750000000e-01
2.369384765625000000e-01
2.143554687500000000e-01
2.460937500000000000e-01
2.222900390625000000e-01
2.215576171875000000e-01
2.415771484375000000e-01
2.037353515625000000e-01
2.683105468750000000e-01
2.783203125000000000e-01
2.663574218750000000e-01
2.556152343750000000e-01
2.543945312500000000e-01
2.358398437500000000e-01
2.507324218750000000e-01
2.551269531250000000e-01
2.167968750000000000e-01
1.981201171875000000e-01
2.702636718750000000e-01
2.509765625000000000e-01
2.607421875000000000e-01
2.363281250000000000e-01
2.553710937500000000e-01
2.440185546875000000e-01
2.539062500000000000e-01
2.470703125000000000e-01
2.570800781250000000e-01
2.768554687500000000e-01
2.614746093750000000e-01
2.137451171875000000e-01
2.358398437500000000e-01
2.316894531250000000e-01
2.318115234375000000e-01
2.700195312500000000e-01
2.139892578125000000e-01
2.702636718750000000e-01
2.604980468750000000e-01
2.587890625000000000e-01
2.322998046875000000e-01
2.683105468750000000e-01
2.521972656250000000e-01
2.634277343750000000e-01
2.366943359375000000e-01
2.795410156250000000e-01
2.340087890625000000e-01
2.658691406250000000e-01
2.495117187500000000e-01
2.517089843750000000e-01
2.568359375000000000e-01
2.612304687500000000e-01
2.437744140625000000e-01
2.766113281250000000e-01
2.919921875000000000e-01
2.617187500000000000e-01
2.587890625000000000e-01
2.741699218750000000e-01
2.656250000000000000e-01
2.326660156250000000e-01
2.384033203125000000e-01
2.100830078125000000e-01
2.484130859375000000e-01
2.849121093750000000e-01
2.563476562500000000e-01
2.301025390625000000e-01
2.661132812500000000e-01
2.524414062500000000e-01
2.359619140625000000e-01
2.570800781250000000e-01
2.539062500000000000e-01
2.191162109375000000e-01
2.519531250000000000e-01
2.348632812500000000e-01
2.281494140625000000e-01
2.373046875000000000e-01
2.430419921875000000e-01
2.401123046875000000e-01
2.454833984375000000e-01
2.680664062500000000e-01
2.590332031250000000e-01
2.089843750000000000e-01
2.180175781250000000e-01
2.680664062500000000e-01
2.736816406250000000e-01
2.409667968750000000e-01
2.656250000000000000e-01
2.458496093750000000e-01
2.539062500000000000e-01
2.336425781250000000e-01
2.337646484375000000e-01
2.702636718750000000e-01
2.585449218750000000e-01
2.346191406250000000e-01
2.440185546875000000e-01
2.392578125000000000e-01
2.712402343750000000e-01
2.841796875000000000e-01
2.463378906250000000e-01
2.658691406250000000e-01
2.636718750000000000e-01
2.471923828125000000e-01
2.646484375000000000e-01
2.531738281250000000e-01
2.583007812500000000e-01
2.651367187500000000e-01
2.658691406250000000e-01
2.384033203125000000e-01
2.609863281250000000e-01
2.507324218750000000e-01
2.308349609375000000e-01
2.539062500000000000e-01
2.401123046875000000e-01
2.575683593750000000e-01
2.045898437500000000e-01
2.612304687500000000e-01
2.749023437500000000e-01
2.521972656250000000e-01
2.617187500000000000e-01
2.402343750000000000e-01
2.570800781250000000e-01
2.364501953125000000e-01
2.531738281250000000e-01
2.219238281250000000e-01
2.403564453125000000e-01
2.670898437500000000e-01
2.346191406250000000e-01
2.285156250000000000e-01
2.456054687500000000e-01
2.744140625000000000e-01
2.683105468750000000e-01
2.570800781250000000e-01
2.578125000000000000e-01
2.849121093750000000e-01
2.145996093750000000e-01
2.414550781250000000e-01
2.357177734375000000e-01
2.685546875000000000e-01
2.561035156250000000e-01
2.551269531250000000e-01
2.619628906250000000e-01
2.371826171875000000e-01
2.390136718750000000e-01
2.332763671875000000e-01
2.410888671875000000e-01
2.260742187500000000e-01
1.895751953125000000e-01
2.553710937500000000e-01
2.521972656250000000e-01
2.580566406250000000e-01
2.385253906250000000e-01
2.568359375000000000e-01
2.702636718750000000e-01
2.504882812500000000e-01
2.486572265625000000e-01
2.373046875000000000e-01
2.678222656250000000e-01
2.500000000000000000e-01
2.261962890625000000e-01
2.702636718750000000e-01
2.702636718750000000e-01
2.443847656250000000e-01
1.948242187500000000e-01
2.536621093750000000e-01
2.534179687500000000e-01
2.446289062500000000e-01
2.541503906250000000e-01
2.668457031250000000e-01
2.493896484375000000e-01
2.734375000000000000e-01
2.644042968750000000e-01
2.529296875000000000e-01
2.235107421875000000e-01
2.406005859375000000e-01
2.524414062500000000e-01
2.322998046875000000e-01
2.258300781250000000e-01
2.514648437500000000e-01
2.741699218750000000e-01
2.307128906250000000e-01
2.399902343750000000e-01
2.381591796875000000e-01
2.629394531250000000e-01
2.496337890625000000e-01
2.626953125000000000e-01
2.475585937500000000e-01
2.233886718750000000e-01
2.045898437500000000e-01
2.714843750000000000e-01
2.893066406250000000e-01
2.512207031250000000e-01
2.744140625000000000e-01
2.406005859375000000e-01
2.702636718750000000e-01
2.424316406250000000e-01
2.397460937500000000e-01
2.396240234375000000e-01
2.322998046875000000e-01
2.626953125000000000e-01
2.556152343750000000e-01
2.320556640625000000e-01
2.644042968750000000e-01
2.612304687500000000e-01
2.600097656250000000e-01
2.536621093750000000e-01
2.247314453125000000e-01
2.492675781250000000e-01
2.271728515625000000e-01
2.431640625000000000e-01
2.602539062500000000e-01
2.565917968750000000e-01
2.502441406250000000e-01
2.766113281250000000e-01
2.514648437500000000e-01
2.827148437500000000e-01
2.578125000000000000e-01
2.349853515625000000e-01
2.302246093750000000e-01
2.491455078125000000e-01
2.303466796875000000e-01
2.585449218750000000e-01
2.575683593750000000e-01
2.181396484375000000e-01
2.849121093750000000e-01
2.597656250000000000e-01
2.509765625000000000e-01
2.578125000000000000e-01
2.260742187500000000e-01
2.553710937500000000e-01
2.393798828125000000e-01
2.849121093750000000e-01
2.000732421875000000e-01
2.158203125000000000e-01
2.463378906250000000e-01
2.780761718750000000e-01
2.631835937500000000e-01
2.729492187500000000e-01
2.600097656250000000e-01
2.126464843750000000e-01
2.622070312500000000e-01
2.558593750000000000e-01
2.651367187500000000e-01
2.139892578125000000e-01
2.408447265625000000e-01
2.414550781250000000e-01
2.346191406250000000e-01
2.293701171875000000e-01
2.244873046875000000e-01
2.668457031250000000e-01
2.325439453125000000e-01
2.216796875000000000e-01
2.773437500000000000e-01
2.580566406250000000e-01
2.243652343750000000e-01
2.658691406250000000e-01
2.337646484375000000e-01
2.448730468750000000e-01
2.668457031250000000e-01
2.254638671875000000e-01
2.683105468750000000e-01
2.595214843750000000e-01
2.539062500000000000e-01
2.365722656250000000e-01
2.607421875000000000e-01
2.519531250000000000e-01
2.463378906250000000e-01
2.529296875000000000e-01
2.147216796875000000e-01
2.734375000000000000e-01
2.587890625000000000e-01
2.349853515625000000e-01
2.403564453125000000e-01
2.539062500000000000e-01
2.155761718750000000e-01
2.678222656250000000e-01
2.426757812500000000e-01
2.551269531250000000e-01
2.705078125000000000e-01
2.468261718750000000e-01
2.446289062500000000e-01
2.484130859375000000e-01
2.641601562500000000e-01
2.368164062500000000e-01
2.661132812500000000e-01
2.587890625000000000e-01
2.548828125000000000e-01
2.272949218750000000e-01
2.377929687500000000e-01
2.507324218750000000e-01
2.380371093750000000e-01
2.462158203125000000e-01
2.624511718750000000e-01
2.617187500000000000e-01
2.685546875000000000e-01
2.644042968750000000e-01
2.355957031250000000e-01
2.298583984375000000e-01
2.500000000000000000e-01
2.379150390625000000e-01
2.626953125000000000e-01
2.335205078125000000e-01
2.653808593750000000e-01
2.437744140625000000e-01
2.185058593750000000e-01
2.214355468750000000e-01
2.539062500000000000e-01
2.500000000000000000e-01
2.773437500000000000e-01
2.402343750000000000e-01
2.454833984375000000e-01
2.678222656250000000e-01
2.541503906250000000e-01
2.413330078125000000e-01
2.463378906250000000e-01
2.475585937500000000e-01
2.480468750000000000e-01
2.385253906250000000e-01
2.700195312500000000e-01
2.374267578125000000e-01
2.332763671875000000e-01
2.683105468750000000e-01
2.407226562500000000e-01
2.575683593750000000e-01
2.927246093750000000e-01
2.539062500000000000e-01
2.810058593750000000e-01
2.103271484375000000e-01
2.534179687500000000e-01
2.075195312500000000e-01
2.646484375000000000e-01
2.464599609375000000e-01
2.495117187500000000e-01
2.626953125000000000e-01
2.614746093750000000e-01
2.539062500000000000e-01
2.122802734375000000e-01
2.592773437500000000e-01
2.447509765625000000e-01
2.492675781250000000e-01
2.846679687500000000e-01
2.548828125000000000e-01
2.204589843750000000e-01
2.471923828125000000e-01
2.553710937500000000e-01
2.292480468750000000e-01
2.553710937500000000e-01
2.200927734375000000e-01
2.631835937500000000e-01
2.626953125000000000e-01
2.204589843750000000e-01
2.360839843750000000e-01
2.539062500000000000e-01
2.607421875000000000e-01
2.631835937500000000e-01
2.330322265625000000e-01
2.724609375000000000e-01
2.452392578125000000e-01
2.607421875000000000e-01
2.614746093750000000e-01
2.624511718750000000e-01
2.590332031250000000e-01
2.663574218750000000e-01
2.346191406250000000e-01
2.308349609375000000e-01
2.524414062500000000e-01
2.524414062500000000e-01
2.281494140625000000e-01
2.338867187500000000e-01
2.607421875000000000e-01
2.253417968750000000e-01
2.045898437500000000e-01
2.396240234375000000e-01
2.496337890625000000e-01
2.514648437500000000e-01
2.548828125000000000e-01
2.539062500000000000e-01
2.634277343750000000e-01
2.619628906250000000e-01
2.442626953125000000e-01
2.597656250000000000e-01
2.509765625000000000e-01
2.548828125000000000e-01
2.600097656250000000e-01
2.580566406250000000e-01
2.722167968750000000e-01
2.066650390625000000e-01
2.687988281250000000e-01
2.495117187500000000e-01
2.512207031250000000e-01
2.403564453125000000e-01
2.536621093750000000e-01
2.467041015625000000e-01
2.763671875000000000e-01
2.558593750000000000e-01
2.495117187500000000e-01
2.514648437500000000e-01
2.661132812500000000e-01
2.410888671875000000e-01
2.695312500000000000e-01
2.437744140625000000e-01
2.514648437500000000e-01
2.556152343750000000e-01
2.521972656250000000e-01
2.249755859375000000e-01
2.724609375000000000e-01
2.368164062500000000e-01
2.244873046875000000e-01
2.467041015625000000e-01
2.167968750000000000e-01
2.585449218750000000e-01
2.312011718750000000e-01
2.500000000000000000e-01
2.182617187500000000e-01
2.617187500000000000e-01
2.585449218750000000e-01
2.761230468750000000e-01
2.749023437500000000e-01
2.396240234375000000e-01
2.216796875000000000e-01
2.814941406250000000e-01
2.675781250000000000e-01
2.602539062500000000e-01
2.502441406250000000e-01
2.551269531250000000e-01
2.242431640625000000e-01
2.683105468750000000e-01
2.458496093750000000e-01
2.315673828125000000e-01
2.457275390625000000e-01
2.722167968750000000e-01
2.384033203125000000e-01
2.347412109375000000e-01
2.369384765625000000e-01
2.419433593750000000e-01
2.319335937500000000e-01
2.353515625000000000e-01
2.497558593750000000e-01
2.680664062500000000e-01
2.509765625000000000e-01
2.221679687500000000e-01
2.697753906250000000e-01
2.756347656250000000e-01
2.563476562500000000e-01
2.761230468750000000e-01
2.705078125000000000e-01
2.436523437500000000e-01
2.617187500000000000e-01
2.438964843750000000e-01
2.252197265625000000e-01
2.731933593750000000e-01
2.362060546875000000e-01
2.763671875000000000e-01
2.467041015625000000e-01
2.088623046875000000e-01
2.487792968750000000e-01
2.489013671875000000e-01
2.548828125000000000e-01
2.514648437500000000e-01
2.683105468750000000e-01
2.489013671875000000e-01
2.480468750000000000e-01
2.695312500000000000e-01
2.629394531250000000e-01
2.203369140625000000e-01
2.644042968750000000e-01
2.326660156250000000e-01
2.431640625000000000e-01
2.578125000000000000e-01
2.712402343750000000e-01
2.646484375000000000e-01
2.260742187500000000e-01
2.678222656250000000e-01
2.751464843750000000e-01
2.536621093750000000e-01
2.573242187500000000e-01
2.318115234375000000e-01
2.395019531250000000e-01
2.232666015625000000e-01
2.364501953125000000e-01
2.634277343750000000e-01
2.410888671875000000e-01
2.875976562500000000e-01
2.751464843750000000e-01
2.210693359375000000e-01
2.340087890625000000e-01
2.305908203125000000e-01
2.585449218750000000e-01
2.724609375000000000e-01
2.629394531250000000e-01
2.512207031250000000e-01
2.321777343750000000e-01
2.058105468750000000e-01
2.521972656250000000e-01
2.152099609375000000e-01
2.556152343750000000e-01
2.371826171875000000e-01
2.780761718750000000e-01
2.536621093750000000e-01
2.683105468750000000e-01
2.575683593750000000e-01
2.653808593750000000e-01
2.250976562500000000e-01
2.770996093750000000e-01
2.410888671875000000e-01
2.561035156250000000e-01
2.194824218750000000e-01
2.639160156250000000e-01
2.663574218750000000e-01
2.521972656250000000e-01
2.668457031250000000e-01
2.585449218750000000e-01
2.546386718750000000e-01
2.790527343750000000e-01
2.700195312500000000e-01
2.546386718750000000e-01
2.502441406250000000e-01
2.158203125000000000e-01
2.661132812500000000e-01
2.812500000000000000e-01
2.224121093750000000e-01
2.080078125000000000e-01
2.602539062500000000e-01
2.182617187500000000e-01
2.824707031250000000e-01
2.875976562500000000e-01
2.788085937500000000e-01
2.653808593750000000e-01
2.327880859375000000e-01
2.324218750000000000e-01
2.076416015625000000e-01
2.556152343750000000e-01
2.563476562500000000e-01
2.496337890625000000e-01
2.500000000000000000e-01
2.587890625000000000e-01
2.469482421875000000e-01
2.229003906250000000e-01
2.617187500000000000e-01
2.580566406250000000e-01
2.315673828125000000e-01
2.286376953125000000e-01
2.402343750000000000e-01
2.607421875000000000e-01
2.653808593750000000e-01
2.103271484375000000e-01
2.578125000000000000e-01
2.619628906250000000e-01
2.756347656250000000e-01
2.646484375000000000e-01
2.827148437500000000e-01
2.648925781250000000e-01
2.282714843750000000e-01
2.678222656250000000e-01
2.731933593750000000e-01
2.276611328125000000e-01
2.668457031250000000e-01
2.210693359375000000e-01
2.498779296875000000e-01
2.663574218750000000e-01
2.419433593750000000e-01
2.363281250000000000e-01
2.548828125000000000e-01
2.707519531250000000e-01
2.553710937500000000e-01
2.629394531250000000e-01
2.185058593750000000e-01
2.412109375000000000e-01
2.612304687500000000e-01
2.224121093750000000e-01
2.585449218750000000e-01
2.607421875000000000e-01
2.541503906250000000e-01
2.548828125000000000e-01
2.418212890625000000e-01
2.541503906250000000e-01
2.398681640625000000e-01
2.709960937500000000e-01
2.431640625000000000e-01
2.617187500000000000e-01
2.139892578125000000e-01
2.695312500000000000e-01
1.912841796875000000e-01
2.137451171875000000e-01
2.551269531250000000e-01
2.504882812500000000e-01
2.524414062500000000e-01
2.486572265625000000e-01
2.275390625000000000e-01
2.490234375000000000e-01
2.441406250000000000e-01
2.624511718750000000e-01
2.629394531250000000e-01
2.583007812500000000e-01
2.529296875000000000e-01
2.457275390625000000e-01
2.558593750000000000e-01
2.561035156250000000e-01
2.282714843750000000e-01
2.420654296875000000e-01
2.531738281250000000e-01
2.064208984375000000e-01
2.556152343750000000e-01
2.519531250000000000e-01
2.293701171875000000e-01
2.634277343750000000e-01
2.299804687500000000e-01
2.178955078125000000e-01
2.371826171875000000e-01
2.288818359375000000e-01
2.663574218750000000e-01
2.770996093750000000e-01
2.663574218750000000e-01
2.344970703125000000e-01
2.226562500000000000e-01
2.539062500000000000e-01
2.374267578125000000e-01
2.239990234375000000e-01
2.490234375000000000e-01
2.448730468750000000e-01
2.575683593750000000e-01
2.846679687500000000e-01
2.191162109375000000e-01
2.258300781250000000e-01
2.329101562500000000e-01
2.619628906250000000e-01
2.651367187500000000e-01
2.531738281250000000e-01
2.152099609375000000e-01
2.340087890625000000e-01
2.519531250000000000e-01
2.585449218750000000e-01
2.239990234375000000e-01
2.548828125000000000e-01
2.498779296875000000e-01
2.495117187500000000e-01
2.634277343750000000e-01
2.670898437500000000e-01
2.507324218750000000e-01
2.235107421875000000e-01
2.435302734375000000e-01
2.198486328125000000e-01
2.313232421875000000e-01
2.724609375000000000e-01
2.250976562500000000e-01
2.343750000000000000e-01
2.390136718750000000e-01
2.619628906250000000e-01
2.614746093750000000e-01
2.656250000000000000e-01
1.903076171875000000e-01
2.211914062500000000e-01
2.573242187500000000e-01
2.619628906250000000e-01
2.388916015625000000e-01
2.656250000000000000e-01
2.344970703125000000e-01
2.666015625000000000e-01
2.341308593750000000e-01
2.347412109375000000e-01
2.692871093750000000e-01
2.570800781250000000e-01
2.163085937500000000e-01
2.298583984375000000e-01
2.263183593750000000e-01
2.644042968750000000e-01
2.257080078125000000e-01
2.490234375000000000e-01
2.573242187500000000e-01
2.604980468750000000e-01
2.404785156250000000e-01
2.609863281250000000e-01
2.471923828125000000e-01
2.604980468750000000e-01
2.714843750000000000e-01
2.193603515625000000e-01
2.373046875000000000e-01
2.291259765625000000e-01
2.697753906250000000e-01
2.287597656250000000e-01
2.254638671875000000e-01
2.670898437500000000e-01
2.634277343750000000e-01
2.292480468750000000e-01
2.802734375000000000e-01
2.648925781250000000e-01
2.213134765625000000e-01
2.214355468750000000e-01
2.519531250000000000e-01
2.751464843750000000e-01
2.685546875000000000e-01
2.587890625000000000e-01
2.490234375000000000e-01
2.919921875000000000e-01
2.556152343750000000e-01
2.229003906250000000e-01
2.534179687500000000e-01
2.590332031250000000e-01
2.042236328125000000e-01
2.248535156250000000e-01
2.216796875000000000e-01
2.639160156250000000e-01
2.834472656250000000e-01
2.678222656250000000e-01
2.622070312500000000e-01
2.758789062500000000e-01
2.673339843750000000e-01
2.717285156250000000e-01
2.568359375000000000e-01
2.590332031250000000e-01
2.580566406250000000e-01
2.573242187500000000e-01
2.770996093750000000e-01
2.174072265625000000e-01
2.543945312500000000e-01
2.548828125000000000e-01
2.312011718750000000e-01
2.651367187500000000e-01
2.551269531250000000e-01
2.707519531250000000e-01
2.514648437500000000e-01
2.905273437500000000e-01
2.491455078125000000e-01
2.277832031250000000e-01
2.083740234375000000e-01
2.478027343750000000e-01
2.814941406250000000e-01
2.641601562500000000e-01
2.294921875000000000e-01
2.626953125000000000e-01
2.337646484375000000e-01
2.607421875000000000e-01
2.709960937500000000e-01
2.736816406250000000e-01
2.230224609375000000e-01
2.241210937500000000e-01
2.232666015625000000e-01
2.570800781250000000e-01
2.587890625000000000e-01
2.756347656250000000e-01
2.639160156250000000e-01
2.724609375000000000e-01
2.519531250000000000e-01
2.856445312500000000e-01
2.229003906250000000e-01
2.727050781250000000e-01
2.641601562500000000e-01
2.585449218750000000e-01
2.551269531250000000e-01
2.392578125000000000e-01
2.531738281250000000e-01
2.609863281250000000e-01
2.430419921875000000e-01
2.570800781250000000e-01
2.873535156250000000e-01
2.604980468750000000e-01
2.075195312500000000e-01
2.507324218750000000e-01
2.414550781250000000e-01
2.514648437500000000e-01
2.419433593750000000e-01
2.761230468750000000e-01
2.639160156250000000e-01
2.583007812500000000e-01
2.187500000000000000e-01
2.717285156250000000e-01
2.646484375000000000e-01
2.451171875000000000e-01
2.512207031250000000e-01
2.551269531250000000e-01
2.709960937500000000e-01
2.612304687500000000e-01
2.646484375000000000e-01
2.534179687500000000e-01
2.705078125000000000e-01
2.597656250000000000e-01
2.070312500000000000e-01
2.597656250000000000e-01
2.607421875000000000e-01
2.541503906250000000e-01
2.186279296875000000e-01
2.666015625000000000e-01
2.590332031250000000e-01
2.443847656250000000e-01
2.409667968750000000e-01
2.871093750000000000e-01
2.531738281250000000e-01
2.517089843750000000e-01
2.172851562500000000e-01
2.573242187500000000e-01
2.646484375000000000e-01
2.420654296875000000e-01
2.509765625000000000e-01
2.360839843750000000e-01
2.388916015625000000e-01
2.690429687500000000e-01
2.587890625000000000e-01
2.226562500000000000e-01
2.719726562500000000e-01
2.368164062500000000e-01
2.634277343750000000e-01
2.512207031250000000e-01
2.507324218750000000e-01
2.142333984375000000e-01
2.551269531250000000e-01
2.702636718750000000e-01
2.412109375000000000e-01
2.739257812500000000e-01
2.381591796875000000e-01
2.376708984375000000e-01
2.680664062500000000e-01
2.275390625000000000e-01
2.531738281250000000e-01
2.770996093750000000e-01
2.617187500000000000e-01
2.561035156250000000e-01
2.264404296875000000e-01
2.575683593750000000e-01
2.253417968750000000e-01
2.558593750000000000e-01
2.108154296875000000e-01
2.595214843750000000e-01
2.656250000000000000e-01
2.775878906250000000e-01
2.514648437500000000e-01
2.546386718750000000e-01
2.680664062500000000e-01
2.327880859375000000e-01
2.161865234375000000e-01
2.108154296875000000e-01
2.482910156250000000e-01
2.509765625000000000e-01
2.534179687500000000e-01
2.491455078125000000e-01
2.348632812500000000e-01
2.322998046875000000e-01
2.580566406250000000e-01
2.364501953125000000e-01
2.563476562500000000e-01
2.607421875000000000e-01
2.333984375000000000e-01
2.255859375000000000e-01
2.514648437500000000e-01
2.237548828125000000e-01
2.276611328125000000e-01
2.406005859375000000e-01
2.597656250000000000e-01
2.222900390625000000e-01
2.443847656250000000e-01
2.646484375000000000e-01
2.418212890625000000e-01
2.355957031250000000e-01
2.565917968750000000e-01
2.658691406250000000e-01
2.683105468750000000e-01
2.705078125000000000e-01
2.702636718750000000e-01
2.524414062500000000e-01
2.822265625000000000e-01
2.412109375000000000e-01
2.609863281250000000e-01
2.448730468750000000e-01
2.459716796875000000e-01
2.342529296875000000e-01
2.467041015625000000e-01
2.404785156250000000e-01
2.435302734375000000e-01
2.403564453125000000e-01
2.634277343750000000e-01
2.297363281250000000e-01
2.597656250000000000e-01
2.386474609375000000e-01
2.333984375000000000e-01
2.624511718750000000e-01
2.192382812500000000e-01
2.595214843750000000e-01
2.303466796875000000e-01
2.656250000000000000e-01
2.531738281250000000e-01
2.685546875000000000e-01
2.570800781250000000e-01
2.626953125000000000e-01
2.709960937500000000e-01
2.646484375000000000e-01
2.619628906250000000e-01
2.388916015625000000e-01
2.425537109375000000e-01
2.626953125000000000e-01
2.034912109375000000e-01
2.700195312500000000e-01
2.524414062500000000e-01
2.526855468750000000e-01
2.517089843750000000e-01
2.685546875000000000e-01
2.573242187500000000e-01
2.314453125000000000e-01
2.438964843750000000e-01
2.226562500000000000e-01
2.395019531250000000e-01
2.043457031250000000e-01
1.905517578125000000e-01
2.534179687500000000e-01
2.435302734375000000e-01
2.059326171875000000e-01
2.459716796875000000e-01
2.709960937500000000e-01
2.746582031250000000e-01
2.216796875000000000e-01
2.753906250000000000e-01
2.507324218750000000e-01
2.634277343750000000e-01
2.797851562500000000e-01
2.250976562500000000e-01
2.364501953125000000e-01
2.493896484375000000e-01
2.091064453125000000e-01
2.729492187500000000e-01
2.493896484375000000e-01
2.039794921875000000e-01
2.749023437500000000e-01
2.604980468750000000e-01
2.685546875000000000e-01
2.578125000000000000e-01
2.709960937500000000e-01
2.319335937500000000e-01
2.467041015625000000e-01
2.734375000000000000e-01
2.268066406250000000e-01
2.188720703125000000e-01
2.636718750000000000e-01
2.561035156250000000e-01
2.812500000000000000e-01
2.661132812500000000e-01
2.409667968750000000e-01
2.495117187500000000e-01
2.631835937500000000e-01
2.480468750000000000e-01
2.700195312500000000e-01
2.421875000000000000e-01
2.164306640625000000e-01
2.448730468750000000e-01
2.213134765625000000e-01
2.629394531250000000e-01
2.641601562500000000e-01
2.474365234375000000e-01
2.512207031250000000e-01
2.678222656250000000e-01
2.509765625000000000e-01
2.462158203125000000e-01
2.500000000000000000e-01
2.539062500000000000e-01
2.729492187500000000e-01
2.614746093750000000e-01
2.330322265625000000e-01
2.619628906250000000e-01
2.440185546875000000e-01
2.634277343750000000e-01
2.663574218750000000e-01
2.602539062500000000e-01
2.341308593750000000e-01
2.580566406250000000e-01
2.185058593750000000e-01
2.457275390625000000e-01
2.343750000000000000e-01
2.641601562500000000e-01
2.536621093750000000e-01
2.680664062500000000e-01
2.265625000000000000e-01
2.454833984375000000e-01
2.553710937500000000e-01
2.629394531250000000e-01
2.622070312500000000e-01
2.546386718750000000e-01
2.486572265625000000e-01
2.558593750000000000e-01
2.430419921875000000e-01
2.597656250000000000e-01
2.661132812500000000e-01
2.631835937500000000e-01
2.399902343750000000e-01
2.548828125000000000e-01
2.624511718750000000e-01
2.462158203125000000e-01
2.634277343750000000e-01
2.416992187500000000e-01
2.423095703125000000e-01
2.763671875000000000e-01
2.232666015625000000e-01
2.470703125000000000e-01
2.626953125000000000e-01
2.519531250000000000e-01
2.318115234375000000e-01
2.590332031250000000e-01
2.663574218750000000e-01
2.354736328125000000e-01
2.653808593750000000e-01
2.565917968750000000e-01
2.683105468750000000e-01
2.404785156250000000e-01
2.641601562500000000e-01
2.734375000000000000e-01
2.145996093750000000e-01
2.260742187500000000e-01
2.775878906250000000e-01
2.775878906250000000e-01
2.590332031250000000e-01
2.741699218750000000e-01
2.648925781250000000e-01
2.346191406250000000e-01
2.583007812500000000e-01
2.758789062500000000e-01
2.465820312500000000e-01
2.595214843750000000e-01
2.541503906250000000e-01
2.729492187500000000e-01
2.497558593750000000e-01
2.290039062500000000e-01
2.504882812500000000e-01
2.460937500000000000e-01
2.556152343750000000e-01
2.362060546875000000e-01
2.005615234375000000e-01
2.420654296875000000e-01
2.453613281250000000e-01
2.231445312500000000e-01
2.580566406250000000e-01
2.314453125000000000e-01
2.443847656250000000e-01
2.668457031250000000e-01
2.543945312500000000e-01
2.783203125000000000e-01
2.731933593750000000e-01
2.648925781250000000e-01
2.427978515625000000e-01
2.739257812500000000e-01
2.384033203125000000e-01
2.651367187500000000e-01
2.432861328125000000e-01
2.257080078125000000e-01
2.658691406250000000e-01
2.626953125000000000e-01
2.634277343750000000e-01
2.442626953125000000e-01
2.490234375000000000e-01
2.135009765625000000e-01
2.565917968750000000e-01
2.491455078125000000e-01
2.187500000000000000e-01
2.247314453125000000e-01
2.551269531250000000e-01
2.756347656250000000e-01
2.663574218750000000e-01
2.548828125000000000e-01
2.563476562500000000e-01
2.239990234375000000e-01
2.636718750000000000e-01
2.553710937500000000e-01
2.531738281250000000e-01
2.683105468750000000e-01
2.390136718750000000e-01
2.614746093750000000e-01
2.486572265625000000e-01
2.460937500000000000e-01
2.225341796875000000e-01
2.393798828125000000e-01
2.393798828125000000e-01
2.768554687500000000e-01
2.504882812500000000e-01
2.526855468750000000e-01
2.648925781250000000e-01
2.670898437500000000e-01
2.597656250000000000e-01
2.431640625000000000e-01
2.590332031250000000e-01
2.712402343750000000e-01
2.235107421875000000e-01
2.239990234375000000e-01
2.578125000000000000e-01
2.462158203125000000e-01
2.509765625000000000e-01
2.291259765625000000e-01
2.587890625000000000e-01
2.666015625000000000e-01
2.445068359375000000e-01
2.553710937500000000e-01
2.612304687500000000e-01
2.395019531250000000e-01
2.320556640625000000e-01
2.313232421875000000e-01
2.316894531250000000e-01
2.719726562500000000e-01
2.454833984375000000e-01
2.729492187500000000e-01
2.631835937500000000e-01
2.310791015625000000e-01
2.868652343750000000e-01
2.253417968750000000e-01
2.126464843750000000e-01
2.805175781250000000e-01
2.673339843750000000e-01
2.651367187500000000e-01
2.500000000000000000e-01
2.734375000000000000e-01
2.624511718750000000e-01
2.666015625000000000e-01
2.622070312500000000e-01
2.454833984375000000e-01
2.756347656250000000e-01
2.482910156250000000e-01
2.712402343750000000e-01
2.066650390625000000e-01
2.619628906250000000e-01
2.675781250000000000e-01
2.690429687500000000e-01
2.592773437500000000e-01
2.526855468750000000e-01
2.646484375000000000e-01
2.474365234375000000e-01
2.587890625000000000e-01
2.429199218750000000e-01
2.407226562500000000e-01
2.705078125000000000e-01
2.714843750000000000e-01
2.348632812500000000e-01
2.440185546875000000e-01
2.658691406250000000e-01
2.412109375000000000e-01
2.580566406250000000e-01
2.775878906250000000e-01
2.817382812500000000e-01
2.697753906250000000e-01
2.490234375000000000e-01
2.565917968750000000e-01
2.626953125000000000e-01
2.070312500000000000e-01
2.541503906250000000e-01
2.717285156250000000e-01
2.617187500000000000e-01
2.459716796875000000e-01
2.729492187500000000e-01
2.553710937500000000e-01
2.266845703125000000e-01
2.556152343750000000e-01
2.529296875000000000e-01
2.822265625000000000e-01
2.314453125000000000e-01
2.663574218750000000e-01
2.529296875000000000e-01
2.259521484375000000e-01
2.205810546875000000e-01
2.402343750000000000e-01
2.255859375000000000e-01
2.617187500000000000e-01
2.612304687500000000e-01
2.585449218750000000e-01
2.427978515625000000e-01
2.187500000000000000e-01
2.526855468750000000e-01
2.081298828125000000e-01
2.592773437500000000e-01
2.668457031250000000e-01
2.797851562500000000e-01
2.380371093750000000e-01
2.420654296875000000e-01
2.631835937500000000e-01
2.634277343750000000e-01
2.475585937500000000e-01
2.609863281250000000e-01
2.257080078125000000e-01
2.739257812500000000e-01
2.415771484375000000e-01
2.507324218750000000e-01
2.351074218750000000e-01
2.768554687500000000e-01
2.298583984375000000e-01
2.856445312500000000e-01
2.441406250000000000e-01
2.292480468750000000e-01
2.575683593750000000e-01
2.595214843750000000e-01
2.629394531250000000e-01
2.155761718750000000e-01
2.543945312500000000e-01
2.507324218750000000e-01
2.626953125000000000e-01
2.558593750000000000e-01
2.416992187500000000e-01
2.639160156250000000e-01
2.565917968750000000e-01
2.717285156250000000e-01
2.790527343750000000e-01
2.521972656250000000e-01
2.387695312500000000e-01
2.890625000000000000e-01
2.500000000000000000e-01
2.436523437500000000e-01
2.702636718750000000e-01
2.384033203125000000e-01
2.734375000000000000e-01
2.497558593750000000e-01
2.543945312500000000e-01
2.504882812500000000e-01
2.478027343750000000e-01
2.592773437500000000e-01
2.462158203125000000e-01
2.320556640625000000e-01
2.315673828125000000e-01
2.282714843750000000e-01
2.590332031250000000e-01
2.636718750000000000e-01
2.592773437500000000e-01
2.646484375000000000e-01
2.700195312500000000e-01
2.458496093750000000e-01
2.583007812500000000e-01
2.133789062500000000e-01
2.583007812500000000e-01
2.709960937500000000e-01
2.580566406250000000e-01
2.646484375000000000e-01
2.580566406250000000e-01
2.629394531250000000e-01
2.408447265625000000e-01
2.274169921875000000e-01
2.331542968750000000e-01
2.280273437500000000e-01
2.539062500000000000e-01
2.658691406250000000e-01
2.487792968750000000e-01
2.500000000000000000e-01
2.558593750000000000e-01
2.377929687500000000e-01
2.929687500000000000e-01
2.634277343750000000e-01
2.474365234375000000e-01
2.277832031250000000e-01
2.534179687500000000e-01
2.436523437500000000e-01
2.338867187500000000e-01
2.447509765625000000e-01
2.470703125000000000e-01
2.514648437500000000e-01
2.329101562500000000e-01
2.546386718750000000e-01
2.849121093750000000e-01
2.753906250000000000e-01
2.145996093750000000e-01
2.249755859375000000e-01
2.644042968750000000e-01
2.658691406250000000e-01
2.673339843750000000e-01
2.595214843750000000e-01
2.529296875000000000e-01
2.680664062500000000e-01
2.438964843750000000e-01
2.189941406250000000e-01
2.248535156250000000e-01
2.374267578125000000e-01
2.221679687500000000e-01
2.624511718750000000e-01
2.379150390625000000e-01
2.324218750000000000e-01
2.641601562500000000e-01
2.402343750000000000e-01
2.543945312500000000e-01
2.420654296875000000e-01
2.393798828125000000e-01
2.680664062500000000e-01
2.604980468750000000e-01
2.524414062500000000e-01
2.377929687500000000e-01
2.457275390625000000e-01
2.293701171875000000e-01
2.590332031250000000e-01
2.775878906250000000e-01
2.399902343750000000e-01
2.846679687500000000e-01
2.553710937500000000e-01
2.210693359375000000e-01
2.362060546875000000e-01
2.418212890625000000e-01
2.504882812500000000e-01
2.661132812500000000e-01
2.631835937500000000e-01
2.512207031250000000e-01
2.498779296875000000e-01
2.485351562500000000e-01
2.312011718750000000e-01
2.270507812500000000e-01
2.529296875000000000e-01
2.766113281250000000e-01
2.380371093750000000e-01
2.548828125000000000e-01
2.602539062500000000e-01
2.695312500000000000e-01
2.242431640625000000e-01
2.561035156250000000e-01
2.376708984375000000e-01
2.585449218750000000e-01
2.454833984375000000e-01
2.634277343750000000e-01
2.570800781250000000e-01
2.407226562500000000e-01
2.683105468750000000e-01
2.116699218750000000e-01
2.280273437500000000e-01
2.580566406250000000e-01
2.286376953125000000e-01
2.878417968750000000e-01
2.310791015625000000e-01
2.631835937500000000e-01
2.700195312500000000e-01
2.744140625000000000e-01
2.836914062500000000e-01
2.393798828125000000e-01
2.481689453125000000e-01
2.697753906250000000e-01
2.360839843750000000e-01
2.420654296875000000e-01
2.248535156250000000e-01
2.216796875000000000e-01
2.612304687500000000e-01
2.558593750000000000e-01
2.387695312500000000e-01
2.324218750000000000e-01
2.164306640625000000e-01
2.514648437500000000e-01
2.507324218750000000e-01
2.741699218750000000e-01
2.412109375000000000e-01
2.424316406250000000e-01
2.316894531250000000e-01
2.666015625000000000e-01
2.410888671875000000e-01
2.386474609375000000e-01
2.641601562500000000e-01
2.469482421875000000e-01
2.802734375000000000e-01
2.410888671875000000e-01
2.551269531250000000e-01
2.658691406250000000e-01
2.507324218750000000e-01
2.597656250000000000e-01
2.296142578125000000e-01
2.514648437500000000e-01
2.607421875000000000e-01
2.126464843750000000e-01
2.247314453125000000e-01
2.524414062500000000e-01
2.509765625000000000e-01
2.590332031250000000e-01
2.098388671875000000e-01
2.487792968750000000e-01
2.758789062500000000e-01
2.512207031250000000e-01
2.171630859375000000e-01
2.971191406250000000e-01
2.519531250000000000e-01
2.617187500000000000e-01
2.714843750000000000e-01
2.329101562500000000e-01
2.651367187500000000e-01
2.739257812500000000e-01
2.424316406250000000e-01
2.409667968750000000e-01
2.526855468750000000e-01
2.304687500000000000e-01
2.309570312500000000e-01
2.561035156250000000e-01
2.257080078125000000e-01
2.690429687500000000e-01
2.541503906250000000e-01
2.763671875000000000e-01
2.410888671875000000e-01
2.307128906250000000e-01
2.824707031250000000e-01
2.095947265625000000e-01
2.218017578125000000e-01
2.534179687500000000e-01
2.275390625000000000e-01
2.775878906250000000e-01
2.521972656250000000e-01
2.390136718750000000e-01
2.951660156250000000e-01
2.692871093750000000e-01
2.656250000000000000e-01
2.407226562500000000e-01
2.536621093750000000e-01
2.457275390625000000e-01
2.519531250000000000e-01
2.727050781250000000e-01
2.634277343750000000e-01
2.741699218750000000e-01
2.556152343750000000e-01
2.197265625000000000e-01
2.514648437500000000e-01
2.636718750000000000e-01
2.602539062500000000e-01
2.281494140625000000e-01
2.310791015625000000e-01
2.344970703125000000e-01
2.617187500000000000e-01
2.352294921875000000e-01
2.604980468750000000e-01
2.570800781250000000e-01
2.465820312500000000e-01
2.731933593750000000e-01
2.504882812500000000e-01
2.644042968750000000e-01
2.304687500000000000e-01
2.692871093750000000e-01
2.780761718750000000e-01
2.376708984375000000e-01
2.176513671875000000e-01
2.487792968750000000e-01
2.514648437500000000e-01
2.386474609375000000e-01
2.277832031250000000e-01
2.355957031250000000e-01
2.456054687500000000e-01
2.617187500000000000e-01
2.709960937500000000e-01
2.475585937500000000e-01
1.895751953125000000e-01
2.348632812500000000e-01
2.354736328125000000e-01
2.297363281250000000e-01
2.558593750000000000e-01
2.398681640625000000e-01
2.496337890625000000e-01
2.257080078125000000e-01
2.687988281250000000e-01
2.868652343750000000e-01
2.319335937500000000e-01
2.788085937500000000e-01
2.836914062500000000e-01
2.244873046875000000e-01
2.497558593750000000e-01
2.690429687500000000e-01
2.561035156250000000e-01
2.186279296875000000e-01
2.357177734375000000e-01
2.741699218750000000e-01
2.539062500000000000e-01
2.481689453125000000e-01
2.702636718750000000e-01
2.519531250000000000e-01
2.597656250000000000e-01
2.573242187500000000e-01
2.658691406250000000e-01
2.302246093750000000e-01
2.614746093750000000e-01
2.570800781250000000e-01
2.817382812500000000e-01
2.419433593750000000e-01
2.631835937500000000e-01
2.707519531250000000e-01
2.624511718750000000e-01
2.213134765625000000e-01
2.495117187500000000e-01
2.304687500000000000e-01
2.641601562500000000e-01
2.471923828125000000e-01
2.702636718750000000e-01
2.111816406250000000e-01
2.399902343750000000e-01
1.956787109375000000e-01
2.592773437500000000e-01
2.551269531250000000e-01
2.736816406250000000e-01
2.775878906250000000e-01
2.465820312500000000e-01
2.639160156250000000e-01
2.697753906250000000e-01
2.580566406250000000e-01
2.607421875000000000e-01
2.644042968750000000e-01
2.208251953125000000e-01
2.622070312500000000e-01
2.432861328125000000e-01
2.702636718750000000e-01
2.220458984375000000e-01
2.812500000000000000e-01
2.380371093750000000e-01
2.536621093750000000e-01
2.685546875000000000e-01
2.512207031250000000e-01
2.407226562500000000e-01
2.403564453125000000e-01
2.629394531250000000e-01
2.299804687500000000e-01
2.561035156250000000e-01
2.685546875000000000e-01
2.302246093750000000e-01
2.707519531250000000e-01
2.543945312500000000e-01
2.846679687500000000e-01
2.536621093750000000e-01
2.391357421875000000e-01
2.629394531250000000e-01
2.103271484375000000e-01
2.478027343750000000e-01
2.360839843750000000e-01
2.080078125000000000e-01
2.668457031250000000e-01
2.279052734375000000e-01
2.636718750000000000e-01
2.514648437500000000e-01
2.702636718750000000e-01
2.795410156250000000e-01
2.570800781250000000e-01
2.702636718750000000e-01
2.587890625000000000e-01
2.624511718750000000e-01
2.309570312500000000e-01
2.176513671875000000e-01
2.563476562500000000e-01
2.546386718750000000e-01
2.707519531250000000e-01
2.434082031250000000e-01
2.797851562500000000e-01
2.727050781250000000e-01
2.163085937500000000e-01
2.374267578125000000e-01
2.856445312500000000e-01
2.592773437500000000e-01
2.546386718750000000e-01
2.697753906250000000e-01
2.553710937500000000e-01
2.320556640625000000e-01
2.448730468750000000e-01
2.597656250000000000e-01
2.641601562500000000e-01
2.800292968750000000e-01
2.469482421875000000e-01
2.442626953125000000e-01
2.224121093750000000e-01
2.392578125000000000e-01
2.573242187500000000e-01
2.592773437500000000e-01
2.561035156250000000e-01
2.668457031250000000e-01
2.524414062500000000e-01
2.257080078125000000e-01
2.648925781250000000e-01
2.479248046875000000e-01
2.319335937500000000e-01
2.396240234375000000e-01
2.315673828125000000e-01
2.358398437500000000e-01
2.122802734375000000e-01
2.746582031250000000e-01
2.509765625000000000e-01
2.568359375000000000e-01
2.521972656250000000e-01
2.861328125000000000e-01
2.524414062500000000e-01
2.658691406250000000e-01
2.329101562500000000e-01
2.288818359375000000e-01
2.322998046875000000e-01
2.504882812500000000e-01
2.556152343750000000e-01
2.739257812500000000e-01
2.409667968750000000e-01
2.271728515625000000e-01
2.169189453125000000e-01
2.663574218750000000e-01
2.722167968750000000e-01
2.717285156250000000e-01
2.573242187500000000e-01
2.208251953125000000e-01
2.541503906250000000e-01
2.568359375000000000e-01
2.475585937500000000e-01
2.802734375000000000e-01
2.592773437500000000e-01
2.263183593750000000e-01
2.274169921875000000e-01
2.600097656250000000e-01
2.622070312500000000e-01
2.368164062500000000e-01
2.470703125000000000e-01
2.349853515625000000e-01
2.563476562500000000e-01
2.778320312500000000e-01
2.673339843750000000e-01
2.401123046875000000e-01
2.673339843750000000e-01
2.514648437500000000e-01
2.274169921875000000e-01
2.753906250000000000e-01
2.266845703125000000e-01
2.310791015625000000e-01
2.619628906250000000e-01
2.565917968750000000e-01
2.590332031250000000e-01
2.551269531250000000e-01
2.176513671875000000e-01
2.312011718750000000e-01
2.137451171875000000e-01
2.575683593750000000e-01
2.485351562500000000e-01
2.105712890625000000e-01
2.304687500000000000e-01
2.712402343750000000e-01
2.626953125000000000e-01
2.421875000000000000e-01
2.773437500000000000e-01
2.083740234375000000e-01
2.340087890625000000e-01
2.489013671875000000e-01
2.344970703125000000e-01
2.324218750000000000e-01
2.705078125000000000e-01
2.164306640625000000e-01
2.744140625000000000e-01
2.612304687500000000e-01
2.609863281250000000e-01
2.363281250000000000e-01
2.309570312500000000e-01
2.302246093750000000e-01
2.854003906250000000e-01
2.580566406250000000e-01
1.978759765625000000e-01
2.338867187500000000e-01
2.578125000000000000e-01
2.663574218750000000e-01
2.612304687500000000e-01
2.846679687500000000e-01
2.700195312500000000e-01
2.150878906250000000e-01
2.446289062500000000e-01
2.218017578125000000e-01
2.602539062500000000e-01
2.406005859375000000e-01
2.475585937500000000e-01
2.490234375000000000e-01
2.717285156250000000e-01
2.531738281250000000e-01
2.551269531250000000e-01
2.561035156250000000e-01
2.403564453125000000e-01
2.614746093750000000e-01
2.561035156250000000e-01
2.324218750000000000e-01
2.346191406250000000e-01
2.709960937500000000e-01
2.724609375000000000e-01
2.105712890625000000e-01
2.268066406250000000e-01
2.106933593750000000e-01
2.661132812500000000e-01
2.617187500000000000e-01
2.346191406250000000e-01
2.644042968750000000e-01
2.531738281250000000e-01
2.246093750000000000e-01
2.437744140625000000e-01
2.352294921875000000e-01
2.551269531250000000e-01
2.749023437500000000e-01
2.489013671875000000e-01
2.607421875000000000e-01
2.517089843750000000e-01
2.644042968750000000e-01
2.629394531250000000e-01
2.421875000000000000e-01
2.467041015625000000e-01
2.653808593750000000e-01
2.871093750000000000e-01
2.425537109375000000e-01
2.680664062500000000e-01
2.358398437500000000e-01
2.492675781250000000e-01
2.888183593750000000e-01
2.922363281250000000e-01
2.651367187500000000e-01
2.812500000000000000e-01
2.282714843750000000e-01
2.447509765625000000e-01
2.705078125000000000e-01
2.629394531250000000e-01
2.386474609375000000e-01
2.548828125000000000e-01
2.115478515625000000e-01
2.639160156250000000e-01
2.322998046875000000e-01
2.785644531250000000e-01
2.539062500000000000e-01
2.634277343750000000e-01
2.719726562500000000e-01
2.585449218750000000e-01
2.585449218750000000e-01
2.583007812500000000e-01
2.600097656250000000e-01
2.529296875000000000e-01
2.607421875000000000e-01
2.834472656250000000e-01
2.705078125000000000e-01
2.290039062500000000e-01
2.176513671875000000e-01
2.644042968750000000e-01
2.102050781250000000e-01
2.504882812500000000e-01
2.553710937500000000e-01
2.211914062500000000e-01
2.409667968750000000e-01
2.768554687500000000e-01
2.775878906250000000e-01
2.753906250000000000e-01
2.413330078125000000e-01
2.587890625000000000e-01
2.629394531250000000e-01
2.673339843750000000e-01
2.274169921875000000e-01
2.486572265625000000e-01
2.683105468750000000e-01
2.470703125000000000e-01
2.275390625000000000e-01
2.653808593750000000e-01
2.722167968750000000e-01
2.587890625000000000e-01
2.709960937500000000e-01
2.512207031250000000e-01
2.966308593750000000e-01
2.182617187500000000e-01
2.819824218750000000e-01
2.322998046875000000e-01
2.338867187500000000e-01
2.490234375000000000e-01
2.778320312500000000e-01
2.763671875000000000e-01
2.756347656250000000e-01
2.430419921875000000e-01
2.069091796875000000e-01
2.296142578125000000e-01
2.308349609375000000e-01
2.226562500000000000e-01
2.546386718750000000e-01
2.249755859375000000e-01
2.174072265625000000e-01
2.337646484375000000e-01
2.602539062500000000e-01
2.331542968750000000e-01
2.408447265625000000e-01
2.493896484375000000e-01
2.790527343750000000e-01
2.668457031250000000e-01
2.519531250000000000e-01
2.612304687500000000e-01
2.575683593750000000e-01
2.705078125000000000e-01
2.612304687500000000e-01
2.673339843750000000e-01
2.556152343750000000e-01
2.785644531250000000e-01
2.424316406250000000e-01
2.312011718750000000e-01
2.373046875000000000e-01
2.656250000000000000e-01
2.502441406250000000e-01
2.319335937500000000e-01
2.685546875000000000e-01
2.570800781250000000e-01
2.553710937500000000e-01
2.376708984375000000e-01
2.459716796875000000e-01
2.661132812500000000e-01
2.213134765625000000e-01
2.729492187500000000e-01
2.519531250000000000e-01
2.341308593750000000e-01
2.612304687500000000e-01
2.685546875000000000e-01
2.553710937500000000e-01
2.661132812500000000e-01
2.646484375000000000e-01
2.124023437500000000e-01
2.583007812500000000e-01
2.644042968750000000e-01
2.604980468750000000e-01
2.437744140625000000e-01
2.445068359375000000e-01
2.551269531250000000e-01
2.199707031250000000e-01
2.568359375000000000e-01
2.661132812500000000e-01
2.666015625000000000e-01
2.695312500000000000e-01
2.283935546875000000e-01
2.318115234375000000e-01
2.587890625000000000e-01
2.602539062500000000e-01
2.152099609375000000e-01
2.585449218750000000e-01
2.565917968750000000e-01
2.276611328125000000e-01
2.331542968750000000e-01
2.438964843750000000e-01
2.512207031250000000e-01
2.607421875000000000e-01
2.419433593750000000e-01
2.592773437500000000e-01
2.001953125000000000e-01
2.104492187500000000e-01
2.359619140625000000e-01
2.526855468750000000e-01
2.153320312500000000e-01
2.697753906250000000e-01
2.489013671875000000e-01
2.807617187500000000e-01
2.607421875000000000e-01
2.480468750000000000e-01
2.504882812500000000e-01
2.471923828125000000e-01
2.502441406250000000e-01
2.329101562500000000e-01
2.597656250000000000e-01
2.675781250000000000e-01
2.362060546875000000e-01
2.165527343750000000e-01
2.464599609375000000e-01
2.377929687500000000e-01
2.609863281250000000e-01
2.454833984375000000e-01
2.546386718750000000e-01
2.534179687500000000e-01
2.320556640625000000e-01
2.224121093750000000e-01
2.663574218750000000e-01
2.888183593750000000e-01
2.702636718750000000e-01
2.717285156250000000e-01
2.175292968750000000e-01
2.412109375000000000e-01
2.526855468750000000e-01
2.539062500000000000e-01
2.507324218750000000e-01
2.419433593750000000e-01
2.595214843750000000e-01
2.275390625000000000e-01
2.194824218750000000e-01
2.252197265625000000e-01
2.773437500000000000e-01
2.761230468750000000e-01
2.336425781250000000e-01
2.551269531250000000e-01
2.104492187500000000e-01
2.619628906250000000e-01
2.629394531250000000e-01
2.359619140625000000e-01
2.607421875000000000e-01
2.648925781250000000e-01
2.329101562500000000e-01
2.731933593750000000e-01
2.244873046875000000e-01
2.124023437500000000e-01
2.297363281250000000e-01
2.398681640625000000e-01
2.744140625000000000e-01
2.491455078125000000e-01
2.751464843750000000e-01
2.551269531250000000e-01
2.517089843750000000e-01
2.247314453125000000e-01
2.724609375000000000e-01
2.421875000000000000e-01
2.644042968750000000e-01
2.609863281250000000e-01
2.641601562500000000e-01
2.622070312500000000e-01
2.474365234375000000e-01
2.678222656250000000e-01
2.670898437500000000e-01
2.670898437500000000e-01
2.243652343750000000e-01
2.592773437500000000e-01
2.609863281250000000e-01
2.773437500000000000e-01
2.619628906250000000e-01
2.580566406250000000e-01
2.644042968750000000e-01
2.507324218750000000e-01
2.717285156250000000e-01
2.746582031250000000e-01
2.380371093750000000e-01
2.487792968750000000e-01
2.196044921875000000e-01
2.668457031250000000e-01
2.702636718750000000e-01
2.106933593750000000e-01
2.277832031250000000e-01
2.403564453125000000e-01
2.629394531250000000e-01
2.543945312500000000e-01
2.478027343750000000e-01
2.125244140625000000e-01
2.626953125000000000e-01
2.232666015625000000e-01
2.393798828125000000e-01
2.454833984375000000e-01
2.386474609375000000e-01
2.312011718750000000e-01
2.619628906250000000e-01
2.463378906250000000e-01
2.626953125000000000e-01
2.595214843750000000e-01
2.580566406250000000e-01
2.749023437500000000e-01
2.541503906250000000e-01
2.156982421875000000e-01
2.714843750000000000e-01
2.385253906250000000e-01
2.277832031250000000e-01
2.526855468750000000e-01
2.587890625000000000e-01
2.482910156250000000e-01
2.548828125000000000e-01
2.607421875000000000e-01
2.492675781250000000e-01
2.509765625000000000e-01
2.790527343750000000e-01
2.426757812500000000e-01
2.631835937500000000e-01
2.785644531250000000e-01
2.790527343750000000e-01
2.861328125000000000e-01
2.224121093750000000e-01
2.143554687500000000e-01
2.521972656250000000e-01
2.436523437500000000e-01
2.352294921875000000e-01
2.514648437500000000e-01
2.498779296875000000e-01
2.264404296875000000e-01
2.480468750000000000e-01
2.502441406250000000e-01
2.514648437500000000e-01
2.739257812500000000e-01
2.443847656250000000e-01
2.519531250000000000e-01
2.797851562500000000e-01
2.359619140625000000e-01
2.407226562500000000e-01
2.602539062500000000e-01
2.744140625000000000e-01
2.374267578125000000e-01
2.624511718750000000e-01
2.487792968750000000e-01
2.758789062500000000e-01
2.451171875000000000e-01
2.517089843750000000e-01
2.215576171875000000e-01
2.595214843750000000e-01
2.736816406250000000e-01
2.561035156250000000e-01
2.673339843750000000e-01
2.539062500000000000e-01
2.683105468750000000e-01
2.692871093750000000e-01
2.407226562500000000e-01
2.357177734375000000e-01
2.712402343750000000e-01
2.529296875000000000e-01
2.600097656250000000e-01
2.225341796875000000e-01
2.617187500000000000e-01
1.918945312500000000e-01
2.232666015625000000e-01
2.290039062500000000e-01
1.984863281250000000e-01
2.944335937500000000e-01
2.768554687500000000e-01
2.166748046875000000e-01
2.543945312500000000e-01
2.084960937500000000e-01
2.427978515625000000e-01
2.734375000000000000e-01
2.413330078125000000e-01
2.519531250000000000e-01
2.486572265625000000e-01
2.590332031250000000e-01
2.668457031250000000e-01
2.354736328125000000e-01
2.246093750000000000e-01
2.751464843750000000e-01
2.481689453125000000e-01
2.558593750000000000e-01
2.207031250000000000e-01
2.497558593750000000e-01
2.617187500000000000e-01
2.531738281250000000e-01
2.661132812500000000e-01
2.841796875000000000e-01
2.435302734375000000e-01
2.370605468750000000e-01
2.541503906250000000e-01
2.565917968750000000e-01
2.322998046875000000e-01
2.392578125000000000e-01
2.888183593750000000e-01
2.453613281250000000e-01
2.597656250000000000e-01
2.592773437500000000e-01
2.702636718750000000e-01
2.080078125000000000e-01
2.467041015625000000e-01
2.449951171875000000e-01
2.590332031250000000e-01
2.482910156250000000e-01
2.514648437500000000e-01
2.653808593750000000e-01
2.521972656250000000e-01
2.553710937500000000e-01
2.644042968750000000e-01
2.702636718750000000e-01
2.442626953125000000e-01
1.910400390625000000e-01
2.553710937500000000e-01
2.622070312500000000e-01
2.341308593750000000e-01
2.385253906250000000e-01
2.700195312500000000e-01
2.183837890625000000e-01
2.575683593750000000e-01
2.563476562500000000e-01
2.366943359375000000e-01
2.749023437500000000e-01
2.434082031250000000e-01
2.120361328125000000e-01
2.504882812500000000e-01
2.156982421875000000e-01
2.216796875000000000e-01
2.449951171875000000e-01
2.476806640625000000e-01
2.646484375000000000e-01
2.467041015625000000e-01
2.646484375000000000e-01
2.553710937500000000e-01
2.775878906250000000e-01
2.380371093750000000e-01
2.342529296875000000e-01
2.126464843750000000e-01
2.614746093750000000e-01
2.846679687500000000e-01
2.575683593750000000e-01
2.580566406250000000e-01
2.440185546875000000e-01
2.575683593750000000e-01
2.485351562500000000e-01
2.277832031250000000e-01
2.697753906250000000e-01
2.509765625000000000e-01
2.170410156250000000e-01
2.202148437500000000e-01
2.496337890625000000e-01
2.644042968750000000e-01
2.651367187500000000e-01
2.492675781250000000e-01
2.773437500000000000e-01
2.385253906250000000e-01
2.363281250000000000e-01
2.680664062500000000e-01
2.331542968750000000e-01
2.053222656250000000e-01
2.587890625000000000e-01
2.602539062500000000e-01
2.333984375000000000e-01
2.415771484375000000e-01
2.756347656250000000e-01
2.471923828125000000e-01
2.622070312500000000e-01
2.446289062500000000e-01
2.648925781250000000e-01
2.829589843750000000e-01
2.739257812500000000e-01
2.622070312500000000e-01
2.355957031250000000e-01
2.474365234375000000e-01
2.374267578125000000e-01
2.205810546875000000e-01
2.524414062500000000e-01
2.459716796875000000e-01
2.331542968750000000e-01
2.553710937500000000e-01
2.653808593750000000e-01
2.326660156250000000e-01
2.651367187500000000e-01
2.692871093750000000e-01
2.395019531250000000e-01
2.375488281250000000e-01
2.507324218750000000e-01
2.485351562500000000e-01
2.248535156250000000e-01
2.021484375000000000e-01
2.587890625000000000e-01
2.648925781250000000e-01
2.382812500000000000e-01
2.203369140625000000e-01
2.680664062500000000e-01
2.365722656250000000e-01
2.211914062500000000e-01
2.243652343750000000e-01
2.336425781250000000e-01
2.416992187500000000e-01
2.517089843750000000e-01
2.484130859375000000e-01
2.575683593750000000e-01
2.280273437500000000e-01
2.712402343750000000e-01
2.551269531250000000e-01
2.186279296875000000e-01
2.203369140625000000e-01
2.561035156250000000e-01
2.347412109375000000e-01
2.548828125000000000e-01
2.396240234375000000e-01
2.384033203125000000e-01
2.252197265625000000e-01
2.312011718750000000e-01
2.731933593750000000e-01
2.415771484375000000e-01
2.509765625000000000e-01
2.514648437500000000e-01
2.541503906250000000e-01
2.539062500000000000e-01
2.420654296875000000e-01
2.213134765625000000e-01
2.385253906250000000e-01
2.651367187500000000e-01
2.600097656250000000e-01
2.670898437500000000e-01
2.244873046875000000e-01
2.565917968750000000e-01
2.661132812500000000e-01
2.622070312500000000e-01
2.758789062500000000e-01
2.393798828125000000e-01
2.617187500000000000e-01
2.011718750000000000e-01
2.583007812500000000e-01
2.459716796875000000e-01
2.519531250000000000e-01
2.617187500000000000e-01
2.622070312500000000e-01
2.308349609375000000e-01
2.259521484375000000e-01
2.656250000000000000e-01
2.646484375000000000e-01
2.403564453125000000e-01
2.629394531250000000e-01
2.785644531250000000e-01
2.736816406250000000e-01
2.656250000000000000e-01
2.448730468750000000e-01
2.338867187500000000e-01
2.597656250000000000e-01
2.359619140625000000e-01
2.435302734375000000e-01
2.233886718750000000e-01
2.462158203125000000e-01
2.286376953125000000e-01
2.690429687500000000e-01
2.303466796875000000e-01
2.084960937500000000e-01
2.385253906250000000e-01
2.397460937500000000e-01
2.460937500000000000e-01
2.492675781250000000e-01
2.099609375000000000e-01
2.844238281250000000e-01
2.486572265625000000e-01
2.303466796875000000e-01
2.634277343750000000e-01
2.524414062500000000e-01
2.644042968750000000e-01
2.495117187500000000e-01
2.548828125000000000e-01
2.741699218750000000e-01
2.644042968750000000e-01
2.534179687500000000e-01
2.440185546875000000e-01
2.211914062500000000e-01
2.429199218750000000e-01
2.512207031250000000e-01
2.269287109375000000e-01
2.592773437500000000e-01
2.814941406250000000e-01
2.514648437500000000e-01
2.066650390625000000e-01
2.712402343750000000e-01
2.420654296875000000e-01
2.624511718750000000e-01
2.695312500000000000e-01
2.568359375000000000e-01
2.203369140625000000e-01
2.883300781250000000e-01
2.680664062500000000e-01
2.741699218750000000e-01
2.607421875000000000e-01
2.120361328125000000e-01
2.474365234375000000e-01
2.580566406250000000e-01
2.430419921875000000e-01
2.502441406250000000e-01
2.399902343750000000e-01
2.578125000000000000e-01
2.427978515625000000e-01
2.656250000000000000e-01
2.614746093750000000e-01
2.583007812500000000e-01
2.198486328125000000e-01
2.312011718750000000e-01
2.590332031250000000e-01
2.465820312500000000e-01
1.947021484375000000e-01
2.498779296875000000e-01
2.403564453125000000e-01
2.275390625000000000e-01
2.396240234375000000e-01
2.423095703125000000e-01
2.709960937500000000e-01
2.526855468750000000e-01
2.489013671875000000e-01
2.663574218750000000e-01
2.398681640625000000e-01
2.526855468750000000e-01
2.374267578125000000e-01
2.512207031250000000e-01
2.425537109375000000e-01
2.153320312500000000e-01
2.558593750000000000e-01
2.773437500000000000e-01
2.629394531250000000e-01
2.325439453125000000e-01
2.792968750000000000e-01
2.470703125000000000e-01
2.766113281250000000e-01
2.192382812500000000e-01
2.196044921875000000e-01
2.600097656250000000e-01
2.427978515625000000e-01
2.414550781250000000e-01
2.639160156250000000e-01
2.548828125000000000e-01
2.683105468750000000e-01
2.553710937500000000e-01
2.180175781250000000e-01
2.407226562500000000e-01
2.507324218750000000e-01
2.629394531250000000e-01
2.539062500000000000e-01
2.705078125000000000e-01
2.492675781250000000e-01
2.749023437500000000e-01
2.442626953125000000e-01
2.410888671875000000e-01
2.220458984375000000e-01
2.507324218750000000e-01
2.529296875000000000e-01
2.321777343750000000e-01
2.788085937500000000e-01
2.325439453125000000e-01
2.519531250000000000e-01
2.119140625000000000e-01
2.432861328125000000e-01
2.541503906250000000e-01
2.441406250000000000e-01
2.366943359375000000e-01
2.413330078125000000e-01
2.780761718750000000e-01
2.768554687500000000e-01
2.274169921875000000e-01
2.453613281250000000e-01
2.626953125000000000e-01
2.546386718750000000e-01
2.216796875000000000e-01
2.408447265625000000e-01
2.563476562500000000e-01
2.597656250000000000e-01
2.474365234375000000e-01
2.429199218750000000e-01
2.398681640625000000e-01
2.553710937500000000e-01
2.666015625000000000e-01
2.106933593750000000e-01
2.448730468750000000e-01
2.668457031250000000e-01
2.607421875000000000e-01
2.629394531250000000e-01
2.783203125000000000e-01
2.253417968750000000e-01
2.110595703125000000e-01
2.507324218750000000e-01
1.937255859375000000e-01
2.614746093750000000e-01
2.675781250000000000e-01
2.600097656250000000e-01
2.614746093750000000e-01
2.467041015625000000e-01
2.475585937500000000e-01
2.795410156250000000e-01
2.775878906250000000e-01
2.648925781250000000e-01
2.719726562500000000e-01
2.304687500000000000e-01
2.651367187500000000e-01
2.678222656250000000e-01
2.556152343750000000e-01
2.419433593750000000e-01
2.227783203125000000e-01
2.592773437500000000e-01
2.626953125000000000e-01
2.641601562500000000e-01
2.724609375000000000e-01
2.741699218750000000e-01
2.257080078125000000e-01
2.346191406250000000e-01
2.675781250000000000e-01
2.229003906250000000e-01
2.318115234375000000e-01
2.456054687500000000e-01
2.297363281250000000e-01
2.387695312500000000e-01
2.839355468750000000e-01
2.041015625000000000e-01
2.585449218750000000e-01
2.668457031250000000e-01
2.553710937500000000e-01
2.639160156250000000e-01
2.421875000000000000e-01
2.285156250000000000e-01
2.313232421875000000e-01
2.413330078125000000e-01
2.639160156250000000e-01
2.692871093750000000e-01
2.239990234375000000e-01
2.697753906250000000e-01
2.353515625000000000e-01
2.291259765625000000e-01
2.580566406250000000e-01
2.366943359375000000e-01
2.497558593750000000e-01
2.685546875000000000e-01
2.117919921875000000e-01
2.512207031250000000e-01
2.338867187500000000e-01
2.597656250000000000e-01
2.252197265625000000e-01
2.260742187500000000e-01
2.437744140625000000e-01
2.458496093750000000e-01
2.641601562500000000e-01
2.575683593750000000e-01
1.970214843750000000e-01
2.446289062500000000e-01
2.719726562500000000e-01
2.412109375000000000e-01
2.509765625000000000e-01
2.448730468750000000e-01
2.714843750000000000e-01
2.651367187500000000e-01
2.619628906250000000e-01
2.465820312500000000e-01
2.910156250000000000e-01
2.169189453125000000e-01
2.504882812500000000e-01
2.685546875000000000e-01
2.631835937500000000e-01
2.673339843750000000e-01
2.634277343750000000e-01
2.183837890625000000e-01
2.612304687500000000e-01
2.553710937500000000e-01
2.758789062500000000e-01
2.622070312500000000e-01
2.286376953125000000e-01
2.462158203125000000e-01
2.539062500000000000e-01
2.509765625000000000e-01
2.465820312500000000e-01
2.470703125000000000e-01
2.736816406250000000e-01
2.288818359375000000e-01
2.286376953125000000e-01
2.536621093750000000e-01
2.293701171875000000e-01
2.468261718750000000e-01
2.810058593750000000e-01
2.415771484375000000e-01
2.670898437500000000e-01
2.683105468750000000e-01
2.600097656250000000e-01
2.614746093750000000e-01
2.600097656250000000e-01
2.639160156250000000e-01
2.125244140625000000e-01
2.469482421875000000e-01
2.172851562500000000e-01
2.639160156250000000e-01
2.454833984375000000e-01
2.497558593750000000e-01
2.354736328125000000e-01
2.678222656250000000e-01
2.541503906250000000e-01
2.478027343750000000e-01
2.583007812500000000e-01
2.178955078125000000e-01
2.570800781250000000e-01
2.592773437500000000e-01
2.619628906250000000e-01
2.438964843750000000e-01
2.502441406250000000e-01
2.534179687500000000e-01
2.507324218750000000e-01
2.702636718750000000e-01
2.622070312500000000e-01
2.719726562500000000e-01
2.478027343750000000e-01
2.536621093750000000e-01
2.438964843750000000e-01
2.646484375000000000e-01
2.498779296875000000e-01
2.052001953125000000e-01
2.575683593750000000e-01
2.585449218750000000e-01
2.279052734375000000e-01
1.862792968750000000e-01
2.359619140625000000e-01
2.766113281250000000e-01
2.388916015625000000e-01
2.612304687500000000e-01
2.651367187500000000e-01
2.491455078125000000e-01
2.456054687500000000e-01
2.590332031250000000e-01
2.751464843750000000e-01
2.391357421875000000e-01
2.607421875000000000e-01
2.441406250000000000e-01
2.110595703125000000e-01
2.658691406250000000e-01
2.539062500000000000e-01
2.683105468750000000e-01
2.514648437500000000e-01
2.534179687500000000e-01
2.658691406250000000e-01
2.841796875000000000e-01
2.553710937500000000e-01
2.731933593750000000e-01
2.507324218750000000e-01
2.197265625000000000e-01
2.340087890625000000e-01
2.384033203125000000e-01
2.374267578125000000e-01
2.646484375000000000e-01
2.666015625000000000e-01
2.780761718750000000e-01
2.568359375000000000e-01
2.539062500000000000e-01
2.504882812500000000e-01
2.467041015625000000e-01
2.727050781250000000e-01
2.836914062500000000e-01
2.500000000000000000e-01
2.159423828125000000e-01
2.296142578125000000e-01
2.670898437500000000e-01
2.783203125000000000e-01
2.607421875000000000e-01
2.656250000000000000e-01
2.465820312500000000e-01
2.429199218750000000e-01
2.442626953125000000e-01
2.279052734375000000e-01
2.100830078125000000e-01
2.558593750000000000e-01
2.561035156250000000e-01
2.587890625000000000e-01
2.795410156250000000e-01
2.509765625000000000e-01
2.315673828125000000e-01
2.551269531250000000e-01
2.131347656250000000e-01
2.355957031250000000e-01
2.604980468750000000e-01
2.315673828125000000e-01
2.768554687500000000e-01
2.458496093750000000e-01
2.553710937500000000e-01
2.810058593750000000e-01
2.783203125000000000e-01
2.082519531250000000e-01
2.614746093750000000e-01
2.717285156250000000e-01
2.541503906250000000e-01
2.507324218750000000e-01
2.403564453125000000e-01
2.248535156250000000e-01
2.875976562500000000e-01
2.575683593750000000e-01
2.487792968750000000e-01
2.714843750000000000e-01
2.905273437500000000e-01
2.135009765625000000e-01
2.700195312500000000e-01
2.639160156250000000e-01
2.773437500000000000e-01
2.304687500000000000e-01
2.430419921875000000e-01
2.551269531250000000e-01
2.673339843750000000e-01
2.573242187500000000e-01
2.661132812500000000e-01
2.507324218750000000e-01
2.543945312500000000e-01
2.304687500000000000e-01
2.298583984375000000e-01
2.426757812500000000e-01
2.355957031250000000e-01
2.666015625000000000e-01
2.198486328125000000e-01
2.402343750000000000e-01
2.592773437500000000e-01
2.111816406250000000e-01
2.641601562500000000e-01
2.648925781250000000e-01
2.264404296875000000e-01
2.507324218750000000e-01
2.416992187500000000e-01
2.648925781250000000e-01
2.177734375000000000e-01
2.712402343750000000e-01
2.359619140625000000e-01
2.507324218750000000e-01
2.177734375000000000e-01
2.539062500000000000e-01
2.561035156250000000e-01
2.673339843750000000e-01
2.790527343750000000e-01
2.349853515625000000e-01
2.714843750000000000e-01
2.170410156250000000e-01
2.634277343750000000e-01
2.412109375000000000e-01
2.304687500000000000e-01
2.498779296875000000e-01
2.580566406250000000e-01
2.561035156250000000e-01
2.636718750000000000e-01
2.484130859375000000e-01
2.465820312500000000e-01
2.487792968750000000e-01
2.573242187500000000e-01
2.509765625000000000e-01
2.491455078125000000e-01
2.447509765625000000e-01
2.423095703125000000e-01
2.391357421875000000e-01
2.161865234375000000e-01
2.534179687500000000e-01
2.026367187500000000e-01
2.753906250000000000e-01
2.335205078125000000e-01
2.592773437500000000e-01
2.329101562500000000e-01
2.783203125000000000e-01
2.851562500000000000e-01
2.416992187500000000e-01
2.827148437500000000e-01
2.644042968750000000e-01
2.342529296875000000e-01
2.003173828125000000e-01
2.531738281250000000e-01
2.336425781250000000e-01
2.851562500000000000e-01
2.553710937500000000e-01
2.553710937500000000e-01
2.430419921875000000e-01
2.342529296875000000e-01
2.653808593750000000e-01
2.680664062500000000e-01
2.583007812500000000e-01
2.666015625000000000e-01
2.296142578125000000e-01
2.177734375000000000e-01
2.702636718750000000e-01
2.558593750000000000e-01
1.989746093750000000e-01
2.590332031250000000e-01
2.427978515625000000e-01
2.551269531250000000e-01
2.032470703125000000e-01
2.495117187500000000e-01
2.880859375000000000e-01
2.239990234375000000e-01
2.629394531250000000e-01
2.658691406250000000e-01
2.414550781250000000e-01
2.486572265625000000e-01
2.353515625000000000e-01
2.463378906250000000e-01
2.590332031250000000e-01
2.335205078125000000e-01
2.651367187500000000e-01
2.141113281250000000e-01
2.512207031250000000e-01
2.626953125000000000e-01
2.415771484375000000e-01
2.419433593750000000e-01
2.271728515625000000e-01
2.770996093750000000e-01
2.332763671875000000e-01
2.485351562500000000e-01
2.255859375000000000e-01
2.177734375000000000e-01
2.641601562500000000e-01
2.663574218750000000e-01
2.467041015625000000e-01
2.392578125000000000e-01
2.539062500000000000e-01
2.288818359375000000e-01
2.137451171875000000e-01
2.358398437500000000e-01
2.661132812500000000e-01
2.384033203125000000e-01
2.202148437500000000e-01
2.592773437500000000e-01
2.492675781250000000e-01
2.274169921875000000e-01
2.276611328125000000e-01
2.366943359375000000e-01
2.739257812500000000e-01
2.490234375000000000e-01
2.746582031250000000e-01
2.639160156250000000e-01
2.702636718750000000e-01
2.543945312500000000e-01
2.714843750000000000e-01
2.685546875000000000e-01
2.714843750000000000e-01
2.351074218750000000e-01
2.509765625000000000e-01
2.330322265625000000e-01
2.639160156250000000e-01
2.454833984375000000e-01
2.371826171875000000e-01
2.397460937500000000e-01
2.539062500000000000e-01
2.409667968750000000e-01
2.249755859375000000e-01
2.507324218750000000e-01
2.734375000000000000e-01
2.342529296875000000e-01
2.641601562500000000e-01
2.161865234375000000e-01
2.066650390625000000e-01
2.595214843750000000e-01
2.695312500000000000e-01
2.534179687500000000e-01
2.320556640625000000e-01
2.690429687500000000e-01
2.442626953125000000e-01
2.509765625000000000e-01
2.344970703125000000e-01
2.609863281250000000e-01
2.208251953125000000e-01
2.590332031250000000e-01
2.359619140625000000e-01
2.670898437500000000e-01
2.457275390625000000e-01
2.322998046875000000e-01
2.512207031250000000e-01
2.729492187500000000e-01
2.313232421875000000e-01
2.276611328125000000e-01
2.203369140625000000e-01
2.631835937500000000e-01
2.463378906250000000e-01
2.568359375000000000e-01
2.500000000000000000e-01
2.326660156250000000e-01
2.517089843750000000e-01
2.285156250000000000e-01
2.712402343750000000e-01
2.294921875000000000e-01
2.409667968750000000e-01
2.690429687500000000e-01
2.575683593750000000e-01
2.446289062500000000e-01
2.443847656250000000e-01
2.687988281250000000e-01
2.604980468750000000e-01
2.464599609375000000e-01
2.037353515625000000e-01
2.666015625000000000e-01
2.382812500000000000e-01
2.459716796875000000e-01
2.558593750000000000e-01
2.060546875000000000e-01
2.509765625000000000e-01
2.570800781250000000e-01
2.395019531250000000e-01
2.712402343750000000e-01
2.546386718750000000e-01
2.099609375000000000e-01
2.436523437500000000e-01
2.651367187500000000e-01
2.377929687500000000e-01
2.384033203125000000e-01
2.722167968750000000e-01
2.746582031250000000e-01
2.309570312500000000e-01
2.382812500000000000e-01
2.274169921875000000e-01
2.221679687500000000e-01
2.166748046875000000e-01
2.607421875000000000e-01
2.534179687500000000e-01
2.412109375000000000e-01
2.587890625000000000e-01
2.602539062500000000e-01
2.744140625000000000e-01
2.423095703125000000e-01
2.651367187500000000e-01
2.575683593750000000e-01
2.363281250000000000e-01
2.634277343750000000e-01
2.543945312500000000e-01
2.592773437500000000e-01
2.595214843750000000e-01
2.617187500000000000e-01
2.305908203125000000e-01
2.474365234375000000e-01
2.563476562500000000e-01
2.709960937500000000e-01
2.022705078125000000e-01
2.568359375000000000e-01
2.531738281250000000e-01
2.668457031250000000e-01
2.578125000000000000e-01
2.575683593750000000e-01
2.330322265625000000e-01
2.553710937500000000e-01
1.953125000000000000e-01
2.751464843750000000e-01
2.666015625000000000e-01
2.226562500000000000e-01
2.587890625000000000e-01
2.352294921875000000e-01
2.607421875000000000e-01
2.573242187500000000e-01
2.600097656250000000e-01
2.416992187500000000e-01
2.648925781250000000e-01
2.553710937500000000e-01
2.558593750000000000e-01
2.653808593750000000e-01
2.143554687500000000e-01
2.729492187500000000e-01
2.563476562500000000e-01
2.276611328125000000e-01
2.546386718750000000e-01
2.481689453125000000e-01
2.592773437500000000e-01
2.298583984375000000e-01
2.462158203125000000e-01
2.631835937500000000e-01
2.250976562500000000e-01
2.602539062500000000e-01
2.424316406250000000e-01
2.459716796875000000e-01
2.626953125000000000e-01
2.546386718750000000e-01
2.374267578125000000e-01
2.075195312500000000e-01
2.600097656250000000e-01
2.680664062500000000e-01
2.529296875000000000e-01
2.558593750000000000e-01
2.687988281250000000e-01
2.690429687500000000e-01
2.491455078125000000e-01
2.269287109375000000e-01
2.402343750000000000e-01
2.548828125000000000e-01
2.500000000000000000e-01
2.700195312500000000e-01
2.543945312500000000e-01
2.415771484375000000e-01
2.514648437500000000e-01
2.147216796875000000e-01
2.717285156250000000e-01
2.768554687500000000e-01
2.600097656250000000e-01
2.805175781250000000e-01
2.609863281250000000e-01
2.479248046875000000e-01
2.668457031250000000e-01
2.607421875000000000e-01
2.152099609375000000e-01
2.373046875000000000e-01
2.468261718750000000e-01
2.070312500000000000e-01
2.624511718750000000e-01
2.404785156250000000e-01
2.646484375000000000e-01
2.646484375000000000e-01
2.321777343750000000e-01
2.509765625000000000e-01
2.309570312500000000e-01
2.421875000000000000e-01
2.521972656250000000e-01
2.512207031250000000e-01
2.341308593750000000e-01
2.294921875000000000e-01
2.335205078125000000e-01
2.541503906250000000e-01
2.795410156250000000e-01
2.288818359375000000e-01
2.282714843750000000e-01
2.352294921875000000e-01
2.274169921875000000e-01
2.370605468750000000e-01
2.570800781250000000e-01
2.609863281250000000e-01
2.590332031250000000e-01
2.822265625000000000e-01
2.602539062500000000e-01
2.692871093750000000e-01
2.224121093750000000e-01
2.448730468750000000e-01
2.498779296875000000e-01
2.487792968750000000e-01
2.751464843750000000e-01
2.697753906250000000e-01
2.255859375000000000e-01
2.563476562500000000e-01
2.462158203125000000e-01
2.753906250000000000e-01
2.283935546875000000e-01
2.208251953125000000e-01
2.473144531250000000e-01
2.368164062500000000e-01
2.404785156250000000e-01
2.695312500000000000e-01
2.416992187500000000e-01
1.992187500000000000e-01
2.741699218750000000e-01
2.548828125000000000e-01
2.553710937500000000e-01
2.521972656250000000e-01
2.858886718750000000e-01
2.607421875000000000e-01
2.194824218750000000e-01
2.285156250000000000e-01
2.288818359375000000e-01
2.171630859375000000e-01
2.280273437500000000e-01
2.458496093750000000e-01
2.310791015625000000e-01
2.673339843750000000e-01
2.607421875000000000e-01
2.158203125000000000e-01
2.790527343750000000e-01
2.619628906250000000e-01
2.500000000000000000e-01
2.597656250000000000e-01
2.534179687500000000e-01
2.658691406250000000e-01
2.548828125000000000e-01
2.609863281250000000e-01
2.758789062500000000e-01
2.614746093750000000e-01
2.575683593750000000e-01
2.493896484375000000e-01
2.285156250000000000e-01
2.398681640625000000e-01
2.690429687500000000e-01
2.604980468750000000e-01
2.480468750000000000e-01
2.093505859375000000e-01
2.502441406250000000e-01
2.609863281250000000e-01
2.744140625000000000e-01
2.330322265625000000e-01
2.259521484375000000e-01
2.330322265625000000e-01
2.604980468750000000e-01
2.631835937500000000e-01
2.176513671875000000e-01
2.648925781250000000e-01
2.644042968750000000e-01
2.397460937500000000e-01
2.592773437500000000e-01
2.465820312500000000e-01
2.235107421875000000e-01
2.553710937500000000e-01
2.653808593750000000e-01
2.198486328125000000e-01
2.269287109375000000e-01
2.712402343750000000e-01
2.064208984375000000e-01
2.617187500000000000e-01
2.753906250000000000e-01
2.509765625000000000e-01
2.335205078125000000e-01
2.534179687500000000e-01
2.403564453125000000e-01
2.465820312500000000e-01
2.656250000000000000e-01
2.369384765625000000e-01
2.551269531250000000e-01
2.524414062500000000e-01
2.493896484375000000e-01
2.666015625000000000e-01
2.191162109375000000e-01
2.707519531250000000e-01
2.663574218750000000e-01
2.675781250000000000e-01
2.619628906250000000e-01
2.482910156250000000e-01
2.280273437500000000e-01
2.357177734375000000e-01
2.595214843750000000e-01
2.431640625000000000e-01
1.922607421875000000e-01
2.469482421875000000e-01
2.546386718750000000e-01
2.269287109375000000e-01
2.233886718750000000e-01
2.587890625000000000e-01
2.543945312500000000e-01
2.543945312500000000e-01
2.416992187500000000e-01
2.465820312500000000e-01
2.578125000000000000e-01
2.392578125000000000e-01
2.624511718750000000e-01
2.498779296875000000e-01
2.717285156250000000e-01
2.441406250000000000e-01
2.249755859375000000e-01
2.617187500000000000e-01
2.398681640625000000e-01
2.521972656250000000e-01
2.563476562500000000e-01
2.578125000000000000e-01
2.546386718750000000e-01
2.753906250000000000e-01
2.619628906250000000e-01
2.264404296875000000e-01
2.631835937500000000e-01
2.666015625000000000e-01
2.424316406250000000e-01
2.609863281250000000e-01
2.471923828125000000e-01
2.670898437500000000e-01
2.529296875000000000e-01
2.124023437500000000e-01
2.758789062500000000e-01
2.592773437500000000e-01
2.575683593750000000e-01
2.415771484375000000e-01
2.707519531250000000e-01
2.095947265625000000e-01
2.062988281250000000e-01
2.539062500000000000e-01
2.556152343750000000e-01
2.337646484375000000e-01
2.609863281250000000e-01
2.634277343750000000e-01
2.712402343750000000e-01
2.418212890625000000e-01
2.359619140625000000e-01
2.636718750000000000e-01
2.634277343750000000e-01
2.829589843750000000e-01
2.587890625000000000e-01
2.386474609375000000e-01
2.578125000000000000e-01
2.634277343750000000e-01
2.387695312500000000e-01
2.568359375000000000e-01
2.519531250000000000e-01
2.604980468750000000e-01
2.536621093750000000e-01
2.583007812500000000e-01
2.697753906250000000e-01
2.539062500000000000e-01
2.575683593750000000e-01
2.481689453125000000e-01
2.661132812500000000e-01
2.478027343750000000e-01
2.379150390625000000e-01
2.163085937500000000e-01
2.749023437500000000e-01
2.597656250000000000e-01
2.661132812500000000e-01
2.641601562500000000e-01
2.487792968750000000e-01
2.032470703125000000e-01
2.497558593750000000e-01
2.099609375000000000e-01
2.707519531250000000e-01
2.412109375000000000e-01
2.678222656250000000e-01
2.376708984375000000e-01
2.541503906250000000e-01
2.736816406250000000e-01
2.425537109375000000e-01
2.700195312500000000e-01
2.631835937500000000e-01
2.059326171875000000e-01
2.543945312500000000e-01
2.253417968750000000e-01
2.202148437500000000e-01
2.746582031250000000e-01
2.614746093750000000e-01
2.495117187500000000e-01
2.421875000000000000e-01
2.371826171875000000e-01
2.124023437500000000e-01
2.526855468750000000e-01
2.587890625000000000e-01
2.467041015625000000e-01
2.493896484375000000e-01
2.330322265625000000e-01
2.558593750000000000e-01
2.493896484375000000e-01
2.690429687500000000e-01
2.624511718750000000e-01
2.692871093750000000e-01
2.614746093750000000e-01
2.531738281250000000e-01
2.612304687500000000e-01
2.790527343750000000e-01
2.408447265625000000e-01
2.519531250000000000e-01
2.646484375000000000e-01
2.624511718750000000e-01
2.280273437500000000e-01
2.517089843750000000e-01
2.496337890625000000e-01
2.646484375000000000e-01
2.666015625000000000e-01
2.310791015625000000e-01
2.377929687500000000e-01
2.274169921875000000e-01
2.470703125000000000e-01
2.500000000000000000e-01
2.854003906250000000e-01
2.398681640625000000e-01
2.343750000000000000e-01
2.447509765625000000e-01
2.951660156250000000e-01
2.709960937500000000e-01
2.338867187500000000e-01
2.570800781250000000e-01
2.546386718750000000e-01
2.683105468750000000e-01
2.396240234375000000e-01
2.290039062500000000e-01
2.670898437500000000e-01
2.485351562500000000e-01
2.766113281250000000e-01
2.651367187500000000e-01
2.646484375000000000e-01
2.736816406250000000e-01
2.802734375000000000e-01
2.500000000000000000e-01
2.744140625000000000e-01
2.481689453125000000e-01
2.814941406250000000e-01
2.680664062500000000e-01
2.690429687500000000e-01
2.646484375000000000e-01
2.514648437500000000e-01
2.666015625000000000e-01
2.846679687500000000e-01
2.252197265625000000e-01
2.824707031250000000e-01
2.509765625000000000e-01
2.069091796875000000e-01
2.358398437500000000e-01
2.473144531250000000e-01
1.972656250000000000e-01
2.329101562500000000e-01
2.226562500000000000e-01
2.181396484375000000e-01
2.458496093750000000e-01
2.683105468750000000e-01
2.631835937500000000e-01
2.607421875000000000e-01
2.595214843750000000e-01
2.437744140625000000e-01
2.602539062500000000e-01
2.098388671875000000e-01
2.680664062500000000e-01
2.435302734375000000e-01
1.831054687500000000e-01
2.498779296875000000e-01
2.602539062500000000e-01
2.379150390625000000e-01
2.634277343750000000e-01
2.626953125000000000e-01
2.541503906250000000e-01
2.668457031250000000e-01
2.463378906250000000e-01
2.624511718750000000e-01
2.514648437500000000e-01
2.109375000000000000e-01
2.509765625000000000e-01
2.612304687500000000e-01
2.109375000000000000e-01
2.319335937500000000e-01
2.612304687500000000e-01
2.729492187500000000e-01
2.707519531250000000e-01
2.541503906250000000e-01
2.279052734375000000e-01
2.590332031250000000e-01
2.335205078125000000e-01
2.644042968750000000e-01
2.587890625000000000e-01
2.666015625000000000e-01
2.385253906250000000e-01
2.495117187500000000e-01
2.895507812500000000e-01
2.497558593750000000e-01
2.597656250000000000e-01
2.404785156250000000e-01
2.607421875000000000e-01
2.736816406250000000e-01
2.418212890625000000e-01
2.741699218750000000e-01
2.641601562500000000e-01
2.330322265625000000e-01
2.697753906250000000e-01
2.244873046875000000e-01
2.507324218750000000e-01
2.656250000000000000e-01
2.658691406250000000e-01
2.226562500000000000e-01
2.629394531250000000e-01
2.016601562500000000e-01
2.420654296875000000e-01
2.709960937500000000e-01
2.017822265625000000e-01
2.332763671875000000e-01
2.441406250000000000e-01
2.626953125000000000e-01
2.580566406250000000e-01
2.351074218750000000e-01
2.352294921875000000e-01
2.563476562500000000e-01
2.203369140625000000e-01
2.597656250000000000e-01
2.639160156250000000e-01
2.619628906250000000e-01
2.205810546875000000e-01
2.126464843750000000e-01
2.692871093750000000e-01
2.512207031250000000e-01
2.668457031250000000e-01
2.543945312500000000e-01
2.186279296875000000e-01
2.658691406250000000e-01
2.164306640625000000e-01
2.116699218750000000e-01
2.412109375000000000e-01
2.108154296875000000e-01
2.199707031250000000e-01
2.673339843750000000e-01
2.568359375000000000e-01
2.097167968750000000e-01
2.697753906250000000e-01
2.653808593750000000e-01
2.208251953125000000e-01
2.213134765625000000e-01
2.568359375000000000e-01
2.700195312500000000e-01
2.169189453125000000e-01
2.370605468750000000e-01
2.541503906250000000e-01
2.675781250000000000e-01
2.484130859375000000e-01
2.341308593750000000e-01
1.989746093750000000e-01
2.565917968750000000e-01
2.556152343750000000e-01
2.431640625000000000e-01
2.490234375000000000e-01
2.484130859375000000e-01
2.161865234375000000e-01
2.556152343750000000e-01
2.014160156250000000e-01
2.631835937500000000e-01
2.454833984375000000e-01
2.275390625000000000e-01
2.619628906250000000e-01
2.592773437500000000e-01
2.749023437500000000e-01
2.687988281250000000e-01
1.983642578125000000e-01
2.463378906250000000e-01
2.359619140625000000e-01
2.612304687500000000e-01
2.276611328125000000e-01
2.636718750000000000e-01
2.568359375000000000e-01
2.189941406250000000e-01
2.548828125000000000e-01
2.653808593750000000e-01
2.218017578125000000e-01
2.656250000000000000e-01
2.351074218750000000e-01
2.364501953125000000e-01
2.561035156250000000e-01
2.353515625000000000e-01
2.687988281250000000e-01
2.614746093750000000e-01
2.276611328125000000e-01
2.707519531250000000e-01
2.744140625000000000e-01
2.241210937500000000e-01
2.332763671875000000e-01
2.553710937500000000e-01
2.297363281250000000e-01
2.666015625000000000e-01
2.369384765625000000e-01
2.468261718750000000e-01
2.410888671875000000e-01
2.198486328125000000e-01
2.617187500000000000e-01
2.481689453125000000e-01
2.353515625000000000e-01
2.607421875000000000e-01
2.666015625000000000e-01
2.517089843750000000e-01
2.514648437500000000e-01
2.059326171875000000e-01
2.326660156250000000e-01
2.363281250000000000e-01
1.922607421875000000e-01
2.624511718750000000e-01
2.749023437500000000e-01
2.275390625000000000e-01
2.484130859375000000e-01
2.636718750000000000e-01
2.617187500000000000e-01
2.788085937500000000e-01
2.283935546875000000e-01
2.604980468750000000e-01
2.349853515625000000e-01
2.712402343750000000e-01
2.435302734375000000e-01
2.534179687500000000e-01
2.583007812500000000e-01
2.578125000000000000e-01
2.578125000000000000e-01
2.563476562500000000e-01
2.464599609375000000e-01
2.396240234375000000e-01
2.434082031250000000e-01
2.578125000000000000e-01
2.827148437500000000e-01
2.495117187500000000e-01
2.381591796875000000e-01
2.756347656250000000e-01
2.247314453125000000e-01
2.321777343750000000e-01
2.188720703125000000e-01
2.418212890625000000e-01
2.707519531250000000e-01
2.788085937500000000e-01
2.656250000000000000e-01
2.359619140625000000e-01
2.354736328125000000e-01
2.651367187500000000e-01
2.465820312500000000e-01
2.182617187500000000e-01
2.768554687500000000e-01
2.541503906250000000e-01
2.685546875000000000e-01
2.629394531250000000e-01
2.707519531250000000e-01
2.678222656250000000e-01
2.729492187500000000e-01
2.561035156250000000e-01
2.558593750000000000e-01
2.467041015625000000e-01
2.871093750000000000e-01
2.391357421875000000e-01
2.526855468750000000e-01
2.836914062500000000e-01
2.846679687500000000e-01
2.607421875000000000e-01
2.330322265625000000e-01
2.700195312500000000e-01
2.719726562500000000e-01
2.680664062500000000e-01
2.487792968750000000e-01
2.531738281250000000e-01
2.507324218750000000e-01
2.175292968750000000e-01
2.561035156250000000e-01
2.854003906250000000e-01
2.341308593750000000e-01
2.568359375000000000e-01
2.420654296875000000e-01
2.462158203125000000e-01
2.775878906250000000e-01
2.565917968750000000e-01
2.291259765625000000e-01
2.539062500000000000e-01
2.347412109375000000e-01
2.658691406250000000e-01
2.556152343750000000e-01
2.724609375000000000e-01
2.617187500000000000e-01
2.458496093750000000e-01
2.653808593750000000e-01
2.293701171875000000e-01
2.636718750000000000e-01
2.519531250000000000e-01
2.451171875000000000e-01
2.626953125000000000e-01
2.342529296875000000e-01
2.271728515625000000e-01
2.714843750000000000e-01
2.519531250000000000e-01
2.548828125000000000e-01
2.719726562500000000e-01
2.436523437500000000e-01
2.395019531250000000e-01
2.553710937500000000e-01
2.288818359375000000e-01
2.176513671875000000e-01
2.785644531250000000e-01
2.512207031250000000e-01
2.293701171875000000e-01
2.203369140625000000e-01
2.429199218750000000e-01
2.834472656250000000e-01
2.363281250000000000e-01
2.303466796875000000e-01
2.291259765625000000e-01
2.218017578125000000e-01
2.634277343750000000e-01
2.624511718750000000e-01
2.502441406250000000e-01
2.670898437500000000e-01
2.714843750000000000e-01
2.668457031250000000e-01
2.175292968750000000e-01
2.587890625000000000e-01
2.592773437500000000e-01
2.536621093750000000e-01
2.761230468750000000e-01
2.370605468750000000e-01
2.597656250000000000e-01
2.675781250000000000e-01
2.592773437500000000e-01
2.496337890625000000e-01
2.744140625000000000e-01
2.668457031250000000e-01
2.624511718750000000e-01
2.592773437500000000e-01
2.408447265625000000e-01
2.065429687500000000e-01
2.778320312500000000e-01
2.210693359375000000e-01
2.183837890625000000e-01
2.250976562500000000e-01
2.756347656250000000e-01
2.658691406250000000e-01
2.570800781250000000e-01
2.565917968750000000e-01
2.590332031250000000e-01
2.624511718750000000e-01
2.695312500000000000e-01
2.370605468750000000e-01
2.231445312500000000e-01
2.543945312500000000e-01
2.360839843750000000e-01
2.514648437500000000e-01
2.263183593750000000e-01
2.529296875000000000e-01
2.597656250000000000e-01
2.526855468750000000e-01
2.651367187500000000e-01
2.264404296875000000e-01
2.480468750000000000e-01
2.161865234375000000e-01
2.440185546875000000e-01
2.446289062500000000e-01
2.415771484375000000e-01
2.563476562500000000e-01
2.283935546875000000e-01
2.500000000000000000e-01
2.440185546875000000e-01
2.556152343750000000e-01
2.470703125000000000e-01
2.094726562500000000e-01
2.471923828125000000e-01
2.614746093750000000e-01
2.398681640625000000e-01
2.397460937500000000e-01
2.575683593750000000e-01
2.482910156250000000e-01
2.054443359375000000e-01
2.517089843750000000e-01
2.393798828125000000e-01
2.626953125000000000e-01
2.834472656250000000e-01
2.399902343750000000e-01
2.839355468750000000e-01
2.612304687500000000e-01
2.454833984375000000e-01
2.427978515625000000e-01
2.695312500000000000e-01
2.685546875000000000e-01
2.631835937500000000e-01
2.124023437500000000e-01
2.358398437500000000e-01
2.661132812500000000e-01
2.534179687500000000e-01
2.700195312500000000e-01
2.580566406250000000e-01
2.663574218750000000e-01
2.327880859375000000e-01
2.644042968750000000e-01
2.471923828125000000e-01
2.724609375000000000e-01
2.490234375000000000e-01
2.371826171875000000e-01
2.243652343750000000e-01
2.578125000000000000e-01
2.592773437500000000e-01
1.932373046875000000e-01
2.000732421875000000e-01
2.481689453125000000e-01
2.307128906250000000e-01
2.668457031250000000e-01
2.084960937500000000e-01
2.683105468750000000e-01
2.393798828125000000e-01
2.486572265625000000e-01
2.700195312500000000e-01
2.624511718750000000e-01
2.519531250000000000e-01
2.614746093750000000e-01
2.690429687500000000e-01
2.491455078125000000e-01
2.305908203125000000e-01
2.797851562500000000e-01
2.607421875000000000e-01
2.568359375000000000e-01
2.763671875000000000e-01
2.048339843750000000e-01
2.697753906250000000e-01
2.744140625000000000e-01
2.551269531250000000e-01
2.736816406250000000e-01
2.255859375000000000e-01
2.454833984375000000e-01
2.646484375000000000e-01
2.442626953125000000e-01
2.338867187500000000e-01
2.817382812500000000e-01
2.253417968750000000e-01
2.683105468750000000e-01
2.585449218750000000e-01
2.609863281250000000e-01
2.514648437500000000e-01
2.607421875000000000e-01
2.435302734375000000e-01
2.230224609375000000e-01
2.473144531250000000e-01
2.714843750000000000e-01
2.197265625000000000e-01
2.578125000000000000e-01
2.619628906250000000e-01
2.548828125000000000e-01
2.274169921875000000e-01
2.709960937500000000e-01
2.531738281250000000e-01
2.641601562500000000e-01
2.597656250000000000e-01
2.739257812500000000e-01
2.714843750000000000e-01
2.235107421875000000e-01
2.736816406250000000e-01
2.291259765625000000e-01
2.810058593750000000e-01
2.553710937500000000e-01
2.812500000000000000e-01
2.362060546875000000e-01
2.099609375000000000e-01
2.597656250000000000e-01
2.741699218750000000e-01
2.822265625000000000e-01
2.517089843750000000e-01
2.663574218750000000e-01
2.697753906250000000e-01
2.597656250000000000e-01
2.346191406250000000e-01
2.570800781250000000e-01
2.429199218750000000e-01
2.529296875000000000e-01
2.744140625000000000e-01
2.453613281250000000e-01
2.420654296875000000e-01
2.702636718750000000e-01
2.658691406250000000e-01
2.459716796875000000e-01
2.619628906250000000e-01
2.763671875000000000e-01
2.712402343750000000e-01
2.440185546875000000e-01
2.673339843750000000e-01
2.697753906250000000e-01
2.307128906250000000e-01
2.707519531250000000e-01
2.602539062500000000e-01
2.563476562500000000e-01
2.133789062500000000e-01
2.331542968750000000e-01
2.617187500000000000e-01
2.357177734375000000e-01
2.714843750000000000e-01
2.756347656250000000e-01
2.196044921875000000e-01
2.685546875000000000e-01
2.592773437500000000e-01
2.678222656250000000e-01
2.875976562500000000e-01
2.690429687500000000e-01
2.729492187500000000e-01
2.375488281250000000e-01
2.639160156250000000e-01
2.753906250000000000e-01
2.132568359375000000e-01
2.592773437500000000e-01
2.376708984375000000e-01
2.379150390625000000e-01
2.658691406250000000e-01
2.208251953125000000e-01
2.192382812500000000e-01
2.366943359375000000e-01
2.641601562500000000e-01
2.656250000000000000e-01
2.602539062500000000e-01
2.387695312500000000e-01
2.756347656250000000e-01
2.685546875000000000e-01
2.851562500000000000e-01
2.243652343750000000e-01
2.235107421875000000e-01
2.539062500000000000e-01
2.366943359375000000e-01
2.347412109375000000e-01
2.132568359375000000e-01
2.685546875000000000e-01
2.423095703125000000e-01
2.298583984375000000e-01
2.346191406250000000e-01
2.485351562500000000e-01
2.524414062500000000e-01
2.358398437500000000e-01
2.519531250000000000e-01
2.539062500000000000e-01
2.910156250000000000e-01
2.028808593750000000e-01
2.305908203125000000e-01
2.426757812500000000e-01
2.474365234375000000e-01
2.462158203125000000e-01
2.729492187500000000e-01
2.452392578125000000e-01
2.568359375000000000e-01
2.595214843750000000e-01
2.607421875000000000e-01
2.602539062500000000e-01
2.391357421875000000e-01
2.253417968750000000e-01
2.714843750000000000e-01
2.407226562500000000e-01
2.392578125000000000e-01
2.641601562500000000e-01
2.607421875000000000e-01
1.871337890625000000e-01
2.445068359375000000e-01
2.744140625000000000e-01
2.531738281250000000e-01
2.629394531250000000e-01
2.600097656250000000e-01
2.702636718750000000e-01
2.459716796875000000e-01
2.580566406250000000e-01
2.376708984375000000e-01
2.612304687500000000e-01
2.468261718750000000e-01
2.675781250000000000e-01
2.668457031250000000e-01
2.238769531250000000e-01
2.780761718750000000e-01
2.614746093750000000e-01
2.561035156250000000e-01
2.541503906250000000e-01
2.639160156250000000e-01
2.707519531250000000e-01
2.648925781250000000e-01
2.546386718750000000e-01
2.595214843750000000e-01
2.412109375000000000e-01
2.363281250000000000e-01
2.393798828125000000e-01
2.507324218750000000e-01
2.622070312500000000e-01
2.729492187500000000e-01
2.648925781250000000e-01
2.526855468750000000e-01
2.668457031250000000e-01
2.646484375000000000e-01
2.622070312500000000e-01
2.224121093750000000e-01
2.619628906250000000e-01
2.307128906250000000e-01
2.481689453125000000e-01
2.490234375000000000e-01
2.727050781250000000e-01
2.426757812500000000e-01
2.749023437500000000e-01
2.624511718750000000e-01
2.629394531250000000e-01
2.583007812500000000e-01
2.241210937500000000e-01
2.490234375000000000e-01
2.561035156250000000e-01
2.553710937500000000e-01
2.656250000000000000e-01
2.413330078125000000e-01
2.155761718750000000e-01
2.543945312500000000e-01
2.568359375000000000e-01
2.529296875000000000e-01
2.661132812500000000e-01
2.558593750000000000e-01
2.695312500000000000e-01
2.639160156250000000e-01
2.412109375000000000e-01
2.258300781250000000e-01
2.045898437500000000e-01
2.702636718750000000e-01
2.381591796875000000e-01
2.753906250000000000e-01
2.636718750000000000e-01
2.832031250000000000e-01
2.575683593750000000e-01
2.395019531250000000e-01
2.387695312500000000e-01
2.590332031250000000e-01
2.705078125000000000e-01
2.614746093750000000e-01
2.089843750000000000e-01
2.663574218750000000e-01
2.692871093750000000e-01
2.495117187500000000e-01
2.602539062500000000e-01
2.491455078125000000e-01
2.585449218750000000e-01
2.600097656250000000e-01
2.619628906250000000e-01
2.724609375000000000e-01
2.193603515625000000e-01
2.266845703125000000e-01
2.149658203125000000e-01
2.360839843750000000e-01
2.292480468750000000e-01
2.619628906250000000e-01
2.756347656250000000e-01
2.700195312500000000e-01
2.135009765625000000e-01
2.534179687500000000e-01
2.497558593750000000e-01
2.114257812500000000e-01
2.320556640625000000e-01
2.448730468750000000e-01
2.561035156250000000e-01
2.524414062500000000e-01
2.410888671875000000e-01
2.388916015625000000e-01
2.761230468750000000e-01
2.202148437500000000e-01
2.308349609375000000e-01
2.834472656250000000e-01
2.469482421875000000e-01
2.687988281250000000e-01
2.807617187500000000e-01
2.288818359375000000e-01
2.329101562500000000e-01
2.344970703125000000e-01
2.595214843750000000e-01
2.543945312500000000e-01
2.631835937500000000e-01
2.619628906250000000e-01
2.563476562500000000e-01
2.731933593750000000e-01
2.744140625000000000e-01
2.541503906250000000e-01
2.175292968750000000e-01
2.729492187500000000e-01
2.479248046875000000e-01
2.293701171875000000e-01
2.604980468750000000e-01
2.476806640625000000e-01
2.697753906250000000e-01
2.526855468750000000e-01
2.386474609375000000e-01
2.374267578125000000e-01
2.432861328125000000e-01
2.663574218750000000e-01
2.729492187500000000e-01
2.541503906250000000e-01
2.480468750000000000e-01
2.609863281250000000e-01
2.729492187500000000e-01
2.670898437500000000e-01
2.565917968750000000e-01
2.700195312500000000e-01
2.512207031250000000e-01
2.534179687500000000e-01
2.709960937500000000e-01
2.432861328125000000e-01
2.504882812500000000e-01
2.512207031250000000e-01
2.788085937500000000e-01
2.568359375000000000e-01
2.575683593750000000e-01
2.702636718750000000e-01
2.758789062500000000e-01
2.539062500000000000e-01
2.583007812500000000e-01
2.690429687500000000e-01
2.739257812500000000e-01
2.271728515625000000e-01
2.680664062500000000e-01
2.363281250000000000e-01
2.717285156250000000e-01
2.551269531250000000e-01
2.178955078125000000e-01
2.587890625000000000e-01
2.280273437500000000e-01
2.519531250000000000e-01
2.246093750000000000e-01
2.570800781250000000e-01
2.585449218750000000e-01
2.734375000000000000e-01
2.644042968750000000e-01
2.188720703125000000e-01
2.519531250000000000e-01
2.441406250000000000e-01
2.661132812500000000e-01
2.292480468750000000e-01
2.622070312500000000e-01
2.690429687500000000e-01
2.474365234375000000e-01
2.695312500000000000e-01
2.695312500000000000e-01
2.163085937500000000e-01
2.722167968750000000e-01
2.712402343750000000e-01
2.646484375000000000e-01
2.381591796875000000e-01
2.670898437500000000e-01
2.526855468750000000e-01
2.292480468750000000e-01
2.431640625000000000e-01
2.617187500000000000e-01
2.275390625000000000e-01
2.401123046875000000e-01
2.548828125000000000e-01
2.595214843750000000e-01
2.734375000000000000e-01
2.514648437500000000e-01
2.290039062500000000e-01
2.111816406250000000e-01
2.009277343750000000e-01
2.497558593750000000e-01
2.578125000000000000e-01
2.038574218750000000e-01
2.482910156250000000e-01
2.758789062500000000e-01
2.524414062500000000e-01
2.675781250000000000e-01
2.454833984375000000e-01
2.498779296875000000e-01
2.570800781250000000e-01
2.202148437500000000e-01
2.286376953125000000e-01
2.410888671875000000e-01
2.309570312500000000e-01
2.622070312500000000e-01
2.565917968750000000e-01
2.451171875000000000e-01
2.493896484375000000e-01
2.631835937500000000e-01
2.714843750000000000e-01
2.504882812500000000e-01
2.275390625000000000e-01
2.739257812500000000e-01
2.663574218750000000e-01
2.592773437500000000e-01
2.675781250000000000e-01
2.349853515625000000e-01
2.707519531250000000e-01
2.336425781250000000e-01
2.595214843750000000e-01
2.331542968750000000e-01
2.709960937500000000e-01
2.147216796875000000e-01
2.617187500000000000e-01
2.254638671875000000e-01
2.158203125000000000e-01
2.454833984375000000e-01
2.467041015625000000e-01
2.539062500000000000e-01
2.590332031250000000e-01
2.182617187500000000e-01
2.369384765625000000e-01
2.700195312500000000e-01
2.614746093750000000e-01
2.629394531250000000e-01
2.431640625000000000e-01
2.519531250000000000e-01
2.631835937500000000e-01
2.668457031250000000e-01
2.731933593750000000e-01
2.440185546875000000e-01
2.395019531250000000e-01
2.495117187500000000e-01
2.292480468750000000e-01
2.646484375000000000e-01
2.517089843750000000e-01
2.249755859375000000e-01
2.211914062500000000e-01
2.423095703125000000e-01
2.529296875000000000e-01
2.539062500000000000e-01
2.583007812500000000e-01
2.531738281250000000e-01
2.712402343750000000e-01
2.452392578125000000e-01
2.687988281250000000e-01
2.778320312500000000e-01
2.788085937500000000e-01
2.203369140625000000e-01
2.629394531250000000e-01
2.514648437500000000e-01
2.607421875000000000e-01
2.731933593750000000e-01
2.590332031250000000e-01
2.636718750000000000e-01
2.663574218750000000e-01
2.658691406250000000e-01
2.558593750000000000e-01
2.398681640625000000e-01
2.780761718750000000e-01
2.484130859375000000e-01
2.216796875000000000e-01
2.172851562500000000e-01
2.307128906250000000e-01
2.401123046875000000e-01
2.470703125000000000e-01
2.187500000000000000e-01
2.344970703125000000e-01
2.435302734375000000e-01
2.485351562500000000e-01
2.420654296875000000e-01
2.145996093750000000e-01
2.514648437500000000e-01
2.717285156250000000e-01
2.648925781250000000e-01
2.629394531250000000e-01
2.268066406250000000e-01
2.661132812500000000e-01
2.286376953125000000e-01
2.534179687500000000e-01
2.612304687500000000e-01
2.641601562500000000e-01
2.807617187500000000e-01
2.612304687500000000e-01
1.986083984375000000e-01
2.609863281250000000e-01
2.558593750000000000e-01
2.553710937500000000e-01
2.154541015625000000e-01
2.666015625000000000e-01
2.578125000000000000e-01
2.464599609375000000e-01
2.580566406250000000e-01
2.607421875000000000e-01
2.856445312500000000e-01
2.519531250000000000e-01
2.736816406250000000e-01
2.658691406250000000e-01
2.707519531250000000e-01
2.810058593750000000e-01
2.379150390625000000e-01
2.470703125000000000e-01
2.741699218750000000e-01
2.279052734375000000e-01
2.427978515625000000e-01
2.836914062500000000e-01
2.369384765625000000e-01
2.624511718750000000e-01
2.514648437500000000e-01
2.390136718750000000e-01
2.766113281250000000e-01
2.382812500000000000e-01
2.753906250000000000e-01
2.277832031250000000e-01
2.524414062500000000e-01
2.144775390625000000e-01
2.709960937500000000e-01
2.673339843750000000e-01
2.286376953125000000e-01
2.563476562500000000e-01
2.440185546875000000e-01
2.548828125000000000e-01
2.756347656250000000e-01
2.695312500000000000e-01
2.480468750000000000e-01
1.982421875000000000e-01
2.673339843750000000e-01
2.736816406250000000e-01
2.365722656250000000e-01
2.539062500000000000e-01
2.446289062500000000e-01
2.551269531250000000e-01
2.651367187500000000e-01
2.570800781250000000e-01
2.648925781250000000e-01
2.570800781250000000e-01
2.551269531250000000e-01
2.531738281250000000e-01
2.229003906250000000e-01
2.470703125000000000e-01
2.486572265625000000e-01
2.424316406250000000e-01
2.380371093750000000e-01
2.387695312500000000e-01
2.519531250000000000e-01
2.553710937500000000e-01
2.580566406250000000e-01
2.785644531250000000e-01
2.768554687500000000e-01
2.078857421875000000e-01
2.836914062500000000e-01
2.587890625000000000e-01
2.539062500000000000e-01
2.463378906250000000e-01
2.320556640625000000e-01
2.459716796875000000e-01
2.524414062500000000e-01
2.019042968750000000e-01
2.666015625000000000e-01
2.687988281250000000e-01
2.644042968750000000e-01
2.337646484375000000e-01
2.741699218750000000e-01
2.175292968750000000e-01
2.570800781250000000e-01
2.309570312500000000e-01
2.384033203125000000e-01
2.409667968750000000e-01
2.744140625000000000e-01
2.595214843750000000e-01
2.277832031250000000e-01
2.536621093750000000e-01
2.145996093750000000e-01
2.707519531250000000e-01
2.247314453125000000e-01
2.470703125000000000e-01
2.198486328125000000e-01
2.478027343750000000e-01
2.785644531250000000e-01
2.753906250000000000e-01
2.614746093750000000e-01
2.474365234375000000e-01
2.302246093750000000e-01
2.868652343750000000e-01
2.602539062500000000e-01
2.700195312500000000e-01
2.222900390625000000e-01
2.283935546875000000e-01
2.447509765625000000e-01
2.622070312500000000e-01
2.404785156250000000e-01
2.322998046875000000e-01
2.600097656250000000e-01
2.159423828125000000e-01
2.225341796875000000e-01
1.860351562500000000e-01
2.641601562500000000e-01
2.084960937500000000e-01
2.316894531250000000e-01
2.434082031250000000e-01
2.290039062500000000e-01
2.819824218750000000e-01
2.634277343750000000e-01
2.534179687500000000e-01
2.644042968750000000e-01
2.374267578125000000e-01
2.060546875000000000e-01
2.570800781250000000e-01
2.612304687500000000e-01
2.377929687500000000e-01
2.392578125000000000e-01
2.349853515625000000e-01
2.519531250000000000e-01
2.719726562500000000e-01
2.222900390625000000e-01
2.751464843750000000e-01
2.496337890625000000e-01
2.521972656250000000e-01
2.082519531250000000e-01
2.546386718750000000e-01
2.517089843750000000e-01
2.587890625000000000e-01
2.115478515625000000e-01
2.553710937500000000e-01
2.304687500000000000e-01
2.602539062500000000e-01
2.744140625000000000e-01
2.276611328125000000e-01
2.359619140625000000e-01
2.304687500000000000e-01
2.449951171875000000e-01
2.673339843750000000e-01
2.354736328125000000e-01
2.386474609375000000e-01
2.666015625000000000e-01
2.624511718750000000e-01
2.685546875000000000e-01
2.512207031250000000e-01
2.349853515625000000e-01
2.590332031250000000e-01
2.127685546875000000e-01
2.463378906250000000e-01
2.600097656250000000e-01
2.529296875000000000e-01
2.763671875000000000e-01
2.186279296875000000e-01
2.436523437500000000e-01
2.387695312500000000e-01
2.731933593750000000e-01
2.481689453125000000e-01
2.644042968750000000e-01
2.602539062500000000e-01
2.578125000000000000e-01
2.788085937500000000e-01
2.636718750000000000e-01
2.489013671875000000e-01
2.213134765625000000e-01
2.604980468750000000e-01
2.580566406250000000e-01
2.233886718750000000e-01
2.509765625000000000e-01
2.502441406250000000e-01
2.626953125000000000e-01
2.254638671875000000e-01
2.573242187500000000e-01
2.164306640625000000e-01
2.172851562500000000e-01
2.374267578125000000e-01
2.492675781250000000e-01
2.719726562500000000e-01
2.381591796875000000e-01
2.839355468750000000e-01
2.448730468750000000e-01
2.427978515625000000e-01
2.612304687500000000e-01
2.607421875000000000e-01
2.495117187500000000e-01
2.059326171875000000e-01
2.580566406250000000e-01
2.641601562500000000e-01
2.432861328125000000e-01
2.448730468750000000e-01
2.536621093750000000e-01
2.690429687500000000e-01
2.257080078125000000e-01
2.785644531250000000e-01
2.600097656250000000e-01
2.829589843750000000e-01
2.116699218750000000e-01
2.600097656250000000e-01
2.580566406250000000e-01
2.435302734375000000e-01
2.495117187500000000e-01
2.498779296875000000e-01
2.702636718750000000e-01
2.376708984375000000e-01
2.551269531250000000e-01
2.663574218750000000e-01
2.641601562500000000e-01
2.646484375000000000e-01
2.666015625000000000e-01
2.512207031250000000e-01
2.634277343750000000e-01
1.984863281250000000e-01
2.731933593750000000e-01
2.456054687500000000e-01
2.526855468750000000e-01
2.685546875000000000e-01
2.349853515625000000e-01
2.719726562500000000e-01
2.565917968750000000e-01
2.636718750000000000e-01
2.432861328125000000e-01
2.403564453125000000e-01
2.325439453125000000e-01
2.624511718750000000e-01
2.575683593750000000e-01
2.641601562500000000e-01
2.592773437500000000e-01
2.651367187500000000e-01
2.607421875000000000e-01
2.619628906250000000e-01
2.423095703125000000e-01
2.414550781250000000e-01
2.548828125000000000e-01
2.524414062500000000e-01
2.675781250000000000e-01
2.054443359375000000e-01
2.343750000000000000e-01
2.352294921875000000e-01
2.177734375000000000e-01
2.536621093750000000e-01
2.839355468750000000e-01
2.464599609375000000e-01
2.663574218750000000e-01
2.478027343750000000e-01
2.673339843750000000e-01
2.526855468750000000e-01
2.580566406250000000e-01
2.624511718750000000e-01
2.274169921875000000e-01
2.644042968750000000e-01
2.561035156250000000e-01
2.556152343750000000e-01
2.425537109375000000e-01
2.470703125000000000e-01
2.587890625000000000e-01
2.570800781250000000e-01
2.626953125000000000e-01
2.631835937500000000e-01
2.814941406250000000e-01
2.381591796875000000e-01
2.449951171875000000e-01
2.656250000000000000e-01
2.658691406250000000e-01
2.573242187500000000e-01
2.347412109375000000e-01
2.412109375000000000e-01
2.448730468750000000e-01
2.614746093750000000e-01
2.673339843750000000e-01
2.352294921875000000e-01
2.614746093750000000e-01
2.585449218750000000e-01
2.717285156250000000e-01
2.521972656250000000e-01
2.117919921875000000e-01
2.524414062500000000e-01
2.653808593750000000e-01
2.419433593750000000e-01
2.587890625000000000e-01
2.556152343750000000e-01
2.319335937500000000e-01
1.984863281250000000e-01
2.622070312500000000e-01
2.271728515625000000e-01
2.471923828125000000e-01
2.093505859375000000e-01
2.312011718750000000e-01
2.551269531250000000e-01
2.763671875000000000e-01
2.648925781250000000e-01
2.370605468750000000e-01
2.474365234375000000e-01
2.388916015625000000e-01
2.449951171875000000e-01
2.423095703125000000e-01
2.252197265625000000e-01
2.570800781250000000e-01
2.145996093750000000e-01
2.551269531250000000e-01
2.578125000000000000e-01
2.478027343750000000e-01
2.780761718750000000e-01
2.470703125000000000e-01
2.360839843750000000e-01
2.543945312500000000e-01
2.307128906250000000e-01
2.374267578125000000e-01
2.497558593750000000e-01
2.539062500000000000e-01
2.500000000000000000e-01
2.352294921875000000e-01
2.641601562500000000e-01
2.700195312500000000e-01
2.458496093750000000e-01
2.565917968750000000e-01
2.426757812500000000e-01
2.639160156250000000e-01
2.119140625000000000e-01
2.570800781250000000e-01
2.846679687500000000e-01
2.453613281250000000e-01
2.585449218750000000e-01
2.133789062500000000e-01
2.570800781250000000e-01
2.546386718750000000e-01
2.678222656250000000e-01
2.431640625000000000e-01
2.705078125000000000e-01
2.534179687500000000e-01
2.636718750000000000e-01
2.551269531250000000e-01
2.697753906250000000e-01
2.423095703125000000e-01
2.135009765625000000e-01
2.489013671875000000e-01
2.878417968750000000e-01
2.656250000000000000e-01
2.680664062500000000e-01
2.304687500000000000e-01
2.342529296875000000e-01
2.541503906250000000e-01
2.502441406250000000e-01
2.100830078125000000e-01
2.597656250000000000e-01
2.291259765625000000e-01
2.265625000000000000e-01
2.524414062500000000e-01
2.421875000000000000e-01
2.521972656250000000e-01
2.573242187500000000e-01
2.185058593750000000e-01
2.575683593750000000e-01
2.634277343750000000e-01
2.629394531250000000e-01
2.346191406250000000e-01
2.543945312500000000e-01
2.363281250000000000e-01
2.543945312500000000e-01
2.237548828125000000e-01
2.238769531250000000e-01
2.301025390625000000e-01
2.534179687500000000e-01
2.388916015625000000e-01
2.429199218750000000e-01
2.529296875000000000e-01
2.653808593750000000e-01
2.504882812500000000e-01
2.238769531250000000e-01
2.229003906250000000e-01
2.680664062500000000e-01
2.225341796875000000e-01
2.425537109375000000e-01
2.666015625000000000e-01
2.225341796875000000e-01
2.814941406250000000e-01
2.453613281250000000e-01
2.807617187500000000e-01
2.746582031250000000e-01
2.644042968750000000e-01
2.218017578125000000e-01
2.290039062500000000e-01
2.580566406250000000e-01
2.568359375000000000e-01
2.434082031250000000e-01
2.467041015625000000e-01
2.302246093750000000e-01
2.529296875000000000e-01
2.604980468750000000e-01
2.502441406250000000e-01
2.397460937500000000e-01
2.541503906250000000e-01
2.205810546875000000e-01
2.607421875000000000e-01
2.397460937500000000e-01
2.629394531250000000e-01
2.379150390625000000e-01
2.524414062500000000e-01
2.604980468750000000e-01
2.685546875000000000e-01
2.521972656250000000e-01
2.502441406250000000e-01
2.558593750000000000e-01
2.583007812500000000e-01
2.802734375000000000e-01
2.734375000000000000e-01
2.244873046875000000e-01
2.561035156250000000e-01
2.507324218750000000e-01
2.570800781250000000e-01
2.507324218750000000e-01
2.553710937500000000e-01
2.215576171875000000e-01
2.685546875000000000e-01
2.365722656250000000e-01
2.301025390625000000e-01
2.526855468750000000e-01
2.268066406250000000e-01
2.521972656250000000e-01
2.785644531250000000e-01
2.475585937500000000e-01
2.253417968750000000e-01
2.460937500000000000e-01
2.373046875000000000e-01
2.265625000000000000e-01
2.248535156250000000e-01
2.724609375000000000e-01
2.282714843750000000e-01
2.255859375000000000e-01
2.666015625000000000e-01
2.717285156250000000e-01
2.485351562500000000e-01
2.514648437500000000e-01
2.614746093750000000e-01
2.658691406250000000e-01
2.379150390625000000e-01
2.368164062500000000e-01
2.624511718750000000e-01
2.254638671875000000e-01
2.432861328125000000e-01
2.622070312500000000e-01
2.435302734375000000e-01
2.700195312500000000e-01
2.241210937500000000e-01
2.580566406250000000e-01
2.519531250000000000e-01
2.489013671875000000e-01
2.695312500000000000e-01
2.446289062500000000e-01
2.678222656250000000e-01
2.600097656250000000e-01
2.502441406250000000e-01
2.159423828125000000e-01
2.442626953125000000e-01
2.502441406250000000e-01
2.287597656250000000e-01
2.561035156250000000e-01
2.561035156250000000e-01
2.514648437500000000e-01
2.459716796875000000e-01
2.495117187500000000e-01
2.253417968750000000e-01
2.692871093750000000e-01
2.551269531250000000e-01
2.690429687500000000e-01
2.159423828125000000e-01
2.553710937500000000e-01
2.226562500000000000e-01
2.624511718750000000e-01
2.875976562500000000e-01
2.578125000000000000e-01
2.653808593750000000e-01
2.365722656250000000e-01
2.534179687500000000e-01
2.644042968750000000e-01
2.604980468750000000e-01
2.558593750000000000e-01
2.431640625000000000e-01
2.648925781250000000e-01
2.600097656250000000e-01
2.590332031250000000e-01
2.556152343750000000e-01
2.490234375000000000e-01
2.663574218750000000e-01
2.490234375000000000e-01
2.597656250000000000e-01
2.619628906250000000e-01
2.546386718750000000e-01
2.583007812500000000e-01
2.622070312500000000e-01
2.587890625000000000e-01
2.604980468750000000e-01
2.451171875000000000e-01
2.600097656250000000e-01
2.795410156250000000e-01
2.344970703125000000e-01
2.249755859375000000e-01
2.512207031250000000e-01
2.622070312500000000e-01
2.457275390625000000e-01
2.673339843750000000e-01
2.700195312500000000e-01
2.338867187500000000e-01
2.407226562500000000e-01
2.617187500000000000e-01
2.452392578125000000e-01
2.602539062500000000e-01
2.617187500000000000e-01
2.590332031250000000e-01
2.668457031250000000e-01
2.617187500000000000e-01
2.673339843750000000e-01
2.412109375000000000e-01
2.714843750000000000e-01
2.563476562500000000e-01
2.614746093750000000e-01
2.266845703125000000e-01
2.565917968750000000e-01
2.563476562500000000e-01
2.280273437500000000e-01
2.435302734375000000e-01
2.492675781250000000e-01
2.454833984375000000e-01
2.612304687500000000e-01
2.570800781250000000e-01
2.609863281250000000e-01
2.335205078125000000e-01
2.231445312500000000e-01
2.565917968750000000e-01
2.180175781250000000e-01
2.308349609375000000e-01
2.551269531250000000e-01
2.340087890625000000e-01
2.301025390625000000e-01
2.661132812500000000e-01
2.280273437500000000e-01
2.714843750000000000e-01
2.475585937500000000e-01
1.916503906250000000e-01
2.751464843750000000e-01
2.622070312500000000e-01
2.486572265625000000e-01
2.025146484375000000e-01
2.287597656250000000e-01
2.467041015625000000e-01
2.700195312500000000e-01
2.651367187500000000e-01
2.257080078125000000e-01
2.152099609375000000e-01
2.861328125000000000e-01
2.651367187500000000e-01
2.149658203125000000e-01
2.409667968750000000e-01
2.489013671875000000e-01
2.354736328125000000e-01
2.612304687500000000e-01
2.130126953125000000e-01
2.685546875000000000e-01
2.536621093750000000e-01
2.425537109375000000e-01
2.198486328125000000e-01
2.580566406250000000e-01
2.683105468750000000e-01
2.592773437500000000e-01
2.597656250000000000e-01
2.807617187500000000e-01
2.917480468750000000e-01
2.802734375000000000e-01
2.541503906250000000e-01
2.746582031250000000e-01
2.668457031250000000e-01
2.663574218750000000e-01
2.575683593750000000e-01
2.309570312500000000e-01
2.563476562500000000e-01
2.130126953125000000e-01
2.668457031250000000e-01
2.658691406250000000e-01
2.302246093750000000e-01
2.585449218750000000e-01
2.426757812500000000e-01
2.325439453125000000e-01
2.462158203125000000e-01
2.293701171875000000e-01
2.622070312500000000e-01
2.585449218750000000e-01
2.479248046875000000e-01
2.592773437500000000e-01
2.551269531250000000e-01
2.304687500000000000e-01
2.521972656250000000e-01
2.524414062500000000e-01
2.526855468750000000e-01
2.580566406250000000e-01
2.590332031250000000e-01
2.578125000000000000e-01
2.602539062500000000e-01
2.709960937500000000e-01
2.695312500000000000e-01
2.299804687500000000e-01
2.673339843750000000e-01
2.644042968750000000e-01
2.651367187500000000e-01
2.269287109375000000e-01
2.404785156250000000e-01
2.719726562500000000e-01
2.354736328125000000e-01
2.595214843750000000e-01
2.536621093750000000e-01
2.272949218750000000e-01
2.517089843750000000e-01
2.749023437500000000e-01
2.663574218750000000e-01
2.592773437500000000e-01
2.451171875000000000e-01
2.551269531250000000e-01
2.369384765625000000e-01
2.607421875000000000e-01
2.233886718750000000e-01
2.410888671875000000e-01
2.424316406250000000e-01
2.707519531250000000e-01
2.194824218750000000e-01
2.404785156250000000e-01
2.407226562500000000e-01
2.666015625000000000e-01
2.570800781250000000e-01
2.604980468750000000e-01
2.595214843750000000e-01
2.661132812500000000e-01
2.452392578125000000e-01
2.543945312500000000e-01
2.561035156250000000e-01
2.626953125000000000e-01
2.174072265625000000e-01
2.724609375000000000e-01
2.463378906250000000e-01
2.563476562500000000e-01
2.412109375000000000e-01
2.678222656250000000e-01
2.573242187500000000e-01
2.578125000000000000e-01
2.756347656250000000e-01
2.722167968750000000e-01
2.456054687500000000e-01
2.822265625000000000e-01
2.626953125000000000e-01
2.812500000000000000e-01
2.312011718750000000e-01
2.274169921875000000e-01
2.612304687500000000e-01
2.668457031250000000e-01
2.849121093750000000e-01
2.192382812500000000e-01
2.534179687500000000e-01
2.303466796875000000e-01
2.316894531250000000e-01
2.534179687500000000e-01
2.583007812500000000e-01
2.386474609375000000e-01
2.279052734375000000e-01
2.504882812500000000e-01
2.514648437500000000e-01
2.294921875000000000e-01
2.841796875000000000e-01
2.871093750000000000e-01
2.279052734375000000e-01
2.446289062500000000e-01
2.800292968750000000e-01
2.541503906250000000e-01
2.612304687500000000e-01
2.329101562500000000e-01
2.663574218750000000e-01
2.266845703125000000e-01
2.294921875000000000e-01
2.675781250000000000e-01
2.388916015625000000e-01
2.480468750000000000e-01
2.841796875000000000e-01
2.712402343750000000e-01
2.239990234375000000e-01
2.661132812500000000e-01
2.529296875000000000e-01
2.568359375000000000e-01
2.374267578125000000e-01
2.502441406250000000e-01
2.098388671875000000e-01
2.629394531250000000e-01
2.832031250000000000e-01
2.233886718750000000e-01
2.636718750000000000e-01
2.114257812500000000e-01
2.342529296875000000e-01
2.462158203125000000e-01
2.482910156250000000e-01
2.167968750000000000e-01
2.583007812500000000e-01
2.590332031250000000e-01
2.636718750000000000e-01
2.717285156250000000e-01
2.430419921875000000e-01
2.631835937500000000e-01
2.303466796875000000e-01
2.741699218750000000e-01
2.312011718750000000e-01
2.348632812500000000e-01
2.583007812500000000e-01
2.590332031250000000e-01
2.504882812500000000e-01
2.364501953125000000e-01
2.283935546875000000e-01
2.498779296875000000e-01
2.651367187500000000e-01
2.751464843750000000e-01
2.763671875000000000e-01
2.409667968750000000e-01
2.216796875000000000e-01
2.614746093750000000e-01
2.388916015625000000e-01
2.563476562500000000e-01
1.904296875000000000e-01
2.487792968750000000e-01
2.475585937500000000e-01
2.368164062500000000e-01
2.622070312500000000e-01
2.521972656250000000e-01
2.810058593750000000e-01
2.546386718750000000e-01
2.364501953125000000e-01
2.612304687500000000e-01
2.254638671875000000e-01
2.658691406250000000e-01
2.391357421875000000e-01
2.521972656250000000e-01
2.037353515625000000e-01
2.359619140625000000e-01
2.032470703125000000e-01
2.440185546875000000e-01
2.775878906250000000e-01
2.561035156250000000e-01
2.690429687500000000e-01
2.529296875000000000e-01
2.651367187500000000e-01
2.347412109375000000e-01
2.646484375000000000e-01
2.441406250000000000e-01
2.229003906250000000e-01
2.347412109375000000e-01
2.587890625000000000e-01
2.175292968750000000e-01
2.673339843750000000e-01
2.709960937500000000e-01
2.507324218750000000e-01
2.514648437500000000e-01
2.653808593750000000e-01
2.612304687500000000e-01
2.519531250000000000e-01
2.668457031250000000e-01
2.812500000000000000e-01
2.351074218750000000e-01
2.512207031250000000e-01
2.473144531250000000e-01
2.521972656250000000e-01
2.471923828125000000e-01
2.117919921875000000e-01
2.792968750000000000e-01
2.362060546875000000e-01
2.651367187500000000e-01
2.502441406250000000e-01
2.186279296875000000e-01
2.281494140625000000e-01
2.668457031250000000e-01
2.357177734375000000e-01
2.602539062500000000e-01
2.546386718750000000e-01
2.888183593750000000e-01
2.548828125000000000e-01
2.202148437500000000e-01
2.135009765625000000e-01
2.032470703125000000e-01
2.221679687500000000e-01
2.224121093750000000e-01
2.607421875000000000e-01
2.507324218750000000e-01
2.663574218750000000e-01
2.514648437500000000e-01
2.543945312500000000e-01
2.519531250000000000e-01
2.666015625000000000e-01
2.487792968750000000e-01
2.412109375000000000e-01
2.243652343750000000e-01
2.432861328125000000e-01
2.673339843750000000e-01
2.575683593750000000e-01
2.425537109375000000e-01
2.169189453125000000e-01
2.435302734375000000e-01
2.695312500000000000e-01
2.297363281250000000e-01
2.585449218750000000e-01
2.617187500000000000e-01
2.205810546875000000e-01
2.243652343750000000e-01
2.619628906250000000e-01
2.600097656250000000e-01
2.440185546875000000e-01
2.382812500000000000e-01
2.646484375000000000e-01
2.419433593750000000e-01
2.239990234375000000e-01
2.675781250000000000e-01
2.438964843750000000e-01
2.261962890625000000e-01
2.783203125000000000e-01
2.482910156250000000e-01
2.812500000000000000e-01
2.814941406250000000e-01
2.259521484375000000e-01
2.646484375000000000e-01
2.685546875000000000e-01
2.512207031250000000e-01
2.607421875000000000e-01
2.639160156250000000e-01
2.316894531250000000e-01
2.219238281250000000e-01
2.775878906250000000e-01
2.358398437500000000e-01
2.763671875000000000e-01
2.590332031250000000e-01
2.785644531250000000e-01
2.724609375000000000e-01
2.147216796875000000e-01
2.182617187500000000e-01
2.486572265625000000e-01
2.402343750000000000e-01
2.465820312500000000e-01
2.607421875000000000e-01
2.592773437500000000e-01
2.441406250000000000e-01
2.563476562500000000e-01
2.491455078125000000e-01
2.426757812500000000e-01
2.325439453125000000e-01
2.424316406250000000e-01
2.604980468750000000e-01
2.421875000000000000e-01
2.307128906250000000e-01
2.091064453125000000e-01
2.602539062500000000e-01
2.202148437500000000e-01
2.082519531250000000e-01
2.619628906250000000e-01
2.541503906250000000e-01
2.297363281250000000e-01
2.379150390625000000e-01
2.500000000000000000e-01
2.171630859375000000e-01
2.717285156250000000e-01
2.575683593750000000e-01
2.634277343750000000e-01
2.169189453125000000e-01
2.473144531250000000e-01
2.237548828125000000e-01
2.012939453125000000e-01
2.333984375000000000e-01
2.712402343750000000e-01
2.685546875000000000e-01
2.539062500000000000e-01
2.241210937500000000e-01
2.609863281250000000e-01
2.580566406250000000e-01
2.307128906250000000e-01
2.166748046875000000e-01
2.624511718750000000e-01
2.695312500000000000e-01
2.614746093750000000e-01
2.636718750000000000e-01
2.296142578125000000e-01
2.580566406250000000e-01
2.169189453125000000e-01
2.517089843750000000e-01
1.938476562500000000e-01
2.639160156250000000e-01
2.846679687500000000e-01
2.561035156250000000e-01
2.614746093750000000e-01
2.362060546875000000e-01
2.198486328125000000e-01
2.539062500000000000e-01
2.802734375000000000e-01
2.553710937500000000e-01
2.441406250000000000e-01
2.539062500000000000e-01
2.580566406250000000e-01
2.210693359375000000e-01
2.489013671875000000e-01
2.602539062500000000e-01
2.597656250000000000e-01
2.064208984375000000e-01
2.668457031250000000e-01
2.702636718750000000e-01
2.568359375000000000e-01
2.534179687500000000e-01
2.277832031250000000e-01
2.507324218750000000e-01
2.746582031250000000e-01
2.578125000000000000e-01
2.651367187500000000e-01
2.357177734375000000e-01
2.841796875000000000e-01
2.293701171875000000e-01
2.196044921875000000e-01
2.469482421875000000e-01
2.171630859375000000e-01
2.727050781250000000e-01
2.536621093750000000e-01
2.685546875000000000e-01
2.320556640625000000e-01
2.753906250000000000e-01
2.548828125000000000e-01
2.526855468750000000e-01
2.749023437500000000e-01
2.600097656250000000e-01
2.763671875000000000e-01
2.607421875000000000e-01
2.507324218750000000e-01
2.705078125000000000e-01
2.624511718750000000e-01
2.359619140625000000e-01
2.644042968750000000e-01
2.602539062500000000e-01
2.705078125000000000e-01
2.739257812500000000e-01
2.526855468750000000e-01
2.873535156250000000e-01
2.744140625000000000e-01
2.471923828125000000e-01
2.756347656250000000e-01
2.200927734375000000e-01
2.680664062500000000e-01
2.644042968750000000e-01
2.481689453125000000e-01
2.221679687500000000e-01
2.619628906250000000e-01
2.609863281250000000e-01
2.607421875000000000e-01
2.617187500000000000e-01
2.152099609375000000e-01
2.641601562500000000e-01
2.548828125000000000e-01
2.424316406250000000e-01
2.512207031250000000e-01
2.536621093750000000e-01
2.541503906250000000e-01
2.484130859375000000e-01
2.636718750000000000e-01
2.724609375000000000e-01
2.453613281250000000e-01
2.539062500000000000e-01
2.612304687500000000e-01
2.727050781250000000e-01
2.363281250000000000e-01
2.602539062500000000e-01
2.651367187500000000e-01
2.436523437500000000e-01
2.382812500000000000e-01
2.573242187500000000e-01
2.565917968750000000e-01
2.354736328125000000e-01
2.414550781250000000e-01
2.165527343750000000e-01
2.653808593750000000e-01
2.749023437500000000e-01
2.335205078125000000e-01
2.150878906250000000e-01
2.683105468750000000e-01
2.196044921875000000e-01
2.734375000000000000e-01
2.408447265625000000e-01
2.561035156250000000e-01
2.636718750000000000e-01
2.592773437500000000e-01
2.705078125000000000e-01
2.717285156250000000e-01
2.464599609375000000e-01
2.091064453125000000e-01
2.656250000000000000e-01
2.673339843750000000e-01
2.531738281250000000e-01
2.648925781250000000e-01
2.824707031250000000e-01
2.609863281250000000e-01
2.452392578125000000e-01
2.325439453125000000e-01
2.705078125000000000e-01
2.539062500000000000e-01
2.573242187500000000e-01
2.358398437500000000e-01
2.258300781250000000e-01
2.481689453125000000e-01
2.514648437500000000e-01
2.683105468750000000e-01
2.536621093750000000e-01
2.214355468750000000e-01
2.227783203125000000e-01
2.434082031250000000e-01
2.602539062500000000e-01
2.565917968750000000e-01
2.724609375000000000e-01
2.274169921875000000e-01
2.541503906250000000e-01
2.626953125000000000e-01
2.636718750000000000e-01
2.631835937500000000e-01
2.844238281250000000e-01
2.509765625000000000e-01
2.174072265625000000e-01
2.832031250000000000e-01
2.661132812500000000e-01
2.731933593750000000e-01
2.561035156250000000e-01
2.758789062500000000e-01
2.504882812500000000e-01
2.227783203125000000e-01
2.539062500000000000e-01
2.727050781250000000e-01
2.700195312500000000e-01
2.514648437500000000e-01
2.205810546875000000e-01
2.724609375000000000e-01
2.364501953125000000e-01
2.600097656250000000e-01
2.604980468750000000e-01
2.397460937500000000e-01
2.617187500000000000e-01
2.382812500000000000e-01
2.697753906250000000e-01
2.692871093750000000e-01
2.644042968750000000e-01
2.253417968750000000e-01
2.464599609375000000e-01
2.137451171875000000e-01
2.595214843750000000e-01
2.531738281250000000e-01
2.580566406250000000e-01
2.374267578125000000e-01
2.861328125000000000e-01
2.211914062500000000e-01
2.680664062500000000e-01
2.583007812500000000e-01
2.215576171875000000e-01
2.484130859375000000e-01
2.490234375000000000e-01
2.379150390625000000e-01
2.308349609375000000e-01
2.604980468750000000e-01
2.363281250000000000e-01
2.607421875000000000e-01
2.436523437500000000e-01
2.232666015625000000e-01
2.658691406250000000e-01
2.504882812500000000e-01
2.592773437500000000e-01
2.371826171875000000e-01
2.145996093750000000e-01
2.722167968750000000e-01
2.609863281250000000e-01
2.368164062500000000e-01
2.641601562500000000e-01
2.509765625000000000e-01
2.839355468750000000e-01
2.249755859375000000e-01
2.824707031250000000e-01
2.366943359375000000e-01
2.658691406250000000e-01
2.778320312500000000e-01
2.459716796875000000e-01
2.244873046875000000e-01
2.415771484375000000e-01
2.866210937500000000e-01
2.282714843750000000e-01
2.108154296875000000e-01
2.442626953125000000e-01
2.717285156250000000e-01
2.617187500000000000e-01
2.763671875000000000e-01
2.324218750000000000e-01
2.424316406250000000e-01
2.683105468750000000e-01
2.592773437500000000e-01
2.753906250000000000e-01
2.561035156250000000e-01
2.458496093750000000e-01
1.865234375000000000e-01
2.421875000000000000e-01
2.326660156250000000e-01
2.492675781250000000e-01
2.445068359375000000e-01
2.521972656250000000e-01
2.705078125000000000e-01
2.565917968750000000e-01
2.373046875000000000e-01
2.570800781250000000e-01
2.474365234375000000e-01
2.305908203125000000e-01
2.670898437500000000e-01
2.622070312500000000e-01
2.622070312500000000e-01
2.213134765625000000e-01
2.780761718750000000e-01
2.797851562500000000e-01
2.646484375000000000e-01
2.205810546875000000e-01
2.597656250000000000e-01
2.597656250000000000e-01
2.440185546875000000e-01
2.397460937500000000e-01
2.727050781250000000e-01
2.274169921875000000e-01
2.495117187500000000e-01
2.531738281250000000e-01
2.347412109375000000e-01
2.395019531250000000e-01
2.493896484375000000e-01
2.402343750000000000e-01
2.235107421875000000e-01
2.551269531250000000e-01
2.583007812500000000e-01
2.504882812500000000e-01
2.469482421875000000e-01
2.211914062500000000e-01
2.832031250000000000e-01
2.474365234375000000e-01
2.636718750000000000e-01
2.260742187500000000e-01
2.406005859375000000e-01
2.568359375000000000e-01
2.371826171875000000e-01
2.719726562500000000e-01
2.471923828125000000e-01
2.347412109375000000e-01
2.512207031250000000e-01
2.321777343750000000e-01
2.407226562500000000e-01
2.147216796875000000e-01
2.661132812500000000e-01
2.036132812500000000e-01
2.524414062500000000e-01
2.283935546875000000e-01
2.717285156250000000e-01
2.531738281250000000e-01
2.521972656250000000e-01
2.607421875000000000e-01
2.675781250000000000e-01
2.087402343750000000e-01
2.165527343750000000e-01
2.536621093750000000e-01
2.524414062500000000e-01
2.407226562500000000e-01
2.336425781250000000e-01
2.719726562500000000e-01
2.457275390625000000e-01
2.243652343750000000e-01
2.763671875000000000e-01
2.180175781250000000e-01
2.700195312500000000e-01
2.292480468750000000e-01
2.670898437500000000e-01
2.600097656250000000e-01
2.573242187500000000e-01
2.521972656250000000e-01
2.678222656250000000e-01
2.236328125000000000e-01
2.597656250000000000e-01
2.543945312500000000e-01
2.734375000000000000e-01
2.561035156250000000e-01
2.492675781250000000e-01
2.324218750000000000e-01
2.753906250000000000e-01
2.375488281250000000e-01
2.763671875000000000e-01
2.573242187500000000e-01
2.119140625000000000e-01
2.521972656250000000e-01
2.648925781250000000e-01
2.629394531250000000e-01
2.543945312500000000e-01
2.724609375000000000e-01
2.324218750000000000e-01
2.435302734375000000e-01
2.332763671875000000e-01
2.448730468750000000e-01
2.512207031250000000e-01
2.597656250000000000e-01
2.597656250000000000e-01
2.484130859375000000e-01
2.290039062500000000e-01
2.739257812500000000e-01
2.246093750000000000e-01
2.286376953125000000e-01
2.600097656250000000e-01
2.454833984375000000e-01
2.646484375000000000e-01
2.634277343750000000e-01
2.519531250000000000e-01
2.612304687500000000e-01
2.624511718750000000e-01
2.423095703125000000e-01
2.673339843750000000e-01
2.565917968750000000e-01
2.521972656250000000e-01
2.364501953125000000e-01
2.729492187500000000e-01
2.695312500000000000e-01
2.531738281250000000e-01
2.778320312500000000e-01
2.307128906250000000e-01
2.423095703125000000e-01
2.514648437500000000e-01
2.617187500000000000e-01
2.646484375000000000e-01
2.561035156250000000e-01
2.459716796875000000e-01
2.379150390625000000e-01
2.692871093750000000e-01
2.426757812500000000e-01
2.814941406250000000e-01
2.836914062500000000e-01
2.536621093750000000e-01
2.651367187500000000e-01
2.105712890625000000e-01
2.451171875000000000e-01
2.563476562500000000e-01
2.335205078125000000e-01
2.440185546875000000e-01
2.636718750000000000e-01
2.600097656250000000e-01
2.656250000000000000e-01
2.634277343750000000e-01
2.575683593750000000e-01
2.423095703125000000e-01
2.420654296875000000e-01
2.663574218750000000e-01
2.227783203125000000e-01
2.614746093750000000e-01
2.374267578125000000e-01
2.639160156250000000e-01
2.517089843750000000e-01
2.457275390625000000e-01
2.753906250000000000e-01
2.509765625000000000e-01
2.437744140625000000e-01
2.264404296875000000e-01
2.265625000000000000e-01
2.546386718750000000e-01
2.841796875000000000e-01
2.644042968750000000e-01
2.758789062500000000e-01
2.551269531250000000e-01
2.583007812500000000e-01
2.634277343750000000e-01
2.687988281250000000e-01
2.497558593750000000e-01
2.238769531250000000e-01
2.237548828125000000e-01
2.034912109375000000e-01
2.524414062500000000e-01
2.519531250000000000e-01
2.427978515625000000e-01
2.666015625000000000e-01
2.846679687500000000e-01
2.351074218750000000e-01
2.678222656250000000e-01
2.744140625000000000e-01
2.617187500000000000e-01
2.254638671875000000e-01
2.668457031250000000e-01
2.651367187500000000e-01
2.631835937500000000e-01
2.526855468750000000e-01
2.420654296875000000e-01
2.834472656250000000e-01
2.712402343750000000e-01
2.534179687500000000e-01
2.137451171875000000e-01
2.656250000000000000e-01
2.500000000000000000e-01
2.661132812500000000e-01
2.514648437500000000e-01
2.333984375000000000e-01
2.553710937500000000e-01
2.487792968750000000e-01
2.634277343750000000e-01
2.675781250000000000e-01
2.324218750000000000e-01
2.225341796875000000e-01
2.788085937500000000e-01
2.578125000000000000e-01
2.543945312500000000e-01
2.763671875000000000e-01
2.797851562500000000e-01
2.551269531250000000e-01
2.626953125000000000e-01
2.120361328125000000e-01
2.509765625000000000e-01
2.209472656250000000e-01
2.543945312500000000e-01
2.152099609375000000e-01
2.463378906250000000e-01
2.858886718750000000e-01
2.573242187500000000e-01
2.351074218750000000e-01
2.624511718750000000e-01
2.448730468750000000e-01
2.209472656250000000e-01
2.629394531250000000e-01
2.575683593750000000e-01
2.600097656250000000e-01
2.800292968750000000e-01
2.814941406250000000e-01
2.338867187500000000e-01
2.587890625000000000e-01
2.492675781250000000e-01
2.707519531250000000e-01
2.675781250000000000e-01
2.440185546875000000e-01
2.462158203125000000e-01
2.316894531250000000e-01
1.931152343750000000e-01
2.454833984375000000e-01
2.790527343750000000e-01
2.841796875000000000e-01
2.512207031250000000e-01
2.159423828125000000e-01
2.409667968750000000e-01
2.413330078125000000e-01
2.502441406250000000e-01
2.592773437500000000e-01
2.592773437500000000e-01
2.556152343750000000e-01
2.408447265625000000e-01
2.387695312500000000e-01
2.834472656250000000e-01
2.393798828125000000e-01
2.232666015625000000e-01
2.429199218750000000e-01
2.083740234375000000e-01
2.447509765625000000e-01
2.685546875000000000e-01
2.600097656250000000e-01
2.548828125000000000e-01
2.015380859375000000e-01
2.468261718750000000e-01
2.626953125000000000e-01
2.430419921875000000e-01
2.423095703125000000e-01
2.612304687500000000e-01
2.797851562500000000e-01
2.379150390625000000e-01
2.458496093750000000e-01
2.202148437500000000e-01
2.521972656250000000e-01
2.502441406250000000e-01
2.344970703125000000e-01
2.568359375000000000e-01
2.602539062500000000e-01
2.418212890625000000e-01
2.502441406250000000e-01
2.724609375000000000e-01
2.585449218750000000e-01
2.235107421875000000e-01
2.325439453125000000e-01
2.437744140625000000e-01
2.449951171875000000e-01
2.325439453125000000e-01
2.514648437500000000e-01
2.634277343750000000e-01
2.863769531250000000e-01
2.473144531250000000e-01
2.570800781250000000e-01
2.283935546875000000e-01
2.622070312500000000e-01
2.841796875000000000e-01
2.504882812500000000e-01
2.597656250000000000e-01
2.172851562500000000e-01
2.437744140625000000e-01
2.541503906250000000e-01
2.585449218750000000e-01
2.208251953125000000e-01
2.451171875000000000e-01
2.531738281250000000e-01
2.722167968750000000e-01
2.509765625000000000e-01
2.517089843750000000e-01
2.687988281250000000e-01
2.673339843750000000e-01
2.304687500000000000e-01
2.377929687500000000e-01
2.663574218750000000e-01
2.102050781250000000e-01
2.595214843750000000e-01
2.529296875000000000e-01
2.617187500000000000e-01
2.331542968750000000e-01
2.298583984375000000e-01
2.244873046875000000e-01
2.471923828125000000e-01
2.558593750000000000e-01
2.587890625000000000e-01
2.469482421875000000e-01
2.398681640625000000e-01
2.255859375000000000e-01
2.609863281250000000e-01
2.597656250000000000e-01
2.261962890625000000e-01
2.536621093750000000e-01
2.768554687500000000e-01
2.462158203125000000e-01
2.482910156250000000e-01
2.259521484375000000e-01
2.648925781250000000e-01
2.668457031250000000e-01
2.609863281250000000e-01
2.629394531250000000e-01
2.401123046875000000e-01
2.260742187500000000e-01
2.480468750000000000e-01
2.697753906250000000e-01
2.233886718750000000e-01
2.149658203125000000e-01
2.590332031250000000e-01
2.436523437500000000e-01
2.310791015625000000e-01
2.763671875000000000e-01
2.570800781250000000e-01
2.175292968750000000e-01
2.393798828125000000e-01
2.464599609375000000e-01
2.305908203125000000e-01
2.386474609375000000e-01
2.443847656250000000e-01
2.531738281250000000e-01
2.270507812500000000e-01
2.403564453125000000e-01
2.509765625000000000e-01
2.410888671875000000e-01
2.399902343750000000e-01
2.680664062500000000e-01
2.331542968750000000e-01
2.585449218750000000e-01
2.325439453125000000e-01
2.396240234375000000e-01
2.558593750000000000e-01
2.338867187500000000e-01
1.884765625000000000e-01
2.836914062500000000e-01
2.341308593750000000e-01
2.690429687500000000e-01
2.636718750000000000e-01
2.546386718750000000e-01
2.338867187500000000e-01
2.663574218750000000e-01
2.519531250000000000e-01
2.487792968750000000e-01
2.504882812500000000e-01
2.388916015625000000e-01
2.607421875000000000e-01
2.519531250000000000e-01
2.607421875000000000e-01
2.203369140625000000e-01
2.264404296875000000e-01
2.583007812500000000e-01
2.705078125000000000e-01
2.675781250000000000e-01
2.644042968750000000e-01
2.324218750000000000e-01
2.188720703125000000e-01
2.678222656250000000e-01
2.471923828125000000e-01
2.653808593750000000e-01
2.478027343750000000e-01
2.683105468750000000e-01
2.753906250000000000e-01
2.205810546875000000e-01
2.536621093750000000e-01
2.624511718750000000e-01
2.546386718750000000e-01
2.639160156250000000e-01
2.587890625000000000e-01
2.619628906250000000e-01
2.604980468750000000e-01
2.648925781250000000e-01
2.497558593750000000e-01
2.636718750000000000e-01
2.761230468750000000e-01
2.695312500000000000e-01
2.286376953125000000e-01
2.668457031250000000e-01
2.185058593750000000e-01
2.619628906250000000e-01
2.553710937500000000e-01
2.631835937500000000e-01
2.424316406250000000e-01
2.539062500000000000e-01
2.486572265625000000e-01
2.193603515625000000e-01
2.127685546875000000e-01
2.697753906250000000e-01
2.412109375000000000e-01
2.036132812500000000e-01
2.495117187500000000e-01
2.368164062500000000e-01
2.524414062500000000e-01
2.707519531250000000e-01
2.724609375000000000e-01
2.271728515625000000e-01
2.524414062500000000e-01
2.570800781250000000e-01
2.331542968750000000e-01
2.539062500000000000e-01
2.343750000000000000e-01
2.274169921875000000e-01
2.401123046875000000e-01
2.484130859375000000e-01
2.263183593750000000e-01
2.602539062500000000e-01
2.658691406250000000e-01
2.551269531250000000e-01
2.539062500000000000e-01
2.687988281250000000e-01
2.185058593750000000e-01
2.561035156250000000e-01
2.570800781250000000e-01
2.517089843750000000e-01
2.127685546875000000e-01
2.600097656250000000e-01
2.573242187500000000e-01
2.539062500000000000e-01
2.604980468750000000e-01
2.281494140625000000e-01
2.573242187500000000e-01
2.551269531250000000e-01
2.502441406250000000e-01
2.052001953125000000e-01
2.312011718750000000e-01
2.468261718750000000e-01
2.309570312500000000e-01
2.658691406250000000e-01
2.272949218750000000e-01
2.619628906250000000e-01
2.244873046875000000e-01
2.290039062500000000e-01
2.441406250000000000e-01
2.734375000000000000e-01
2.480468750000000000e-01
2.731933593750000000e-01
2.736816406250000000e-01
2.202148437500000000e-01
2.695312500000000000e-01
2.687988281250000000e-01
2.709960937500000000e-01
2.093505859375000000e-01
2.187500000000000000e-01
2.197265625000000000e-01
2.369384765625000000e-01
2.539062500000000000e-01
2.624511718750000000e-01
2.658691406250000000e-01
2.379150390625000000e-01
2.731933593750000000e-01
2.614746093750000000e-01
2.805175781250000000e-01
2.327880859375000000e-01
2.170410156250000000e-01
2.364501953125000000e-01
2.453613281250000000e-01
2.265625000000000000e-01
2.558593750000000000e-01
2.636718750000000000e-01
2.253417968750000000e-01
2.709960937500000000e-01
2.370605468750000000e-01
2.288818359375000000e-01
2.365722656250000000e-01
2.464599609375000000e-01
2.761230468750000000e-01
2.283935546875000000e-01
2.534179687500000000e-01
2.368164062500000000e-01
2.746582031250000000e-01
2.225341796875000000e-01
2.468261718750000000e-01
2.349853515625000000e-01
2.414550781250000000e-01
2.583007812500000000e-01
2.399902343750000000e-01
2.434082031250000000e-01
2.229003906250000000e-01
2.604980468750000000e-01
2.680664062500000000e-01
2.905273437500000000e-01
2.443847656250000000e-01
2.519531250000000000e-01
2.773437500000000000e-01
2.197265625000000000e-01
2.442626953125000000e-01
2.474365234375000000e-01
2.609863281250000000e-01
2.413330078125000000e-01
2.719726562500000000e-01
2.402343750000000000e-01
2.381591796875000000e-01
2.425537109375000000e-01
2.666015625000000000e-01
2.517089843750000000e-01
2.770996093750000000e-01
2.714843750000000000e-01
2.341308593750000000e-01
2.827148437500000000e-01
2.349853515625000000e-01
2.351074218750000000e-01
2.629394531250000000e-01
2.731933593750000000e-01
2.775878906250000000e-01
2.634277343750000000e-01
2.470703125000000000e-01
2.258300781250000000e-01
2.563476562500000000e-01
2.756347656250000000e-01
2.680664062500000000e-01
2.478027343750000000e-01
2.722167968750000000e-01
2.456054687500000000e-01
2.595214843750000000e-01
2.780761718750000000e-01
2.602539062500000000e-01
2.512207031250000000e-01
2.285156250000000000e-01
2.800292968750000000e-01
2.471923828125000000e-01
2.719726562500000000e-01
2.534179687500000000e-01
2.746582031250000000e-01
2.268066406250000000e-01
2.824707031250000000e-01
2.052001953125000000e-01
2.366943359375000000e-01
2.678222656250000000e-01
2.423095703125000000e-01
2.807617187500000000e-01
2.551269531250000000e-01
2.641601562500000000e-01
2.371826171875000000e-01
2.355957031250000000e-01
2.108154296875000000e-01
2.546386718750000000e-01
2.692871093750000000e-01
2.373046875000000000e-01
2.521972656250000000e-01
2.700195312500000000e-01
2.619628906250000000e-01
2.668457031250000000e-01
2.504882812500000000e-01
2.175292968750000000e-01
2.285156250000000000e-01
2.187500000000000000e-01
2.717285156250000000e-01
2.517089843750000000e-01
2.462158203125000000e-01
2.114257812500000000e-01
2.236328125000000000e-01
2.387695312500000000e-01
2.222900390625000000e-01
2.268066406250000000e-01
2.292480468750000000e-01
2.580566406250000000e-01
2.656250000000000000e-01
2.719726562500000000e-01
2.604980468750000000e-01
2.617187500000000000e-01
2.269287109375000000e-01
2.700195312500000000e-01
2.690429687500000000e-01
2.639160156250000000e-01
2.386474609375000000e-01
2.578125000000000000e-01
2.712402343750000000e-01
2.222900390625000000e-01
2.539062500000000000e-01
2.563476562500000000e-01
2.558593750000000000e-01
2.485351562500000000e-01
2.558593750000000000e-01
2.807617187500000000e-01
2.410888671875000000e-01
2.047119140625000000e-01
2.653808593750000000e-01
2.609863281250000000e-01
2.464599609375000000e-01
2.629394531250000000e-01
2.634277343750000000e-01
2.368164062500000000e-01
2.343750000000000000e-01
2.512207031250000000e-01
2.805175781250000000e-01
2.132568359375000000e-01
2.746582031250000000e-01
2.607421875000000000e-01
2.568359375000000000e-01
1.879882812500000000e-01
2.438964843750000000e-01
2.727050781250000000e-01
2.531738281250000000e-01
2.656250000000000000e-01
2.687988281250000000e-01
2.277832031250000000e-01
2.539062500000000000e-01
2.480468750000000000e-01
2.470703125000000000e-01
2.366943359375000000e-01
2.822265625000000000e-01
2.585449218750000000e-01
2.434082031250000000e-01
2.556152343750000000e-01
2.282714843750000000e-01
2.587890625000000000e-01
2.229003906250000000e-01
2.624511718750000000e-01
2.822265625000000000e-01
2.309570312500000000e-01
2.678222656250000000e-01
2.519531250000000000e-01
2.624511718750000000e-01
2.622070312500000000e-01
2.463378906250000000e-01
2.612304687500000000e-01
2.413330078125000000e-01
2.150878906250000000e-01
2.329101562500000000e-01
2.358398437500000000e-01
2.636718750000000000e-01
2.318115234375000000e-01
2.548828125000000000e-01
2.011718750000000000e-01
2.229003906250000000e-01
2.644042968750000000e-01
2.464599609375000000e-01
2.495117187500000000e-01
2.600097656250000000e-01
2.377929687500000000e-01
2.514648437500000000e-01
2.690429687500000000e-01
2.617187500000000000e-01
2.453613281250000000e-01
2.216796875000000000e-01
2.336425781250000000e-01
2.301025390625000000e-01
2.285156250000000000e-01
2.365722656250000000e-01
2.551269531250000000e-01
2.634277343750000000e-01
2.531738281250000000e-01
2.575683593750000000e-01
2.385253906250000000e-01
2.622070312500000000e-01
2.883300781250000000e-01
2.568359375000000000e-01
2.496337890625000000e-01
2.280273437500000000e-01
2.810058593750000000e-01
2.822265625000000000e-01
2.624511718750000000e-01
2.482910156250000000e-01
2.502441406250000000e-01
2.714843750000000000e-01
2.409667968750000000e-01
2.298583984375000000e-01
2.141113281250000000e-01
2.414550781250000000e-01
2.626953125000000000e-01
2.590332031250000000e-01
2.651367187500000000e-01
2.563476562500000000e-01
2.697753906250000000e-01
2.531738281250000000e-01
2.517089843750000000e-01
2.634277343750000000e-01
2.651367187500000000e-01
2.209472656250000000e-01
2.788085937500000000e-01
2.418212890625000000e-01
2.403564453125000000e-01
1.937255859375000000e-01
2.739257812500000000e-01
2.731933593750000000e-01
2.590332031250000000e-01
2.548828125000000000e-01
2.486572265625000000e-01
2.475585937500000000e-01
2.207031250000000000e-01
2.218017578125000000e-01
2.175292968750000000e-01
2.154541015625000000e-01
2.453613281250000000e-01
2.448730468750000000e-01
2.644042968750000000e-01
2.746582031250000000e-01
2.407226562500000000e-01
2.413330078125000000e-01
2.529296875000000000e-01
2.690429687500000000e-01
2.619628906250000000e-01
2.502441406250000000e-01
2.817382812500000000e-01
2.427978515625000000e-01
2.249755859375000000e-01
2.751464843750000000e-01
2.531738281250000000e-01
2.585449218750000000e-01
2.653808593750000000e-01
2.548828125000000000e-01
1.947021484375000000e-01
2.568359375000000000e-01
2.539062500000000000e-01
2.541503906250000000e-01
2.436523437500000000e-01
2.277832031250000000e-01
2.269287109375000000e-01
2.668457031250000000e-01
2.346191406250000000e-01
2.700195312500000000e-01
2.517089843750000000e-01
2.744140625000000000e-01
2.302246093750000000e-01
2.397460937500000000e-01
2.700195312500000000e-01
2.218017578125000000e-01
2.526855468750000000e-01
2.595214843750000000e-01
2.517089843750000000e-01
2.410888671875000000e-01
2.517089843750000000e-01
2.536621093750000000e-01
2.585449218750000000e-01
2.607421875000000000e-01
2.792968750000000000e-01
2.211914062500000000e-01
2.614746093750000000e-01
2.580566406250000000e-01
2.534179687500000000e-01
2.496337890625000000e-01
2.705078125000000000e-01
2.462158203125000000e-01
2.305908203125000000e-01
2.551269531250000000e-01
2.480468750000000000e-01
2.496337890625000000e-01
2.678222656250000000e-01
2.352294921875000000e-01
2.836914062500000000e-01
2.272949218750000000e-01
2.276611328125000000e-01
2.707519531250000000e-01
2.871093750000000000e-01
2.629394531250000000e-01
2.658691406250000000e-01
2.712402343750000000e-01
2.474365234375000000e-01
2.612304687500000000e-01
2.763671875000000000e-01
2.509765625000000000e-01
2.332763671875000000e-01
2.609863281250000000e-01
2.476806640625000000e-01
2.529296875000000000e-01
2.486572265625000000e-01
2.612304687500000000e-01
2.276611328125000000e-01
2.587890625000000000e-01
2.661132812500000000e-01
2.624511718750000000e-01
2.346191406250000000e-01
2.712402343750000000e-01
2.744140625000000000e-01
2.685546875000000000e-01
2.561035156250000000e-01
2.624511718750000000e-01
2.393798828125000000e-01
2.644042968750000000e-01
2.573242187500000000e-01
2.785644531250000000e-01
2.401123046875000000e-01
2.347412109375000000e-01
2.122802734375000000e-01
2.561035156250000000e-01
2.448730468750000000e-01
2.286376953125000000e-01
2.296142578125000000e-01
2.570800781250000000e-01
2.434082031250000000e-01
2.707519531250000000e-01
2.502441406250000000e-01
2.349853515625000000e-01
2.763671875000000000e-01
2.071533203125000000e-01
2.551269531250000000e-01
2.415771484375000000e-01
2.587890625000000000e-01
2.443847656250000000e-01
2.500000000000000000e-01
2.468261718750000000e-01
2.609863281250000000e-01
2.479248046875000000e-01
2.556152343750000000e-01
2.124023437500000000e-01
2.232666015625000000e-01
2.205810546875000000e-01
2.636718750000000000e-01
2.722167968750000000e-01
2.658691406250000000e-01
2.663574218750000000e-01
1.878662109375000000e-01
2.783203125000000000e-01
2.399902343750000000e-01
2.573242187500000000e-01
2.629394531250000000e-01
2.315673828125000000e-01
2.587890625000000000e-01
2.788085937500000000e-01
2.493896484375000000e-01
2.299804687500000000e-01
2.604980468750000000e-01
2.456054687500000000e-01
2.440185546875000000e-01
2.587890625000000000e-01
2.482910156250000000e-01
2.690429687500000000e-01
2.631835937500000000e-01
2.604980468750000000e-01
2.592773437500000000e-01
2.539062500000000000e-01
2.529296875000000000e-01
2.646484375000000000e-01
2.878417968750000000e-01
2.254638671875000000e-01
2.474365234375000000e-01
2.495117187500000000e-01
2.565917968750000000e-01
2.885742187500000000e-01
2.854003906250000000e-01
2.304687500000000000e-01
2.563476562500000000e-01
2.491455078125000000e-01
2.678222656250000000e-01
2.180175781250000000e-01
2.746582031250000000e-01
2.600097656250000000e-01
2.617187500000000000e-01
2.634277343750000000e-01
2.121582031250000000e-01
2.164306640625000000e-01
2.746582031250000000e-01
2.709960937500000000e-01
2.600097656250000000e-01
2.409667968750000000e-01
2.871093750000000000e-01
2.514648437500000000e-01
2.622070312500000000e-01
2.678222656250000000e-01
2.712402343750000000e-01
2.690429687500000000e-01
2.469482421875000000e-01
2.563476562500000000e-01
2.397460937500000000e-01
2.700195312500000000e-01
2.514648437500000000e-01
2.670898437500000000e-01
2.551269531250000000e-01
2.556152343750000000e-01
2.465820312500000000e-01
2.714843750000000000e-01
2.648925781250000000e-01
2.127685546875000000e-01
2.614746093750000000e-01
2.553710937500000000e-01
2.536621093750000000e-01
2.819824218750000000e-01
2.700195312500000000e-01
2.629394531250000000e-01
2.641601562500000000e-01
2.692871093750000000e-01
2.810058593750000000e-01
2.452392578125000000e-01
2.617187500000000000e-01
2.456054687500000000e-01
2.661132812500000000e-01
2.218017578125000000e-01
2.491455078125000000e-01
2.619628906250000000e-01
2.473144531250000000e-01
2.675781250000000000e-01
2.470703125000000000e-01
2.553710937500000000e-01
2.871093750000000000e-01
2.702636718750000000e-01
2.305908203125000000e-01
2.490234375000000000e-01
2.500000000000000000e-01
2.238769531250000000e-01
2.634277343750000000e-01
2.536621093750000000e-01
2.543945312500000000e-01
2.626953125000000000e-01
2.468261718750000000e-01
2.420654296875000000e-01
2.402343750000000000e-01
2.489013671875000000e-01
2.558593750000000000e-01
2.702636718750000000e-01
2.556152343750000000e-01
2.260742187500000000e-01
2.095947265625000000e-01
2.341308593750000000e-01
2.526855468750000000e-01
2.360839843750000000e-01
2.124023437500000000e-01
2.309570312500000000e-01
2.622070312500000000e-01
2.145996093750000000e-01
2.178955078125000000e-01
2.410888671875000000e-01
2.301025390625000000e-01
2.565917968750000000e-01
2.553710937500000000e-01
2.509765625000000000e-01
2.531738281250000000e-01
2.137451171875000000e-01
2.225341796875000000e-01
2.600097656250000000e-01
2.425537109375000000e-01
2.519531250000000000e-01
2.512207031250000000e-01
2.286376953125000000e-01
2.224121093750000000e-01
2.668457031250000000e-01
2.396240234375000000e-01
2.333984375000000000e-01
2.441406250000000000e-01
2.553710937500000000e-01
2.393798828125000000e-01
2.646484375000000000e-01
2.814941406250000000e-01
2.504882812500000000e-01
2.668457031250000000e-01
2.401123046875000000e-01
2.551269531250000000e-01
2.406005859375000000e-01
2.507324218750000000e-01
2.342529296875000000e-01
2.390136718750000000e-01
2.622070312500000000e-01
2.648925781250000000e-01
2.242431640625000000e-01
2.487792968750000000e-01
2.639160156250000000e-01
2.551269531250000000e-01
2.321777343750000000e-01
2.368164062500000000e-01
2.092285156250000000e-01
2.724609375000000000e-01
2.135009765625000000e-01
2.612304687500000000e-01
2.502441406250000000e-01
2.558593750000000000e-01
2.526855468750000000e-01
2.800292968750000000e-01
2.634277343750000000e-01
2.824707031250000000e-01
2.487792968750000000e-01
2.612304687500000000e-01
2.541503906250000000e-01
2.155761718750000000e-01
2.495117187500000000e-01
2.363281250000000000e-01
2.393798828125000000e-01
2.719726562500000000e-01
2.648925781250000000e-01
2.199707031250000000e-01
2.597656250000000000e-01
2.568359375000000000e-01
2.130126953125000000e-01
2.714843750000000000e-01
2.597656250000000000e-01
2.269287109375000000e-01
2.695312500000000000e-01
2.481689453125000000e-01
2.631835937500000000e-01
2.612304687500000000e-01
2.641601562500000000e-01
2.185058593750000000e-01
2.373046875000000000e-01
2.375488281250000000e-01
2.359619140625000000e-01
2.211914062500000000e-01
2.580566406250000000e-01
2.580566406250000000e-01
2.296142578125000000e-01
2.493896484375000000e-01
2.171630859375000000e-01
2.088623046875000000e-01
2.304687500000000000e-01
2.705078125000000000e-01
2.653808593750000000e-01
2.692871093750000000e-01
2.639160156250000000e-01
2.426757812500000000e-01
2.312011718750000000e-01
2.465820312500000000e-01
2.700195312500000000e-01
2.416992187500000000e-01
2.651367187500000000e-01
2.590332031250000000e-01
2.507324218750000000e-01
2.658691406250000000e-01
2.360839843750000000e-01
2.604980468750000000e-01
2.548828125000000000e-01
2.490234375000000000e-01
2.553710937500000000e-01
2.457275390625000000e-01
2.504882812500000000e-01
2.539062500000000000e-01
2.656250000000000000e-01
2.161865234375000000e-01
2.362060546875000000e-01
2.636718750000000000e-01
2.680664062500000000e-01
2.512207031250000000e-01
2.207031250000000000e-01
2.332763671875000000e-01
2.683105468750000000e-01
2.600097656250000000e-01
2.609863281250000000e-01
2.333984375000000000e-01
1.999511718750000000e-01
2.493896484375000000e-01
2.194824218750000000e-01
2.132568359375000000e-01
2.469482421875000000e-01
2.064208984375000000e-01
2.705078125000000000e-01
2.558593750000000000e-01
2.692871093750000000e-01
2.346191406250000000e-01
2.556152343750000000e-01
2.790527343750000000e-01
2.465820312500000000e-01
2.359619140625000000e-01
2.382812500000000000e-01
2.020263671875000000e-01
2.019042968750000000e-01
2.631835937500000000e-01
2.436523437500000000e-01
2.373046875000000000e-01
2.653808593750000000e-01
2.315673828125000000e-01
2.392578125000000000e-01
2.113037109375000000e-01
2.360839843750000000e-01
2.600097656250000000e-01
2.565917968750000000e-01
2.539062500000000000e-01
2.565917968750000000e-01
2.514648437500000000e-01
2.580566406250000000e-01
2.242431640625000000e-01
2.536621093750000000e-01
2.690429687500000000e-01
2.338867187500000000e-01
2.421875000000000000e-01
2.712402343750000000e-01
2.301025390625000000e-01
2.082519531250000000e-01
2.653808593750000000e-01
2.763671875000000000e-01
2.587890625000000000e-01
2.384033203125000000e-01
2.573242187500000000e-01
2.431640625000000000e-01
2.495117187500000000e-01
2.556152343750000000e-01
2.668457031250000000e-01
2.343750000000000000e-01
2.641601562500000000e-01
2.329101562500000000e-01
2.053222656250000000e-01
2.639160156250000000e-01
2.592773437500000000e-01
2.478027343750000000e-01
2.159423828125000000e-01
2.493896484375000000e-01
2.401123046875000000e-01
2.570800781250000000e-01
2.553710937500000000e-01
2.458496093750000000e-01
2.403564453125000000e-01
2.453613281250000000e-01
2.208251953125000000e-01
2.438964843750000000e-01
2.427978515625000000e-01
2.592773437500000000e-01
2.451171875000000000e-01
2.597656250000000000e-01
2.607421875000000000e-01
2.308349609375000000e-01
2.624511718750000000e-01
2.517089843750000000e-01
2.457275390625000000e-01
2.326660156250000000e-01
2.604980468750000000e-01
2.452392578125000000e-01
2.414550781250000000e-01
2.529296875000000000e-01
2.612304687500000000e-01
2.486572265625000000e-01
2.457275390625000000e-01
2.651367187500000000e-01
2.829589843750000000e-01
2.763671875000000000e-01
2.561035156250000000e-01
2.524414062500000000e-01
2.338867187500000000e-01
2.570800781250000000e-01
2.364501953125000000e-01
2.700195312500000000e-01
2.678222656250000000e-01
2.482910156250000000e-01
2.668457031250000000e-01
2.565917968750000000e-01
2.379150390625000000e-01
2.435302734375000000e-01
2.305908203125000000e-01
2.631835937500000000e-01
1.843261718750000000e-01
2.473144531250000000e-01
2.819824218750000000e-01
2.464599609375000000e-01
2.534179687500000000e-01
2.512207031250000000e-01
2.656250000000000000e-01
2.182617187500000000e-01
2.524414062500000000e-01
2.471923828125000000e-01
2.585449218750000000e-01
2.496337890625000000e-01
2.768554687500000000e-01
2.636718750000000000e-01
2.729492187500000000e-01
2.905273437500000000e-01
2.714843750000000000e-01
2.478027343750000000e-01
2.502441406250000000e-01
2.037353515625000000e-01
2.502441406250000000e-01
2.644042968750000000e-01
2.344970703125000000e-01
2.371826171875000000e-01
2.607421875000000000e-01
2.575683593750000000e-01
2.707519531250000000e-01
2.529296875000000000e-01
2.729492187500000000e-01
2.592773437500000000e-01
2.585449218750000000e-01
2.375488281250000000e-01
2.614746093750000000e-01
2.043457031250000000e-01
2.429199218750000000e-01
2.392578125000000000e-01
2.895507812500000000e-01
2.181396484375000000e-01
2.604980468750000000e-01
2.524414062500000000e-01
2.568359375000000000e-01
2.592773437500000000e-01
2.539062500000000000e-01
2.612304687500000000e-01
2.445068359375000000e-01
2.360839843750000000e-01
2.282714843750000000e-01
2.622070312500000000e-01
2.829589843750000000e-01
2.590332031250000000e-01
2.697753906250000000e-01
2.436523437500000000e-01
2.600097656250000000e-01
2.558593750000000000e-01
2.401123046875000000e-01
2.700195312500000000e-01
2.171630859375000000e-01
2.619628906250000000e-01
2.758789062500000000e-01
2.386474609375000000e-01
2.753906250000000000e-01
2.661132812500000000e-01
2.568359375000000000e-01
2.565917968750000000e-01
2.160644531250000000e-01
2.487792968750000000e-01
2.082519531250000000e-01
2.141113281250000000e-01
2.604980468750000000e-01
2.434082031250000000e-01
2.932128906250000000e-01
2.783203125000000000e-01
2.717285156250000000e-01
2.296142578125000000e-01
2.470703125000000000e-01
2.272949218750000000e-01
2.519531250000000000e-01
2.442626953125000000e-01
2.293701171875000000e-01
2.294921875000000000e-01
2.207031250000000000e-01
2.425537109375000000e-01
2.597656250000000000e-01
2.580566406250000000e-01
2.807617187500000000e-01
2.181396484375000000e-01
2.624511718750000000e-01
2.354736328125000000e-01
2.749023437500000000e-01
2.607421875000000000e-01
2.294921875000000000e-01
2.709960937500000000e-01
2.741699218750000000e-01
2.379150390625000000e-01
2.636718750000000000e-01
2.553710937500000000e-01
2.543945312500000000e-01
2.692871093750000000e-01
2.507324218750000000e-01
2.619628906250000000e-01
2.209472656250000000e-01
2.653808593750000000e-01
2.346191406250000000e-01
2.416992187500000000e-01
2.573242187500000000e-01
2.619628906250000000e-01
2.641601562500000000e-01
2.697753906250000000e-01
2.343750000000000000e-01
2.590332031250000000e-01
2.425537109375000000e-01
2.749023437500000000e-01
2.507324218750000000e-01
2.441406250000000000e-01
2.280273437500000000e-01
2.094726562500000000e-01
2.553710937500000000e-01
2.282714843750000000e-01
2.587890625000000000e-01
2.590332031250000000e-01
2.203369140625000000e-01
2.644042968750000000e-01
2.626953125000000000e-01
2.570800781250000000e-01
2.412109375000000000e-01
2.431640625000000000e-01
2.487792968750000000e-01
2.543945312500000000e-01
2.365722656250000000e-01
2.407226562500000000e-01
2.347412109375000000e-01
2.529296875000000000e-01
2.714843750000000000e-01
2.445068359375000000e-01
2.377929687500000000e-01
2.030029296875000000e-01
2.409667968750000000e-01
2.241210937500000000e-01
2.543945312500000000e-01
2.148437500000000000e-01
2.462158203125000000e-01
2.661132812500000000e-01
2.731933593750000000e-01
2.229003906250000000e-01
2.624511718750000000e-01
2.248535156250000000e-01
2.052001953125000000e-01
2.489013671875000000e-01
2.641601562500000000e-01
2.609863281250000000e-01
2.487792968750000000e-01
2.685546875000000000e-01
2.678222656250000000e-01
2.169189453125000000e-01
2.827148437500000000e-01
2.155761718750000000e-01
2.000732421875000000e-01
2.773437500000000000e-01
2.614746093750000000e-01
2.792968750000000000e-01
2.802734375000000000e-01
2.028808593750000000e-01
2.319335937500000000e-01
2.431640625000000000e-01
2.481689453125000000e-01
2.519531250000000000e-01
2.139892578125000000e-01
2.653808593750000000e-01
2.392578125000000000e-01
2.381591796875000000e-01
2.451171875000000000e-01
2.491455078125000000e-01
2.607421875000000000e-01
2.216796875000000000e-01
2.482910156250000000e-01
2.739257812500000000e-01
2.351074218750000000e-01
2.218017578125000000e-01
2.534179687500000000e-01
2.653808593750000000e-01
2.059326171875000000e-01
2.239990234375000000e-01
2.471923828125000000e-01
2.661132812500000000e-01
2.641601562500000000e-01
2.409667968750000000e-01
2.543945312500000000e-01
2.717285156250000000e-01
2.548828125000000000e-01
2.122802734375000000e-01
2.392578125000000000e-01
2.354736328125000000e-01
2.489013671875000000e-01
2.430419921875000000e-01
2.484130859375000000e-01
2.658691406250000000e-01
2.313232421875000000e-01
2.617187500000000000e-01
2.491455078125000000e-01
2.239990234375000000e-01
2.668457031250000000e-01
2.274169921875000000e-01
2.570800781250000000e-01
2.580566406250000000e-01
2.539062500000000000e-01
2.590332031250000000e-01
2.548828125000000000e-01
2.790527343750000000e-01
2.641601562500000000e-01
2.120361328125000000e-01
2.714843750000000000e-01
2.248535156250000000e-01
2.169189453125000000e-01
2.597656250000000000e-01
2.375488281250000000e-01
2.639160156250000000e-01
2.583007812500000000e-01
2.573242187500000000e-01
2.592773437500000000e-01
2.244873046875000000e-01
2.491455078125000000e-01
2.431640625000000000e-01
2.597656250000000000e-01
2.338867187500000000e-01
2.607421875000000000e-01
2.512207031250000000e-01
2.609863281250000000e-01
2.408447265625000000e-01
2.595214843750000000e-01
2.558593750000000000e-01
2.385253906250000000e-01
2.578125000000000000e-01
2.480468750000000000e-01
2.839355468750000000e-01
2.293701171875000000e-01
2.861328125000000000e-01
2.529296875000000000e-01
2.695312500000000000e-01
2.354736328125000000e-01
2.666015625000000000e-01
2.792968750000000000e-01
2.309570312500000000e-01
2.375488281250000000e-01
2.180175781250000000e-01
2.470703125000000000e-01
2.514648437500000000e-01
2.207031250000000000e-01
2.766113281250000000e-01
2.419433593750000000e-01
2.398681640625000000e-01
2.174072265625000000e-01
2.617187500000000000e-01
2.196044921875000000e-01
2.692871093750000000e-01
2.734375000000000000e-01
2.619628906250000000e-01
2.487792968750000000e-01
2.362060546875000000e-01
2.700195312500000000e-01
2.780761718750000000e-01
2.442626953125000000e-01
2.587890625000000000e-01
2.478027343750000000e-01
2.359619140625000000e-01
2.419433593750000000e-01
2.246093750000000000e-01
2.308349609375000000e-01
2.402343750000000000e-01
2.668457031250000000e-01
2.294921875000000000e-01
2.473144531250000000e-01
2.851562500000000000e-01
2.395019531250000000e-01
2.624511718750000000e-01
2.344970703125000000e-01
2.751464843750000000e-01
2.347412109375000000e-01
1.981201171875000000e-01
2.261962890625000000e-01
2.473144531250000000e-01
2.248535156250000000e-01
2.283935546875000000e-01
2.629394531250000000e-01
2.360839843750000000e-01
2.484130859375000000e-01
2.470703125000000000e-01
2.634277343750000000e-01
2.810058593750000000e-01
2.435302734375000000e-01
2.214355468750000000e-01
2.814941406250000000e-01
1.977539062500000000e-01
2.675781250000000000e-01
2.756347656250000000e-01
2.539062500000000000e-01
2.553710937500000000e-01
2.211914062500000000e-01
2.692871093750000000e-01
2.307128906250000000e-01
2.502441406250000000e-01
2.441406250000000000e-01
2.491455078125000000e-01
2.902832031250000000e-01
2.592773437500000000e-01
2.651367187500000000e-01
2.292480468750000000e-01
2.381591796875000000e-01
2.636718750000000000e-01
2.585449218750000000e-01
2.858886718750000000e-01
2.406005859375000000e-01
2.271728515625000000e-01
2.341308593750000000e-01
2.387695312500000000e-01
2.556152343750000000e-01
2.546386718750000000e-01
2.670898437500000000e-01
2.634277343750000000e-01
2.849121093750000000e-01
2.678222656250000000e-01
2.634277343750000000e-01
2.427978515625000000e-01
2.548828125000000000e-01
2.993164062500000000e-01
2.355957031250000000e-01
2.687988281250000000e-01
2.082519531250000000e-01
2.393798828125000000e-01
2.536621093750000000e-01
2.249755859375000000e-01
2.436523437500000000e-01
2.325439453125000000e-01
2.629394531250000000e-01
2.430419921875000000e-01
2.658691406250000000e-01
2.631835937500000000e-01
2.656250000000000000e-01
2.702636718750000000e-01
2.609863281250000000e-01
2.607421875000000000e-01
2.856445312500000000e-01
2.062988281250000000e-01
2.348632812500000000e-01
2.369384765625000000e-01
2.602539062500000000e-01
2.215576171875000000e-01
2.729492187500000000e-01
2.297363281250000000e-01
2.440185546875000000e-01
2.440185546875000000e-01
2.252197265625000000e-01
2.687988281250000000e-01
2.114257812500000000e-01
2.438964843750000000e-01
2.548828125000000000e-01
2.800292968750000000e-01
2.287597656250000000e-01
2.280273437500000000e-01
2.626953125000000000e-01
2.371826171875000000e-01
2.536621093750000000e-01
2.695312500000000000e-01
2.597656250000000000e-01
2.269287109375000000e-01
2.512207031250000000e-01
2.697753906250000000e-01
2.380371093750000000e-01
2.308349609375000000e-01
2.363281250000000000e-01
2.556152343750000000e-01
2.741699218750000000e-01
2.353515625000000000e-01
2.424316406250000000e-01
2.553710937500000000e-01
2.575683593750000000e-01
2.607421875000000000e-01
2.763671875000000000e-01
2.751464843750000000e-01
2.568359375000000000e-01
2.453613281250000000e-01
2.459716796875000000e-01
2.561035156250000000e-01
2.430419921875000000e-01
2.497558593750000000e-01
2.438964843750000000e-01
2.496337890625000000e-01
2.878417968750000000e-01
2.534179687500000000e-01
2.512207031250000000e-01
2.583007812500000000e-01
2.592773437500000000e-01
2.709960937500000000e-01
2.237548828125000000e-01
2.734375000000000000e-01
2.563476562500000000e-01
2.592773437500000000e-01
2.496337890625000000e-01
2.641601562500000000e-01
2.412109375000000000e-01
2.425537109375000000e-01
2.274169921875000000e-01
2.469482421875000000e-01
2.471923828125000000e-01
2.197265625000000000e-01
2.600097656250000000e-01
2.744140625000000000e-01
2.475585937500000000e-01
2.565917968750000000e-01
2.469482421875000000e-01
2.116699218750000000e-01
2.617187500000000000e-01
2.746582031250000000e-01
2.504882812500000000e-01
2.583007812500000000e-01
2.231445312500000000e-01
2.646484375000000000e-01
2.529296875000000000e-01
2.426757812500000000e-01
2.636718750000000000e-01
2.546386718750000000e-01
2.536621093750000000e-01
2.492675781250000000e-01
2.272949218750000000e-01
2.539062500000000000e-01
2.670898437500000000e-01
2.624511718750000000e-01
2.464599609375000000e-01
2.514648437500000000e-01
2.536621093750000000e-01
2.457275390625000000e-01
2.521972656250000000e-01
2.170410156250000000e-01
2.812500000000000000e-01
2.252197265625000000e-01
2.717285156250000000e-01
2.336425781250000000e-01
2.448730468750000000e-01
2.219238281250000000e-01
2.463378906250000000e-01
2.200927734375000000e-01
2.731933593750000000e-01
2.243652343750000000e-01
2.252197265625000000e-01
2.303466796875000000e-01
2.685546875000000000e-01
2.729492187500000000e-01
2.556152343750000000e-01
2.248535156250000000e-01
2.612304687500000000e-01
2.653808593750000000e-01
2.263183593750000000e-01
2.192382812500000000e-01
2.531738281250000000e-01
2.873535156250000000e-01
2.529296875000000000e-01
2.600097656250000000e-01
2.475585937500000000e-01
2.990722656250000000e-01
2.469482421875000000e-01
2.055664062500000000e-01
2.292480468750000000e-01
2.440185546875000000e-01
2.221679687500000000e-01
2.474365234375000000e-01
2.229003906250000000e-01
2.470703125000000000e-01
2.069091796875000000e-01
2.398681640625000000e-01
2.673339843750000000e-01
2.401123046875000000e-01
2.541503906250000000e-01
2.609863281250000000e-01
2.624511718750000000e-01
2.426757812500000000e-01
2.241210937500000000e-01
2.386474609375000000e-01
2.546386718750000000e-01
2.634277343750000000e-01
2.539062500000000000e-01
2.714843750000000000e-01
2.249755859375000000e-01
2.524414062500000000e-01
2.724609375000000000e-01
2.517089843750000000e-01
2.384033203125000000e-01
2.529296875000000000e-01
2.680664062500000000e-01
2.722167968750000000e-01
1.936035156250000000e-01
2.463378906250000000e-01
2.609863281250000000e-01
2.673339843750000000e-01
2.702636718750000000e-01
2.673339843750000000e-01
2.481689453125000000e-01
2.656250000000000000e-01
2.391357421875000000e-01
2.049560546875000000e-01
2.644042968750000000e-01
2.805175781250000000e-01
2.449951171875000000e-01
2.580566406250000000e-01
2.279052734375000000e-01
2.412109375000000000e-01
2.639160156250000000e-01
2.412109375000000000e-01
2.360839843750000000e-01
2.359619140625000000e-01
2.475585937500000000e-01
2.536621093750000000e-01
2.509765625000000000e-01
2.458496093750000000e-01
2.543945312500000000e-01
2.294921875000000000e-01
2.646484375000000000e-01
2.719726562500000000e-01
2.534179687500000000e-01
2.437744140625000000e-01
2.790527343750000000e-01
2.937011718750000000e-01
2.489013671875000000e-01
2.408447265625000000e-01
2.795410156250000000e-01
2.514648437500000000e-01
2.648925781250000000e-01
2.387695312500000000e-01
2.396240234375000000e-01
2.795410156250000000e-01
2.413330078125000000e-01
2.646484375000000000e-01
2.924804687500000000e-01
2.539062500000000000e-01
2.341308593750000000e-01
2.658691406250000000e-01
2.587890625000000000e-01
2.604980468750000000e-01
2.176513671875000000e-01
2.634277343750000000e-01
2.663574218750000000e-01
2.822265625000000000e-01
2.282714843750000000e-01
2.561035156250000000e-01
2.580566406250000000e-01
2.239990234375000000e-01
2.656250000000000000e-01
2.436523437500000000e-01
2.534179687500000000e-01
2.717285156250000000e-01
2.541503906250000000e-01
2.583007812500000000e-01
2.491455078125000000e-01
2.658691406250000000e-01
2.578125000000000000e-01
2.639160156250000000e-01
2.829589843750000000e-01
2.496337890625000000e-01
2.502441406250000000e-01
2.636718750000000000e-01
2.653808593750000000e-01
2.458496093750000000e-01
2.031250000000000000e-01
2.653808593750000000e-01
2.398681640625000000e-01
2.766113281250000000e-01
2.314453125000000000e-01
2.705078125000000000e-01
1.927490234375000000e-01
2.658691406250000000e-01
2.585449218750000000e-01
2.692871093750000000e-01
2.678222656250000000e-01
2.230224609375000000e-01
2.690429687500000000e-01
2.656250000000000000e-01
2.507324218750000000e-01
2.023925781250000000e-01
2.102050781250000000e-01
2.717285156250000000e-01
2.583007812500000000e-01
2.712402343750000000e-01
2.575683593750000000e-01
2.653808593750000000e-01
2.563476562500000000e-01
2.575683593750000000e-01
2.797851562500000000e-01
2.578125000000000000e-01
2.486572265625000000e-01
2.502441406250000000e-01
2.546386718750000000e-01
2.565917968750000000e-01
2.336425781250000000e-01
2.717285156250000000e-01
2.592773437500000000e-01
2.661132812500000000e-01
2.514648437500000000e-01
2.731933593750000000e-01
2.724609375000000000e-01
2.570800781250000000e-01
2.648925781250000000e-01
2.456054687500000000e-01
2.524414062500000000e-01
2.580566406250000000e-01
2.590332031250000000e-01
2.670898437500000000e-01
2.702636718750000000e-01
2.626953125000000000e-01
2.398681640625000000e-01
2.636718750000000000e-01
2.250976562500000000e-01
2.142333984375000000e-01
2.269287109375000000e-01
2.558593750000000000e-01
2.734375000000000000e-01
2.258300781250000000e-01
2.626953125000000000e-01
2.624511718750000000e-01
2.187500000000000000e-01
2.604980468750000000e-01
2.235107421875000000e-01
2.836914062500000000e-01
2.474365234375000000e-01
2.333984375000000000e-01
2.481689453125000000e-01
2.741699218750000000e-01
2.447509765625000000e-01
2.418212890625000000e-01
2.646484375000000000e-01
2.548828125000000000e-01
2.683105468750000000e-01
2.646484375000000000e-01
2.629394531250000000e-01
2.436523437500000000e-01
2.241210937500000000e-01
2.590332031250000000e-01
2.673339843750000000e-01
2.749023437500000000e-01
2.661132812500000000e-01
2.426757812500000000e-01
2.183837890625000000e-01
2.159423828125000000e-01
2.587890625000000000e-01
2.469482421875000000e-01
2.668457031250000000e-01
2.539062500000000000e-01
2.556152343750000000e-01
2.543945312500000000e-01
2.583007812500000000e-01
2.702636718750000000e-01
2.641601562500000000e-01
2.408447265625000000e-01
2.430419921875000000e-01
2.246093750000000000e-01
2.180175781250000000e-01
2.404785156250000000e-01
2.607421875000000000e-01
2.398681640625000000e-01
2.352294921875000000e-01
2.641601562500000000e-01
2.109375000000000000e-01
2.087402343750000000e-01
1.965332031250000000e-01
2.553710937500000000e-01
2.106933593750000000e-01
2.509765625000000000e-01
2.524414062500000000e-01
2.678222656250000000e-01
2.753906250000000000e-01
2.639160156250000000e-01
2.329101562500000000e-01
2.434082031250000000e-01
2.548828125000000000e-01
2.729492187500000000e-01
2.592773437500000000e-01
2.396240234375000000e-01
2.365722656250000000e-01
2.553710937500000000e-01
2.702636718750000000e-01
2.727050781250000000e-01
2.305908203125000000e-01
2.883300781250000000e-01
2.083740234375000000e-01
2.819824218750000000e-01
2.258300781250000000e-01
2.390136718750000000e-01
2.304687500000000000e-01
2.622070312500000000e-01
2.658691406250000000e-01
2.286376953125000000e-01
2.648925781250000000e-01
2.478027343750000000e-01
2.250976562500000000e-01
2.814941406250000000e-01
2.265625000000000000e-01
2.268066406250000000e-01
2.414550781250000000e-01
2.314453125000000000e-01
2.673339843750000000e-01
2.203369140625000000e-01
2.629394531250000000e-01
2.307128906250000000e-01
2.685546875000000000e-01
2.287597656250000000e-01
2.171630859375000000e-01
2.587890625000000000e-01
2.768554687500000000e-01
2.827148437500000000e-01
2.199707031250000000e-01
2.727050781250000000e-01
2.695312500000000000e-01
2.382812500000000000e-01
2.541503906250000000e-01
2.687988281250000000e-01
2.629394531250000000e-01
2.213134765625000000e-01
2.387695312500000000e-01
2.575683593750000000e-01
2.595214843750000000e-01
2.470703125000000000e-01
2.469482421875000000e-01
2.614746093750000000e-01
2.558593750000000000e-01
2.636718750000000000e-01
2.445068359375000000e-01
2.363281250000000000e-01
2.597656250000000000e-01
2.543945312500000000e-01
2.364501953125000000e-01
2.272949218750000000e-01
2.349853515625000000e-01
2.430419921875000000e-01
2.292480468750000000e-01
2.778320312500000000e-01
2.673339843750000000e-01
2.690429687500000000e-01
2.402343750000000000e-01
2.207031250000000000e-01
2.563476562500000000e-01
2.377929687500000000e-01
2.490234375000000000e-01
2.724609375000000000e-01
2.343750000000000000e-01
2.353515625000000000e-01
2.624511718750000000e-01
2.622070312500000000e-01
2.619628906250000000e-01
2.724609375000000000e-01
2.543945312500000000e-01
2.612304687500000000e-01
2.609863281250000000e-01
2.717285156250000000e-01
2.133789062500000000e-01
2.756347656250000000e-01
2.395019531250000000e-01
2.609863281250000000e-01
2.619628906250000000e-01
2.471923828125000000e-01
2.558593750000000000e-01
2.467041015625000000e-01
2.683105468750000000e-01
2.271728515625000000e-01
2.646484375000000000e-01
2.521972656250000000e-01
2.471923828125000000e-01
2.690429687500000000e-01
2.575683593750000000e-01
2.590332031250000000e-01
2.646484375000000000e-01
2.471923828125000000e-01
2.329101562500000000e-01
2.543945312500000000e-01
2.493896484375000000e-01
2.683105468750000000e-01
2.490234375000000000e-01
2.551269531250000000e-01
2.351074218750000000e-01
2.415771484375000000e-01
2.470703125000000000e-01
2.529296875000000000e-01
2.521972656250000000e-01
2.558593750000000000e-01
2.668457031250000000e-01
2.462158203125000000e-01
2.534179687500000000e-01
2.390136718750000000e-01
2.457275390625000000e-01
2.178955078125000000e-01
2.558593750000000000e-01
2.408447265625000000e-01
2.568359375000000000e-01
2.639160156250000000e-01
2.807617187500000000e-01
2.634277343750000000e-01
2.661132812500000000e-01
2.709960937500000000e-01
2.548828125000000000e-01
2.631835937500000000e-01
2.622070312500000000e-01
2.607421875000000000e-01
2.457275390625000000e-01
2.561035156250000000e-01
2.497558593750000000e-01
2.143554687500000000e-01
2.509765625000000000e-01
2.268066406250000000e-01
2.624511718750000000e-01
2.514648437500000000e-01
2.663574218750000000e-01
2.619628906250000000e-01
2.561035156250000000e-01
2.648925781250000000e-01
2.783203125000000000e-01
2.282714843750000000e-01
2.293701171875000000e-01
2.568359375000000000e-01
2.653808593750000000e-01
2.519531250000000000e-01
2.561035156250000000e-01
2.333984375000000000e-01
2.646484375000000000e-01
2.073974609375000000e-01
2.406005859375000000e-01
2.587890625000000000e-01
2.541503906250000000e-01
2.680664062500000000e-01
2.495117187500000000e-01
2.320556640625000000e-01
2.502441406250000000e-01
2.204589843750000000e-01
2.666015625000000000e-01
2.636718750000000000e-01
2.556152343750000000e-01
2.208251953125000000e-01
2.498779296875000000e-01
2.749023437500000000e-01
2.358398437500000000e-01
2.639160156250000000e-01
2.673339843750000000e-01
2.739257812500000000e-01
2.059326171875000000e-01
1.884765625000000000e-01
2.404785156250000000e-01
2.595214843750000000e-01
2.595214843750000000e-01
2.590332031250000000e-01
2.690429687500000000e-01
2.410888671875000000e-01
2.294921875000000000e-01
2.551269531250000000e-01
2.512207031250000000e-01
2.634277343750000000e-01
2.521972656250000000e-01
2.434082031250000000e-01
2.590332031250000000e-01
2.425537109375000000e-01
2.379150390625000000e-01
2.551269531250000000e-01
2.751464843750000000e-01
2.619628906250000000e-01
2.578125000000000000e-01
2.484130859375000000e-01
2.463378906250000000e-01
2.460937500000000000e-01
2.587890625000000000e-01
2.419433593750000000e-01
2.316894531250000000e-01
2.668457031250000000e-01
2.489013671875000000e-01
2.354736328125000000e-01
2.491455078125000000e-01
2.365722656250000000e-01
2.717285156250000000e-01
2.617187500000000000e-01
2.614746093750000000e-01
2.442626953125000000e-01
2.565917968750000000e-01
2.414550781250000000e-01
2.587890625000000000e-01
2.239990234375000000e-01
2.692871093750000000e-01
2.346191406250000000e-01
2.617187500000000000e-01
2.624511718750000000e-01
2.653808593750000000e-01
2.587890625000000000e-01
2.624511718750000000e-01
2.697753906250000000e-01
2.558593750000000000e-01
2.556152343750000000e-01
2.036132812500000000e-01
2.666015625000000000e-01
2.475585937500000000e-01
2.702636718750000000e-01
2.348632812500000000e-01
2.485351562500000000e-01
2.656250000000000000e-01
2.580566406250000000e-01
2.375488281250000000e-01
2.514648437500000000e-01
2.148437500000000000e-01
2.558593750000000000e-01
2.622070312500000000e-01
2.832031250000000000e-01
2.678222656250000000e-01
2.568359375000000000e-01
2.475585937500000000e-01
2.322998046875000000e-01
2.529296875000000000e-01
2.470703125000000000e-01
2.340087890625000000e-01
2.641601562500000000e-01
2.541503906250000000e-01
2.575683593750000000e-01
2.658691406250000000e-01
2.546386718750000000e-01
2.587890625000000000e-01
2.741699218750000000e-01
2.330322265625000000e-01
2.308349609375000000e-01
2.653808593750000000e-01
2.541503906250000000e-01
2.393798828125000000e-01
2.634277343750000000e-01
2.590332031250000000e-01
2.399902343750000000e-01
2.207031250000000000e-01
2.415771484375000000e-01
2.587890625000000000e-01
2.617187500000000000e-01
2.291259765625000000e-01
2.424316406250000000e-01
2.237548828125000000e-01
2.468261718750000000e-01
2.851562500000000000e-01
2.644042968750000000e-01
2.563476562500000000e-01
2.067871093750000000e-01
2.236328125000000000e-01
2.724609375000000000e-01
2.364501953125000000e-01
2.539062500000000000e-01
2.687988281250000000e-01
2.231445312500000000e-01
2.457275390625000000e-01
2.670898437500000000e-01
2.565917968750000000e-01
2.329101562500000000e-01
2.502441406250000000e-01
2.114257812500000000e-01
2.661132812500000000e-01
2.678222656250000000e-01
2.609863281250000000e-01
2.541503906250000000e-01
2.355957031250000000e-01
2.304687500000000000e-01
2.758789062500000000e-01
2.661132812500000000e-01
2.261962890625000000e-01
2.709960937500000000e-01
2.169189453125000000e-01
2.690429687500000000e-01
2.719726562500000000e-01
2.734375000000000000e-01
2.536621093750000000e-01
2.624511718750000000e-01
2.573242187500000000e-01
2.612304687500000000e-01
2.590332031250000000e-01
2.493896484375000000e-01
2.001953125000000000e-01
2.158203125000000000e-01
2.414550781250000000e-01
2.169189453125000000e-01
2.529296875000000000e-01
2.680664062500000000e-01
2.178955078125000000e-01
2.687988281250000000e-01
2.683105468750000000e-01
2.365722656250000000e-01
2.443847656250000000e-01
2.297363281250000000e-01
2.617187500000000000e-01
2.215576171875000000e-01
2.607421875000000000e-01
2.580566406250000000e-01
2.194824218750000000e-01
2.164306640625000000e-01
2.393798828125000000e-01
2.475585937500000000e-01
2.570800781250000000e-01
2.194824218750000000e-01
2.192382812500000000e-01
2.614746093750000000e-01
2.648925781250000000e-01
2.558593750000000000e-01
2.481689453125000000e-01
2.117919921875000000e-01
2.126464843750000000e-01
2.617187500000000000e-01
2.524414062500000000e-01
2.460937500000000000e-01
2.744140625000000000e-01
2.177734375000000000e-01
2.854003906250000000e-01
2.700195312500000000e-01
2.783203125000000000e-01
2.517089843750000000e-01
2.712402343750000000e-01
2.817382812500000000e-01
2.264404296875000000e-01
2.717285156250000000e-01
2.687988281250000000e-01
2.342529296875000000e-01
2.697753906250000000e-01
2.482910156250000000e-01
2.282714843750000000e-01
2.578125000000000000e-01
2.252197265625000000e-01
2.368164062500000000e-01
2.646484375000000000e-01
2.514648437500000000e-01
2.702636718750000000e-01
2.800292968750000000e-01
2.489013671875000000e-01
2.636718750000000000e-01
2.336425781250000000e-01
2.491455078125000000e-01
2.119140625000000000e-01
2.183837890625000000e-01
2.526855468750000000e-01
2.363281250000000000e-01
2.722167968750000000e-01
2.609863281250000000e-01
2.495117187500000000e-01
2.575683593750000000e-01
2.626953125000000000e-01
2.347412109375000000e-01
2.553710937500000000e-01
2.695312500000000000e-01
2.707519531250000000e-01
2.210693359375000000e-01
2.658691406250000000e-01
2.595214843750000000e-01
2.340087890625000000e-01
2.675781250000000000e-01
2.015380859375000000e-01
2.316894531250000000e-01
2.648925781250000000e-01
2.398681640625000000e-01
2.639160156250000000e-01
2.934570312500000000e-01
2.602539062500000000e-01
2.617187500000000000e-01
2.648925781250000000e-01
2.076416015625000000e-01
2.355957031250000000e-01
2.344970703125000000e-01
2.590332031250000000e-01
2.666015625000000000e-01
2.274169921875000000e-01
2.197265625000000000e-01
2.375488281250000000e-01
2.486572265625000000e-01
2.132568359375000000e-01
2.626953125000000000e-01
2.551269531250000000e-01
2.565917968750000000e-01
2.719726562500000000e-01
2.019042968750000000e-01
2.379150390625000000e-01
2.614746093750000000e-01
3.078613281250000000e-01
2.578125000000000000e-01
2.624511718750000000e-01
2.438964843750000000e-01
2.408447265625000000e-01
2.531738281250000000e-01
2.351074218750000000e-01
2.661132812500000000e-01
2.624511718750000000e-01
2.504882812500000000e-01
2.705078125000000000e-01
2.539062500000000000e-01
2.712402343750000000e-01
2.604980468750000000e-01
2.619628906250000000e-01
2.802734375000000000e-01
2.430419921875000000e-01
2.447509765625000000e-01
2.380371093750000000e-01
2.788085937500000000e-01
2.790527343750000000e-01
2.521972656250000000e-01
2.626953125000000000e-01
2.312011718750000000e-01
2.619628906250000000e-01
2.187500000000000000e-01
2.705078125000000000e-01
2.663574218750000000e-01
2.543945312500000000e-01
2.570800781250000000e-01
2.568359375000000000e-01
2.425537109375000000e-01
2.753906250000000000e-01
2.291259765625000000e-01
2.749023437500000000e-01
2.379150390625000000e-01
2.221679687500000000e-01
2.420654296875000000e-01
2.504882812500000000e-01
2.702636718750000000e-01
2.486572265625000000e-01
2.592773437500000000e-01
2.668457031250000000e-01
2.174072265625000000e-01
2.631835937500000000e-01
2.690429687500000000e-01
2.493896484375000000e-01
2.255859375000000000e-01
2.609863281250000000e-01
2.446289062500000000e-01
2.666015625000000000e-01
2.426757812500000000e-01
2.568359375000000000e-01
2.561035156250000000e-01
2.426757812500000000e-01
2.252197265625000000e-01
2.272949218750000000e-01
2.814941406250000000e-01
2.600097656250000000e-01
2.827148437500000000e-01
2.105712890625000000e-01
2.514648437500000000e-01
2.424316406250000000e-01
2.543945312500000000e-01
2.360839843750000000e-01
2.451171875000000000e-01
2.690429687500000000e-01
2.587890625000000000e-01
2.517089843750000000e-01
2.600097656250000000e-01
2.731933593750000000e-01
2.302246093750000000e-01
2.406005859375000000e-01
2.194824218750000000e-01
2.592773437500000000e-01
2.397460937500000000e-01
2.670898437500000000e-01
2.224121093750000000e-01
2.573242187500000000e-01
2.822265625000000000e-01
2.678222656250000000e-01
2.727050781250000000e-01
2.619628906250000000e-01
2.290039062500000000e-01
2.592773437500000000e-01
2.617187500000000000e-01
2.634277343750000000e-01
2.773437500000000000e-01
2.427978515625000000e-01
2.149658203125000000e-01
2.607421875000000000e-01
2.741699218750000000e-01
2.355957031250000000e-01
2.678222656250000000e-01
2.597656250000000000e-01
2.756347656250000000e-01
2.587890625000000000e-01
2.761230468750000000e-01
2.556152343750000000e-01
2.585449218750000000e-01
2.626953125000000000e-01
2.454833984375000000e-01
2.597656250000000000e-01
2.418212890625000000e-01
2.259521484375000000e-01
2.602539062500000000e-01
2.600097656250000000e-01
2.388916015625000000e-01
2.479248046875000000e-01
2.629394531250000000e-01
2.253417968750000000e-01
2.481689453125000000e-01
2.438964843750000000e-01
2.619628906250000000e-01
2.558593750000000000e-01
2.661132812500000000e-01
2.746582031250000000e-01
2.653808593750000000e-01
2.479248046875000000e-01
2.626953125000000000e-01
2.719726562500000000e-01
2.595214843750000000e-01
2.514648437500000000e-01
2.783203125000000000e-01
2.631835937500000000e-01
2.556152343750000000e-01
2.839355468750000000e-01
2.695312500000000000e-01
2.526855468750000000e-01
2.514648437500000000e-01
2.641601562500000000e-01
2.443847656250000000e-01
2.375488281250000000e-01
2.316894531250000000e-01
2.749023437500000000e-01
2.597656250000000000e-01
2.504882812500000000e-01
2.614746093750000000e-01
2.354736328125000000e-01
2.504882812500000000e-01
2.479248046875000000e-01
2.587890625000000000e-01
2.797851562500000000e-01
2.502441406250000000e-01
2.548828125000000000e-01
2.224121093750000000e-01
2.663574218750000000e-01
2.619628906250000000e-01
2.353515625000000000e-01
2.546386718750000000e-01
2.905273437500000000e-01
2.539062500000000000e-01
2.602539062500000000e-01
2.641601562500000000e-01
2.607421875000000000e-01
2.388916015625000000e-01
2.241210937500000000e-01
2.355957031250000000e-01
2.761230468750000000e-01
2.551269531250000000e-01
2.061767578125000000e-01
2.412109375000000000e-01
2.695312500000000000e-01
2.685546875000000000e-01
2.949218750000000000e-01
2.634277343750000000e-01
2.259521484375000000e-01
2.171630859375000000e-01
2.038574218750000000e-01
2.448730468750000000e-01
2.827148437500000000e-01
2.861328125000000000e-01
2.474365234375000000e-01
2.668457031250000000e-01
2.678222656250000000e-01
2.170410156250000000e-01
2.612304687500000000e-01
2.646484375000000000e-01
2.425537109375000000e-01
2.409667968750000000e-01
2.729492187500000000e-01
2.319335937500000000e-01
2.734375000000000000e-01
2.749023437500000000e-01
2.484130859375000000e-01
2.366943359375000000e-01
2.597656250000000000e-01
2.502441406250000000e-01
2.474365234375000000e-01
2.449951171875000000e-01
2.447509765625000000e-01
2.553710937500000000e-01
2.590332031250000000e-01
2.305908203125000000e-01
2.536621093750000000e-01
2.524414062500000000e-01
2.763671875000000000e-01
2.351074218750000000e-01
2.629394531250000000e-01
2.590332031250000000e-01
2.225341796875000000e-01
2.539062500000000000e-01
2.695312500000000000e-01
2.486572265625000000e-01
2.242431640625000000e-01
2.435302734375000000e-01
2.188720703125000000e-01
2.565917968750000000e-01
2.521972656250000000e-01
2.551269531250000000e-01
2.663574218750000000e-01
2.680664062500000000e-01
2.751464843750000000e-01
2.607421875000000000e-01
2.607421875000000000e-01
2.685546875000000000e-01
2.805175781250000000e-01
2.285156250000000000e-01
2.556152343750000000e-01
2.509765625000000000e-01
2.192382812500000000e-01
2.509765625000000000e-01
2.504882812500000000e-01
2.885742187500000000e-01
1.939697265625000000e-01
2.431640625000000000e-01
2.449951171875000000e-01
2.404785156250000000e-01
2.459716796875000000e-01
2.583007812500000000e-01
2.420654296875000000e-01
2.490234375000000000e-01
2.021484375000000000e-01
2.622070312500000000e-01
2.646484375000000000e-01
2.359619140625000000e-01
2.274169921875000000e-01
2.604980468750000000e-01
2.587890625000000000e-01
2.668457031250000000e-01
2.546386718750000000e-01
2.279052734375000000e-01
2.661132812500000000e-01
2.005615234375000000e-01
2.653808593750000000e-01
2.493896484375000000e-01
2.452392578125000000e-01
2.658691406250000000e-01
2.602539062500000000e-01
2.697753906250000000e-01
2.302246093750000000e-01
2.454833984375000000e-01
2.607421875000000000e-01
2.391357421875000000e-01
2.595214843750000000e-01
2.302246093750000000e-01
2.145996093750000000e-01
2.565917968750000000e-01
2.390136718750000000e-01
2.668457031250000000e-01
2.836914062500000000e-01
2.509765625000000000e-01
2.359619140625000000e-01
2.491455078125000000e-01
2.149658203125000000e-01
2.619628906250000000e-01
2.230224609375000000e-01
2.624511718750000000e-01
2.233886718750000000e-01
2.844238281250000000e-01
2.778320312500000000e-01
2.493896484375000000e-01
2.205810546875000000e-01
2.609863281250000000e-01
2.338867187500000000e-01
2.822265625000000000e-01
2.365722656250000000e-01
2.690429687500000000e-01
2.780761718750000000e-01
2.476806640625000000e-01
2.408447265625000000e-01
2.351074218750000000e-01
1.821289062500000000e-01
2.631835937500000000e-01
2.423095703125000000e-01
2.480468750000000000e-01
2.431640625000000000e-01
2.751464843750000000e-01
2.685546875000000000e-01
2.536621093750000000e-01
2.604980468750000000e-01
2.873535156250000000e-01
2.558593750000000000e-01
2.374267578125000000e-01
2.296142578125000000e-01
2.524414062500000000e-01
2.634277343750000000e-01
2.810058593750000000e-01
2.512207031250000000e-01
2.824707031250000000e-01
2.138671875000000000e-01
2.539062500000000000e-01
2.393798828125000000e-01
2.702636718750000000e-01
2.692871093750000000e-01
2.680664062500000000e-01
2.617187500000000000e-01
2.241210937500000000e-01
2.342529296875000000e-01
2.410888671875000000e-01
2.470703125000000000e-01
2.658691406250000000e-01
2.687988281250000000e-01
2.646484375000000000e-01
2.342529296875000000e-01
2.227783203125000000e-01
2.247314453125000000e-01
2.446289062500000000e-01
2.539062500000000000e-01
2.198486328125000000e-01
2.326660156250000000e-01
2.585449218750000000e-01
2.736816406250000000e-01
2.255859375000000000e-01
2.352294921875000000e-01
2.612304687500000000e-01
2.442626953125000000e-01
2.568359375000000000e-01
2.609863281250000000e-01
2.690429687500000000e-01
2.490234375000000000e-01
2.641601562500000000e-01
2.241210937500000000e-01
2.408447265625000000e-01
2.312011718750000000e-01
2.529296875000000000e-01
2.453613281250000000e-01
2.463378906250000000e-01
2.609863281250000000e-01
2.521972656250000000e-01
2.003173828125000000e-01
2.457275390625000000e-01
2.622070312500000000e-01
2.695312500000000000e-01
2.451171875000000000e-01
2.128906250000000000e-01
2.551269531250000000e-01
2.631835937500000000e-01
2.438964843750000000e-01
2.447509765625000000e-01
2.595214843750000000e-01
2.420654296875000000e-01
2.502441406250000000e-01
2.150878906250000000e-01
2.277832031250000000e-01
2.646484375000000000e-01
2.369384765625000000e-01
2.724609375000000000e-01
2.590332031250000000e-01
2.690429687500000000e-01
2.347412109375000000e-01
2.709960937500000000e-01
2.683105468750000000e-01
2.617187500000000000e-01
2.362060546875000000e-01
2.401123046875000000e-01
2.553710937500000000e-01
2.727050781250000000e-01
2.697753906250000000e-01
2.583007812500000000e-01
2.357177734375000000e-01
2.514648437500000000e-01
2.270507812500000000e-01
2.900390625000000000e-01
2.456054687500000000e-01
2.609863281250000000e-01
2.393798828125000000e-01
2.668457031250000000e-01
2.619628906250000000e-01
2.536621093750000000e-01
2.473144531250000000e-01
2.673339843750000000e-01
2.641601562500000000e-01
2.702636718750000000e-01
2.675781250000000000e-01
2.546386718750000000e-01
2.724609375000000000e-01
2.272949218750000000e-01
2.590332031250000000e-01
2.329101562500000000e-01
2.680664062500000000e-01
2.526855468750000000e-01
2.373046875000000000e-01
2.352294921875000000e-01
2.622070312500000000e-01
2.005615234375000000e-01
2.237548828125000000e-01
2.690429687500000000e-01
2.517089843750000000e-01
2.595214843750000000e-01
2.463378906250000000e-01
2.609863281250000000e-01
2.406005859375000000e-01
2.496337890625000000e-01
2.609863281250000000e-01
2.454833984375000000e-01
2.517089843750000000e-01
2.773437500000000000e-01
2.697753906250000000e-01
2.761230468750000000e-01
2.570800781250000000e-01
2.235107421875000000e-01
2.391357421875000000e-01
2.502441406250000000e-01
2.705078125000000000e-01
2.110595703125000000e-01
2.568359375000000000e-01
2.526855468750000000e-01
2.257080078125000000e-01
2.607421875000000000e-01
2.445068359375000000e-01
2.692871093750000000e-01
2.731933593750000000e-01
2.619628906250000000e-01
2.629394531250000000e-01
2.426757812500000000e-01
2.392578125000000000e-01
2.534179687500000000e-01
2.763671875000000000e-01
2.561035156250000000e-01
2.514648437500000000e-01
2.238769531250000000e-01
2.188720703125000000e-01
2.379150390625000000e-01
2.587890625000000000e-01
2.622070312500000000e-01
2.795410156250000000e-01
2.734375000000000000e-01
2.614746093750000000e-01
2.712402343750000000e-01
2.609863281250000000e-01
2.575683593750000000e-01
2.587890625000000000e-01
2.178955078125000000e-01
2.485351562500000000e-01
2.563476562500000000e-01
2.553710937500000000e-01
2.282714843750000000e-01
2.507324218750000000e-01
2.612304687500000000e-01
2.478027343750000000e-01
2.435302734375000000e-01
2.619628906250000000e-01
2.670898437500000000e-01
2.299804687500000000e-01
2.185058593750000000e-01
2.570800781250000000e-01
2.514648437500000000e-01
2.521972656250000000e-01
2.502441406250000000e-01
2.651367187500000000e-01
2.313232421875000000e-01
2.071533203125000000e-01
2.619628906250000000e-01
2.486572265625000000e-01
2.631835937500000000e-01
2.475585937500000000e-01
2.626953125000000000e-01
2.377929687500000000e-01
2.858886718750000000e-01
2.220458984375000000e-01
2.493896484375000000e-01
2.702636718750000000e-01
2.409667968750000000e-01
2.580566406250000000e-01
2.337646484375000000e-01
2.622070312500000000e-01
2.666015625000000000e-01
2.294921875000000000e-01
2.746582031250000000e-01
2.454833984375000000e-01
2.512207031250000000e-01
2.680664062500000000e-01
2.563476562500000000e-01
2.526855468750000000e-01
2.531738281250000000e-01
2.426757812500000000e-01
2.651367187500000000e-01
2.580566406250000000e-01
2.722167968750000000e-01
2.502441406250000000e-01
2.592773437500000000e-01
2.785644531250000000e-01
2.512207031250000000e-01
2.673339843750000000e-01
2.287597656250000000e-01
2.359619140625000000e-01
2.298583984375000000e-01
2.329101562500000000e-01
2.481689453125000000e-01
2.092285156250000000e-01
2.244873046875000000e-01
2.427978515625000000e-01
2.551269531250000000e-01
2.678222656250000000e-01
2.658691406250000000e-01
2.580566406250000000e-01
2.600097656250000000e-01
2.119140625000000000e-01
2.687988281250000000e-01
2.106933593750000000e-01
2.349853515625000000e-01
2.384033203125000000e-01
2.322998046875000000e-01
2.274169921875000000e-01
2.321777343750000000e-01
2.795410156250000000e-01
2.604980468750000000e-01
2.333984375000000000e-01
2.292480468750000000e-01
2.485351562500000000e-01
2.388916015625000000e-01
2.270507812500000000e-01
2.502441406250000000e-01
2.301025390625000000e-01
2.429199218750000000e-01
2.602539062500000000e-01
2.348632812500000000e-01
2.617187500000000000e-01
2.636718750000000000e-01
2.556152343750000000e-01
2.702636718750000000e-01
2.504882812500000000e-01
2.343750000000000000e-01
2.770996093750000000e-01
2.575683593750000000e-01
2.673339843750000000e-01
2.626953125000000000e-01
2.415771484375000000e-01
2.391357421875000000e-01
2.521972656250000000e-01
2.631835937500000000e-01
2.617187500000000000e-01
2.213134765625000000e-01
2.558593750000000000e-01
2.536621093750000000e-01
2.319335937500000000e-01
2.580566406250000000e-01
2.496337890625000000e-01
2.303466796875000000e-01
2.695312500000000000e-01
2.675781250000000000e-01
2.761230468750000000e-01
2.670898437500000000e-01
2.094726562500000000e-01
2.551269531250000000e-01
2.561035156250000000e-01
2.687988281250000000e-01
2.592773437500000000e-01
2.548828125000000000e-01
2.565917968750000000e-01
2.303466796875000000e-01
2.248535156250000000e-01
2.875976562500000000e-01
2.282714843750000000e-01
2.719726562500000000e-01
2.307128906250000000e-01
2.507324218750000000e-01
2.322998046875000000e-01
2.727050781250000000e-01
2.626953125000000000e-01
2.590332031250000000e-01
2.467041015625000000e-01
2.651367187500000000e-01
2.736816406250000000e-01
2.248535156250000000e-01
2.614746093750000000e-01
2.500000000000000000e-01
2.531738281250000000e-01
2.719726562500000000e-01
2.116699218750000000e-01
2.436523437500000000e-01
2.587890625000000000e-01
2.490234375000000000e-01
2.612304687500000000e-01
2.495117187500000000e-01
2.758789062500000000e-01
2.651367187500000000e-01
2.347412109375000000e-01
2.695312500000000000e-01
2.330322265625000000e-01
2.961425781250000000e-01
2.218017578125000000e-01
2.324218750000000000e-01
2.459716796875000000e-01
2.570800781250000000e-01
2.697753906250000000e-01
2.521972656250000000e-01
2.462158203125000000e-01
2.600097656250000000e-01
2.338867187500000000e-01
2.484130859375000000e-01
2.663574218750000000e-01
2.180175781250000000e-01
2.673339843750000000e-01
2.697753906250000000e-01
2.397460937500000000e-01
2.519531250000000000e-01
2.741699218750000000e-01
2.641601562500000000e-01
2.127685546875000000e-01
2.651367187500000000e-01
2.268066406250000000e-01
2.543945312500000000e-01
2.498779296875000000e-01
2.644042968750000000e-01
2.386474609375000000e-01
2.590332031250000000e-01
2.509765625000000000e-01
2.427978515625000000e-01
2.541503906250000000e-01
2.261962890625000000e-01
2.680664062500000000e-01
2.308349609375000000e-01
2.666015625000000000e-01
2.626953125000000000e-01
2.609863281250000000e-01
2.680664062500000000e-01
2.237548828125000000e-01
2.470703125000000000e-01
2.790527343750000000e-01
2.592773437500000000e-01
2.812500000000000000e-01
2.255859375000000000e-01
2.419433593750000000e-01
2.736816406250000000e-01
2.705078125000000000e-01
2.401123046875000000e-01
2.437744140625000000e-01
2.617187500000000000e-01
2.335205078125000000e-01
2.712402343750000000e-01
2.165527343750000000e-01
2.347412109375000000e-01
2.595214843750000000e-01
2.517089843750000000e-01
2.446289062500000000e-01
2.275390625000000000e-01
2.680664062500000000e-01
2.293701171875000000e-01
2.404785156250000000e-01
2.470703125000000000e-01
2.142333984375000000e-01
2.636718750000000000e-01
2.283935546875000000e-01
2.194824218750000000e-01
2.451171875000000000e-01
2.797851562500000000e-01
2.570800781250000000e-01
2.330322265625000000e-01
2.487792968750000000e-01
2.445068359375000000e-01
2.702636718750000000e-01
2.491455078125000000e-01
2.407226562500000000e-01
2.585449218750000000e-01
2.775878906250000000e-01
2.534179687500000000e-01
2.563476562500000000e-01
2.099609375000000000e-01
2.756347656250000000e-01
2.556152343750000000e-01
2.663574218750000000e-01
2.553710937500000000e-01
2.656250000000000000e-01
2.526855468750000000e-01
1.975097656250000000e-01
1.984863281250000000e-01
2.380371093750000000e-01
2.604980468750000000e-01
2.624511718750000000e-01
2.441406250000000000e-01
2.360839843750000000e-01
2.502441406250000000e-01
2.531738281250000000e-01
2.427978515625000000e-01
2.592773437500000000e-01
2.161865234375000000e-01
2.585449218750000000e-01
2.521972656250000000e-01
2.264404296875000000e-01
2.128906250000000000e-01
2.683105468750000000e-01
2.709960937500000000e-01
2.553710937500000000e-01
2.349853515625000000e-01
2.077636718750000000e-01
2.429199218750000000e-01
2.299804687500000000e-01
2.430419921875000000e-01
2.468261718750000000e-01
2.768554687500000000e-01
2.617187500000000000e-01
2.739257812500000000e-01
2.454833984375000000e-01
2.502441406250000000e-01
2.371826171875000000e-01
2.343750000000000000e-01
2.374267578125000000e-01
2.478027343750000000e-01
2.827148437500000000e-01
2.653808593750000000e-01
2.380371093750000000e-01
2.401123046875000000e-01
2.133789062500000000e-01
2.734375000000000000e-01
2.457275390625000000e-01
2.061767578125000000e-01
2.307128906250000000e-01
2.778320312500000000e-01
2.436523437500000000e-01
2.763671875000000000e-01
2.517089843750000000e-01
2.239990234375000000e-01
2.629394531250000000e-01
2.434082031250000000e-01
2.386474609375000000e-01
2.437744140625000000e-01
2.690429687500000000e-01
2.164306640625000000e-01
2.648925781250000000e-01
2.575683593750000000e-01
2.626953125000000000e-01
2.629394531250000000e-01
2.617187500000000000e-01
2.705078125000000000e-01
2.651367187500000000e-01
2.800292968750000000e-01
2.600097656250000000e-01
2.626953125000000000e-01
2.495117187500000000e-01
2.469482421875000000e-01
2.390136718750000000e-01
2.399902343750000000e-01
2.438964843750000000e-01
2.629394531250000000e-01
2.541503906250000000e-01
2.534179687500000000e-01
2.221679687500000000e-01
2.226562500000000000e-01
2.423095703125000000e-01
2.626953125000000000e-01
2.476806640625000000e-01
2.580566406250000000e-01
2.346191406250000000e-01
2.502441406250000000e-01
2.656250000000000000e-01
2.388916015625000000e-01
2.333984375000000000e-01
2.427978515625000000e-01
2.517089843750000000e-01
2.489013671875000000e-01
2.448730468750000000e-01
2.481689453125000000e-01
2.602539062500000000e-01
2.604980468750000000e-01
2.792968750000000000e-01
2.395019531250000000e-01
2.844238281250000000e-01
2.454833984375000000e-01
2.396240234375000000e-01
2.575683593750000000e-01
2.509765625000000000e-01
2.727050781250000000e-01
2.521972656250000000e-01
2.276611328125000000e-01
2.600097656250000000e-01
2.563476562500000000e-01
2.702636718750000000e-01
2.512207031250000000e-01
2.198486328125000000e-01
2.471923828125000000e-01
2.653808593750000000e-01
2.332763671875000000e-01
2.744140625000000000e-01
2.722167968750000000e-01
2.495117187500000000e-01
2.480468750000000000e-01
2.167968750000000000e-01
2.785644531250000000e-01
2.322998046875000000e-01
2.658691406250000000e-01
2.209472656250000000e-01
2.731933593750000000e-01
2.565917968750000000e-01
2.700195312500000000e-01
2.351074218750000000e-01
2.617187500000000000e-01
2.489013671875000000e-01
2.376708984375000000e-01
2.604980468750000000e-01
2.575683593750000000e-01
2.556152343750000000e-01
2.336425781250000000e-01
2.629394531250000000e-01
2.340087890625000000e-01
2.604980468750000000e-01
2.191162109375000000e-01
2.407226562500000000e-01
2.597656250000000000e-01
2.719726562500000000e-01
2.259521484375000000e-01
2.357177734375000000e-01
2.362060546875000000e-01
2.792968750000000000e-01
2.563476562500000000e-01
2.653808593750000000e-01
2.482910156250000000e-01
2.395019531250000000e-01
2.614746093750000000e-01
2.736816406250000000e-01
2.377929687500000000e-01
2.626953125000000000e-01
2.761230468750000000e-01
2.307128906250000000e-01
2.517089843750000000e-01
2.558593750000000000e-01
2.199707031250000000e-01
2.631835937500000000e-01
2.705078125000000000e-01
2.744140625000000000e-01
2.661132812500000000e-01
2.451171875000000000e-01
2.854003906250000000e-01
2.678222656250000000e-01
2.504882812500000000e-01
2.246093750000000000e-01
2.612304687500000000e-01
2.475585937500000000e-01
2.714843750000000000e-01
2.360839843750000000e-01
2.463378906250000000e-01
2.441406250000000000e-01
2.602539062500000000e-01
2.602539062500000000e-01
2.514648437500000000e-01
2.705078125000000000e-01
2.374267578125000000e-01
2.563476562500000000e-01
2.122802734375000000e-01
2.553710937500000000e-01
2.424316406250000000e-01
2.812500000000000000e-01
2.500000000000000000e-01
2.663574218750000000e-01
2.512207031250000000e-01
2.539062500000000000e-01
2.294921875000000000e-01
2.617187500000000000e-01
2.751464843750000000e-01
2.565917968750000000e-01
2.563476562500000000e-01
2.309570312500000000e-01
2.651367187500000000e-01
2.448730468750000000e-01
2.486572265625000000e-01
2.434082031250000000e-01
2.795410156250000000e-01
2.612304687500000000e-01
2.517089843750000000e-01
2.225341796875000000e-01
2.453613281250000000e-01
2.468261718750000000e-01
2.595214843750000000e-01
2.221679687500000000e-01
2.239990234375000000e-01
2.142333984375000000e-01
2.602539062500000000e-01
2.617187500000000000e-01
2.371826171875000000e-01
2.119140625000000000e-01
2.707519531250000000e-01
2.191162109375000000e-01
2.415771484375000000e-01
2.322998046875000000e-01
2.622070312500000000e-01
2.440185546875000000e-01
2.597656250000000000e-01
2.673339843750000000e-01
2.563476562500000000e-01
2.453613281250000000e-01
2.391357421875000000e-01
2.207031250000000000e-01
2.636718750000000000e-01
2.509765625000000000e-01
2.431640625000000000e-01
2.474365234375000000e-01
2.575683593750000000e-01
2.509765625000000000e-01
2.617187500000000000e-01
2.717285156250000000e-01
2.344970703125000000e-01
2.602539062500000000e-01
2.421875000000000000e-01
2.504882812500000000e-01
2.678222656250000000e-01
2.524414062500000000e-01
2.320556640625000000e-01
2.548828125000000000e-01
2.298583984375000000e-01
2.126464843750000000e-01
1.992187500000000000e-01
2.130126953125000000e-01
2.188720703125000000e-01
2.702636718750000000e-01
2.619628906250000000e-01
2.526855468750000000e-01
2.416992187500000000e-01
2.258300781250000000e-01
2.342529296875000000e-01
2.570800781250000000e-01
2.534179687500000000e-01
2.563476562500000000e-01
2.656250000000000000e-01
2.189941406250000000e-01
2.761230468750000000e-01
2.512207031250000000e-01
2.471923828125000000e-01
2.413330078125000000e-01
2.388916015625000000e-01
2.150878906250000000e-01
2.617187500000000000e-01
2.666015625000000000e-01
2.329101562500000000e-01
2.497558593750000000e-01
2.484130859375000000e-01
2.844238281250000000e-01
2.369384765625000000e-01
2.493896484375000000e-01
2.390136718750000000e-01
2.617187500000000000e-01
2.536621093750000000e-01
2.470703125000000000e-01
2.773437500000000000e-01
2.602539062500000000e-01
2.366943359375000000e-01
2.536621093750000000e-01
2.580566406250000000e-01
2.668457031250000000e-01
2.452392578125000000e-01
2.565917968750000000e-01
2.690429687500000000e-01
2.666015625000000000e-01
2.739257812500000000e-01
2.709960937500000000e-01
2.418212890625000000e-01
2.612304687500000000e-01
2.631835937500000000e-01
2.517089843750000000e-01
2.324218750000000000e-01
2.895507812500000000e-01
2.529296875000000000e-01
2.770996093750000000e-01
2.321777343750000000e-01
2.338867187500000000e-01
2.502441406250000000e-01
2.359619140625000000e-01
2.651367187500000000e-01
2.526855468750000000e-01
2.619628906250000000e-01
2.401123046875000000e-01
2.517089843750000000e-01
2.714843750000000000e-01
2.587890625000000000e-01
2.622070312500000000e-01
2.548828125000000000e-01
2.456054687500000000e-01
2.401123046875000000e-01
2.498779296875000000e-01
2.031250000000000000e-01
2.304687500000000000e-01
2.668457031250000000e-01
2.368164062500000000e-01
2.474365234375000000e-01
2.376708984375000000e-01
2.687988281250000000e-01
2.249755859375000000e-01
2.463378906250000000e-01
2.500000000000000000e-01
2.719726562500000000e-01
2.551269531250000000e-01
2.683105468750000000e-01
2.556152343750000000e-01
2.381591796875000000e-01
2.242431640625000000e-01
2.369384765625000000e-01
2.602539062500000000e-01
2.460937500000000000e-01
2.641601562500000000e-01
2.215576171875000000e-01
2.619628906250000000e-01
2.614746093750000000e-01
2.612304687500000000e-01
2.617187500000000000e-01
2.482910156250000000e-01
2.612304687500000000e-01
2.309570312500000000e-01
2.702636718750000000e-01
2.636718750000000000e-01
2.636718750000000000e-01
2.631835937500000000e-01
2.529296875000000000e-01
2.751464843750000000e-01
2.349853515625000000e-01
2.670898437500000000e-01
2.609863281250000000e-01
2.457275390625000000e-01
2.692871093750000000e-01
2.403564453125000000e-01
2.312011718750000000e-01
2.578125000000000000e-01
2.692871093750000000e-01
2.578125000000000000e-01
2.624511718750000000e-01
2.297363281250000000e-01
2.460937500000000000e-01
2.646484375000000000e-01
2.215576171875000000e-01
2.629394531250000000e-01
2.719726562500000000e-01
2.534179687500000000e-01
2.639160156250000000e-01
2.607421875000000000e-01
2.492675781250000000e-01
2.526855468750000000e-01
2.624511718750000000e-01
2.376708984375000000e-01
2.087402343750000000e-01
2.377929687500000000e-01
2.264404296875000000e-01
2.673339843750000000e-01
2.309570312500000000e-01
2.543945312500000000e-01
2.425537109375000000e-01
2.680664062500000000e-01
2.690429687500000000e-01
2.639160156250000000e-01
2.587890625000000000e-01
2.727050781250000000e-01
2.099609375000000000e-01
2.600097656250000000e-01
2.614746093750000000e-01
2.393798828125000000e-01
2.147216796875000000e-01
2.551269531250000000e-01
2.297363281250000000e-01
2.290039062500000000e-01
2.381591796875000000e-01
2.316894531250000000e-01
2.396240234375000000e-01
2.468261718750000000e-01
2.431640625000000000e-01
2.607421875000000000e-01
2.341308593750000000e-01
2.460937500000000000e-01
2.634277343750000000e-01
2.580566406250000000e-01
2.441406250000000000e-01
2.617187500000000000e-01
2.768554687500000000e-01
2.775878906250000000e-01
2.436523437500000000e-01
2.468261718750000000e-01
2.260742187500000000e-01
2.575683593750000000e-01
2.795410156250000000e-01
2.491455078125000000e-01
2.377929687500000000e-01
2.204589843750000000e-01
2.778320312500000000e-01
2.714843750000000000e-01
2.573242187500000000e-01
2.436523437500000000e-01
2.575683593750000000e-01
2.507324218750000000e-01
2.592773437500000000e-01
1.917724609375000000e-01
2.622070312500000000e-01
2.363281250000000000e-01
2.338867187500000000e-01
2.386474609375000000e-01
2.675781250000000000e-01
2.592773437500000000e-01
2.402343750000000000e-01
2.758789062500000000e-01
2.766113281250000000e-01
2.509765625000000000e-01
2.631835937500000000e-01
2.366943359375000000e-01
2.578125000000000000e-01
2.626953125000000000e-01
2.504882812500000000e-01
2.374267578125000000e-01
2.636718750000000000e-01
2.478027343750000000e-01
2.084960937500000000e-01
2.551269531250000000e-01
2.476806640625000000e-01
2.521972656250000000e-01
2.534179687500000000e-01
2.629394531250000000e-01
2.502441406250000000e-01
2.504882812500000000e-01
2.354736328125000000e-01
2.553710937500000000e-01
2.296142578125000000e-01
2.257080078125000000e-01
2.719726562500000000e-01
2.641601562500000000e-01
2.641601562500000000e-01
2.453613281250000000e-01
2.568359375000000000e-01
2.741699218750000000e-01
2.749023437500000000e-01
2.646484375000000000e-01
2.648925781250000000e-01
2.675781250000000000e-01
2.155761718750000000e-01
2.203369140625000000e-01
2.358398437500000000e-01
2.570800781250000000e-01
2.026367187500000000e-01
1.964111328125000000e-01
2.524414062500000000e-01
2.697753906250000000e-01
2.362060546875000000e-01
2.318115234375000000e-01
2.609863281250000000e-01
2.246093750000000000e-01
2.551269531250000000e-01
2.409667968750000000e-01
2.507324218750000000e-01
2.541503906250000000e-01
2.707519531250000000e-01
2.219238281250000000e-01
2.600097656250000000e-01
2.424316406250000000e-01
2.187500000000000000e-01
2.491455078125000000e-01
2.551269531250000000e-01
2.741699218750000000e-01
2.359619140625000000e-01
2.585449218750000000e-01
2.507324218750000000e-01
2.666015625000000000e-01
2.382812500000000000e-01
2.600097656250000000e-01
2.587890625000000000e-01
2.626953125000000000e-01
2.335205078125000000e-01
2.673339843750000000e-01
2.391357421875000000e-01
2.614746093750000000e-01
2.705078125000000000e-01
2.489013671875000000e-01
2.534179687500000000e-01
2.346191406250000000e-01
2.421875000000000000e-01
2.778320312500000000e-01
2.454833984375000000e-01
2.917480468750000000e-01
2.775878906250000000e-01
2.275390625000000000e-01
2.546386718750000000e-01
2.631835937500000000e-01
2.536621093750000000e-01
2.548828125000000000e-01
2.391357421875000000e-01
2.448730468750000000e-01
2.316894531250000000e-01
2.531738281250000000e-01
2.512207031250000000e-01
2.609863281250000000e-01
2.373046875000000000e-01
2.731933593750000000e-01
2.517089843750000000e-01
2.480468750000000000e-01
2.729492187500000000e-01
2.648925781250000000e-01
2.519531250000000000e-01
2.431640625000000000e-01
2.597656250000000000e-01
2.546386718750000000e-01
2.546386718750000000e-01
2.476806640625000000e-01
2.465820312500000000e-01
2.490234375000000000e-01
2.381591796875000000e-01
2.578125000000000000e-01
2.485351562500000000e-01
2.403564453125000000e-01
2.678222656250000000e-01
2.380371093750000000e-01
2.337646484375000000e-01
2.410888671875000000e-01
2.181396484375000000e-01
2.568359375000000000e-01
2.766113281250000000e-01
2.424316406250000000e-01
2.766113281250000000e-01
2.636718750000000000e-01
2.448730468750000000e-01
2.431640625000000000e-01
2.690429687500000000e-01
2.539062500000000000e-01
2.493896484375000000e-01
2.387695312500000000e-01
2.641601562500000000e-01
2.634277343750000000e-01
2.561035156250000000e-01
2.636718750000000000e-01
2.553710937500000000e-01
2.624511718750000000e-01
2.067871093750000000e-01
2.727050781250000000e-01
2.617187500000000000e-01
2.692871093750000000e-01
2.276611328125000000e-01
2.619628906250000000e-01
2.446289062500000000e-01
2.353515625000000000e-01
2.624511718750000000e-01
2.592773437500000000e-01
2.395019531250000000e-01
2.340087890625000000e-01
2.680664062500000000e-01
2.658691406250000000e-01
2.504882812500000000e-01
2.587890625000000000e-01
2.551269531250000000e-01
2.563476562500000000e-01
2.010498046875000000e-01
2.656250000000000000e-01
2.531738281250000000e-01
2.722167968750000000e-01
2.580566406250000000e-01
2.486572265625000000e-01
2.393798828125000000e-01
2.829589843750000000e-01
2.597656250000000000e-01
2.205810546875000000e-01
2.604980468750000000e-01
2.293701171875000000e-01
2.416992187500000000e-01
2.780761718750000000e-01
2.797851562500000000e-01
2.573242187500000000e-01
2.279052734375000000e-01
2.517089843750000000e-01
2.797851562500000000e-01
2.585449218750000000e-01
2.158203125000000000e-01
2.288818359375000000e-01
2.453613281250000000e-01
2.607421875000000000e-01
2.812500000000000000e-01
2.445068359375000000e-01
2.543945312500000000e-01
2.678222656250000000e-01
2.580566406250000000e-01
2.766113281250000000e-01
2.507324218750000000e-01
2.597656250000000000e-01
2.741699218750000000e-01
2.592773437500000000e-01
2.597656250000000000e-01
2.438964843750000000e-01
2.277832031250000000e-01
2.291259765625000000e-01
2.727050781250000000e-01
2.614746093750000000e-01
2.714843750000000000e-01
2.468261718750000000e-01
2.534179687500000000e-01
2.722167968750000000e-01
2.473144531250000000e-01
2.308349609375000000e-01
2.487792968750000000e-01
2.622070312500000000e-01
2.486572265625000000e-01
2.641601562500000000e-01
2.668457031250000000e-01
2.678222656250000000e-01
2.656250000000000000e-01
2.973632812500000000e-01
2.600097656250000000e-01
2.243652343750000000e-01
2.229003906250000000e-01
2.661132812500000000e-01
2.763671875000000000e-01
2.403564453125000000e-01
2.083740234375000000e-01
2.199707031250000000e-01
2.590332031250000000e-01
2.257080078125000000e-01
2.369384765625000000e-01
2.365722656250000000e-01
2.680664062500000000e-01
2.563476562500000000e-01
2.509765625000000000e-01
2.543945312500000000e-01
2.487792968750000000e-01
2.108154296875000000e-01
2.678222656250000000e-01
2.722167968750000000e-01
2.675781250000000000e-01
2.261962890625000000e-01
1.918945312500000000e-01
2.298583984375000000e-01
2.639160156250000000e-01
2.731933593750000000e-01
1.943359375000000000e-01
2.468261718750000000e-01
2.558593750000000000e-01
2.585449218750000000e-01
2.583007812500000000e-01
2.548828125000000000e-01
2.237548828125000000e-01
2.751464843750000000e-01
2.597656250000000000e-01
2.541503906250000000e-01
2.415771484375000000e-01
2.431640625000000000e-01
2.418212890625000000e-01
2.624511718750000000e-01
2.644042968750000000e-01
2.548828125000000000e-01
2.573242187500000000e-01
2.357177734375000000e-01
2.744140625000000000e-01
2.261962890625000000e-01
2.731933593750000000e-01
2.504882812500000000e-01
2.648925781250000000e-01
2.457275390625000000e-01
2.324218750000000000e-01
2.541503906250000000e-01
2.692871093750000000e-01
2.680664062500000000e-01
2.285156250000000000e-01
2.274169921875000000e-01
2.276611328125000000e-01
2.551269531250000000e-01
2.454833984375000000e-01
2.458496093750000000e-01
2.188720703125000000e-01
2.333984375000000000e-01
2.495117187500000000e-01
2.340087890625000000e-01
2.502441406250000000e-01
2.402343750000000000e-01
2.049560546875000000e-01
2.770996093750000000e-01
2.836914062500000000e-01
2.264404296875000000e-01
2.391357421875000000e-01
2.656250000000000000e-01
2.631835937500000000e-01
2.734375000000000000e-01
2.365722656250000000e-01
2.683105468750000000e-01
2.634277343750000000e-01
2.364501953125000000e-01
2.543945312500000000e-01
2.305908203125000000e-01
2.447509765625000000e-01
2.440185546875000000e-01
2.517089843750000000e-01
2.619628906250000000e-01
2.768554687500000000e-01
2.468261718750000000e-01
2.844238281250000000e-01
2.415771484375000000e-01
2.426757812500000000e-01
2.391357421875000000e-01
2.392578125000000000e-01
2.565917968750000000e-01
2.580566406250000000e-01
2.310791015625000000e-01
2.507324218750000000e-01
2.421875000000000000e-01
2.303466796875000000e-01
2.570800781250000000e-01
2.629394531250000000e-01
2.012939453125000000e-01
2.398681640625000000e-01
2.478027343750000000e-01
2.597656250000000000e-01
2.438964843750000000e-01
2.473144531250000000e-01
2.487792968750000000e-01
2.434082031250000000e-01
2.590332031250000000e-01
2.639160156250000000e-01
2.434082031250000000e-01
2.573242187500000000e-01
2.678222656250000000e-01
2.521972656250000000e-01
2.795410156250000000e-01
2.451171875000000000e-01
2.595214843750000000e-01
2.651367187500000000e-01
2.452392578125000000e-01
2.653808593750000000e-01
2.524414062500000000e-01
2.463378906250000000e-01
2.441406250000000000e-01
2.519531250000000000e-01
2.357177734375000000e-01
2.255859375000000000e-01
2.362060546875000000e-01
2.409667968750000000e-01
2.441406250000000000e-01
2.602539062500000000e-01
2.751464843750000000e-01
2.460937500000000000e-01
2.408447265625000000e-01
2.788085937500000000e-01
2.712402343750000000e-01
2.617187500000000000e-01
2.492675781250000000e-01
2.758789062500000000e-01
2.631835937500000000e-01
2.521972656250000000e-01
2.697753906250000000e-01
2.517089843750000000e-01
2.403564453125000000e-01
2.049560546875000000e-01
2.268066406250000000e-01
2.551269531250000000e-01
2.675781250000000000e-01
2.626953125000000000e-01
2.529296875000000000e-01
2.438964843750000000e-01
2.597656250000000000e-01
2.451171875000000000e-01
2.604980468750000000e-01
2.109375000000000000e-01
2.749023437500000000e-01
2.827148437500000000e-01
2.734375000000000000e-01
2.416992187500000000e-01
2.695312500000000000e-01
2.534179687500000000e-01
2.546386718750000000e-01
2.453613281250000000e-01
2.257080078125000000e-01
2.322998046875000000e-01
2.685546875000000000e-01
2.366943359375000000e-01
2.480468750000000000e-01
2.132568359375000000e-01
2.729492187500000000e-01
2.373046875000000000e-01
2.680664062500000000e-01
2.390136718750000000e-01
2.548828125000000000e-01
2.415771484375000000e-01
2.788085937500000000e-01
2.568359375000000000e-01
2.717285156250000000e-01
2.592773437500000000e-01
2.213134765625000000e-01
2.441406250000000000e-01
2.110595703125000000e-01
2.375488281250000000e-01
2.836914062500000000e-01
2.152099609375000000e-01
2.680664062500000000e-01
2.661132812500000000e-01
2.802734375000000000e-01
2.736816406250000000e-01
2.436523437500000000e-01
2.050781250000000000e-01
2.191162109375000000e-01
2.546386718750000000e-01
2.514648437500000000e-01
2.641601562500000000e-01
2.663574218750000000e-01
2.612304687500000000e-01
2.384033203125000000e-01
2.587890625000000000e-01
2.639160156250000000e-01
2.286376953125000000e-01
2.722167968750000000e-01
2.856445312500000000e-01
2.419433593750000000e-01
2.486572265625000000e-01
2.705078125000000000e-01
2.248535156250000000e-01
2.631835937500000000e-01
2.414550781250000000e-01
2.360839843750000000e-01
2.324218750000000000e-01
2.342529296875000000e-01
2.364501953125000000e-01
2.548828125000000000e-01
2.546386718750000000e-01
2.495117187500000000e-01
2.497558593750000000e-01
2.115478515625000000e-01
2.432861328125000000e-01
2.563476562500000000e-01
2.161865234375000000e-01
2.612304687500000000e-01
2.229003906250000000e-01
2.298583984375000000e-01
2.636718750000000000e-01
2.463378906250000000e-01
2.307128906250000000e-01
2.749023437500000000e-01
2.519531250000000000e-01
2.609863281250000000e-01
2.602539062500000000e-01
2.648925781250000000e-01
2.673339843750000000e-01
2.342529296875000000e-01
2.634277343750000000e-01
2.100830078125000000e-01
2.409667968750000000e-01
1.937255859375000000e-01
2.604980468750000000e-01
2.480468750000000000e-01
2.619628906250000000e-01
2.497558593750000000e-01
2.768554687500000000e-01
2.592773437500000000e-01
2.282714843750000000e-01
2.369384765625000000e-01
2.041015625000000000e-01
2.231445312500000000e-01
2.558593750000000000e-01
2.308349609375000000e-01
2.736816406250000000e-01
2.521972656250000000e-01
2.749023437500000000e-01
2.204589843750000000e-01
2.235107421875000000e-01
2.314453125000000000e-01
2.546386718750000000e-01
2.177734375000000000e-01
2.277832031250000000e-01
2.673339843750000000e-01
2.702636718750000000e-01
2.634277343750000000e-01
2.619628906250000000e-01
2.568359375000000000e-01
2.617187500000000000e-01
2.170410156250000000e-01
2.597656250000000000e-01
2.807617187500000000e-01
2.687988281250000000e-01
2.376708984375000000e-01
2.435302734375000000e-01
2.707519531250000000e-01
2.602539062500000000e-01
2.604980468750000000e-01
2.210693359375000000e-01
2.766113281250000000e-01
2.478027343750000000e-01
2.198486328125000000e-01
2.502441406250000000e-01
2.553710937500000000e-01
2.553710937500000000e-01
2.663574218750000000e-01
2.592773437500000000e-01
2.612304687500000000e-01
2.524414062500000000e-01
2.261962890625000000e-01
2.663574218750000000e-01
2.393798828125000000e-01
2.668457031250000000e-01
2.829589843750000000e-01
2.727050781250000000e-01
2.634277343750000000e-01
2.670898437500000000e-01
2.619628906250000000e-01
2.493896484375000000e-01
2.476806640625000000e-01
2.612304687500000000e-01
2.609863281250000000e-01
2.435302734375000000e-01
2.612304687500000000e-01
2.482910156250000000e-01
2.229003906250000000e-01
2.849121093750000000e-01
2.709960937500000000e-01
2.587890625000000000e-01
2.484130859375000000e-01
2.687988281250000000e-01
2.600097656250000000e-01
2.609863281250000000e-01
2.258300781250000000e-01
2.380371093750000000e-01
2.231445312500000000e-01
2.158203125000000000e-01
2.666015625000000000e-01
2.404785156250000000e-01
2.393798828125000000e-01
2.451171875000000000e-01
2.578125000000000000e-01
2.553710937500000000e-01
2.116699218750000000e-01
2.019042968750000000e-01
2.612304687500000000e-01
2.152099609375000000e-01
2.597656250000000000e-01
2.462158203125000000e-01
2.459716796875000000e-01
2.529296875000000000e-01
2.451171875000000000e-01
2.420654296875000000e-01
2.670898437500000000e-01
2.673339843750000000e-01
2.536621093750000000e-01
2.415771484375000000e-01
2.712402343750000000e-01
2.624511718750000000e-01
2.705078125000000000e-01
2.644042968750000000e-01
2.619628906250000000e-01
2.102050781250000000e-01
2.373046875000000000e-01
2.651367187500000000e-01
2.143554687500000000e-01
2.690429687500000000e-01
2.504882812500000000e-01
2.491455078125000000e-01
2.746582031250000000e-01
2.412109375000000000e-01
2.600097656250000000e-01
2.551269531250000000e-01
2.281494140625000000e-01
2.585449218750000000e-01
2.338867187500000000e-01
2.619628906250000000e-01
2.744140625000000000e-01
2.202148437500000000e-01
2.349853515625000000e-01
2.585449218750000000e-01
2.573242187500000000e-01
2.646484375000000000e-01
2.301025390625000000e-01
2.194824218750000000e-01
2.604980468750000000e-01
2.456054687500000000e-01
2.573242187500000000e-01
2.602539062500000000e-01
2.100830078125000000e-01
2.719726562500000000e-01
2.736816406250000000e-01
2.509765625000000000e-01
2.453613281250000000e-01
2.700195312500000000e-01
2.673339843750000000e-01
2.360839843750000000e-01
2.239990234375000000e-01
2.636718750000000000e-01
2.670898437500000000e-01
2.739257812500000000e-01
2.734375000000000000e-01
2.687988281250000000e-01
2.675781250000000000e-01
2.401123046875000000e-01
2.370605468750000000e-01
2.695312500000000000e-01
2.907714843750000000e-01
2.425537109375000000e-01
2.512207031250000000e-01
2.445068359375000000e-01
2.479248046875000000e-01
2.326660156250000000e-01
2.570800781250000000e-01
2.973632812500000000e-01
2.487792968750000000e-01
2.517089843750000000e-01
2.252197265625000000e-01
2.492675781250000000e-01
2.310791015625000000e-01
2.658691406250000000e-01
2.644042968750000000e-01
2.626953125000000000e-01
2.702636718750000000e-01
2.496337890625000000e-01
2.714843750000000000e-01
2.268066406250000000e-01
2.617187500000000000e-01
2.656250000000000000e-01
2.454833984375000000e-01
2.705078125000000000e-01
2.465820312500000000e-01
2.283935546875000000e-01
2.230224609375000000e-01
2.558593750000000000e-01
2.349853515625000000e-01
2.260742187500000000e-01
2.188720703125000000e-01
2.700195312500000000e-01
2.531738281250000000e-01
2.456054687500000000e-01
2.259521484375000000e-01
2.336425781250000000e-01
2.485351562500000000e-01
2.399902343750000000e-01
2.177734375000000000e-01
2.802734375000000000e-01
2.401123046875000000e-01
2.634277343750000000e-01
2.541503906250000000e-01
2.380371093750000000e-01
2.587890625000000000e-01
2.607421875000000000e-01
2.502441406250000000e-01
2.685546875000000000e-01
2.226562500000000000e-01
2.556152343750000000e-01
2.666015625000000000e-01
2.687988281250000000e-01
2.507324218750000000e-01
2.558593750000000000e-01
2.514648437500000000e-01
1.907958984375000000e-01
2.263183593750000000e-01
2.668457031250000000e-01
2.397460937500000000e-01
2.744140625000000000e-01
2.619628906250000000e-01
2.678222656250000000e-01
2.878417968750000000e-01
2.373046875000000000e-01
2.355957031250000000e-01
2.602539062500000000e-01
2.675781250000000000e-01
2.371826171875000000e-01
2.270507812500000000e-01
2.429199218750000000e-01
2.707519531250000000e-01
2.551269531250000000e-01
2.548828125000000000e-01
2.304687500000000000e-01
2.471923828125000000e-01
2.822265625000000000e-01
2.507324218750000000e-01
2.265625000000000000e-01
2.423095703125000000e-01
2.454833984375000000e-01
2.344970703125000000e-01
2.683105468750000000e-01
2.685546875000000000e-01
2.416992187500000000e-01
2.714843750000000000e-01
2.287597656250000000e-01
2.498779296875000000e-01
2.493896484375000000e-01
2.673339843750000000e-01
2.624511718750000000e-01
2.258300781250000000e-01
2.578125000000000000e-01
2.751464843750000000e-01
2.741699218750000000e-01
2.746582031250000000e-01
2.666015625000000000e-01
2.446289062500000000e-01
2.631835937500000000e-01
2.629394531250000000e-01
2.629394531250000000e-01
2.541503906250000000e-01
2.563476562500000000e-01
2.807617187500000000e-01
2.434082031250000000e-01
2.244873046875000000e-01
2.622070312500000000e-01
2.375488281250000000e-01
2.624511718750000000e-01
2.441406250000000000e-01
2.182617187500000000e-01
2.526855468750000000e-01
2.756347656250000000e-01
2.670898437500000000e-01
2.617187500000000000e-01
2.517089843750000000e-01
2.639160156250000000e-01
2.551269531250000000e-01
2.697753906250000000e-01
2.340087890625000000e-01
2.443847656250000000e-01
2.260742187500000000e-01
2.469482421875000000e-01
2.403564453125000000e-01
2.484130859375000000e-01
2.629394531250000000e-01
2.469482421875000000e-01
2.580566406250000000e-01
1.871337890625000000e-01
2.651367187500000000e-01
2.418212890625000000e-01
2.580566406250000000e-01
2.500000000000000000e-01
2.255859375000000000e-01
2.233886718750000000e-01
2.631835937500000000e-01
2.427978515625000000e-01
2.626953125000000000e-01
2.434082031250000000e-01
2.663574218750000000e-01
2.531738281250000000e-01
2.534179687500000000e-01
2.644042968750000000e-01
2.521972656250000000e-01
2.504882812500000000e-01
2.644042968750000000e-01
2.183837890625000000e-01
2.653808593750000000e-01
2.154541015625000000e-01
2.454833984375000000e-01
2.119140625000000000e-01
2.551269531250000000e-01
2.500000000000000000e-01
2.460937500000000000e-01
2.170410156250000000e-01
2.408447265625000000e-01
2.453613281250000000e-01
2.624511718750000000e-01
2.585449218750000000e-01
2.812500000000000000e-01
2.678222656250000000e-01
2.327880859375000000e-01
2.790527343750000000e-01
2.731933593750000000e-01
2.384033203125000000e-01
2.116699218750000000e-01
2.556152343750000000e-01
2.401123046875000000e-01
2.476806640625000000e-01
2.419433593750000000e-01
2.322998046875000000e-01
2.443847656250000000e-01
2.371826171875000000e-01
2.418212890625000000e-01
2.575683593750000000e-01
2.496337890625000000e-01
2.141113281250000000e-01
2.305908203125000000e-01
2.165527343750000000e-01
2.580566406250000000e-01
2.135009765625000000e-01
2.160644531250000000e-01
2.631835937500000000e-01
2.697753906250000000e-01
2.839355468750000000e-01
2.607421875000000000e-01
2.683105468750000000e-01
1.966552734375000000e-01
2.604980468750000000e-01
2.348632812500000000e-01
2.587890625000000000e-01
2.592773437500000000e-01
2.442626953125000000e-01
2.298583984375000000e-01
2.374267578125000000e-01
2.622070312500000000e-01
2.446289062500000000e-01
2.834472656250000000e-01
2.653808593750000000e-01
2.634277343750000000e-01
2.414550781250000000e-01
2.604980468750000000e-01
2.495117187500000000e-01
2.578125000000000000e-01
2.595214843750000000e-01
2.514648437500000000e-01
2.773437500000000000e-01
2.636718750000000000e-01
2.758789062500000000e-01
2.844238281250000000e-01
2.480468750000000000e-01
2.780761718750000000e-01
2.193603515625000000e-01
2.775878906250000000e-01
2.714843750000000000e-01
2.347412109375000000e-01
2.320556640625000000e-01
2.673339843750000000e-01
2.485351562500000000e-01
2.634277343750000000e-01
2.292480468750000000e-01
2.543945312500000000e-01
2.463378906250000000e-01
2.166748046875000000e-01
2.512207031250000000e-01
2.658691406250000000e-01
2.431640625000000000e-01
2.531738281250000000e-01
2.491455078125000000e-01
2.697753906250000000e-01
2.469482421875000000e-01
2.670898437500000000e-01
2.426757812500000000e-01
2.524414062500000000e-01
2.263183593750000000e-01
2.208251953125000000e-01
2.600097656250000000e-01
2.512207031250000000e-01
2.609863281250000000e-01
2.453613281250000000e-01
2.602539062500000000e-01
2.629394531250000000e-01
2.303466796875000000e-01
2.327880859375000000e-01
2.492675781250000000e-01
2.438964843750000000e-01
2.546386718750000000e-01
2.604980468750000000e-01
2.524414062500000000e-01
2.578125000000000000e-01
2.476806640625000000e-01
2.695312500000000000e-01
2.534179687500000000e-01
2.487792968750000000e-01
2.651367187500000000e-01
2.465820312500000000e-01
2.639160156250000000e-01
2.218017578125000000e-01
2.148437500000000000e-01
2.600097656250000000e-01
2.849121093750000000e-01
2.324218750000000000e-01
2.093505859375000000e-01
2.371826171875000000e-01
2.154541015625000000e-01
2.561035156250000000e-01
2.205810546875000000e-01
2.427978515625000000e-01
2.619628906250000000e-01
2.617187500000000000e-01
2.629394531250000000e-01
2.526855468750000000e-01
2.189941406250000000e-01
2.365722656250000000e-01
2.680664062500000000e-01
2.844238281250000000e-01
2.258300781250000000e-01
2.294921875000000000e-01
2.841796875000000000e-01
2.429199218750000000e-01
2.709960937500000000e-01
2.194824218750000000e-01
2.519531250000000000e-01
2.673339843750000000e-01
2.314453125000000000e-01
2.098388671875000000e-01
2.897949218750000000e-01
2.651367187500000000e-01
2.106933593750000000e-01
2.191162109375000000e-01
2.481689453125000000e-01
2.624511718750000000e-01
2.607421875000000000e-01
2.592773437500000000e-01
2.418212890625000000e-01
2.309570312500000000e-01
2.534179687500000000e-01
2.043457031250000000e-01
2.435302734375000000e-01
2.722167968750000000e-01
2.668457031250000000e-01
2.553710937500000000e-01
2.349853515625000000e-01
2.386474609375000000e-01
2.553710937500000000e-01
2.170410156250000000e-01
2.697753906250000000e-01
2.519531250000000000e-01
2.166748046875000000e-01
2.487792968750000000e-01
2.595214843750000000e-01
2.646484375000000000e-01
2.282714843750000000e-01
2.309570312500000000e-01


==> data/cifar10OOD_MNIST_ZSEval_OOD_data.dat <==
ood
2.141113281250000000e-01
2.187500000000000000e-01
2.166748046875000000e-01
2.166748046875000000e-01
2.229003906250000000e-01
2.253417968750000000e-01
2.222900390625000000e-01
2.232666015625000000e-01
2.178955078125000000e-01
2.210693359375000000e-01
2.257080078125000000e-01
2.203369140625000000e-01
2.231445312500000000e-01
2.166748046875000000e-01
2.249755859375000000e-01
2.264404296875000000e-01
2.110595703125000000e-01
2.178955078125000000e-01
2.187500000000000000e-01
2.211914062500000000e-01
2.188720703125000000e-01
2.167968750000000000e-01
2.182617187500000000e-01
2.174072265625000000e-01
2.203369140625000000e-01
2.197265625000000000e-01
2.197265625000000000e-01
2.250976562500000000e-01
2.236328125000000000e-01
2.214355468750000000e-01
2.200927734375000000e-01
2.170410156250000000e-01
2.242431640625000000e-01
2.130126953125000000e-01
2.193603515625000000e-01
2.161865234375000000e-01
2.279052734375000000e-01
2.171630859375000000e-01
2.192382812500000000e-01
2.215576171875000000e-01
2.246093750000000000e-01
2.259521484375000000e-01
2.167968750000000000e-01
2.202148437500000000e-01
2.164306640625000000e-01
2.243652343750000000e-01
2.280273437500000000e-01
2.109375000000000000e-01
2.241210937500000000e-01
2.152099609375000000e-01
2.191162109375000000e-01
2.227783203125000000e-01
2.181396484375000000e-01
2.154541015625000000e-01
2.215576171875000000e-01
2.183837890625000000e-01
2.221679687500000000e-01
2.196044921875000000e-01
2.156982421875000000e-01
2.209472656250000000e-01
2.226562500000000000e-01
2.192382812500000000e-01
2.310791015625000000e-01
2.239990234375000000e-01
2.128906250000000000e-01
2.172851562500000000e-01
2.087402343750000000e-01
2.180175781250000000e-01
2.144775390625000000e-01
2.239990234375000000e-01
2.246093750000000000e-01
2.263183593750000000e-01
2.204589843750000000e-01
2.283935546875000000e-01
2.183837890625000000e-01
2.264404296875000000e-01
2.224121093750000000e-01
2.281494140625000000e-01
2.164306640625000000e-01
2.130126953125000000e-01
2.238769531250000000e-01
2.188720703125000000e-01
2.181396484375000000e-01
2.188720703125000000e-01
2.177734375000000000e-01
2.282714843750000000e-01
2.122802734375000000e-01
2.158203125000000000e-01
2.254638671875000000e-01
2.194824218750000000e-01
2.199707031250000000e-01
2.200927734375000000e-01
2.209472656250000000e-01
2.169189453125000000e-01
2.171630859375000000e-01
2.144775390625000000e-01
2.218017578125000000e-01
2.199707031250000000e-01
2.222900390625000000e-01
2.214355468750000000e-01
2.170410156250000000e-01
2.156982421875000000e-01
2.266845703125000000e-01
2.200927734375000000e-01
2.143554687500000000e-01
2.119140625000000000e-01
2.304687500000000000e-01
2.230224609375000000e-01
2.153320312500000000e-01
2.148437500000000000e-01
2.221679687500000000e-01
2.224121093750000000e-01
2.210693359375000000e-01
2.149658203125000000e-01
2.207031250000000000e-01
2.242431640625000000e-01
2.213134765625000000e-01
2.364501953125000000e-01
2.238769531250000000e-01
2.208251953125000000e-01
2.211914062500000000e-01
2.203369140625000000e-01
2.186279296875000000e-01
2.192382812500000000e-01
2.220458984375000000e-01
2.180175781250000000e-01
2.244873046875000000e-01
2.316894531250000000e-01
2.155761718750000000e-01
2.207031250000000000e-01
2.143554687500000000e-01
2.247314453125000000e-01
2.200927734375000000e-01
2.238769531250000000e-01
2.159423828125000000e-01
2.158203125000000000e-01
2.205810546875000000e-01
2.214355468750000000e-01
2.222900390625000000e-01
2.189941406250000000e-01
2.233886718750000000e-01
2.200927734375000000e-01
2.218017578125000000e-01
2.175292968750000000e-01
2.125244140625000000e-01
2.281494140625000000e-01
2.128906250000000000e-01
2.224121093750000000e-01
2.116699218750000000e-01
2.213134765625000000e-01
2.152099609375000000e-01
2.192382812500000000e-01
2.171630859375000000e-01
2.261962890625000000e-01
2.160644531250000000e-01
2.193603515625000000e-01
2.209472656250000000e-01
2.210693359375000000e-01
2.191162109375000000e-01
2.210693359375000000e-01
2.252197265625000000e-01
2.111816406250000000e-01
2.247314453125000000e-01
2.150878906250000000e-01
2.242431640625000000e-01
2.180175781250000000e-01
2.125244140625000000e-01
2.221679687500000000e-01
2.264404296875000000e-01
2.177734375000000000e-01
2.224121093750000000e-01
2.137451171875000000e-01
2.203369140625000000e-01
2.171630859375000000e-01
2.215576171875000000e-01
2.271728515625000000e-01
2.247314453125000000e-01
2.231445312500000000e-01
2.170410156250000000e-01
2.219238281250000000e-01
2.265625000000000000e-01
2.216796875000000000e-01
2.220458984375000000e-01
2.214355468750000000e-01
2.279052734375000000e-01
2.215576171875000000e-01
2.204589843750000000e-01
2.268066406250000000e-01
2.147216796875000000e-01
2.183837890625000000e-01
2.163085937500000000e-01
2.199707031250000000e-01
2.246093750000000000e-01
2.135009765625000000e-01
2.187500000000000000e-01
2.252197265625000000e-01
2.218017578125000000e-01
2.182617187500000000e-01
2.156982421875000000e-01
2.192382812500000000e-01
2.286376953125000000e-01
2.182617187500000000e-01
2.193603515625000000e-01
2.264404296875000000e-01
2.175292968750000000e-01
2.200927734375000000e-01
2.226562500000000000e-01
2.181396484375000000e-01
2.194824218750000000e-01
2.221679687500000000e-01
2.264404296875000000e-01
2.229003906250000000e-01
2.191162109375000000e-01
2.255859375000000000e-01
2.250976562500000000e-01
2.235107421875000000e-01
2.260742187500000000e-01
2.181396484375000000e-01
2.244873046875000000e-01
2.188720703125000000e-01
2.237548828125000000e-01
2.174072265625000000e-01
2.177734375000000000e-01
2.254638671875000000e-01
2.160644531250000000e-01
2.181396484375000000e-01
2.155761718750000000e-01
2.250976562500000000e-01
2.210693359375000000e-01
2.254638671875000000e-01
2.172851562500000000e-01
2.192382812500000000e-01
2.191162109375000000e-01
2.243652343750000000e-01
2.197265625000000000e-01
2.260742187500000000e-01
2.193603515625000000e-01
2.237548828125000000e-01
2.233886718750000000e-01
2.219238281250000000e-01
2.215576171875000000e-01
2.159423828125000000e-01
2.199707031250000000e-01
2.270507812500000000e-01
2.213134765625000000e-01
2.196044921875000000e-01
2.215576171875000000e-01
2.181396484375000000e-01
2.189941406250000000e-01
2.174072265625000000e-01
2.193603515625000000e-01
2.176513671875000000e-01
2.239990234375000000e-01
2.191162109375000000e-01
2.277832031250000000e-01
2.205810546875000000e-01
2.224121093750000000e-01
2.213134765625000000e-01
2.133789062500000000e-01
2.227783203125000000e-01
2.150878906250000000e-01
2.207031250000000000e-01
2.154541015625000000e-01
2.161865234375000000e-01
2.158203125000000000e-01
2.156982421875000000e-01
2.229003906250000000e-01
2.166748046875000000e-01
2.155761718750000000e-01
2.229003906250000000e-01
2.198486328125000000e-01
2.143554687500000000e-01
2.152099609375000000e-01
2.156982421875000000e-01
2.249755859375000000e-01
2.149658203125000000e-01
2.242431640625000000e-01
2.241210937500000000e-01
2.174072265625000000e-01
2.192382812500000000e-01
2.154541015625000000e-01
2.529296875000000000e-01
2.259521484375000000e-01
2.167968750000000000e-01
2.165527343750000000e-01
2.210693359375000000e-01
2.238769531250000000e-01
2.199707031250000000e-01
2.270507812500000000e-01
2.088623046875000000e-01
2.237548828125000000e-01
2.285156250000000000e-01
2.194824218750000000e-01
2.189941406250000000e-01
2.161865234375000000e-01
2.174072265625000000e-01
2.152099609375000000e-01
2.231445312500000000e-01
2.216796875000000000e-01
2.286376953125000000e-01
2.239990234375000000e-01
2.205810546875000000e-01
2.205810546875000000e-01
2.258300781250000000e-01
2.229003906250000000e-01
2.232666015625000000e-01
2.207031250000000000e-01
2.221679687500000000e-01
2.111816406250000000e-01
2.194824218750000000e-01
2.220458984375000000e-01
2.188720703125000000e-01
2.260742187500000000e-01
2.163085937500000000e-01
2.175292968750000000e-01
2.220458984375000000e-01
2.165527343750000000e-01
2.203369140625000000e-01
2.139892578125000000e-01
2.231445312500000000e-01
2.186279296875000000e-01
2.236328125000000000e-01
2.198486328125000000e-01
2.230224609375000000e-01
2.205810546875000000e-01
2.126464843750000000e-01
2.197265625000000000e-01
2.215576171875000000e-01
2.211914062500000000e-01
2.198486328125000000e-01
2.220458984375000000e-01
2.136230468750000000e-01
2.215576171875000000e-01
2.242431640625000000e-01
2.200927734375000000e-01
2.181396484375000000e-01
2.170410156250000000e-01
2.241210937500000000e-01
2.111816406250000000e-01
2.261962890625000000e-01
2.196044921875000000e-01
2.181396484375000000e-01
2.182617187500000000e-01
2.237548828125000000e-01
2.296142578125000000e-01
2.202148437500000000e-01
2.210693359375000000e-01
2.186279296875000000e-01
2.149658203125000000e-01
2.200927734375000000e-01
2.189941406250000000e-01
2.242431640625000000e-01
2.247314453125000000e-01
2.135009765625000000e-01
2.199707031250000000e-01
2.253417968750000000e-01
2.116699218750000000e-01
2.213134765625000000e-01
2.132568359375000000e-01
2.150878906250000000e-01
2.141113281250000000e-01
2.232666015625000000e-01
2.207031250000000000e-01
2.199707031250000000e-01
2.170410156250000000e-01
2.220458984375000000e-01
2.197265625000000000e-01
2.219238281250000000e-01
2.169189453125000000e-01
2.177734375000000000e-01
2.192382812500000000e-01
2.215576171875000000e-01
2.081298828125000000e-01
2.214355468750000000e-01
2.224121093750000000e-01
2.200927734375000000e-01
2.536621093750000000e-01
2.271728515625000000e-01
2.170410156250000000e-01
2.188720703125000000e-01
2.137451171875000000e-01
2.203369140625000000e-01
2.182617187500000000e-01
2.203369140625000000e-01
2.174072265625000000e-01
2.136230468750000000e-01
2.167968750000000000e-01
2.198486328125000000e-01
2.220458984375000000e-01
2.175292968750000000e-01
2.221679687500000000e-01
2.283935546875000000e-01
2.220458984375000000e-01
2.261962890625000000e-01
2.210693359375000000e-01
2.258300781250000000e-01
2.186279296875000000e-01
2.102050781250000000e-01
2.275390625000000000e-01
2.174072265625000000e-01
2.197265625000000000e-01
2.232666015625000000e-01
2.213134765625000000e-01
2.160644531250000000e-01
2.180175781250000000e-01
2.196044921875000000e-01
2.235107421875000000e-01
2.265625000000000000e-01
2.280273437500000000e-01
2.165527343750000000e-01
2.191162109375000000e-01
2.203369140625000000e-01
2.188720703125000000e-01
2.260742187500000000e-01
2.193603515625000000e-01
2.144775390625000000e-01
2.321777343750000000e-01
2.209472656250000000e-01
2.196044921875000000e-01
2.282714843750000000e-01
2.198486328125000000e-01
2.145996093750000000e-01
2.227783203125000000e-01
2.128906250000000000e-01
2.250976562500000000e-01
2.213134765625000000e-01
2.299804687500000000e-01
2.181396484375000000e-01
2.150878906250000000e-01
2.196044921875000000e-01
2.161865234375000000e-01
2.203369140625000000e-01
2.180175781250000000e-01
2.171630859375000000e-01
2.202148437500000000e-01
2.218017578125000000e-01
2.225341796875000000e-01
2.218017578125000000e-01
2.233886718750000000e-01
2.229003906250000000e-01
2.158203125000000000e-01
2.192382812500000000e-01
2.198486328125000000e-01
2.149658203125000000e-01
2.214355468750000000e-01
2.229003906250000000e-01
2.254638671875000000e-01
2.163085937500000000e-01
2.307128906250000000e-01
2.149658203125000000e-01
2.220458984375000000e-01
2.276611328125000000e-01
2.181396484375000000e-01
2.177734375000000000e-01
2.220458984375000000e-01
2.239990234375000000e-01
2.138671875000000000e-01
2.244873046875000000e-01
2.224121093750000000e-01
2.161865234375000000e-01
2.178955078125000000e-01
2.244873046875000000e-01
2.194824218750000000e-01
2.164306640625000000e-01
2.231445312500000000e-01
2.215576171875000000e-01
2.165527343750000000e-01
2.249755859375000000e-01
2.177734375000000000e-01
2.167968750000000000e-01
2.192382812500000000e-01
2.200927734375000000e-01
2.208251953125000000e-01
2.250976562500000000e-01
2.247314453125000000e-01
2.230224609375000000e-01
2.142333984375000000e-01
2.183837890625000000e-01
2.095947265625000000e-01
2.167968750000000000e-01
2.254638671875000000e-01
2.243652343750000000e-01
2.246093750000000000e-01
2.210693359375000000e-01
2.219238281250000000e-01
2.220458984375000000e-01
2.225341796875000000e-01
2.221679687500000000e-01
2.163085937500000000e-01
2.216796875000000000e-01
2.197265625000000000e-01
2.235107421875000000e-01
2.199707031250000000e-01
2.193603515625000000e-01
2.215576171875000000e-01
2.178955078125000000e-01
2.258300781250000000e-01
2.193603515625000000e-01
2.120361328125000000e-01
2.121582031250000000e-01
2.233886718750000000e-01
2.218017578125000000e-01
2.185058593750000000e-01
2.164306640625000000e-01
2.169189453125000000e-01
2.178955078125000000e-01
2.167968750000000000e-01
2.178955078125000000e-01
2.194824218750000000e-01
2.250976562500000000e-01
2.233886718750000000e-01
2.194824218750000000e-01
2.244873046875000000e-01
2.143554687500000000e-01
2.199707031250000000e-01
2.227783203125000000e-01
2.199707031250000000e-01
2.233886718750000000e-01
2.263183593750000000e-01
2.309570312500000000e-01
2.137451171875000000e-01
2.275390625000000000e-01
2.257080078125000000e-01
2.241210937500000000e-01
2.213134765625000000e-01
2.294921875000000000e-01
2.174072265625000000e-01
2.178955078125000000e-01
2.210693359375000000e-01
2.174072265625000000e-01
2.176513671875000000e-01
2.236328125000000000e-01
2.232666015625000000e-01
2.192382812500000000e-01
2.170410156250000000e-01
2.199707031250000000e-01
2.209472656250000000e-01
2.159423828125000000e-01
2.218017578125000000e-01
2.176513671875000000e-01
2.222900390625000000e-01
2.202148437500000000e-01
2.219238281250000000e-01
2.169189453125000000e-01
2.183837890625000000e-01
2.183837890625000000e-01
2.258300781250000000e-01
2.163085937500000000e-01
2.230224609375000000e-01
2.139892578125000000e-01
2.181396484375000000e-01
2.186279296875000000e-01
2.248535156250000000e-01
2.216796875000000000e-01
2.221679687500000000e-01
2.249755859375000000e-01
2.275390625000000000e-01
2.215576171875000000e-01
2.186279296875000000e-01
2.170410156250000000e-01
2.177734375000000000e-01
2.243652343750000000e-01
2.165527343750000000e-01
2.205810546875000000e-01
2.208251953125000000e-01
2.196044921875000000e-01
2.205810546875000000e-01
2.104492187500000000e-01
2.268066406250000000e-01
2.199707031250000000e-01
2.197265625000000000e-01
2.171630859375000000e-01
2.183837890625000000e-01
2.200927734375000000e-01
2.239990234375000000e-01
2.200927734375000000e-01
2.218017578125000000e-01
2.211914062500000000e-01
2.141113281250000000e-01
2.232666015625000000e-01
2.196044921875000000e-01
2.192382812500000000e-01
2.164306640625000000e-01
2.268066406250000000e-01
2.160644531250000000e-01
2.244873046875000000e-01
2.175292968750000000e-01
2.218017578125000000e-01
2.218017578125000000e-01
2.197265625000000000e-01
2.108154296875000000e-01
2.210693359375000000e-01
2.132568359375000000e-01
2.282714843750000000e-01
2.205810546875000000e-01
2.209472656250000000e-01
2.156982421875000000e-01
2.222900390625000000e-01
2.186279296875000000e-01
2.203369140625000000e-01
2.171630859375000000e-01
2.186279296875000000e-01
2.249755859375000000e-01
2.205810546875000000e-01
2.260742187500000000e-01
2.167968750000000000e-01
2.152099609375000000e-01
2.175292968750000000e-01
2.177734375000000000e-01
2.204589843750000000e-01
2.254638671875000000e-01
2.216796875000000000e-01
2.197265625000000000e-01
2.219238281250000000e-01
2.216796875000000000e-01
2.236328125000000000e-01
2.246093750000000000e-01
2.253417968750000000e-01
2.158203125000000000e-01
2.216796875000000000e-01
2.192382812500000000e-01
2.227783203125000000e-01
2.313232421875000000e-01
2.213134765625000000e-01
2.191162109375000000e-01
2.205810546875000000e-01
2.147216796875000000e-01
2.209472656250000000e-01
2.166748046875000000e-01
2.174072265625000000e-01
2.227783203125000000e-01
2.248535156250000000e-01
2.148437500000000000e-01
2.205810546875000000e-01
2.231445312500000000e-01
2.208251953125000000e-01
2.222900390625000000e-01
2.232666015625000000e-01
2.156982421875000000e-01
2.175292968750000000e-01
2.199707031250000000e-01
2.225341796875000000e-01
2.310791015625000000e-01
2.142333984375000000e-01
2.200927734375000000e-01
2.197265625000000000e-01
2.189941406250000000e-01
2.220458984375000000e-01
2.204589843750000000e-01
2.213134765625000000e-01
2.279052734375000000e-01
2.250976562500000000e-01
2.176513671875000000e-01
2.211914062500000000e-01
2.187500000000000000e-01
2.193603515625000000e-01
2.186279296875000000e-01
2.170410156250000000e-01
2.254638671875000000e-01
2.148437500000000000e-01
2.263183593750000000e-01
2.231445312500000000e-01
2.155761718750000000e-01
2.147216796875000000e-01
2.180175781250000000e-01
2.181396484375000000e-01
2.186279296875000000e-01
2.172851562500000000e-01
2.229003906250000000e-01
2.177734375000000000e-01
2.149658203125000000e-01
2.226562500000000000e-01
2.144775390625000000e-01
2.152099609375000000e-01
2.218017578125000000e-01
2.171630859375000000e-01
2.211914062500000000e-01
2.226562500000000000e-01
2.242431640625000000e-01
2.257080078125000000e-01
2.211914062500000000e-01
2.263183593750000000e-01
2.154541015625000000e-01
2.292480468750000000e-01
2.210693359375000000e-01
2.199707031250000000e-01
2.215576171875000000e-01
2.193603515625000000e-01
2.200927734375000000e-01
2.202148437500000000e-01
2.202148437500000000e-01
2.197265625000000000e-01
2.116699218750000000e-01
2.198486328125000000e-01
2.219238281250000000e-01
2.204589843750000000e-01
2.186279296875000000e-01
2.233886718750000000e-01
2.225341796875000000e-01
2.209472656250000000e-01
2.242431640625000000e-01
2.260742187500000000e-01
2.180175781250000000e-01
2.243652343750000000e-01
2.177734375000000000e-01
2.178955078125000000e-01
2.200927734375000000e-01
2.174072265625000000e-01
2.232666015625000000e-01
2.249755859375000000e-01
2.257080078125000000e-01
2.254638671875000000e-01
2.224121093750000000e-01
2.224121093750000000e-01
2.266845703125000000e-01
2.183837890625000000e-01
2.255859375000000000e-01
2.312011718750000000e-01
2.269287109375000000e-01
2.357177734375000000e-01
2.183837890625000000e-01
2.143554687500000000e-01
2.177734375000000000e-01
2.209472656250000000e-01
2.183837890625000000e-01
2.221679687500000000e-01
2.200927734375000000e-01
2.233886718750000000e-01
2.208251953125000000e-01
2.172851562500000000e-01
2.207031250000000000e-01
2.211914062500000000e-01
2.164306640625000000e-01
2.287597656250000000e-01
2.156982421875000000e-01
2.198486328125000000e-01
2.196044921875000000e-01
2.136230468750000000e-01
2.149658203125000000e-01
2.215576171875000000e-01
2.181396484375000000e-01
2.213134765625000000e-01
2.239990234375000000e-01
2.203369140625000000e-01
2.193603515625000000e-01
2.175292968750000000e-01
2.231445312500000000e-01
2.167968750000000000e-01
2.199707031250000000e-01
2.197265625000000000e-01
2.130126953125000000e-01
2.220458984375000000e-01
2.186279296875000000e-01
2.182617187500000000e-01
2.181396484375000000e-01
2.219238281250000000e-01
2.254638671875000000e-01
2.182617187500000000e-01
2.241210937500000000e-01
2.203369140625000000e-01
2.147216796875000000e-01
2.175292968750000000e-01
2.294921875000000000e-01
2.249755859375000000e-01
2.233886718750000000e-01
2.200927734375000000e-01
2.296142578125000000e-01
2.254638671875000000e-01
2.197265625000000000e-01
2.316894531250000000e-01
2.252197265625000000e-01
2.246093750000000000e-01
2.169189453125000000e-01
2.239990234375000000e-01
2.218017578125000000e-01
2.163085937500000000e-01
2.196044921875000000e-01
2.155761718750000000e-01
2.286376953125000000e-01
2.213134765625000000e-01
2.175292968750000000e-01
2.145996093750000000e-01
2.213134765625000000e-01
2.200927734375000000e-01
2.194824218750000000e-01
2.183837890625000000e-01
2.293701171875000000e-01
2.213134765625000000e-01
2.232666015625000000e-01
2.174072265625000000e-01
2.196044921875000000e-01
2.238769531250000000e-01
2.242431640625000000e-01
2.226562500000000000e-01
2.207031250000000000e-01
2.255859375000000000e-01
2.137451171875000000e-01
2.263183593750000000e-01
2.194824218750000000e-01
2.154541015625000000e-01
2.180175781250000000e-01
2.145996093750000000e-01
2.149658203125000000e-01
2.187500000000000000e-01
2.259521484375000000e-01
2.174072265625000000e-01
2.205810546875000000e-01
2.193603515625000000e-01
2.213134765625000000e-01
2.175292968750000000e-01
2.222900390625000000e-01
2.216796875000000000e-01
2.171630859375000000e-01
2.280273437500000000e-01
2.180175781250000000e-01
2.237548828125000000e-01
2.225341796875000000e-01
2.178955078125000000e-01
2.160644531250000000e-01
2.213134765625000000e-01
2.209472656250000000e-01
2.167968750000000000e-01
2.220458984375000000e-01
2.175292968750000000e-01
2.172851562500000000e-01
2.232666015625000000e-01
2.141113281250000000e-01
2.243652343750000000e-01
2.169189453125000000e-01
2.213134765625000000e-01
2.220458984375000000e-01
2.182617187500000000e-01
2.258300781250000000e-01
2.149658203125000000e-01
2.180175781250000000e-01
2.230224609375000000e-01
2.160644531250000000e-01
2.155761718750000000e-01
2.139892578125000000e-01
2.158203125000000000e-01
2.172851562500000000e-01
2.199707031250000000e-01
2.188720703125000000e-01
2.156982421875000000e-01
2.154541015625000000e-01
2.193603515625000000e-01
2.198486328125000000e-01
2.172851562500000000e-01
2.270507812500000000e-01
2.165527343750000000e-01
2.310791015625000000e-01
2.222900390625000000e-01
2.225341796875000000e-01
2.182617187500000000e-01
2.196044921875000000e-01
2.174072265625000000e-01
2.269287109375000000e-01
2.281494140625000000e-01
2.226562500000000000e-01
2.224121093750000000e-01
2.142333984375000000e-01
2.379150390625000000e-01
2.225341796875000000e-01
2.188720703125000000e-01
2.222900390625000000e-01
2.155761718750000000e-01
2.207031250000000000e-01
2.198486328125000000e-01
2.239990234375000000e-01
2.281494140625000000e-01
2.220458984375000000e-01
2.243652343750000000e-01
2.149658203125000000e-01
2.193603515625000000e-01
2.177734375000000000e-01
2.158203125000000000e-01
2.172851562500000000e-01
2.202148437500000000e-01
2.218017578125000000e-01
2.148437500000000000e-01
2.209472656250000000e-01
2.148437500000000000e-01
2.220458984375000000e-01
2.235107421875000000e-01
2.189941406250000000e-01
2.166748046875000000e-01
2.241210937500000000e-01
2.166748046875000000e-01
2.127685546875000000e-01
2.178955078125000000e-01
2.127685546875000000e-01
2.181396484375000000e-01
2.172851562500000000e-01
2.230224609375000000e-01
2.182617187500000000e-01
2.220458984375000000e-01
2.208251953125000000e-01
2.192382812500000000e-01
2.198486328125000000e-01
2.235107421875000000e-01
2.204589843750000000e-01
2.285156250000000000e-01
2.193603515625000000e-01
2.176513671875000000e-01
2.187500000000000000e-01
2.225341796875000000e-01
2.181396484375000000e-01
2.166748046875000000e-01
2.197265625000000000e-01
2.171630859375000000e-01
2.203369140625000000e-01
2.242431640625000000e-01
2.222900390625000000e-01
2.219238281250000000e-01
2.187500000000000000e-01
2.239990234375000000e-01
2.199707031250000000e-01
2.175292968750000000e-01
2.207031250000000000e-01
2.193603515625000000e-01
2.178955078125000000e-01
2.167968750000000000e-01
2.187500000000000000e-01
2.243652343750000000e-01
2.208251953125000000e-01
2.218017578125000000e-01
2.187500000000000000e-01
2.169189453125000000e-01
2.229003906250000000e-01
2.196044921875000000e-01
2.196044921875000000e-01
2.219238281250000000e-01
2.252197265625000000e-01
2.161865234375000000e-01
2.170410156250000000e-01
2.225341796875000000e-01
2.196044921875000000e-01
2.246093750000000000e-01
2.193603515625000000e-01
2.143554687500000000e-01
2.324218750000000000e-01
2.253417968750000000e-01
2.081298828125000000e-01
2.268066406250000000e-01
2.193603515625000000e-01
2.224121093750000000e-01
2.230224609375000000e-01
2.181396484375000000e-01
2.171630859375000000e-01
2.167968750000000000e-01
2.182617187500000000e-01
2.241210937500000000e-01
2.226562500000000000e-01
2.209472656250000000e-01
2.288818359375000000e-01
2.191162109375000000e-01
2.232666015625000000e-01
2.172851562500000000e-01
2.161865234375000000e-01
2.165527343750000000e-01
2.149658203125000000e-01
2.194824218750000000e-01
2.271728515625000000e-01
2.186279296875000000e-01
2.165527343750000000e-01
2.244873046875000000e-01
2.181396484375000000e-01
2.155761718750000000e-01
2.136230468750000000e-01
2.160644531250000000e-01
2.165527343750000000e-01
2.226562500000000000e-01
2.208251953125000000e-01
2.296142578125000000e-01
2.183837890625000000e-01
2.193603515625000000e-01
2.252197265625000000e-01
2.263183593750000000e-01
2.088623046875000000e-01
2.194824218750000000e-01
2.243652343750000000e-01
2.248535156250000000e-01
2.250976562500000000e-01
2.167968750000000000e-01
2.261962890625000000e-01
2.147216796875000000e-01
2.266845703125000000e-01
2.139892578125000000e-01
2.203369140625000000e-01
2.219238281250000000e-01
2.133789062500000000e-01
2.230224609375000000e-01
2.342529296875000000e-01
2.203369140625000000e-01
2.229003906250000000e-01
2.266845703125000000e-01
2.204589843750000000e-01
2.216796875000000000e-01
2.230224609375000000e-01
2.204589843750000000e-01
2.193603515625000000e-01
2.219238281250000000e-01
2.250976562500000000e-01
2.280273437500000000e-01
2.231445312500000000e-01
2.204589843750000000e-01
2.169189453125000000e-01
2.226562500000000000e-01
2.211914062500000000e-01
2.187500000000000000e-01
2.196044921875000000e-01
2.191162109375000000e-01
2.200927734375000000e-01
2.211914062500000000e-01
2.163085937500000000e-01
2.160644531250000000e-01
2.236328125000000000e-01
2.136230468750000000e-01
2.208251953125000000e-01
2.158203125000000000e-01
2.242431640625000000e-01
2.183837890625000000e-01
2.186279296875000000e-01
2.220458984375000000e-01
2.189941406250000000e-01
2.160644531250000000e-01
2.144775390625000000e-01
2.159423828125000000e-01
2.237548828125000000e-01
2.268066406250000000e-01
2.197265625000000000e-01
2.182617187500000000e-01
2.202148437500000000e-01
2.208251953125000000e-01
2.207031250000000000e-01
2.257080078125000000e-01
2.219238281250000000e-01
2.237548828125000000e-01
2.171630859375000000e-01
2.239990234375000000e-01
2.152099609375000000e-01
2.131347656250000000e-01
2.181396484375000000e-01
2.261962890625000000e-01
2.214355468750000000e-01
2.226562500000000000e-01
2.214355468750000000e-01
2.178955078125000000e-01
2.263183593750000000e-01
2.153320312500000000e-01
2.130126953125000000e-01
2.215576171875000000e-01
2.214355468750000000e-01
2.164306640625000000e-01
2.269287109375000000e-01
2.218017578125000000e-01
2.135009765625000000e-01
2.169189453125000000e-01
2.230224609375000000e-01
2.232666015625000000e-01
2.172851562500000000e-01
2.238769531250000000e-01
2.252197265625000000e-01
2.197265625000000000e-01
2.177734375000000000e-01
2.204589843750000000e-01
2.153320312500000000e-01
2.149658203125000000e-01
2.171630859375000000e-01
2.135009765625000000e-01
2.183837890625000000e-01
2.178955078125000000e-01
2.207031250000000000e-01
2.181396484375000000e-01
2.198486328125000000e-01
2.144775390625000000e-01
2.186279296875000000e-01
2.196044921875000000e-01
2.170410156250000000e-01
2.215576171875000000e-01
2.124023437500000000e-01
2.166748046875000000e-01
2.199707031250000000e-01
2.237548828125000000e-01
2.185058593750000000e-01
2.263183593750000000e-01
2.167968750000000000e-01
2.166748046875000000e-01
2.175292968750000000e-01
2.163085937500000000e-01
2.186279296875000000e-01
2.178955078125000000e-01
2.181396484375000000e-01
2.211914062500000000e-01
2.249755859375000000e-01
2.227783203125000000e-01
2.149658203125000000e-01
2.214355468750000000e-01
2.227783203125000000e-01
2.235107421875000000e-01
2.253417968750000000e-01
2.185058593750000000e-01
2.185058593750000000e-01
2.233886718750000000e-01
2.130126953125000000e-01
2.226562500000000000e-01
2.215576171875000000e-01
2.160644531250000000e-01
2.266845703125000000e-01
2.174072265625000000e-01
2.149658203125000000e-01
2.327880859375000000e-01
2.183837890625000000e-01
2.186279296875000000e-01
2.192382812500000000e-01
2.231445312500000000e-01
2.248535156250000000e-01
2.252197265625000000e-01
2.185058593750000000e-01
2.191162109375000000e-01
2.156982421875000000e-01
2.185058593750000000e-01
2.176513671875000000e-01
2.249755859375000000e-01
2.170410156250000000e-01
2.161865234375000000e-01
2.309570312500000000e-01
2.287597656250000000e-01
2.263183593750000000e-01
2.189941406250000000e-01
2.127685546875000000e-01
2.132568359375000000e-01
2.141113281250000000e-01
2.169189453125000000e-01
2.276611328125000000e-01
2.166748046875000000e-01
2.189941406250000000e-01
2.227783203125000000e-01
2.204589843750000000e-01
2.181396484375000000e-01
2.143554687500000000e-01
2.247314453125000000e-01
2.220458984375000000e-01
2.231445312500000000e-01
2.196044921875000000e-01
2.132568359375000000e-01
2.160644531250000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.147216796875000000e-01
2.270507812500000000e-01
2.207031250000000000e-01
2.181396484375000000e-01
2.198486328125000000e-01
2.098388671875000000e-01
2.208251953125000000e-01
2.222900390625000000e-01
2.213134765625000000e-01
2.249755859375000000e-01
2.236328125000000000e-01
2.203369140625000000e-01
2.243652343750000000e-01
2.166748046875000000e-01
2.226562500000000000e-01
2.229003906250000000e-01
2.145996093750000000e-01
2.183837890625000000e-01
2.194824218750000000e-01
2.239990234375000000e-01
2.171630859375000000e-01
2.224121093750000000e-01
2.216796875000000000e-01
2.224121093750000000e-01
2.150878906250000000e-01
2.232666015625000000e-01
2.271728515625000000e-01
2.141113281250000000e-01
2.135009765625000000e-01
2.237548828125000000e-01
2.141113281250000000e-01
2.204589843750000000e-01
2.248535156250000000e-01
2.257080078125000000e-01
2.214355468750000000e-01
2.176513671875000000e-01
2.135009765625000000e-01
2.242431640625000000e-01
2.237548828125000000e-01
2.205810546875000000e-01
2.198486328125000000e-01
2.214355468750000000e-01
2.211914062500000000e-01
2.180175781250000000e-01
2.268066406250000000e-01
2.167968750000000000e-01
2.238769531250000000e-01
2.130126953125000000e-01
2.185058593750000000e-01
2.145996093750000000e-01
2.191162109375000000e-01
2.248535156250000000e-01
2.194824218750000000e-01
2.257080078125000000e-01
2.188720703125000000e-01
2.252197265625000000e-01
2.194824218750000000e-01
2.194824218750000000e-01
2.191162109375000000e-01
2.200927734375000000e-01
2.141113281250000000e-01
2.213134765625000000e-01
2.231445312500000000e-01
2.203369140625000000e-01
2.169189453125000000e-01
2.260742187500000000e-01
2.167968750000000000e-01
2.220458984375000000e-01
2.171630859375000000e-01
2.169189453125000000e-01
2.224121093750000000e-01
2.287597656250000000e-01
2.202148437500000000e-01
2.224121093750000000e-01
2.094726562500000000e-01
2.192382812500000000e-01
2.187500000000000000e-01
2.197265625000000000e-01
2.199707031250000000e-01
2.268066406250000000e-01
2.264404296875000000e-01
2.170410156250000000e-01
2.199707031250000000e-01
2.147216796875000000e-01
2.252197265625000000e-01
2.244873046875000000e-01
2.231445312500000000e-01
2.182617187500000000e-01
2.220458984375000000e-01
2.135009765625000000e-01
2.204589843750000000e-01
2.244873046875000000e-01
2.203369140625000000e-01
2.192382812500000000e-01
2.222900390625000000e-01
2.132568359375000000e-01
2.211914062500000000e-01
2.221679687500000000e-01
2.246093750000000000e-01
2.204589843750000000e-01
2.322998046875000000e-01
2.235107421875000000e-01
2.274169921875000000e-01
2.218017578125000000e-01
2.182617187500000000e-01
2.191162109375000000e-01
2.193603515625000000e-01
2.268066406250000000e-01
2.176513671875000000e-01
2.291259765625000000e-01
2.225341796875000000e-01
2.242431640625000000e-01
2.170410156250000000e-01
2.175292968750000000e-01
2.225341796875000000e-01
2.215576171875000000e-01
2.230224609375000000e-01
2.176513671875000000e-01
2.170410156250000000e-01
2.197265625000000000e-01
2.280273437500000000e-01
2.260742187500000000e-01
2.156982421875000000e-01
2.288818359375000000e-01
2.242431640625000000e-01
2.231445312500000000e-01
2.175292968750000000e-01
2.299804687500000000e-01
2.268066406250000000e-01
2.231445312500000000e-01
2.209472656250000000e-01
2.166748046875000000e-01
2.265625000000000000e-01
2.126464843750000000e-01
2.194824218750000000e-01
2.164306640625000000e-01
2.178955078125000000e-01
2.264404296875000000e-01
2.238769531250000000e-01
2.281494140625000000e-01
2.362060546875000000e-01
2.222900390625000000e-01
2.230224609375000000e-01
2.227783203125000000e-01
2.185058593750000000e-01
2.226562500000000000e-01
2.290039062500000000e-01
2.164306640625000000e-01
2.261962890625000000e-01
2.178955078125000000e-01
2.250976562500000000e-01
2.203369140625000000e-01
2.155761718750000000e-01
2.166748046875000000e-01
2.248535156250000000e-01
2.236328125000000000e-01
2.172851562500000000e-01
2.152099609375000000e-01
2.172851562500000000e-01
2.171630859375000000e-01
2.248535156250000000e-01
2.233886718750000000e-01
2.215576171875000000e-01
2.218017578125000000e-01
2.229003906250000000e-01
2.187500000000000000e-01
2.202148437500000000e-01
2.213134765625000000e-01
2.167968750000000000e-01
2.191162109375000000e-01
2.215576171875000000e-01
2.192382812500000000e-01
2.089843750000000000e-01
2.232666015625000000e-01
2.276611328125000000e-01
2.176513671875000000e-01
2.154541015625000000e-01
2.149658203125000000e-01
2.235107421875000000e-01
2.283935546875000000e-01
2.198486328125000000e-01
2.266845703125000000e-01
2.226562500000000000e-01
2.232666015625000000e-01
2.171630859375000000e-01
2.187500000000000000e-01
2.252197265625000000e-01
2.167968750000000000e-01
2.148437500000000000e-01
2.170410156250000000e-01
2.252197265625000000e-01
2.276611328125000000e-01
2.130126953125000000e-01
2.156982421875000000e-01
2.231445312500000000e-01
2.177734375000000000e-01
2.285156250000000000e-01
2.167968750000000000e-01
2.199707031250000000e-01
2.205810546875000000e-01
2.215576171875000000e-01
2.209472656250000000e-01
2.214355468750000000e-01
2.208251953125000000e-01
2.202148437500000000e-01
2.131347656250000000e-01
2.187500000000000000e-01
2.255859375000000000e-01
2.290039062500000000e-01
2.192382812500000000e-01
2.182617187500000000e-01
2.187500000000000000e-01
2.155761718750000000e-01
2.216796875000000000e-01
2.279052734375000000e-01
2.181396484375000000e-01
2.114257812500000000e-01
2.209472656250000000e-01
2.263183593750000000e-01
2.137451171875000000e-01
2.030029296875000000e-01
2.236328125000000000e-01
2.213134765625000000e-01
2.266845703125000000e-01
2.292480468750000000e-01
2.181396484375000000e-01
2.182617187500000000e-01
2.209472656250000000e-01
2.150878906250000000e-01
2.282714843750000000e-01
2.171630859375000000e-01
2.225341796875000000e-01
2.197265625000000000e-01
2.210693359375000000e-01
2.219238281250000000e-01
2.247314453125000000e-01
2.225341796875000000e-01
2.451171875000000000e-01
2.215576171875000000e-01
2.142333984375000000e-01
2.275390625000000000e-01
2.191162109375000000e-01
2.216796875000000000e-01
2.304687500000000000e-01
2.215576171875000000e-01
2.180175781250000000e-01
2.205810546875000000e-01
2.197265625000000000e-01
2.274169921875000000e-01
2.164306640625000000e-01
2.170410156250000000e-01
2.335205078125000000e-01
2.292480468750000000e-01
2.221679687500000000e-01
2.175292968750000000e-01
2.175292968750000000e-01
2.231445312500000000e-01
2.259521484375000000e-01
2.229003906250000000e-01
2.236328125000000000e-01
2.147216796875000000e-01
2.233886718750000000e-01
2.231445312500000000e-01
2.211914062500000000e-01
2.221679687500000000e-01
2.218017578125000000e-01
2.193603515625000000e-01
2.268066406250000000e-01
2.215576171875000000e-01
2.209472656250000000e-01
2.209472656250000000e-01
2.211914062500000000e-01
2.167968750000000000e-01
2.220458984375000000e-01
2.211914062500000000e-01
2.230224609375000000e-01
2.153320312500000000e-01
2.237548828125000000e-01
2.180175781250000000e-01
2.187500000000000000e-01
2.199707031250000000e-01
2.263183593750000000e-01
2.230224609375000000e-01
2.250976562500000000e-01
2.225341796875000000e-01
2.225341796875000000e-01
2.365722656250000000e-01
2.239990234375000000e-01
2.194824218750000000e-01
2.120361328125000000e-01
2.180175781250000000e-01
2.239990234375000000e-01
2.177734375000000000e-01
2.321777343750000000e-01
2.250976562500000000e-01
2.192382812500000000e-01
2.268066406250000000e-01
2.207031250000000000e-01
2.199707031250000000e-01
2.147216796875000000e-01
2.164306640625000000e-01
2.214355468750000000e-01
2.232666015625000000e-01
2.181396484375000000e-01
2.215576171875000000e-01
2.181396484375000000e-01
2.282714843750000000e-01
2.172851562500000000e-01
2.172851562500000000e-01
2.222900390625000000e-01
2.226562500000000000e-01
2.174072265625000000e-01
2.183837890625000000e-01
2.197265625000000000e-01
2.176513671875000000e-01
2.239990234375000000e-01
2.170410156250000000e-01
2.218017578125000000e-01
2.172851562500000000e-01
2.208251953125000000e-01
2.248535156250000000e-01
2.204589843750000000e-01
2.166748046875000000e-01
2.235107421875000000e-01
2.218017578125000000e-01
2.243652343750000000e-01
2.243652343750000000e-01
2.226562500000000000e-01
2.189941406250000000e-01
2.216796875000000000e-01
2.171630859375000000e-01
2.155761718750000000e-01
2.270507812500000000e-01
2.199707031250000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.302246093750000000e-01
2.239990234375000000e-01
2.122802734375000000e-01
2.128906250000000000e-01
2.215576171875000000e-01
2.255859375000000000e-01
2.153320312500000000e-01
2.137451171875000000e-01
2.207031250000000000e-01
2.208251953125000000e-01
2.229003906250000000e-01
2.161865234375000000e-01
2.216796875000000000e-01
2.215576171875000000e-01
2.277832031250000000e-01
2.175292968750000000e-01
2.199707031250000000e-01
2.200927734375000000e-01
2.180175781250000000e-01
2.176513671875000000e-01
2.274169921875000000e-01
2.189941406250000000e-01
2.235107421875000000e-01
2.242431640625000000e-01
2.197265625000000000e-01
2.188720703125000000e-01
2.145996093750000000e-01
2.257080078125000000e-01
2.233886718750000000e-01
2.197265625000000000e-01
2.185058593750000000e-01
2.196044921875000000e-01
2.199707031250000000e-01
2.188720703125000000e-01
2.216796875000000000e-01
2.194824218750000000e-01
2.247314453125000000e-01
2.160644531250000000e-01
2.188720703125000000e-01
2.227783203125000000e-01
2.219238281250000000e-01
2.200927734375000000e-01
2.199707031250000000e-01
2.161865234375000000e-01
2.176513671875000000e-01
2.197265625000000000e-01
2.115478515625000000e-01
2.199707031250000000e-01
2.241210937500000000e-01
2.214355468750000000e-01
2.220458984375000000e-01
2.159423828125000000e-01
2.211914062500000000e-01
2.232666015625000000e-01
2.143554687500000000e-01
2.181396484375000000e-01
2.242431640625000000e-01
2.220458984375000000e-01
2.219238281250000000e-01
2.203369140625000000e-01
2.216796875000000000e-01
2.164306640625000000e-01
2.246093750000000000e-01
2.165527343750000000e-01
2.178955078125000000e-01
2.219238281250000000e-01
2.164306640625000000e-01
2.287597656250000000e-01
2.218017578125000000e-01
2.215576171875000000e-01
2.202148437500000000e-01
2.196044921875000000e-01
2.161865234375000000e-01
2.260742187500000000e-01
2.100830078125000000e-01
2.165527343750000000e-01
2.180175781250000000e-01
2.263183593750000000e-01
2.176513671875000000e-01
2.161865234375000000e-01
2.175292968750000000e-01
2.167968750000000000e-01
2.176513671875000000e-01
2.250976562500000000e-01
2.165527343750000000e-01
2.199707031250000000e-01
2.208251953125000000e-01
2.164306640625000000e-01
2.257080078125000000e-01
2.174072265625000000e-01
2.147216796875000000e-01
2.246093750000000000e-01
2.163085937500000000e-01
2.229003906250000000e-01
2.244873046875000000e-01
2.177734375000000000e-01
2.176513671875000000e-01
2.180175781250000000e-01
2.216796875000000000e-01
2.175292968750000000e-01
2.268066406250000000e-01
2.188720703125000000e-01
2.208251953125000000e-01
2.229003906250000000e-01
2.236328125000000000e-01
2.291259765625000000e-01
2.164306640625000000e-01
2.235107421875000000e-01
2.199707031250000000e-01
2.226562500000000000e-01
2.226562500000000000e-01
2.221679687500000000e-01
2.125244140625000000e-01
2.150878906250000000e-01
2.205810546875000000e-01
2.186279296875000000e-01
2.177734375000000000e-01
2.141113281250000000e-01
2.254638671875000000e-01
2.210693359375000000e-01
2.254638671875000000e-01
2.248535156250000000e-01
2.260742187500000000e-01
2.207031250000000000e-01
2.244873046875000000e-01
2.197265625000000000e-01
2.174072265625000000e-01
2.199707031250000000e-01
2.216796875000000000e-01
2.161865234375000000e-01
2.143554687500000000e-01
2.147216796875000000e-01
2.160644531250000000e-01
2.187500000000000000e-01
2.221679687500000000e-01
2.207031250000000000e-01
2.226562500000000000e-01
2.160644531250000000e-01
2.257080078125000000e-01
2.202148437500000000e-01
2.213134765625000000e-01
2.161865234375000000e-01
2.144775390625000000e-01
2.224121093750000000e-01
2.182617187500000000e-01
2.163085937500000000e-01
2.269287109375000000e-01
2.163085937500000000e-01
2.255859375000000000e-01
2.266845703125000000e-01
2.177734375000000000e-01
2.145996093750000000e-01
2.186279296875000000e-01
2.154541015625000000e-01
2.156982421875000000e-01
2.280273437500000000e-01
2.260742187500000000e-01
2.126464843750000000e-01
2.144775390625000000e-01
2.280273437500000000e-01
2.248535156250000000e-01
2.248535156250000000e-01
2.220458984375000000e-01
2.160644531250000000e-01
2.220458984375000000e-01
2.182617187500000000e-01
2.182617187500000000e-01
2.225341796875000000e-01
2.144775390625000000e-01
2.183837890625000000e-01
2.219238281250000000e-01
2.169189453125000000e-01
2.180175781250000000e-01
2.136230468750000000e-01
2.210693359375000000e-01
2.229003906250000000e-01
2.187500000000000000e-01
2.280273437500000000e-01
2.243652343750000000e-01
2.213134765625000000e-01
2.143554687500000000e-01
2.192382812500000000e-01
2.152099609375000000e-01
2.170410156250000000e-01
2.158203125000000000e-01
2.182617187500000000e-01
2.130126953125000000e-01
2.145996093750000000e-01
2.192382812500000000e-01
2.136230468750000000e-01
2.363281250000000000e-01
2.196044921875000000e-01
2.169189453125000000e-01
2.233886718750000000e-01
2.230224609375000000e-01
2.222900390625000000e-01
2.126464843750000000e-01
2.194824218750000000e-01
2.246093750000000000e-01
2.161865234375000000e-01
2.187500000000000000e-01
2.172851562500000000e-01
2.248535156250000000e-01
2.161865234375000000e-01
2.252197265625000000e-01
2.172851562500000000e-01
2.257080078125000000e-01
2.243652343750000000e-01
2.229003906250000000e-01
2.322998046875000000e-01
2.253417968750000000e-01
2.187500000000000000e-01
2.244873046875000000e-01
2.218017578125000000e-01
2.235107421875000000e-01
2.189941406250000000e-01
2.246093750000000000e-01
2.187500000000000000e-01
2.155761718750000000e-01
2.192382812500000000e-01
2.185058593750000000e-01
2.137451171875000000e-01
2.109375000000000000e-01
2.237548828125000000e-01
2.181396484375000000e-01
2.210693359375000000e-01
2.297363281250000000e-01
2.207031250000000000e-01
2.126464843750000000e-01
2.243652343750000000e-01
2.189941406250000000e-01
2.188720703125000000e-01
2.189941406250000000e-01
2.177734375000000000e-01
2.239990234375000000e-01
2.244873046875000000e-01
2.216796875000000000e-01
2.177734375000000000e-01
2.226562500000000000e-01
2.202148437500000000e-01
2.214355468750000000e-01
2.166748046875000000e-01
2.197265625000000000e-01
2.227783203125000000e-01
2.191162109375000000e-01
2.210693359375000000e-01
2.174072265625000000e-01
2.244873046875000000e-01
2.210693359375000000e-01
2.239990234375000000e-01
2.298583984375000000e-01
2.235107421875000000e-01
2.189941406250000000e-01
2.231445312500000000e-01
2.171630859375000000e-01
2.197265625000000000e-01
2.220458984375000000e-01
2.219238281250000000e-01
2.200927734375000000e-01
2.182617187500000000e-01
2.198486328125000000e-01
2.258300781250000000e-01
2.241210937500000000e-01
2.250976562500000000e-01
2.159423828125000000e-01
2.177734375000000000e-01
2.241210937500000000e-01
2.155761718750000000e-01
2.150878906250000000e-01
2.232666015625000000e-01
2.239990234375000000e-01
2.244873046875000000e-01
2.213134765625000000e-01
2.188720703125000000e-01
2.210693359375000000e-01
2.236328125000000000e-01
2.204589843750000000e-01
2.181396484375000000e-01
2.207031250000000000e-01
2.220458984375000000e-01
2.132568359375000000e-01
2.144775390625000000e-01
2.285156250000000000e-01
2.199707031250000000e-01
2.183837890625000000e-01
2.152099609375000000e-01
2.160644531250000000e-01
2.292480468750000000e-01
2.210693359375000000e-01
2.259521484375000000e-01
2.222900390625000000e-01
2.280273437500000000e-01
2.293701171875000000e-01
2.207031250000000000e-01
2.106933593750000000e-01
2.191162109375000000e-01
2.266845703125000000e-01
2.219238281250000000e-01
2.260742187500000000e-01
2.214355468750000000e-01
2.209472656250000000e-01
2.160644531250000000e-01
2.304687500000000000e-01
2.299804687500000000e-01
2.249755859375000000e-01
2.167968750000000000e-01
2.218017578125000000e-01
2.266845703125000000e-01
2.156982421875000000e-01
2.148437500000000000e-01
2.303466796875000000e-01
2.231445312500000000e-01
2.235107421875000000e-01
2.161865234375000000e-01
2.188720703125000000e-01
2.115478515625000000e-01
2.215576171875000000e-01
2.224121093750000000e-01
2.180175781250000000e-01
2.208251953125000000e-01
2.208251953125000000e-01
2.127685546875000000e-01
2.246093750000000000e-01
2.319335937500000000e-01
2.198486328125000000e-01
2.246093750000000000e-01
2.141113281250000000e-01
2.175292968750000000e-01
2.187500000000000000e-01
2.189941406250000000e-01
2.216796875000000000e-01
2.312011718750000000e-01
2.144775390625000000e-01
2.185058593750000000e-01
2.197265625000000000e-01
2.170410156250000000e-01
2.176513671875000000e-01
2.163085937500000000e-01
2.158203125000000000e-01
2.286376953125000000e-01
2.160644531250000000e-01
2.149658203125000000e-01
2.274169921875000000e-01
2.207031250000000000e-01
2.115478515625000000e-01
2.287597656250000000e-01
2.236328125000000000e-01
2.203369140625000000e-01
2.189941406250000000e-01
2.196044921875000000e-01
2.208251953125000000e-01
2.175292968750000000e-01
2.218017578125000000e-01
2.204589843750000000e-01
2.181396484375000000e-01
2.235107421875000000e-01
2.159423828125000000e-01
2.225341796875000000e-01
2.133789062500000000e-01
2.287597656250000000e-01
2.182617187500000000e-01
2.175292968750000000e-01
2.338867187500000000e-01
2.192382812500000000e-01
2.188720703125000000e-01
2.225341796875000000e-01
2.191162109375000000e-01
2.178955078125000000e-01
2.218017578125000000e-01
2.194824218750000000e-01
2.159423828125000000e-01
2.166748046875000000e-01
2.210693359375000000e-01
2.137451171875000000e-01
2.246093750000000000e-01
2.197265625000000000e-01
2.225341796875000000e-01
2.198486328125000000e-01
2.205810546875000000e-01
2.149658203125000000e-01
2.309570312500000000e-01
2.221679687500000000e-01
2.303466796875000000e-01
2.210693359375000000e-01
2.478027343750000000e-01
2.177734375000000000e-01
2.231445312500000000e-01
2.207031250000000000e-01
2.197265625000000000e-01
2.177734375000000000e-01
2.165527343750000000e-01
2.181396484375000000e-01
2.254638671875000000e-01
2.246093750000000000e-01
2.249755859375000000e-01
2.191162109375000000e-01
2.163085937500000000e-01
2.239990234375000000e-01
2.208251953125000000e-01
2.260742187500000000e-01
2.191162109375000000e-01
2.193603515625000000e-01
2.175292968750000000e-01
2.166748046875000000e-01
2.154541015625000000e-01
2.225341796875000000e-01
2.207031250000000000e-01
2.246093750000000000e-01
2.149658203125000000e-01
2.268066406250000000e-01
2.154541015625000000e-01
2.156982421875000000e-01
2.159423828125000000e-01
2.303466796875000000e-01
2.216796875000000000e-01
2.218017578125000000e-01
2.198486328125000000e-01
2.243652343750000000e-01
2.260742187500000000e-01
2.237548828125000000e-01
2.171630859375000000e-01
2.349853515625000000e-01
2.202148437500000000e-01
2.219238281250000000e-01
2.238769531250000000e-01
2.196044921875000000e-01
2.180175781250000000e-01
2.148437500000000000e-01
2.225341796875000000e-01
2.172851562500000000e-01
2.158203125000000000e-01
2.241210937500000000e-01
2.161865234375000000e-01
2.236328125000000000e-01
2.270507812500000000e-01
2.200927734375000000e-01
2.209472656250000000e-01
2.246093750000000000e-01
2.186279296875000000e-01
2.215576171875000000e-01
2.149658203125000000e-01
2.122802734375000000e-01
2.270507812500000000e-01
2.150878906250000000e-01
2.226562500000000000e-01
2.247314453125000000e-01
2.148437500000000000e-01
2.092285156250000000e-01
2.225341796875000000e-01
2.243652343750000000e-01
2.156982421875000000e-01
2.192382812500000000e-01
2.191162109375000000e-01
2.209472656250000000e-01
2.219238281250000000e-01
2.236328125000000000e-01
2.265625000000000000e-01
2.193603515625000000e-01
2.233886718750000000e-01
2.191162109375000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.200927734375000000e-01
2.175292968750000000e-01
2.145996093750000000e-01
2.205810546875000000e-01
2.169189453125000000e-01
2.222900390625000000e-01
2.232666015625000000e-01
2.193603515625000000e-01
2.165527343750000000e-01
2.231445312500000000e-01
2.183837890625000000e-01
2.130126953125000000e-01
2.186279296875000000e-01
2.231445312500000000e-01
2.218017578125000000e-01
2.191162109375000000e-01
2.241210937500000000e-01
2.258300781250000000e-01
2.279052734375000000e-01
2.177734375000000000e-01
2.216796875000000000e-01
2.222900390625000000e-01
2.219238281250000000e-01
2.132568359375000000e-01
2.226562500000000000e-01
2.154541015625000000e-01
2.186279296875000000e-01
2.342529296875000000e-01
2.213134765625000000e-01
2.248535156250000000e-01
2.188720703125000000e-01
2.170410156250000000e-01
2.233886718750000000e-01
2.226562500000000000e-01
2.221679687500000000e-01
2.182617187500000000e-01
2.111816406250000000e-01
2.180175781250000000e-01
2.192382812500000000e-01
2.246093750000000000e-01
2.210693359375000000e-01
2.144775390625000000e-01
2.199707031250000000e-01
2.170410156250000000e-01
2.166748046875000000e-01
2.216796875000000000e-01
2.216796875000000000e-01
2.167968750000000000e-01
2.178955078125000000e-01
2.152099609375000000e-01
2.248535156250000000e-01
2.205810546875000000e-01
2.155761718750000000e-01
2.235107421875000000e-01
2.229003906250000000e-01
2.196044921875000000e-01
2.213134765625000000e-01
2.177734375000000000e-01
2.182617187500000000e-01
2.316894531250000000e-01
2.274169921875000000e-01
2.246093750000000000e-01
2.211914062500000000e-01
2.282714843750000000e-01
2.235107421875000000e-01
2.160644531250000000e-01
2.113037109375000000e-01
2.253417968750000000e-01
2.222900390625000000e-01
2.169189453125000000e-01
2.182617187500000000e-01
2.155761718750000000e-01
2.221679687500000000e-01
2.230224609375000000e-01
2.180175781250000000e-01
2.165527343750000000e-01
2.172851562500000000e-01
2.209472656250000000e-01
2.268066406250000000e-01
2.203369140625000000e-01
2.188720703125000000e-01
2.281494140625000000e-01
2.177734375000000000e-01
2.200927734375000000e-01
2.197265625000000000e-01
2.139892578125000000e-01
2.207031250000000000e-01
2.236328125000000000e-01
2.191162109375000000e-01
2.189941406250000000e-01
2.180175781250000000e-01
2.196044921875000000e-01
2.204589843750000000e-01
2.180175781250000000e-01
2.221679687500000000e-01
2.236328125000000000e-01
2.233886718750000000e-01
2.133789062500000000e-01
2.204589843750000000e-01
2.186279296875000000e-01
2.216796875000000000e-01
2.164306640625000000e-01
2.194824218750000000e-01
2.194824218750000000e-01
2.266845703125000000e-01
2.203369140625000000e-01
2.301025390625000000e-01
2.211914062500000000e-01
2.194824218750000000e-01
2.178955078125000000e-01
2.161865234375000000e-01
2.132568359375000000e-01
2.208251953125000000e-01
2.203369140625000000e-01
2.181396484375000000e-01
2.156982421875000000e-01
2.202148437500000000e-01
2.189941406250000000e-01
2.243652343750000000e-01
2.150878906250000000e-01
2.199707031250000000e-01
2.186279296875000000e-01
2.224121093750000000e-01
2.171630859375000000e-01
2.166748046875000000e-01
2.244873046875000000e-01
2.205810546875000000e-01
2.165527343750000000e-01
2.189941406250000000e-01
2.187500000000000000e-01
2.213134765625000000e-01
2.275390625000000000e-01
2.214355468750000000e-01
2.094726562500000000e-01
2.244873046875000000e-01
2.229003906250000000e-01
2.120361328125000000e-01
2.218017578125000000e-01
2.178955078125000000e-01
2.171630859375000000e-01
2.175292968750000000e-01
2.174072265625000000e-01
2.156982421875000000e-01
2.172851562500000000e-01
2.189941406250000000e-01
2.169189453125000000e-01
2.138671875000000000e-01
2.268066406250000000e-01
2.269287109375000000e-01
2.208251953125000000e-01
2.193603515625000000e-01
2.198486328125000000e-01
2.230224609375000000e-01
2.227783203125000000e-01
2.220458984375000000e-01
2.200927734375000000e-01
2.187500000000000000e-01
2.310791015625000000e-01
2.175292968750000000e-01
2.207031250000000000e-01
2.126464843750000000e-01
2.207031250000000000e-01
2.169189453125000000e-01
2.218017578125000000e-01
2.182617187500000000e-01
2.172851562500000000e-01
2.239990234375000000e-01
2.237548828125000000e-01
2.203369140625000000e-01
2.227783203125000000e-01
2.182617187500000000e-01
2.230224609375000000e-01
2.236328125000000000e-01
2.194824218750000000e-01
2.165527343750000000e-01
2.204589843750000000e-01
2.183837890625000000e-01
2.280273437500000000e-01
2.279052734375000000e-01
2.196044921875000000e-01
2.185058593750000000e-01
2.164306640625000000e-01
2.258300781250000000e-01
2.166748046875000000e-01
2.127685546875000000e-01
2.104492187500000000e-01
2.208251953125000000e-01
2.202148437500000000e-01
2.216796875000000000e-01
2.165527343750000000e-01
2.181396484375000000e-01
2.116699218750000000e-01
2.290039062500000000e-01
2.194824218750000000e-01
2.149658203125000000e-01
2.187500000000000000e-01
2.218017578125000000e-01
2.252197265625000000e-01
2.199707031250000000e-01
2.199707031250000000e-01
2.235107421875000000e-01
2.216796875000000000e-01
2.193603515625000000e-01
2.169189453125000000e-01
2.166748046875000000e-01
2.231445312500000000e-01
2.171630859375000000e-01
2.177734375000000000e-01
2.330322265625000000e-01
2.244873046875000000e-01
2.187500000000000000e-01
2.263183593750000000e-01
2.236328125000000000e-01
2.269287109375000000e-01
2.182617187500000000e-01
2.263183593750000000e-01
2.186279296875000000e-01
2.143554687500000000e-01
2.214355468750000000e-01
2.214355468750000000e-01
2.221679687500000000e-01
2.221679687500000000e-01
2.224121093750000000e-01
2.232666015625000000e-01
2.209472656250000000e-01
2.175292968750000000e-01
2.229003906250000000e-01
2.208251953125000000e-01
2.286376953125000000e-01
2.188720703125000000e-01
2.139892578125000000e-01
2.226562500000000000e-01
2.138671875000000000e-01
2.237548828125000000e-01
2.198486328125000000e-01
2.194824218750000000e-01
2.166748046875000000e-01
2.292480468750000000e-01
2.236328125000000000e-01
2.293701171875000000e-01
2.174072265625000000e-01
2.252197265625000000e-01
2.319335937500000000e-01
2.141113281250000000e-01
2.210693359375000000e-01
2.226562500000000000e-01
2.221679687500000000e-01
2.238769531250000000e-01
2.249755859375000000e-01
2.198486328125000000e-01
2.210693359375000000e-01
2.196044921875000000e-01
2.275390625000000000e-01
2.232666015625000000e-01
2.133789062500000000e-01
2.202148437500000000e-01
2.232666015625000000e-01
2.192382812500000000e-01
2.231445312500000000e-01
2.224121093750000000e-01
2.222900390625000000e-01
2.213134765625000000e-01
2.153320312500000000e-01
2.208251953125000000e-01
2.155761718750000000e-01
2.219238281250000000e-01
2.183837890625000000e-01
2.169189453125000000e-01
2.268066406250000000e-01
2.175292968750000000e-01
2.188720703125000000e-01
2.233886718750000000e-01
2.225341796875000000e-01
2.227783203125000000e-01
2.242431640625000000e-01
2.277832031250000000e-01
2.260742187500000000e-01
2.253417968750000000e-01
2.232666015625000000e-01
2.214355468750000000e-01
2.186279296875000000e-01
2.220458984375000000e-01
2.188720703125000000e-01
2.241210937500000000e-01
2.203369140625000000e-01
2.250976562500000000e-01
2.122802734375000000e-01
2.222900390625000000e-01
2.182617187500000000e-01
2.194824218750000000e-01
2.166748046875000000e-01
2.161865234375000000e-01
2.261962890625000000e-01
2.215576171875000000e-01
2.216796875000000000e-01
2.207031250000000000e-01
2.167968750000000000e-01
2.216796875000000000e-01
2.189941406250000000e-01
2.198486328125000000e-01
2.219238281250000000e-01
2.187500000000000000e-01
2.221679687500000000e-01
2.210693359375000000e-01
2.224121093750000000e-01
2.155761718750000000e-01
2.238769531250000000e-01
2.198486328125000000e-01
2.214355468750000000e-01
2.189941406250000000e-01
2.219238281250000000e-01
2.209472656250000000e-01
2.183837890625000000e-01
2.191162109375000000e-01
2.149658203125000000e-01
2.187500000000000000e-01
2.180175781250000000e-01
2.226562500000000000e-01
2.242431640625000000e-01
2.218017578125000000e-01
2.139892578125000000e-01
2.191162109375000000e-01
2.188720703125000000e-01
2.139892578125000000e-01
2.172851562500000000e-01
2.187500000000000000e-01
2.235107421875000000e-01
2.192382812500000000e-01
2.182617187500000000e-01
2.198486328125000000e-01
2.116699218750000000e-01
2.170410156250000000e-01
2.233886718750000000e-01
2.180175781250000000e-01
2.213134765625000000e-01
2.226562500000000000e-01
2.163085937500000000e-01
2.192382812500000000e-01
2.167968750000000000e-01
2.205810546875000000e-01
2.221679687500000000e-01
2.286376953125000000e-01
2.128906250000000000e-01
2.219238281250000000e-01
2.358398437500000000e-01
2.211914062500000000e-01
2.203369140625000000e-01
2.215576171875000000e-01
2.042236328125000000e-01
2.221679687500000000e-01
2.170410156250000000e-01
2.177734375000000000e-01
2.194824218750000000e-01
2.186279296875000000e-01
2.152099609375000000e-01
2.159423828125000000e-01
2.156982421875000000e-01
2.236328125000000000e-01
2.182617187500000000e-01
2.143554687500000000e-01
2.247314453125000000e-01
2.164306640625000000e-01
2.265625000000000000e-01
2.194824218750000000e-01
2.182617187500000000e-01
2.199707031250000000e-01
2.185058593750000000e-01
2.166748046875000000e-01
2.214355468750000000e-01
2.175292968750000000e-01
2.218017578125000000e-01
2.204589843750000000e-01
2.148437500000000000e-01
2.222900390625000000e-01
2.250976562500000000e-01
2.160644531250000000e-01
2.213134765625000000e-01
2.207031250000000000e-01
2.269287109375000000e-01
2.183837890625000000e-01
2.171630859375000000e-01
2.219238281250000000e-01
2.222900390625000000e-01
2.200927734375000000e-01
2.203369140625000000e-01
2.218017578125000000e-01
2.194824218750000000e-01
2.183837890625000000e-01
2.208251953125000000e-01
2.197265625000000000e-01
2.159423828125000000e-01
2.211914062500000000e-01
2.172851562500000000e-01
2.176513671875000000e-01
2.214355468750000000e-01
2.265625000000000000e-01
2.116699218750000000e-01
2.158203125000000000e-01
2.250976562500000000e-01
2.268066406250000000e-01
2.419433593750000000e-01
2.172851562500000000e-01
2.181396484375000000e-01
2.258300781250000000e-01
2.120361328125000000e-01
2.197265625000000000e-01
2.187500000000000000e-01
2.231445312500000000e-01
2.249755859375000000e-01
2.196044921875000000e-01
2.208251953125000000e-01
2.237548828125000000e-01
2.210693359375000000e-01
2.207031250000000000e-01
2.238769531250000000e-01
2.161865234375000000e-01
2.326660156250000000e-01
2.213134765625000000e-01
2.186279296875000000e-01
2.171630859375000000e-01
2.216796875000000000e-01
2.211914062500000000e-01
2.229003906250000000e-01
2.263183593750000000e-01
2.216796875000000000e-01
2.229003906250000000e-01
2.193603515625000000e-01
2.263183593750000000e-01
2.208251953125000000e-01
2.186279296875000000e-01
2.226562500000000000e-01
2.188720703125000000e-01
2.227783203125000000e-01
2.183837890625000000e-01
2.248535156250000000e-01
2.185058593750000000e-01
2.224121093750000000e-01
2.180175781250000000e-01
2.241210937500000000e-01
2.227783203125000000e-01
2.233886718750000000e-01
2.197265625000000000e-01
2.181396484375000000e-01
2.207031250000000000e-01
2.229003906250000000e-01
2.219238281250000000e-01
2.192382812500000000e-01
2.205810546875000000e-01
2.239990234375000000e-01
2.166748046875000000e-01
2.088623046875000000e-01
2.192382812500000000e-01
2.232666015625000000e-01
2.243652343750000000e-01
2.171630859375000000e-01
2.193603515625000000e-01
2.207031250000000000e-01
2.213134765625000000e-01
2.215576171875000000e-01
2.220458984375000000e-01
2.203369140625000000e-01
2.236328125000000000e-01
2.076416015625000000e-01
2.247314453125000000e-01
2.172851562500000000e-01
2.259521484375000000e-01
2.175292968750000000e-01
2.230224609375000000e-01
2.203369140625000000e-01
2.285156250000000000e-01
2.188720703125000000e-01
2.167968750000000000e-01
2.210693359375000000e-01
2.231445312500000000e-01
2.132568359375000000e-01
2.150878906250000000e-01
2.222900390625000000e-01
2.260742187500000000e-01
2.193603515625000000e-01
2.185058593750000000e-01
2.215576171875000000e-01
2.238769531250000000e-01
2.224121093750000000e-01
2.248535156250000000e-01
2.150878906250000000e-01
2.203369140625000000e-01
2.312011718750000000e-01
2.248535156250000000e-01
2.163085937500000000e-01
2.200927734375000000e-01
2.180175781250000000e-01
2.211914062500000000e-01
2.199707031250000000e-01
2.226562500000000000e-01
2.270507812500000000e-01
2.230224609375000000e-01
2.213134765625000000e-01
2.177734375000000000e-01
2.286376953125000000e-01
2.128906250000000000e-01
2.297363281250000000e-01
2.126464843750000000e-01
2.189941406250000000e-01
2.214355468750000000e-01
2.193603515625000000e-01
2.248535156250000000e-01
2.237548828125000000e-01
2.174072265625000000e-01
2.286376953125000000e-01
2.203369140625000000e-01
2.126464843750000000e-01
2.207031250000000000e-01
2.236328125000000000e-01
2.197265625000000000e-01
2.219238281250000000e-01
2.170410156250000000e-01
2.285156250000000000e-01
2.213134765625000000e-01
2.238769531250000000e-01
2.254638671875000000e-01
2.218017578125000000e-01
2.305908203125000000e-01
2.247314453125000000e-01
2.253417968750000000e-01
2.175292968750000000e-01
2.172851562500000000e-01
2.153320312500000000e-01
2.176513671875000000e-01
2.163085937500000000e-01
2.208251953125000000e-01
2.182617187500000000e-01
2.210693359375000000e-01
2.296142578125000000e-01
2.205810546875000000e-01
2.196044921875000000e-01
2.210693359375000000e-01
2.175292968750000000e-01
2.178955078125000000e-01
2.216796875000000000e-01
2.236328125000000000e-01
2.252197265625000000e-01
2.185058593750000000e-01
2.163085937500000000e-01
2.133789062500000000e-01
2.198486328125000000e-01
2.159423828125000000e-01
2.208251953125000000e-01
2.241210937500000000e-01
2.170410156250000000e-01
2.244873046875000000e-01
2.224121093750000000e-01
2.155761718750000000e-01
2.194824218750000000e-01
2.202148437500000000e-01
2.191162109375000000e-01
2.176513671875000000e-01
2.265625000000000000e-01
2.248535156250000000e-01
2.207031250000000000e-01
2.128906250000000000e-01
2.200927734375000000e-01
2.132568359375000000e-01
2.193603515625000000e-01
2.233886718750000000e-01
2.148437500000000000e-01
2.287597656250000000e-01
2.186279296875000000e-01
2.163085937500000000e-01
2.150878906250000000e-01
2.196044921875000000e-01
2.135009765625000000e-01
2.205810546875000000e-01
2.196044921875000000e-01
2.250976562500000000e-01
2.153320312500000000e-01
2.176513671875000000e-01
2.232666015625000000e-01
2.231445312500000000e-01
2.244873046875000000e-01
2.258300781250000000e-01
2.252197265625000000e-01
2.219238281250000000e-01
2.181396484375000000e-01
2.215576171875000000e-01
2.115478515625000000e-01
2.175292968750000000e-01
2.176513671875000000e-01
2.232666015625000000e-01
2.259521484375000000e-01
2.243652343750000000e-01
2.209472656250000000e-01
2.224121093750000000e-01
2.215576171875000000e-01
2.216796875000000000e-01
2.178955078125000000e-01
2.172851562500000000e-01
2.200927734375000000e-01
2.230224609375000000e-01
2.246093750000000000e-01
2.207031250000000000e-01
2.231445312500000000e-01
2.246093750000000000e-01
2.202148437500000000e-01
2.183837890625000000e-01
2.204589843750000000e-01
2.214355468750000000e-01
2.192382812500000000e-01
2.208251953125000000e-01
2.215576171875000000e-01
2.215576171875000000e-01
2.226562500000000000e-01
2.185058593750000000e-01
2.203369140625000000e-01
2.180175781250000000e-01
2.169189453125000000e-01
2.216796875000000000e-01
2.189941406250000000e-01
2.145996093750000000e-01
2.353515625000000000e-01
2.186279296875000000e-01
2.219238281250000000e-01
2.161865234375000000e-01
2.198486328125000000e-01
2.250976562500000000e-01
2.187500000000000000e-01
2.125244140625000000e-01
2.176513671875000000e-01
2.152099609375000000e-01
2.161865234375000000e-01
2.210693359375000000e-01
2.227783203125000000e-01
2.210693359375000000e-01
2.239990234375000000e-01
2.149658203125000000e-01
2.216796875000000000e-01
2.175292968750000000e-01
2.231445312500000000e-01
2.220458984375000000e-01
2.226562500000000000e-01
2.202148437500000000e-01
2.135009765625000000e-01
2.286376953125000000e-01
2.199707031250000000e-01
2.177734375000000000e-01
2.215576171875000000e-01
2.221679687500000000e-01
2.254638671875000000e-01
2.174072265625000000e-01
2.159423828125000000e-01
2.198486328125000000e-01
2.194824218750000000e-01
2.288818359375000000e-01
2.191162109375000000e-01
2.119140625000000000e-01
2.211914062500000000e-01
2.231445312500000000e-01
2.244873046875000000e-01
2.214355468750000000e-01
2.230224609375000000e-01
2.247314453125000000e-01
2.231445312500000000e-01
2.186279296875000000e-01
2.218017578125000000e-01
2.197265625000000000e-01
2.171630859375000000e-01
2.222900390625000000e-01
2.213134765625000000e-01
2.144775390625000000e-01
2.204589843750000000e-01
2.167968750000000000e-01
2.193603515625000000e-01
2.163085937500000000e-01
2.207031250000000000e-01
2.148437500000000000e-01
2.169189453125000000e-01
2.174072265625000000e-01
2.192382812500000000e-01
2.192382812500000000e-01
2.211914062500000000e-01
2.224121093750000000e-01
2.189941406250000000e-01
2.229003906250000000e-01
2.138671875000000000e-01
2.193603515625000000e-01
2.175292968750000000e-01
2.192382812500000000e-01
2.154541015625000000e-01
2.180175781250000000e-01
2.261962890625000000e-01
2.235107421875000000e-01
2.214355468750000000e-01
2.272949218750000000e-01
2.207031250000000000e-01
2.315673828125000000e-01
2.186279296875000000e-01
2.313232421875000000e-01
2.199707031250000000e-01
2.236328125000000000e-01
2.191162109375000000e-01
2.227783203125000000e-01
2.250976562500000000e-01
2.176513671875000000e-01
2.156982421875000000e-01
2.213134765625000000e-01
2.221679687500000000e-01
2.260742187500000000e-01
2.143554687500000000e-01
2.194824218750000000e-01
2.161865234375000000e-01
2.231445312500000000e-01
2.218017578125000000e-01
2.165527343750000000e-01
2.235107421875000000e-01
2.199707031250000000e-01
2.188720703125000000e-01
2.238769531250000000e-01
2.161865234375000000e-01
2.242431640625000000e-01
2.187500000000000000e-01
2.209472656250000000e-01
2.246093750000000000e-01
2.197265625000000000e-01
2.197265625000000000e-01
2.192382812500000000e-01
2.149658203125000000e-01
2.126464843750000000e-01
2.238769531250000000e-01
2.185058593750000000e-01
2.216796875000000000e-01
2.271728515625000000e-01
2.232666015625000000e-01
2.219238281250000000e-01
2.191162109375000000e-01
2.224121093750000000e-01
2.218017578125000000e-01
2.248535156250000000e-01
2.182617187500000000e-01
2.264404296875000000e-01
2.271728515625000000e-01
2.294921875000000000e-01
2.235107421875000000e-01
2.182617187500000000e-01
2.237548828125000000e-01
2.170410156250000000e-01
2.194824218750000000e-01
2.178955078125000000e-01
2.182617187500000000e-01
2.204589843750000000e-01
2.186279296875000000e-01
2.210693359375000000e-01
2.194824218750000000e-01
2.219238281250000000e-01
2.298583984375000000e-01
2.170410156250000000e-01
2.192382812500000000e-01
2.222900390625000000e-01
2.227783203125000000e-01
2.211914062500000000e-01
2.156982421875000000e-01
2.264404296875000000e-01
2.216796875000000000e-01
2.189941406250000000e-01
2.145996093750000000e-01
2.219238281250000000e-01
2.221679687500000000e-01
2.194824218750000000e-01
2.210693359375000000e-01
2.243652343750000000e-01
2.294921875000000000e-01
2.181396484375000000e-01
2.181396484375000000e-01
2.202148437500000000e-01
2.243652343750000000e-01
2.209472656250000000e-01
2.274169921875000000e-01
2.202148437500000000e-01
2.187500000000000000e-01
2.186279296875000000e-01
2.171630859375000000e-01
2.269287109375000000e-01
2.163085937500000000e-01
2.192382812500000000e-01
2.199707031250000000e-01
2.229003906250000000e-01
2.172851562500000000e-01
2.185058593750000000e-01
2.125244140625000000e-01
2.199707031250000000e-01
2.235107421875000000e-01
2.191162109375000000e-01
2.194824218750000000e-01
2.253417968750000000e-01
2.181396484375000000e-01
2.148437500000000000e-01
2.183837890625000000e-01
2.258300781250000000e-01
2.203369140625000000e-01
2.286376953125000000e-01
2.170410156250000000e-01
2.230224609375000000e-01
2.164306640625000000e-01
2.252197265625000000e-01
2.219238281250000000e-01
2.207031250000000000e-01
2.199707031250000000e-01
2.303466796875000000e-01
2.232666015625000000e-01
2.154541015625000000e-01
2.196044921875000000e-01
2.236328125000000000e-01
2.185058593750000000e-01
2.155761718750000000e-01
2.307128906250000000e-01
2.200927734375000000e-01
2.159423828125000000e-01
2.216796875000000000e-01
2.382812500000000000e-01
2.203369140625000000e-01
2.215576171875000000e-01
2.166748046875000000e-01
2.165527343750000000e-01
2.171630859375000000e-01
2.213134765625000000e-01
2.208251953125000000e-01
2.299804687500000000e-01
2.193603515625000000e-01
2.202148437500000000e-01
2.194824218750000000e-01
2.197265625000000000e-01
2.225341796875000000e-01
2.185058593750000000e-01
2.205810546875000000e-01
2.132568359375000000e-01
2.213134765625000000e-01
2.149658203125000000e-01
2.214355468750000000e-01
2.293701171875000000e-01
2.264404296875000000e-01
2.210693359375000000e-01
2.167968750000000000e-01
2.139892578125000000e-01
2.220458984375000000e-01
2.172851562500000000e-01
2.222900390625000000e-01
2.143554687500000000e-01
2.249755859375000000e-01
2.255859375000000000e-01
2.210693359375000000e-01
2.148437500000000000e-01
2.167968750000000000e-01
2.221679687500000000e-01
2.199707031250000000e-01
2.145996093750000000e-01
2.167968750000000000e-01
2.197265625000000000e-01
2.229003906250000000e-01
2.303466796875000000e-01
2.170410156250000000e-01
2.167968750000000000e-01
2.192382812500000000e-01
2.235107421875000000e-01
2.303466796875000000e-01
2.205810546875000000e-01
2.126464843750000000e-01
2.324218750000000000e-01
2.182617187500000000e-01
2.229003906250000000e-01
2.215576171875000000e-01
2.224121093750000000e-01
2.199707031250000000e-01
2.187500000000000000e-01
2.235107421875000000e-01
2.216796875000000000e-01
2.198486328125000000e-01
2.141113281250000000e-01
2.232666015625000000e-01
2.288818359375000000e-01
2.209472656250000000e-01
2.171630859375000000e-01
2.192382812500000000e-01
2.207031250000000000e-01
2.203369140625000000e-01
2.170410156250000000e-01
2.269287109375000000e-01
2.260742187500000000e-01
2.266845703125000000e-01
2.187500000000000000e-01
2.216796875000000000e-01
2.198486328125000000e-01
2.178955078125000000e-01
2.208251953125000000e-01
2.244873046875000000e-01
2.182617187500000000e-01
2.215576171875000000e-01
2.224121093750000000e-01
2.233886718750000000e-01
2.187500000000000000e-01
2.172851562500000000e-01
2.196044921875000000e-01
2.150878906250000000e-01
2.161865234375000000e-01
2.166748046875000000e-01
2.138671875000000000e-01
2.204589843750000000e-01
2.248535156250000000e-01
2.169189453125000000e-01
2.197265625000000000e-01
2.180175781250000000e-01
2.236328125000000000e-01
2.143554687500000000e-01
2.170410156250000000e-01
2.237548828125000000e-01
2.243652343750000000e-01
2.160644531250000000e-01
2.203369140625000000e-01
2.165527343750000000e-01
2.175292968750000000e-01
2.182617187500000000e-01
2.209472656250000000e-01
2.268066406250000000e-01
2.225341796875000000e-01
2.177734375000000000e-01
2.174072265625000000e-01
2.207031250000000000e-01
2.156982421875000000e-01
2.163085937500000000e-01
2.167968750000000000e-01
2.250976562500000000e-01
2.186279296875000000e-01
2.159423828125000000e-01
2.185058593750000000e-01
2.191162109375000000e-01
2.167968750000000000e-01
2.182617187500000000e-01
2.198486328125000000e-01
2.177734375000000000e-01
2.178955078125000000e-01
2.216796875000000000e-01
2.252197265625000000e-01
2.205810546875000000e-01
2.177734375000000000e-01
2.153320312500000000e-01
2.232666015625000000e-01
2.192382812500000000e-01
2.218017578125000000e-01
2.197265625000000000e-01
2.166748046875000000e-01
2.258300781250000000e-01
2.225341796875000000e-01
2.182617187500000000e-01
2.178955078125000000e-01
2.204589843750000000e-01
2.218017578125000000e-01
2.238769531250000000e-01
2.220458984375000000e-01
2.187500000000000000e-01
2.209472656250000000e-01
2.163085937500000000e-01
2.121582031250000000e-01
2.269287109375000000e-01
2.235107421875000000e-01
2.231445312500000000e-01
2.197265625000000000e-01
2.167968750000000000e-01
2.210693359375000000e-01
2.288818359375000000e-01
2.220458984375000000e-01
2.275390625000000000e-01
2.176513671875000000e-01
2.150878906250000000e-01
2.238769531250000000e-01
2.160644531250000000e-01
2.180175781250000000e-01
2.198486328125000000e-01
2.296142578125000000e-01
2.177734375000000000e-01
2.197265625000000000e-01
2.238769531250000000e-01
2.202148437500000000e-01
2.209472656250000000e-01
2.202148437500000000e-01
2.199707031250000000e-01
2.238769531250000000e-01
2.191162109375000000e-01
2.220458984375000000e-01
2.175292968750000000e-01
2.226562500000000000e-01
2.391357421875000000e-01
2.259521484375000000e-01
2.211914062500000000e-01
2.183837890625000000e-01
2.269287109375000000e-01
2.233886718750000000e-01
2.215576171875000000e-01
2.164306640625000000e-01
2.178955078125000000e-01
2.259521484375000000e-01
2.218017578125000000e-01
2.186279296875000000e-01
2.248535156250000000e-01
2.185058593750000000e-01
2.263183593750000000e-01
2.227783203125000000e-01
2.237548828125000000e-01
2.174072265625000000e-01
2.154541015625000000e-01
2.281494140625000000e-01
2.214355468750000000e-01
2.166748046875000000e-01
2.185058593750000000e-01
2.178955078125000000e-01
2.215576171875000000e-01
2.203369140625000000e-01
2.250976562500000000e-01
2.176513671875000000e-01
2.181396484375000000e-01
2.229003906250000000e-01
2.119140625000000000e-01
2.321777343750000000e-01
2.227783203125000000e-01
2.301025390625000000e-01
2.196044921875000000e-01
2.199707031250000000e-01
2.237548828125000000e-01
2.200927734375000000e-01
2.174072265625000000e-01
2.144775390625000000e-01
2.203369140625000000e-01
2.264404296875000000e-01
2.202148437500000000e-01
2.239990234375000000e-01
2.124023437500000000e-01
2.239990234375000000e-01
2.198486328125000000e-01
2.169189453125000000e-01
2.193603515625000000e-01
2.191162109375000000e-01
2.244873046875000000e-01
2.196044921875000000e-01
2.169189453125000000e-01
2.150878906250000000e-01
2.188720703125000000e-01
2.319335937500000000e-01
2.200927734375000000e-01
2.175292968750000000e-01
2.196044921875000000e-01
2.196044921875000000e-01
2.132568359375000000e-01
2.211914062500000000e-01
2.136230468750000000e-01
2.197265625000000000e-01
2.214355468750000000e-01
2.226562500000000000e-01
2.193603515625000000e-01
2.167968750000000000e-01
2.176513671875000000e-01
2.239990234375000000e-01
2.166748046875000000e-01
2.230224609375000000e-01
2.266845703125000000e-01
2.218017578125000000e-01
2.198486328125000000e-01
2.141113281250000000e-01
2.180175781250000000e-01
2.237548828125000000e-01
2.196044921875000000e-01
2.242431640625000000e-01
2.302246093750000000e-01
2.178955078125000000e-01
2.131347656250000000e-01
2.171630859375000000e-01
2.263183593750000000e-01
2.177734375000000000e-01
2.192382812500000000e-01
2.221679687500000000e-01
2.309570312500000000e-01
2.227783203125000000e-01
2.222900390625000000e-01
2.209472656250000000e-01
2.214355468750000000e-01
2.199707031250000000e-01
2.210693359375000000e-01
2.209472656250000000e-01
2.231445312500000000e-01
2.192382812500000000e-01
2.167968750000000000e-01
2.199707031250000000e-01
2.250976562500000000e-01
2.222900390625000000e-01
2.185058593750000000e-01
2.209472656250000000e-01
2.194824218750000000e-01
2.242431640625000000e-01
2.250976562500000000e-01
2.299804687500000000e-01
2.203369140625000000e-01
2.174072265625000000e-01
2.189941406250000000e-01
2.235107421875000000e-01
2.197265625000000000e-01
2.166748046875000000e-01
2.150878906250000000e-01
2.144775390625000000e-01
2.304687500000000000e-01
2.210693359375000000e-01
2.122802734375000000e-01
2.180175781250000000e-01
2.264404296875000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.229003906250000000e-01
2.218017578125000000e-01
2.182617187500000000e-01
2.232666015625000000e-01
2.225341796875000000e-01
2.161865234375000000e-01
2.200927734375000000e-01
2.215576171875000000e-01
2.172851562500000000e-01
2.214355468750000000e-01
2.153320312500000000e-01
2.171630859375000000e-01
2.121582031250000000e-01
2.222900390625000000e-01
2.150878906250000000e-01
2.180175781250000000e-01
2.196044921875000000e-01
2.178955078125000000e-01
2.215576171875000000e-01
2.277832031250000000e-01
2.175292968750000000e-01
2.209472656250000000e-01
2.167968750000000000e-01
2.242431640625000000e-01
2.227783203125000000e-01
2.193603515625000000e-01
2.172851562500000000e-01
2.198486328125000000e-01
2.226562500000000000e-01
2.105712890625000000e-01
2.176513671875000000e-01
2.136230468750000000e-01
2.258300781250000000e-01
2.147216796875000000e-01
2.277832031250000000e-01
2.189941406250000000e-01
2.440185546875000000e-01
2.187500000000000000e-01
2.160644531250000000e-01
2.182617187500000000e-01
2.226562500000000000e-01
2.165527343750000000e-01
2.252197265625000000e-01
2.158203125000000000e-01
2.193603515625000000e-01
2.218017578125000000e-01
2.219238281250000000e-01
2.175292968750000000e-01
2.194824218750000000e-01
2.230224609375000000e-01
2.169189453125000000e-01
2.214355468750000000e-01
2.254638671875000000e-01
2.220458984375000000e-01
2.200927734375000000e-01
2.176513671875000000e-01
2.216796875000000000e-01
2.242431640625000000e-01
2.266845703125000000e-01
2.244873046875000000e-01
2.222900390625000000e-01
2.258300781250000000e-01
2.194824218750000000e-01
2.253417968750000000e-01
2.225341796875000000e-01
2.197265625000000000e-01
2.221679687500000000e-01
2.137451171875000000e-01
2.225341796875000000e-01
2.202148437500000000e-01
2.209472656250000000e-01
2.165527343750000000e-01
2.255859375000000000e-01
2.169189453125000000e-01
2.220458984375000000e-01
2.121582031250000000e-01
2.154541015625000000e-01
2.189941406250000000e-01
2.172851562500000000e-01
2.252197265625000000e-01
2.192382812500000000e-01
2.310791015625000000e-01
2.202148437500000000e-01
2.139892578125000000e-01
2.156982421875000000e-01
2.196044921875000000e-01
2.221679687500000000e-01
2.286376953125000000e-01
2.183837890625000000e-01
2.142333984375000000e-01
2.249755859375000000e-01
2.214355468750000000e-01
2.246093750000000000e-01
2.376708984375000000e-01
2.160644531250000000e-01
2.152099609375000000e-01
2.176513671875000000e-01
2.128906250000000000e-01
2.170410156250000000e-01
2.229003906250000000e-01
2.204589843750000000e-01
2.222900390625000000e-01
2.224121093750000000e-01
2.172851562500000000e-01
2.170410156250000000e-01
2.189941406250000000e-01
2.259521484375000000e-01
2.202148437500000000e-01
2.219238281250000000e-01
2.235107421875000000e-01
2.122802734375000000e-01
2.196044921875000000e-01
2.198486328125000000e-01
2.161865234375000000e-01
2.209472656250000000e-01
2.220458984375000000e-01
2.242431640625000000e-01
2.196044921875000000e-01
2.181396484375000000e-01
2.167968750000000000e-01
2.220458984375000000e-01
2.137451171875000000e-01
2.191162109375000000e-01
2.202148437500000000e-01
2.165527343750000000e-01
2.254638671875000000e-01
2.255859375000000000e-01
2.188720703125000000e-01
2.149658203125000000e-01
2.166748046875000000e-01
2.208251953125000000e-01
2.288818359375000000e-01
2.187500000000000000e-01
2.260742187500000000e-01
2.213134765625000000e-01
2.186279296875000000e-01
2.163085937500000000e-01
2.199707031250000000e-01
2.238769531250000000e-01
2.178955078125000000e-01
2.200927734375000000e-01
2.142333984375000000e-01
2.224121093750000000e-01
2.197265625000000000e-01
2.226562500000000000e-01
2.222900390625000000e-01
2.186279296875000000e-01
2.226562500000000000e-01
2.236328125000000000e-01
2.176513671875000000e-01
2.214355468750000000e-01
2.170410156250000000e-01
2.164306640625000000e-01
2.155761718750000000e-01
2.193603515625000000e-01
2.192382812500000000e-01
2.248535156250000000e-01
2.312011718750000000e-01
2.178955078125000000e-01
2.250976562500000000e-01
2.145996093750000000e-01
2.137451171875000000e-01
2.327880859375000000e-01
2.214355468750000000e-01
2.159423828125000000e-01
2.248535156250000000e-01
2.244873046875000000e-01
2.272949218750000000e-01
2.187500000000000000e-01
2.148437500000000000e-01
2.264404296875000000e-01
2.163085937500000000e-01
2.208251953125000000e-01
2.215576171875000000e-01
2.111816406250000000e-01
2.277832031250000000e-01
2.204589843750000000e-01
2.197265625000000000e-01
2.183837890625000000e-01
2.175292968750000000e-01
2.192382812500000000e-01
2.196044921875000000e-01
2.117919921875000000e-01
2.174072265625000000e-01
2.237548828125000000e-01
2.230224609375000000e-01
2.222900390625000000e-01
2.277832031250000000e-01
2.192382812500000000e-01
2.235107421875000000e-01
2.249755859375000000e-01
2.155761718750000000e-01
2.226562500000000000e-01
2.158203125000000000e-01
2.178955078125000000e-01
2.233886718750000000e-01
2.164306640625000000e-01
2.232666015625000000e-01
2.232666015625000000e-01
2.204589843750000000e-01
2.209472656250000000e-01
2.211914062500000000e-01
2.191162109375000000e-01
2.180175781250000000e-01
2.253417968750000000e-01
2.247314453125000000e-01
2.221679687500000000e-01
2.153320312500000000e-01
2.216796875000000000e-01
2.216796875000000000e-01
2.229003906250000000e-01
2.219238281250000000e-01
2.304687500000000000e-01
2.196044921875000000e-01
2.207031250000000000e-01
2.232666015625000000e-01
2.247314453125000000e-01
2.272949218750000000e-01
2.127685546875000000e-01
2.183837890625000000e-01
2.128906250000000000e-01
2.287597656250000000e-01
2.169189453125000000e-01
2.185058593750000000e-01
2.202148437500000000e-01
2.171630859375000000e-01
2.209472656250000000e-01
2.106933593750000000e-01
2.191162109375000000e-01
2.291259765625000000e-01
2.177734375000000000e-01
2.172851562500000000e-01
2.172851562500000000e-01
2.188720703125000000e-01
2.188720703125000000e-01
2.186279296875000000e-01
2.231445312500000000e-01
2.276611328125000000e-01
2.144775390625000000e-01
2.150878906250000000e-01
2.164306640625000000e-01
2.254638671875000000e-01
2.210693359375000000e-01
2.238769531250000000e-01
2.207031250000000000e-01
2.294921875000000000e-01
2.344970703125000000e-01
2.203369140625000000e-01
2.242431640625000000e-01
2.237548828125000000e-01
2.196044921875000000e-01
2.264404296875000000e-01
2.149658203125000000e-01
2.170410156250000000e-01
2.166748046875000000e-01
2.161865234375000000e-01
2.211914062500000000e-01
2.186279296875000000e-01
2.214355468750000000e-01
2.246093750000000000e-01
2.210693359375000000e-01
2.192382812500000000e-01
2.180175781250000000e-01
2.250976562500000000e-01
2.204589843750000000e-01
2.187500000000000000e-01
2.248535156250000000e-01
2.244873046875000000e-01
2.252197265625000000e-01
2.211914062500000000e-01
2.211914062500000000e-01
2.169189453125000000e-01
2.149658203125000000e-01
2.109375000000000000e-01
2.185058593750000000e-01
2.185058593750000000e-01
2.189941406250000000e-01
2.235107421875000000e-01
2.145996093750000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.304687500000000000e-01
2.226562500000000000e-01
2.202148437500000000e-01
2.196044921875000000e-01
2.230224609375000000e-01
2.208251953125000000e-01
2.172851562500000000e-01
2.226562500000000000e-01
2.069091796875000000e-01
2.161865234375000000e-01
2.283935546875000000e-01
2.205810546875000000e-01
2.160644531250000000e-01
2.235107421875000000e-01
2.226562500000000000e-01
2.177734375000000000e-01
2.229003906250000000e-01
2.247314453125000000e-01
2.220458984375000000e-01
2.215576171875000000e-01
2.166748046875000000e-01
2.147216796875000000e-01
2.214355468750000000e-01
2.188720703125000000e-01
2.194824218750000000e-01
2.198486328125000000e-01
2.298583984375000000e-01
2.258300781250000000e-01
2.181396484375000000e-01
2.232666015625000000e-01
2.211914062500000000e-01
2.307128906250000000e-01
2.198486328125000000e-01
2.220458984375000000e-01
2.215576171875000000e-01
2.235107421875000000e-01
2.181396484375000000e-01
2.161865234375000000e-01
2.161865234375000000e-01
2.161865234375000000e-01
2.197265625000000000e-01
2.225341796875000000e-01
2.225341796875000000e-01
2.219238281250000000e-01
2.205810546875000000e-01
2.197265625000000000e-01
2.276611328125000000e-01
2.143554687500000000e-01
2.196044921875000000e-01
2.226562500000000000e-01
2.169189453125000000e-01
2.103271484375000000e-01
2.260742187500000000e-01
2.155761718750000000e-01
2.183837890625000000e-01
2.220458984375000000e-01
2.153320312500000000e-01
2.232666015625000000e-01
2.214355468750000000e-01
2.222900390625000000e-01
2.174072265625000000e-01
2.177734375000000000e-01
2.231445312500000000e-01
2.221679687500000000e-01
2.169189453125000000e-01
2.208251953125000000e-01
2.182617187500000000e-01
2.296142578125000000e-01
2.239990234375000000e-01
2.259521484375000000e-01
2.192382812500000000e-01
2.149658203125000000e-01
2.214355468750000000e-01
2.214355468750000000e-01
2.227783203125000000e-01
2.246093750000000000e-01
2.137451171875000000e-01
2.270507812500000000e-01
2.174072265625000000e-01
2.233886718750000000e-01
2.255859375000000000e-01
2.232666015625000000e-01
2.226562500000000000e-01
2.253417968750000000e-01
2.250976562500000000e-01
2.200927734375000000e-01
2.167968750000000000e-01
2.207031250000000000e-01
2.136230468750000000e-01
2.211914062500000000e-01
2.257080078125000000e-01
2.189941406250000000e-01
2.176513671875000000e-01
2.164306640625000000e-01
2.191162109375000000e-01
2.211914062500000000e-01
2.290039062500000000e-01
2.239990234375000000e-01
2.230224609375000000e-01
2.187500000000000000e-01
2.189941406250000000e-01
2.136230468750000000e-01
2.205810546875000000e-01
2.250976562500000000e-01
2.227783203125000000e-01
2.231445312500000000e-01
2.185058593750000000e-01
2.205810546875000000e-01
2.292480468750000000e-01
2.253417968750000000e-01
2.130126953125000000e-01
2.172851562500000000e-01
2.263183593750000000e-01
2.176513671875000000e-01
2.252197265625000000e-01
2.203369140625000000e-01
2.182617187500000000e-01
2.202148437500000000e-01
2.218017578125000000e-01
2.156982421875000000e-01
2.160644531250000000e-01
2.185058593750000000e-01
2.204589843750000000e-01
2.210693359375000000e-01
2.197265625000000000e-01
2.261962890625000000e-01
2.127685546875000000e-01
2.202148437500000000e-01
2.224121093750000000e-01
2.153320312500000000e-01
2.150878906250000000e-01
2.287597656250000000e-01
2.198486328125000000e-01
2.213134765625000000e-01
2.203369140625000000e-01
2.302246093750000000e-01
2.207031250000000000e-01
2.192382812500000000e-01
2.167968750000000000e-01
2.156982421875000000e-01
2.182617187500000000e-01
2.246093750000000000e-01
2.189941406250000000e-01
2.196044921875000000e-01
2.380371093750000000e-01
2.175292968750000000e-01
2.183837890625000000e-01
2.213134765625000000e-01
2.192382812500000000e-01
2.181396484375000000e-01
2.207031250000000000e-01
2.122802734375000000e-01
2.178955078125000000e-01
2.227783203125000000e-01
2.230224609375000000e-01
2.259521484375000000e-01
2.215576171875000000e-01
2.166748046875000000e-01
2.180175781250000000e-01
2.218017578125000000e-01
2.202148437500000000e-01
2.242431640625000000e-01
2.189941406250000000e-01
2.220458984375000000e-01
2.224121093750000000e-01
2.196044921875000000e-01
2.202148437500000000e-01
2.182617187500000000e-01
2.124023437500000000e-01
2.263183593750000000e-01
2.222900390625000000e-01
2.143554687500000000e-01
2.219238281250000000e-01
2.197265625000000000e-01
2.094726562500000000e-01
2.211914062500000000e-01
2.222900390625000000e-01
2.254638671875000000e-01
2.263183593750000000e-01
2.186279296875000000e-01
2.167968750000000000e-01
2.188720703125000000e-01
2.175292968750000000e-01
2.347412109375000000e-01
2.229003906250000000e-01
2.187500000000000000e-01
2.237548828125000000e-01
2.171630859375000000e-01
2.159423828125000000e-01
2.219238281250000000e-01
2.242431640625000000e-01
2.216796875000000000e-01
2.335205078125000000e-01
2.216796875000000000e-01
2.236328125000000000e-01
2.198486328125000000e-01
2.243652343750000000e-01
2.133789062500000000e-01
2.194824218750000000e-01
2.198486328125000000e-01
2.149658203125000000e-01
2.186279296875000000e-01
2.148437500000000000e-01
2.214355468750000000e-01
2.186279296875000000e-01
2.175292968750000000e-01
2.149658203125000000e-01
2.188720703125000000e-01
2.193603515625000000e-01
2.109375000000000000e-01
2.187500000000000000e-01
2.170410156250000000e-01
2.169189453125000000e-01
2.186279296875000000e-01
2.218017578125000000e-01
2.153320312500000000e-01
2.214355468750000000e-01
2.321777343750000000e-01
2.210693359375000000e-01
2.189941406250000000e-01
2.183837890625000000e-01
2.154541015625000000e-01
2.236328125000000000e-01
2.229003906250000000e-01
2.154541015625000000e-01
2.237548828125000000e-01
2.205810546875000000e-01
2.253417968750000000e-01
2.203369140625000000e-01
2.199707031250000000e-01
2.156982421875000000e-01
2.239990234375000000e-01
2.177734375000000000e-01
2.182617187500000000e-01
2.236328125000000000e-01
2.232666015625000000e-01
2.210693359375000000e-01
2.204589843750000000e-01
2.185058593750000000e-01
2.117919921875000000e-01
2.229003906250000000e-01
2.137451171875000000e-01
2.143554687500000000e-01
2.272949218750000000e-01
2.144775390625000000e-01
2.192382812500000000e-01
2.147216796875000000e-01
2.204589843750000000e-01
2.254638671875000000e-01
2.202148437500000000e-01
2.193603515625000000e-01
2.235107421875000000e-01
2.238769531250000000e-01
2.304687500000000000e-01
2.211914062500000000e-01
2.239990234375000000e-01
2.237548828125000000e-01
2.169189453125000000e-01
2.203369140625000000e-01
2.150878906250000000e-01
2.247314453125000000e-01
2.189941406250000000e-01
2.216796875000000000e-01
2.149658203125000000e-01
2.205810546875000000e-01
2.320556640625000000e-01
2.246093750000000000e-01
2.141113281250000000e-01
2.164306640625000000e-01
2.233886718750000000e-01
2.160644531250000000e-01
2.187500000000000000e-01
2.275390625000000000e-01
2.236328125000000000e-01
2.213134765625000000e-01
2.225341796875000000e-01
2.166748046875000000e-01
2.186279296875000000e-01
2.250976562500000000e-01
2.307128906250000000e-01
2.198486328125000000e-01
2.399902343750000000e-01
2.167968750000000000e-01
2.161865234375000000e-01
2.325439453125000000e-01
2.197265625000000000e-01
2.205810546875000000e-01
2.218017578125000000e-01
2.131347656250000000e-01
2.272949218750000000e-01
2.136230468750000000e-01
2.189941406250000000e-01
2.143554687500000000e-01
2.180175781250000000e-01
2.187500000000000000e-01
2.248535156250000000e-01
2.215576171875000000e-01
2.211914062500000000e-01
2.166748046875000000e-01
2.203369140625000000e-01
2.254638671875000000e-01
2.244873046875000000e-01
2.170410156250000000e-01
2.235107421875000000e-01
2.111816406250000000e-01
2.221679687500000000e-01
2.147216796875000000e-01
2.159423828125000000e-01
2.202148437500000000e-01
2.231445312500000000e-01
2.248535156250000000e-01
2.203369140625000000e-01
2.174072265625000000e-01
2.155761718750000000e-01
2.197265625000000000e-01
2.194824218750000000e-01
2.211914062500000000e-01
2.197265625000000000e-01
2.186279296875000000e-01
2.227783203125000000e-01
2.246093750000000000e-01
2.303466796875000000e-01
2.185058593750000000e-01
2.208251953125000000e-01
2.199707031250000000e-01
2.178955078125000000e-01
2.211914062500000000e-01
2.192382812500000000e-01
2.229003906250000000e-01
2.174072265625000000e-01
2.167968750000000000e-01
2.227783203125000000e-01
2.222900390625000000e-01
2.249755859375000000e-01
2.169189453125000000e-01
2.227783203125000000e-01
2.183837890625000000e-01
2.196044921875000000e-01
2.174072265625000000e-01
2.265625000000000000e-01
2.215576171875000000e-01
2.087402343750000000e-01
2.199707031250000000e-01
2.130126953125000000e-01
2.204589843750000000e-01
2.198486328125000000e-01
2.189941406250000000e-01
2.160644531250000000e-01
2.139892578125000000e-01
2.204589843750000000e-01
2.307128906250000000e-01
2.249755859375000000e-01
2.202148437500000000e-01
2.209472656250000000e-01
2.183837890625000000e-01
2.139892578125000000e-01
2.209472656250000000e-01
2.197265625000000000e-01
2.169189453125000000e-01
2.160644531250000000e-01
2.221679687500000000e-01
2.213134765625000000e-01
2.128906250000000000e-01
2.192382812500000000e-01
2.174072265625000000e-01
2.204589843750000000e-01
2.227783203125000000e-01
2.230224609375000000e-01
2.227783203125000000e-01
2.171630859375000000e-01
2.222900390625000000e-01
2.175292968750000000e-01
2.264404296875000000e-01
2.249755859375000000e-01
2.297363281250000000e-01
2.252197265625000000e-01
2.210693359375000000e-01
2.207031250000000000e-01
2.128906250000000000e-01
2.192382812500000000e-01
2.148437500000000000e-01
2.235107421875000000e-01
2.290039062500000000e-01
2.152099609375000000e-01
2.170410156250000000e-01
2.198486328125000000e-01
2.158203125000000000e-01
2.214355468750000000e-01
2.192382812500000000e-01
2.182617187500000000e-01
2.182617187500000000e-01
2.186279296875000000e-01
2.224121093750000000e-01
2.308349609375000000e-01
2.270507812500000000e-01
2.290039062500000000e-01
2.187500000000000000e-01
2.226562500000000000e-01
2.205810546875000000e-01
2.255859375000000000e-01
2.219238281250000000e-01
2.145996093750000000e-01
2.126464843750000000e-01
2.091064453125000000e-01
2.183837890625000000e-01
2.230224609375000000e-01
2.232666015625000000e-01
2.177734375000000000e-01
2.161865234375000000e-01
2.193603515625000000e-01
2.263183593750000000e-01
2.154541015625000000e-01
2.192382812500000000e-01
2.180175781250000000e-01
2.161865234375000000e-01
2.161865234375000000e-01
2.229003906250000000e-01
2.215576171875000000e-01
2.218017578125000000e-01
2.208251953125000000e-01
2.163085937500000000e-01
2.207031250000000000e-01
2.222900390625000000e-01
2.209472656250000000e-01
2.229003906250000000e-01
2.247314453125000000e-01
2.233886718750000000e-01
2.170410156250000000e-01
2.210693359375000000e-01
2.232666015625000000e-01
2.204589843750000000e-01
2.202148437500000000e-01
2.224121093750000000e-01
2.211914062500000000e-01
2.158203125000000000e-01
2.145996093750000000e-01
2.258300781250000000e-01
2.181396484375000000e-01
2.239990234375000000e-01
2.154541015625000000e-01
2.160644531250000000e-01
2.092285156250000000e-01
2.241210937500000000e-01
2.200927734375000000e-01
2.238769531250000000e-01
2.187500000000000000e-01
2.227783203125000000e-01
2.197265625000000000e-01
2.352294921875000000e-01
2.193603515625000000e-01
2.491455078125000000e-01
2.218017578125000000e-01
2.161865234375000000e-01
2.142333984375000000e-01
2.183837890625000000e-01
2.249755859375000000e-01
2.211914062500000000e-01
2.218017578125000000e-01
2.147216796875000000e-01
2.219238281250000000e-01
2.233886718750000000e-01
2.167968750000000000e-01
2.095947265625000000e-01
2.269287109375000000e-01
2.276611328125000000e-01
2.147216796875000000e-01
2.219238281250000000e-01
2.128906250000000000e-01
2.233886718750000000e-01
2.135009765625000000e-01
2.258300781250000000e-01
2.178955078125000000e-01
2.175292968750000000e-01
2.164306640625000000e-01
2.236328125000000000e-01
2.186279296875000000e-01
2.261962890625000000e-01
2.177734375000000000e-01
2.208251953125000000e-01
2.193603515625000000e-01
2.235107421875000000e-01
2.172851562500000000e-01
2.160644531250000000e-01
2.158203125000000000e-01
2.200927734375000000e-01
2.230224609375000000e-01
2.180175781250000000e-01
2.238769531250000000e-01
2.153320312500000000e-01
2.276611328125000000e-01
2.263183593750000000e-01
2.246093750000000000e-01
2.257080078125000000e-01
2.192382812500000000e-01
2.180175781250000000e-01
2.182617187500000000e-01
2.164306640625000000e-01
2.231445312500000000e-01
2.287597656250000000e-01
2.239990234375000000e-01
2.185058593750000000e-01
2.247314453125000000e-01
2.178955078125000000e-01
2.171630859375000000e-01
2.286376953125000000e-01
2.250976562500000000e-01
2.238769531250000000e-01
2.257080078125000000e-01
2.185058593750000000e-01
2.166748046875000000e-01
2.261962890625000000e-01
2.154541015625000000e-01
2.202148437500000000e-01
2.176513671875000000e-01
2.321777343750000000e-01
2.209472656250000000e-01
2.177734375000000000e-01
2.194824218750000000e-01
2.202148437500000000e-01
2.197265625000000000e-01
2.238769531250000000e-01
2.213134765625000000e-01
2.215576171875000000e-01
2.187500000000000000e-01
2.182617187500000000e-01
2.144775390625000000e-01
2.188720703125000000e-01
2.336425781250000000e-01
2.247314453125000000e-01
2.160644531250000000e-01
2.265625000000000000e-01
2.238769531250000000e-01
2.246093750000000000e-01
2.235107421875000000e-01
2.176513671875000000e-01
2.213134765625000000e-01
2.270507812500000000e-01
2.209472656250000000e-01
2.110595703125000000e-01
2.208251953125000000e-01
2.147216796875000000e-01
2.231445312500000000e-01
2.222900390625000000e-01
2.132568359375000000e-01
2.153320312500000000e-01
2.230224609375000000e-01
2.248535156250000000e-01
2.189941406250000000e-01
2.138671875000000000e-01
2.244873046875000000e-01
2.218017578125000000e-01
2.111816406250000000e-01
2.198486328125000000e-01
2.188720703125000000e-01
2.166748046875000000e-01
2.213134765625000000e-01
2.171630859375000000e-01
2.250976562500000000e-01
2.213134765625000000e-01
2.254638671875000000e-01
2.202148437500000000e-01
2.266845703125000000e-01
2.210693359375000000e-01
2.214355468750000000e-01
2.235107421875000000e-01
2.237548828125000000e-01
2.185058593750000000e-01
2.213134765625000000e-01
2.170410156250000000e-01
2.165527343750000000e-01
2.189941406250000000e-01
2.250976562500000000e-01
2.443847656250000000e-01
2.337646484375000000e-01
2.229003906250000000e-01
2.163085937500000000e-01
2.257080078125000000e-01
2.232666015625000000e-01
2.237548828125000000e-01
2.122802734375000000e-01
2.098388671875000000e-01
2.196044921875000000e-01
2.225341796875000000e-01
2.172851562500000000e-01
2.221679687500000000e-01
2.191162109375000000e-01
2.210693359375000000e-01
2.185058593750000000e-01
2.105712890625000000e-01
2.211914062500000000e-01
2.207031250000000000e-01
2.242431640625000000e-01
2.175292968750000000e-01
2.274169921875000000e-01
2.165527343750000000e-01
2.222900390625000000e-01
2.182617187500000000e-01
2.207031250000000000e-01
2.161865234375000000e-01
2.176513671875000000e-01
2.225341796875000000e-01
2.189941406250000000e-01
2.205810546875000000e-01
2.116699218750000000e-01
2.178955078125000000e-01
2.187500000000000000e-01
2.189941406250000000e-01
2.233886718750000000e-01
2.196044921875000000e-01
2.196044921875000000e-01
2.182617187500000000e-01
2.282714843750000000e-01
2.165527343750000000e-01
2.172851562500000000e-01
2.259521484375000000e-01
2.177734375000000000e-01
2.196044921875000000e-01
2.279052734375000000e-01
2.327880859375000000e-01
2.211914062500000000e-01
2.205810546875000000e-01
2.246093750000000000e-01
2.177734375000000000e-01
2.239990234375000000e-01
2.192382812500000000e-01
2.208251953125000000e-01
2.196044921875000000e-01
2.232666015625000000e-01
2.198486328125000000e-01
2.160644531250000000e-01
2.222900390625000000e-01
2.265625000000000000e-01
2.186279296875000000e-01
2.175292968750000000e-01
2.182617187500000000e-01
2.197265625000000000e-01
2.177734375000000000e-01
2.194824218750000000e-01
2.229003906250000000e-01
2.247314453125000000e-01
2.233886718750000000e-01
2.209472656250000000e-01
2.205810546875000000e-01
2.205810546875000000e-01
2.204589843750000000e-01
2.152099609375000000e-01
2.213134765625000000e-01
2.177734375000000000e-01
2.205810546875000000e-01
2.144775390625000000e-01
2.210693359375000000e-01
2.236328125000000000e-01
2.172851562500000000e-01
2.142333984375000000e-01
2.185058593750000000e-01
2.250976562500000000e-01
2.214355468750000000e-01
2.215576171875000000e-01
2.227783203125000000e-01
2.189941406250000000e-01
2.203369140625000000e-01
2.225341796875000000e-01
2.150878906250000000e-01
2.185058593750000000e-01
2.181396484375000000e-01
2.270507812500000000e-01
2.136230468750000000e-01
2.204589843750000000e-01
2.185058593750000000e-01
2.105712890625000000e-01
2.202148437500000000e-01
2.257080078125000000e-01
2.203369140625000000e-01
2.226562500000000000e-01
2.220458984375000000e-01
2.213134765625000000e-01
2.241210937500000000e-01
2.143554687500000000e-01
2.182617187500000000e-01
2.197265625000000000e-01
2.271728515625000000e-01
2.172851562500000000e-01
2.170410156250000000e-01
2.192382812500000000e-01
2.163085937500000000e-01
2.183837890625000000e-01
2.182617187500000000e-01
2.210693359375000000e-01
2.205810546875000000e-01
2.060546875000000000e-01
2.220458984375000000e-01
2.153320312500000000e-01
2.208251953125000000e-01
2.218017578125000000e-01
2.182617187500000000e-01
2.219238281250000000e-01
2.067871093750000000e-01
2.243652343750000000e-01
2.166748046875000000e-01
2.167968750000000000e-01
2.280273437500000000e-01
2.213134765625000000e-01
2.138671875000000000e-01
2.233886718750000000e-01
2.122802734375000000e-01
2.208251953125000000e-01
2.143554687500000000e-01
2.241210937500000000e-01
2.171630859375000000e-01
2.191162109375000000e-01
2.188720703125000000e-01
2.222900390625000000e-01
2.205810546875000000e-01
2.226562500000000000e-01
2.241210937500000000e-01
2.218017578125000000e-01
2.170410156250000000e-01
2.210693359375000000e-01
2.238769531250000000e-01
2.165527343750000000e-01
2.297363281250000000e-01
2.209472656250000000e-01
2.144775390625000000e-01
2.164306640625000000e-01
2.199707031250000000e-01
2.137451171875000000e-01
2.209472656250000000e-01
2.133789062500000000e-01
2.159423828125000000e-01
2.159423828125000000e-01
2.180175781250000000e-01
2.230224609375000000e-01
2.115478515625000000e-01
2.150878906250000000e-01
2.204589843750000000e-01
2.108154296875000000e-01
2.192382812500000000e-01
2.293701171875000000e-01
2.200927734375000000e-01
2.177734375000000000e-01
2.152099609375000000e-01
2.210693359375000000e-01
2.131347656250000000e-01
2.216796875000000000e-01
2.263183593750000000e-01
2.230224609375000000e-01
2.115478515625000000e-01
2.248535156250000000e-01
2.213134765625000000e-01
2.182617187500000000e-01
2.280273437500000000e-01
2.216796875000000000e-01
2.222900390625000000e-01
2.177734375000000000e-01
2.291259765625000000e-01
2.373046875000000000e-01
2.225341796875000000e-01
2.152099609375000000e-01
2.224121093750000000e-01
2.203369140625000000e-01
2.202148437500000000e-01
2.237548828125000000e-01
2.189941406250000000e-01
2.220458984375000000e-01
2.242431640625000000e-01
2.308349609375000000e-01
2.236328125000000000e-01
2.095947265625000000e-01
2.197265625000000000e-01
2.209472656250000000e-01
2.235107421875000000e-01
2.253417968750000000e-01
2.202148437500000000e-01
2.219238281250000000e-01
2.216796875000000000e-01
2.277832031250000000e-01
2.124023437500000000e-01
2.197265625000000000e-01
2.227783203125000000e-01
2.183837890625000000e-01
2.164306640625000000e-01
2.211914062500000000e-01
2.243652343750000000e-01
2.233886718750000000e-01
2.239990234375000000e-01
2.215576171875000000e-01
2.188720703125000000e-01
2.144775390625000000e-01
2.219238281250000000e-01
2.178955078125000000e-01
2.165527343750000000e-01
2.205810546875000000e-01
2.160644531250000000e-01
2.249755859375000000e-01
2.187500000000000000e-01
2.175292968750000000e-01
2.205810546875000000e-01
2.243652343750000000e-01
2.243652343750000000e-01
2.135009765625000000e-01
2.301025390625000000e-01
2.335205078125000000e-01
2.117919921875000000e-01
2.219238281250000000e-01
2.165527343750000000e-01
2.203369140625000000e-01
2.194824218750000000e-01
2.203369140625000000e-01
2.202148437500000000e-01
2.227783203125000000e-01
2.287597656250000000e-01
2.257080078125000000e-01
2.180175781250000000e-01
2.272949218750000000e-01
2.171630859375000000e-01
2.270507812500000000e-01
2.111816406250000000e-01
2.158203125000000000e-01
2.163085937500000000e-01
2.166748046875000000e-01
2.192382812500000000e-01
2.175292968750000000e-01
2.145996093750000000e-01
2.308349609375000000e-01
2.287597656250000000e-01
2.205810546875000000e-01
2.178955078125000000e-01
2.218017578125000000e-01
2.237548828125000000e-01
2.423095703125000000e-01
2.139892578125000000e-01
2.269287109375000000e-01
2.204589843750000000e-01
2.183837890625000000e-01
2.181396484375000000e-01
2.178955078125000000e-01
2.194824218750000000e-01
2.229003906250000000e-01
2.257080078125000000e-01
2.137451171875000000e-01
2.189941406250000000e-01
2.117919921875000000e-01
2.216796875000000000e-01
2.167968750000000000e-01
2.233886718750000000e-01
2.232666015625000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.207031250000000000e-01
2.244873046875000000e-01
2.186279296875000000e-01
2.209472656250000000e-01
2.222900390625000000e-01
2.204589843750000000e-01
2.244873046875000000e-01
2.233886718750000000e-01
2.259521484375000000e-01
2.330322265625000000e-01
2.181396484375000000e-01
2.155761718750000000e-01
2.213134765625000000e-01
2.218017578125000000e-01
2.220458984375000000e-01
2.167968750000000000e-01
2.218017578125000000e-01
2.143554687500000000e-01
2.260742187500000000e-01
2.208251953125000000e-01
2.155761718750000000e-01
2.248535156250000000e-01
2.282714843750000000e-01
2.264404296875000000e-01
2.193603515625000000e-01
2.249755859375000000e-01
2.221679687500000000e-01
2.142333984375000000e-01
2.248535156250000000e-01
2.191162109375000000e-01
2.189941406250000000e-01
2.188720703125000000e-01
2.178955078125000000e-01
2.207031250000000000e-01
2.227783203125000000e-01
2.269287109375000000e-01
2.211914062500000000e-01
2.186279296875000000e-01
2.197265625000000000e-01
2.164306640625000000e-01
2.193603515625000000e-01
2.249755859375000000e-01
2.191162109375000000e-01
2.250976562500000000e-01
2.189941406250000000e-01
2.290039062500000000e-01
2.275390625000000000e-01
2.164306640625000000e-01
2.210693359375000000e-01
2.150878906250000000e-01
2.222900390625000000e-01
2.202148437500000000e-01
2.252197265625000000e-01
2.188720703125000000e-01
2.249755859375000000e-01
2.229003906250000000e-01
2.198486328125000000e-01
2.194824218750000000e-01
2.202148437500000000e-01
2.213134765625000000e-01
2.192382812500000000e-01
2.209472656250000000e-01
2.226562500000000000e-01
2.239990234375000000e-01
2.237548828125000000e-01
2.255859375000000000e-01
2.169189453125000000e-01
2.230224609375000000e-01
2.220458984375000000e-01
2.261962890625000000e-01
2.194824218750000000e-01
2.207031250000000000e-01
2.171630859375000000e-01
2.176513671875000000e-01
2.156982421875000000e-01
2.143554687500000000e-01
2.204589843750000000e-01
2.308349609375000000e-01
2.171630859375000000e-01
2.215576171875000000e-01
2.255859375000000000e-01
2.175292968750000000e-01
2.194824218750000000e-01
2.219238281250000000e-01
2.150878906250000000e-01
2.232666015625000000e-01
2.202148437500000000e-01
2.187500000000000000e-01
2.260742187500000000e-01
2.137451171875000000e-01
2.211914062500000000e-01
2.208251953125000000e-01
2.189941406250000000e-01
2.210693359375000000e-01
2.169189453125000000e-01
2.303466796875000000e-01
2.194824218750000000e-01
2.182617187500000000e-01
2.161865234375000000e-01
2.154541015625000000e-01
2.130126953125000000e-01
2.226562500000000000e-01
2.224121093750000000e-01
2.209472656250000000e-01
2.189941406250000000e-01
2.197265625000000000e-01
2.200927734375000000e-01
2.181396484375000000e-01
2.224121093750000000e-01
2.211914062500000000e-01
2.258300781250000000e-01
2.143554687500000000e-01
2.197265625000000000e-01
2.274169921875000000e-01
2.205810546875000000e-01
2.215576171875000000e-01
2.232666015625000000e-01
2.213134765625000000e-01
2.145996093750000000e-01
2.224121093750000000e-01
2.196044921875000000e-01
2.154541015625000000e-01
2.208251953125000000e-01
2.218017578125000000e-01
2.238769531250000000e-01
2.286376953125000000e-01
2.197265625000000000e-01
2.226562500000000000e-01
2.183837890625000000e-01
2.172851562500000000e-01
2.158203125000000000e-01
2.248535156250000000e-01
2.171630859375000000e-01
2.175292968750000000e-01
2.272949218750000000e-01
2.235107421875000000e-01
2.275390625000000000e-01
2.182617187500000000e-01
2.166748046875000000e-01
2.164306640625000000e-01
2.163085937500000000e-01
2.250976562500000000e-01
2.208251953125000000e-01
2.163085937500000000e-01
2.237548828125000000e-01
2.244873046875000000e-01
2.203369140625000000e-01
2.198486328125000000e-01
2.175292968750000000e-01
2.191162109375000000e-01
2.175292968750000000e-01
2.144775390625000000e-01
2.243652343750000000e-01
2.167968750000000000e-01
2.237548828125000000e-01
2.203369140625000000e-01
2.364501953125000000e-01
2.204589843750000000e-01
2.152099609375000000e-01
2.176513671875000000e-01
2.191162109375000000e-01
2.208251953125000000e-01
2.200927734375000000e-01
2.203369140625000000e-01
2.238769531250000000e-01
2.222900390625000000e-01
2.236328125000000000e-01
2.381591796875000000e-01
2.143554687500000000e-01
2.160644531250000000e-01
2.211914062500000000e-01
2.243652343750000000e-01
2.122802734375000000e-01
2.209472656250000000e-01
2.219238281250000000e-01
2.236328125000000000e-01
2.194824218750000000e-01
2.226562500000000000e-01
2.220458984375000000e-01
2.314453125000000000e-01
2.163085937500000000e-01
2.244873046875000000e-01
2.154541015625000000e-01
2.121582031250000000e-01
2.170410156250000000e-01
2.277832031250000000e-01
2.227783203125000000e-01
2.252197265625000000e-01
2.244873046875000000e-01
2.224121093750000000e-01
2.189941406250000000e-01
2.198486328125000000e-01
2.213134765625000000e-01
2.238769531250000000e-01
2.177734375000000000e-01
2.198486328125000000e-01
2.111816406250000000e-01
2.142333984375000000e-01
2.182617187500000000e-01
2.274169921875000000e-01
2.252197265625000000e-01
2.207031250000000000e-01
2.192382812500000000e-01
2.185058593750000000e-01
2.243652343750000000e-01
2.203369140625000000e-01
2.203369140625000000e-01
2.265625000000000000e-01
2.216796875000000000e-01
2.220458984375000000e-01
2.177734375000000000e-01
2.188720703125000000e-01
2.194824218750000000e-01
2.161865234375000000e-01
2.258300781250000000e-01
2.172851562500000000e-01
2.225341796875000000e-01
2.180175781250000000e-01
2.283935546875000000e-01
2.230224609375000000e-01
2.199707031250000000e-01
2.175292968750000000e-01
2.261962890625000000e-01
2.247314453125000000e-01
2.229003906250000000e-01
2.241210937500000000e-01
2.220458984375000000e-01
2.263183593750000000e-01
2.270507812500000000e-01
2.221679687500000000e-01
2.165527343750000000e-01
2.202148437500000000e-01
2.215576171875000000e-01
2.198486328125000000e-01
2.136230468750000000e-01
2.186279296875000000e-01
2.241210937500000000e-01
2.113037109375000000e-01
2.192382812500000000e-01
2.191162109375000000e-01
2.188720703125000000e-01
2.233886718750000000e-01
2.221679687500000000e-01
2.230224609375000000e-01
2.166748046875000000e-01
2.115478515625000000e-01
2.260742187500000000e-01
2.221679687500000000e-01
2.155761718750000000e-01
2.281494140625000000e-01
2.164306640625000000e-01
2.177734375000000000e-01
2.304687500000000000e-01
2.265625000000000000e-01
2.218017578125000000e-01
2.131347656250000000e-01
2.242431640625000000e-01
2.149658203125000000e-01
2.196044921875000000e-01
2.177734375000000000e-01
2.198486328125000000e-01
2.230224609375000000e-01
2.150878906250000000e-01
2.203369140625000000e-01
2.307128906250000000e-01
2.248535156250000000e-01
2.169189453125000000e-01
2.199707031250000000e-01
2.269287109375000000e-01
2.153320312500000000e-01
2.246093750000000000e-01
2.182617187500000000e-01
2.219238281250000000e-01
2.200927734375000000e-01
2.188720703125000000e-01
2.084960937500000000e-01
2.139892578125000000e-01
2.208251953125000000e-01
2.141113281250000000e-01
2.259521484375000000e-01
2.204589843750000000e-01
2.252197265625000000e-01
2.259521484375000000e-01
2.181396484375000000e-01
2.225341796875000000e-01
2.147216796875000000e-01
2.149658203125000000e-01
2.224121093750000000e-01
2.132568359375000000e-01
2.220458984375000000e-01
2.193603515625000000e-01
2.156982421875000000e-01
2.243652343750000000e-01
2.141113281250000000e-01
2.183837890625000000e-01
2.154541015625000000e-01
2.231445312500000000e-01
2.224121093750000000e-01
2.229003906250000000e-01
2.233886718750000000e-01
2.265625000000000000e-01
2.213134765625000000e-01
2.205810546875000000e-01
2.210693359375000000e-01
2.268066406250000000e-01
2.247314453125000000e-01
2.182617187500000000e-01
2.235107421875000000e-01
2.231445312500000000e-01
2.218017578125000000e-01
2.196044921875000000e-01
2.152099609375000000e-01
2.194824218750000000e-01
2.178955078125000000e-01
2.193603515625000000e-01
2.280273437500000000e-01
2.283935546875000000e-01
2.215576171875000000e-01
2.238769531250000000e-01
2.207031250000000000e-01
2.177734375000000000e-01
2.177734375000000000e-01
2.126464843750000000e-01
2.193603515625000000e-01
2.238769531250000000e-01
2.150878906250000000e-01
2.169189453125000000e-01
2.172851562500000000e-01
2.174072265625000000e-01
2.180175781250000000e-01
2.209472656250000000e-01
2.287597656250000000e-01
2.193603515625000000e-01
2.150878906250000000e-01
2.247314453125000000e-01
2.249755859375000000e-01
2.203369140625000000e-01
2.294921875000000000e-01
2.193603515625000000e-01
2.203369140625000000e-01
2.215576171875000000e-01
2.242431640625000000e-01
2.214355468750000000e-01
2.133789062500000000e-01
2.241210937500000000e-01
2.164306640625000000e-01
2.166748046875000000e-01
2.231445312500000000e-01
2.185058593750000000e-01
2.177734375000000000e-01
2.324218750000000000e-01
2.175292968750000000e-01
2.209472656250000000e-01
2.198486328125000000e-01
2.211914062500000000e-01
2.263183593750000000e-01
2.236328125000000000e-01
2.243652343750000000e-01
2.209472656250000000e-01
2.159423828125000000e-01
2.163085937500000000e-01
2.211914062500000000e-01
2.169189453125000000e-01
2.160644531250000000e-01
2.198486328125000000e-01
2.202148437500000000e-01
2.128906250000000000e-01
2.114257812500000000e-01
2.193603515625000000e-01
2.232666015625000000e-01
2.215576171875000000e-01
2.214355468750000000e-01
2.178955078125000000e-01
2.216796875000000000e-01
2.224121093750000000e-01
2.185058593750000000e-01
2.213134765625000000e-01
2.246093750000000000e-01
2.183837890625000000e-01
2.222900390625000000e-01
2.242431640625000000e-01
2.230224609375000000e-01
2.275390625000000000e-01
2.261962890625000000e-01
2.209472656250000000e-01
2.163085937500000000e-01
2.178955078125000000e-01
2.192382812500000000e-01
2.189941406250000000e-01
2.110595703125000000e-01
2.180175781250000000e-01
2.209472656250000000e-01
2.155761718750000000e-01
2.198486328125000000e-01
2.204589843750000000e-01
2.097167968750000000e-01
2.156982421875000000e-01
2.166748046875000000e-01
2.183837890625000000e-01
2.210693359375000000e-01
2.230224609375000000e-01
2.158203125000000000e-01
2.325439453125000000e-01
2.198486328125000000e-01
2.202148437500000000e-01
2.244873046875000000e-01
2.215576171875000000e-01
2.191162109375000000e-01
2.158203125000000000e-01
2.171630859375000000e-01
2.219238281250000000e-01
2.163085937500000000e-01
2.186279296875000000e-01
2.221679687500000000e-01
2.178955078125000000e-01
2.148437500000000000e-01
2.192382812500000000e-01
2.204589843750000000e-01
2.216796875000000000e-01
2.204589843750000000e-01
2.154541015625000000e-01
2.182617187500000000e-01
2.185058593750000000e-01
2.237548828125000000e-01
2.128906250000000000e-01
2.170410156250000000e-01
2.224121093750000000e-01
2.161865234375000000e-01
2.189941406250000000e-01
2.180175781250000000e-01
2.253417968750000000e-01
2.220458984375000000e-01
2.216796875000000000e-01
2.178955078125000000e-01
2.196044921875000000e-01
2.229003906250000000e-01
2.148437500000000000e-01
2.200927734375000000e-01
2.209472656250000000e-01
2.264404296875000000e-01
2.219238281250000000e-01
2.144775390625000000e-01
2.207031250000000000e-01
2.176513671875000000e-01
2.191162109375000000e-01
2.219238281250000000e-01
2.186279296875000000e-01
2.175292968750000000e-01
2.155761718750000000e-01
2.247314453125000000e-01
2.197265625000000000e-01
2.120361328125000000e-01
2.209472656250000000e-01
2.283935546875000000e-01
2.188720703125000000e-01
2.119140625000000000e-01
2.242431640625000000e-01
2.185058593750000000e-01
2.198486328125000000e-01
2.192382812500000000e-01
2.242431640625000000e-01
2.329101562500000000e-01
2.155761718750000000e-01
2.264404296875000000e-01
2.182617187500000000e-01
2.229003906250000000e-01
2.329101562500000000e-01
2.142333984375000000e-01
2.219238281250000000e-01
2.149658203125000000e-01
2.142333984375000000e-01
2.285156250000000000e-01
2.098388671875000000e-01
2.135009765625000000e-01
2.176513671875000000e-01
2.268066406250000000e-01
2.324218750000000000e-01
2.163085937500000000e-01
2.192382812500000000e-01
2.286376953125000000e-01
2.165527343750000000e-01
2.259521484375000000e-01
2.139892578125000000e-01
2.299804687500000000e-01
2.180175781250000000e-01
2.150878906250000000e-01
2.183837890625000000e-01
2.259521484375000000e-01
2.165527343750000000e-01
2.204589843750000000e-01
2.164306640625000000e-01
2.158203125000000000e-01
2.185058593750000000e-01
2.202148437500000000e-01
2.252197265625000000e-01
2.209472656250000000e-01
2.226562500000000000e-01
2.226562500000000000e-01
2.238769531250000000e-01
2.293701171875000000e-01
2.210693359375000000e-01
2.208251953125000000e-01
2.213134765625000000e-01
2.210693359375000000e-01
2.283935546875000000e-01
2.303466796875000000e-01
2.272949218750000000e-01
2.237548828125000000e-01
2.242431640625000000e-01
2.192382812500000000e-01
2.199707031250000000e-01
2.180175781250000000e-01
2.250976562500000000e-01
2.260742187500000000e-01
2.236328125000000000e-01
2.178955078125000000e-01
2.186279296875000000e-01
2.200927734375000000e-01
2.204589843750000000e-01
2.224121093750000000e-01
2.239990234375000000e-01
2.191162109375000000e-01
2.127685546875000000e-01
2.253417968750000000e-01
2.181396484375000000e-01
2.193603515625000000e-01
2.244873046875000000e-01
2.165527343750000000e-01
2.242431640625000000e-01
2.264404296875000000e-01
2.136230468750000000e-01
2.209472656250000000e-01
2.166748046875000000e-01
2.200927734375000000e-01
2.149658203125000000e-01
2.145996093750000000e-01
2.186279296875000000e-01
2.177734375000000000e-01
2.236328125000000000e-01
2.239990234375000000e-01
2.271728515625000000e-01
2.213134765625000000e-01
2.159423828125000000e-01
2.186279296875000000e-01
2.429199218750000000e-01
2.252197265625000000e-01
2.186279296875000000e-01
2.182617187500000000e-01
2.133789062500000000e-01
2.147216796875000000e-01
2.220458984375000000e-01
2.186279296875000000e-01
2.197265625000000000e-01
2.222900390625000000e-01
2.229003906250000000e-01
2.181396484375000000e-01
2.281494140625000000e-01
2.204589843750000000e-01
2.224121093750000000e-01
2.191162109375000000e-01
2.203369140625000000e-01
2.125244140625000000e-01
2.164306640625000000e-01
2.169189453125000000e-01
2.261962890625000000e-01
2.207031250000000000e-01
2.249755859375000000e-01
2.164306640625000000e-01
2.252197265625000000e-01
2.138671875000000000e-01
2.221679687500000000e-01
2.199707031250000000e-01
2.226562500000000000e-01
2.238769531250000000e-01
2.174072265625000000e-01
2.103271484375000000e-01
2.161865234375000000e-01
2.183837890625000000e-01
2.252197265625000000e-01
2.149658203125000000e-01
2.222900390625000000e-01
2.192382812500000000e-01
2.170410156250000000e-01
2.200927734375000000e-01
2.269287109375000000e-01
2.188720703125000000e-01
2.207031250000000000e-01
2.220458984375000000e-01
2.163085937500000000e-01
2.288818359375000000e-01
2.225341796875000000e-01
2.277832031250000000e-01
2.175292968750000000e-01
2.164306640625000000e-01
2.241210937500000000e-01
2.281494140625000000e-01
2.171630859375000000e-01
2.220458984375000000e-01
2.226562500000000000e-01
2.149658203125000000e-01
2.230224609375000000e-01
2.231445312500000000e-01
2.357177734375000000e-01
2.280273437500000000e-01
2.205810546875000000e-01
2.130126953125000000e-01
2.165527343750000000e-01
2.198486328125000000e-01
2.271728515625000000e-01
2.145996093750000000e-01
2.196044921875000000e-01
2.185058593750000000e-01
2.172851562500000000e-01
2.265625000000000000e-01
2.203369140625000000e-01
2.215576171875000000e-01
2.242431640625000000e-01
2.150878906250000000e-01
2.231445312500000000e-01
2.171630859375000000e-01
2.159423828125000000e-01
2.226562500000000000e-01
2.231445312500000000e-01
2.252197265625000000e-01
2.183837890625000000e-01
2.183837890625000000e-01
2.250976562500000000e-01
2.216796875000000000e-01
2.186279296875000000e-01
2.200927734375000000e-01
2.158203125000000000e-01
2.185058593750000000e-01
2.172851562500000000e-01
2.199707031250000000e-01
2.226562500000000000e-01
2.232666015625000000e-01
2.197265625000000000e-01
2.145996093750000000e-01
2.142333984375000000e-01
2.216796875000000000e-01
2.235107421875000000e-01
2.141113281250000000e-01
2.181396484375000000e-01
2.202148437500000000e-01
2.133789062500000000e-01
2.224121093750000000e-01
2.208251953125000000e-01
2.187500000000000000e-01
2.222900390625000000e-01
2.226562500000000000e-01
2.215576171875000000e-01
2.249755859375000000e-01
2.259521484375000000e-01
2.117919921875000000e-01
2.346191406250000000e-01
2.204589843750000000e-01
2.220458984375000000e-01
2.226562500000000000e-01
2.193603515625000000e-01
2.204589843750000000e-01
2.213134765625000000e-01
2.238769531250000000e-01
2.176513671875000000e-01
2.163085937500000000e-01
2.238769531250000000e-01
2.200927734375000000e-01
2.219238281250000000e-01
2.171630859375000000e-01
2.177734375000000000e-01
2.294921875000000000e-01
2.221679687500000000e-01
2.191162109375000000e-01
2.202148437500000000e-01
2.216796875000000000e-01
2.242431640625000000e-01
2.265625000000000000e-01
2.274169921875000000e-01
2.324218750000000000e-01
2.189941406250000000e-01
2.172851562500000000e-01
2.264404296875000000e-01
2.174072265625000000e-01
2.358398437500000000e-01
2.161865234375000000e-01
2.261962890625000000e-01
2.172851562500000000e-01
2.247314453125000000e-01
2.189941406250000000e-01
2.252197265625000000e-01
2.192382812500000000e-01
2.167968750000000000e-01
2.174072265625000000e-01
2.186279296875000000e-01
2.182617187500000000e-01
2.200927734375000000e-01
2.148437500000000000e-01
2.191162109375000000e-01
2.287597656250000000e-01
2.124023437500000000e-01
2.224121093750000000e-01
2.170410156250000000e-01
2.254638671875000000e-01
2.191162109375000000e-01
2.247314453125000000e-01
2.259521484375000000e-01
2.255859375000000000e-01
2.177734375000000000e-01
2.260742187500000000e-01
2.198486328125000000e-01
2.166748046875000000e-01
2.203369140625000000e-01
2.224121093750000000e-01
2.224121093750000000e-01
2.164306640625000000e-01
2.213134765625000000e-01
2.169189453125000000e-01
2.120361328125000000e-01
2.239990234375000000e-01
2.243652343750000000e-01
2.255859375000000000e-01
2.218017578125000000e-01
2.275390625000000000e-01
2.161865234375000000e-01
2.225341796875000000e-01
2.282714843750000000e-01
2.320556640625000000e-01
2.132568359375000000e-01
2.237548828125000000e-01
2.170410156250000000e-01
2.210693359375000000e-01
2.167968750000000000e-01
2.237548828125000000e-01
2.154541015625000000e-01
2.237548828125000000e-01
2.178955078125000000e-01
2.214355468750000000e-01
2.209472656250000000e-01
2.219238281250000000e-01
2.242431640625000000e-01
2.209472656250000000e-01
2.197265625000000000e-01
2.237548828125000000e-01
2.158203125000000000e-01
2.204589843750000000e-01
2.137451171875000000e-01
2.180175781250000000e-01
2.263183593750000000e-01
2.147216796875000000e-01
2.244873046875000000e-01
2.178955078125000000e-01
2.069091796875000000e-01
2.188720703125000000e-01
2.161865234375000000e-01
2.188720703125000000e-01
2.237548828125000000e-01
2.252197265625000000e-01
2.199707031250000000e-01
2.291259765625000000e-01
2.171630859375000000e-01
2.169189453125000000e-01
2.192382812500000000e-01
2.185058593750000000e-01
2.271728515625000000e-01
2.332763671875000000e-01
2.200927734375000000e-01
2.178955078125000000e-01
2.287597656250000000e-01
2.175292968750000000e-01
2.186279296875000000e-01
2.314453125000000000e-01
2.191162109375000000e-01
2.160644531250000000e-01
2.100830078125000000e-01
2.199707031250000000e-01
2.149658203125000000e-01
2.244873046875000000e-01
2.172851562500000000e-01
2.197265625000000000e-01
2.194824218750000000e-01
2.216796875000000000e-01
2.205810546875000000e-01
2.160644531250000000e-01
2.192382812500000000e-01
2.235107421875000000e-01
2.183837890625000000e-01
2.198486328125000000e-01
2.214355468750000000e-01
2.255859375000000000e-01
2.258300781250000000e-01
2.203369140625000000e-01
2.236328125000000000e-01
2.172851562500000000e-01
2.200927734375000000e-01
2.237548828125000000e-01
2.165527343750000000e-01
2.224121093750000000e-01
2.239990234375000000e-01
2.142333984375000000e-01
2.207031250000000000e-01
2.161865234375000000e-01
2.214355468750000000e-01
2.191162109375000000e-01
2.186279296875000000e-01
2.263183593750000000e-01
2.189941406250000000e-01
2.176513671875000000e-01
2.152099609375000000e-01
2.230224609375000000e-01
2.239990234375000000e-01
2.227783203125000000e-01
2.320556640625000000e-01
2.222900390625000000e-01
2.224121093750000000e-01
2.215576171875000000e-01
2.193603515625000000e-01
2.214355468750000000e-01
2.309570312500000000e-01
2.198486328125000000e-01
2.130126953125000000e-01
2.122802734375000000e-01
2.177734375000000000e-01
2.242431640625000000e-01
2.152099609375000000e-01
2.175292968750000000e-01
2.216796875000000000e-01
2.232666015625000000e-01
2.254638671875000000e-01
2.196044921875000000e-01
2.188720703125000000e-01
2.204589843750000000e-01
2.130126953125000000e-01
2.215576171875000000e-01
2.127685546875000000e-01
2.186279296875000000e-01
2.137451171875000000e-01
2.124023437500000000e-01
2.257080078125000000e-01
2.235107421875000000e-01
2.160644531250000000e-01
2.224121093750000000e-01
2.208251953125000000e-01
2.193603515625000000e-01
2.248535156250000000e-01
2.214355468750000000e-01
2.176513671875000000e-01
2.218017578125000000e-01
2.191162109375000000e-01
2.148437500000000000e-01
2.244873046875000000e-01
2.165527343750000000e-01
2.224121093750000000e-01
2.192382812500000000e-01
2.250976562500000000e-01
2.226562500000000000e-01
2.203369140625000000e-01
2.176513671875000000e-01
2.202148437500000000e-01
2.172851562500000000e-01
2.170410156250000000e-01
2.293701171875000000e-01
2.150878906250000000e-01
2.215576171875000000e-01
2.159423828125000000e-01
2.222900390625000000e-01
2.359619140625000000e-01
2.182617187500000000e-01
2.103271484375000000e-01
2.250976562500000000e-01
2.154541015625000000e-01
2.127685546875000000e-01
2.175292968750000000e-01
2.200927734375000000e-01
2.200927734375000000e-01
2.349853515625000000e-01
2.181396484375000000e-01
2.269287109375000000e-01
2.177734375000000000e-01
2.185058593750000000e-01
2.204589843750000000e-01
2.176513671875000000e-01
2.159423828125000000e-01
2.208251953125000000e-01
2.180175781250000000e-01
2.174072265625000000e-01
2.208251953125000000e-01
2.164306640625000000e-01
2.235107421875000000e-01
2.200927734375000000e-01
2.156982421875000000e-01
2.207031250000000000e-01
2.196044921875000000e-01
2.219238281250000000e-01
2.160644531250000000e-01
2.155761718750000000e-01
2.154541015625000000e-01
2.220458984375000000e-01
2.193603515625000000e-01
2.194824218750000000e-01
2.290039062500000000e-01
2.155761718750000000e-01
2.202148437500000000e-01
2.202148437500000000e-01
2.205810546875000000e-01
2.153320312500000000e-01
2.169189453125000000e-01
2.226562500000000000e-01
2.171630859375000000e-01
2.233886718750000000e-01
2.165527343750000000e-01
2.192382812500000000e-01
2.237548828125000000e-01
2.208251953125000000e-01
2.164306640625000000e-01
2.150878906250000000e-01
2.210693359375000000e-01
2.185058593750000000e-01
2.210693359375000000e-01
2.205810546875000000e-01
2.216796875000000000e-01
2.208251953125000000e-01
2.083740234375000000e-01
2.166748046875000000e-01
2.192382812500000000e-01
2.241210937500000000e-01
2.208251953125000000e-01
2.178955078125000000e-01
2.122802734375000000e-01
2.196044921875000000e-01
2.182617187500000000e-01
2.254638671875000000e-01
2.214355468750000000e-01
2.193603515625000000e-01
2.176513671875000000e-01
2.181396484375000000e-01
2.105712890625000000e-01
2.161865234375000000e-01
2.281494140625000000e-01
2.138671875000000000e-01
2.196044921875000000e-01
2.224121093750000000e-01
2.171630859375000000e-01
2.110595703125000000e-01
2.160644531250000000e-01
2.221679687500000000e-01
2.242431640625000000e-01
2.192382812500000000e-01
2.152099609375000000e-01
2.308349609375000000e-01
2.130126953125000000e-01
2.232666015625000000e-01
2.249755859375000000e-01
2.221679687500000000e-01
2.193603515625000000e-01
2.198486328125000000e-01
2.220458984375000000e-01
2.188720703125000000e-01
2.192382812500000000e-01
2.244873046875000000e-01
2.185058593750000000e-01
2.181396484375000000e-01
2.188720703125000000e-01
2.174072265625000000e-01
2.178955078125000000e-01
2.163085937500000000e-01
2.215576171875000000e-01
2.209472656250000000e-01
2.169189453125000000e-01
2.225341796875000000e-01
2.215576171875000000e-01
2.215576171875000000e-01
2.314453125000000000e-01
2.182617187500000000e-01
2.200927734375000000e-01
2.164306640625000000e-01
2.253417968750000000e-01
2.210693359375000000e-01
2.269287109375000000e-01
2.174072265625000000e-01
2.186279296875000000e-01
2.231445312500000000e-01
2.178955078125000000e-01
2.187500000000000000e-01
2.254638671875000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.359619140625000000e-01
2.215576171875000000e-01
2.208251953125000000e-01
2.165527343750000000e-01
2.210693359375000000e-01
2.258300781250000000e-01
2.249755859375000000e-01
2.169189453125000000e-01
2.142333984375000000e-01
2.183837890625000000e-01
2.172851562500000000e-01
2.193603515625000000e-01
2.253417968750000000e-01
2.143554687500000000e-01
2.235107421875000000e-01
2.141113281250000000e-01
2.232666015625000000e-01
2.279052734375000000e-01
2.185058593750000000e-01
2.171630859375000000e-01
2.293701171875000000e-01
2.178955078125000000e-01
2.335205078125000000e-01
2.263183593750000000e-01
2.222900390625000000e-01
2.150878906250000000e-01
2.164306640625000000e-01
2.208251953125000000e-01
2.177734375000000000e-01
2.221679687500000000e-01
2.144775390625000000e-01
2.272949218750000000e-01
2.181396484375000000e-01
2.275390625000000000e-01
2.230224609375000000e-01
2.202148437500000000e-01
2.229003906250000000e-01
2.198486328125000000e-01
2.138671875000000000e-01
2.194824218750000000e-01
2.280273437500000000e-01
2.143554687500000000e-01
2.230224609375000000e-01
2.174072265625000000e-01
2.258300781250000000e-01
2.226562500000000000e-01
2.193603515625000000e-01
2.246093750000000000e-01
2.221679687500000000e-01
2.211914062500000000e-01
2.187500000000000000e-01
2.186279296875000000e-01
2.192382812500000000e-01
2.117919921875000000e-01
2.246093750000000000e-01
2.288818359375000000e-01
2.279052734375000000e-01
2.213134765625000000e-01
2.222900390625000000e-01
2.171630859375000000e-01
2.182617187500000000e-01
2.180175781250000000e-01
2.131347656250000000e-01
2.148437500000000000e-01
2.154541015625000000e-01
2.174072265625000000e-01
2.189941406250000000e-01
2.270507812500000000e-01
2.220458984375000000e-01
2.221679687500000000e-01
2.111816406250000000e-01
2.200927734375000000e-01
2.142333984375000000e-01
2.174072265625000000e-01
2.287597656250000000e-01
2.229003906250000000e-01
2.189941406250000000e-01
2.230224609375000000e-01
2.224121093750000000e-01
2.232666015625000000e-01
2.148437500000000000e-01
2.261962890625000000e-01
2.342529296875000000e-01
2.194824218750000000e-01
2.227783203125000000e-01
2.180175781250000000e-01
2.208251953125000000e-01
2.227783203125000000e-01
2.164306640625000000e-01
2.207031250000000000e-01
2.170410156250000000e-01
2.218017578125000000e-01
2.189941406250000000e-01
2.191162109375000000e-01
2.319335937500000000e-01
2.203369140625000000e-01
2.178955078125000000e-01
2.210693359375000000e-01
2.283935546875000000e-01
2.149658203125000000e-01
2.185058593750000000e-01
2.198486328125000000e-01
2.214355468750000000e-01
2.143554687500000000e-01
2.209472656250000000e-01
2.181396484375000000e-01
2.193603515625000000e-01
2.233886718750000000e-01
2.155761718750000000e-01
2.188720703125000000e-01
2.211914062500000000e-01
2.158203125000000000e-01
2.191162109375000000e-01
2.193603515625000000e-01
2.128906250000000000e-01
2.225341796875000000e-01
2.197265625000000000e-01
2.298583984375000000e-01
2.203369140625000000e-01
2.229003906250000000e-01
2.203369140625000000e-01
2.233886718750000000e-01
2.194824218750000000e-01
2.224121093750000000e-01
2.193603515625000000e-01
2.257080078125000000e-01
2.203369140625000000e-01
2.220458984375000000e-01
2.231445312500000000e-01
2.211914062500000000e-01
2.145996093750000000e-01
2.105712890625000000e-01
2.208251953125000000e-01
2.197265625000000000e-01
2.191162109375000000e-01
2.219238281250000000e-01
2.120361328125000000e-01
2.197265625000000000e-01
2.154541015625000000e-01
2.252197265625000000e-01
2.219238281250000000e-01
2.292480468750000000e-01
2.252197265625000000e-01
2.158203125000000000e-01
2.160644531250000000e-01
2.226562500000000000e-01
2.154541015625000000e-01
2.194824218750000000e-01
2.149658203125000000e-01
2.169189453125000000e-01
2.170410156250000000e-01
2.252197265625000000e-01
2.253417968750000000e-01
2.191162109375000000e-01
2.225341796875000000e-01
2.174072265625000000e-01
2.243652343750000000e-01
2.194824218750000000e-01
2.194824218750000000e-01
2.237548828125000000e-01
2.265625000000000000e-01
2.169189453125000000e-01
2.224121093750000000e-01
2.208251953125000000e-01
2.236328125000000000e-01
2.191162109375000000e-01
2.189941406250000000e-01
2.169189453125000000e-01
2.183837890625000000e-01
2.187500000000000000e-01
2.153320312500000000e-01
2.277832031250000000e-01
2.230224609375000000e-01
2.232666015625000000e-01
2.208251953125000000e-01
2.250976562500000000e-01
2.233886718750000000e-01
2.180175781250000000e-01
2.152099609375000000e-01
2.220458984375000000e-01
2.164306640625000000e-01
2.257080078125000000e-01
2.198486328125000000e-01
2.202148437500000000e-01
2.241210937500000000e-01
2.252197265625000000e-01
2.153320312500000000e-01
2.103271484375000000e-01
2.227783203125000000e-01
2.178955078125000000e-01
2.298583984375000000e-01
2.269287109375000000e-01
2.239990234375000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.171630859375000000e-01
2.158203125000000000e-01
2.170410156250000000e-01
2.202148437500000000e-01
2.113037109375000000e-01
2.220458984375000000e-01
2.154541015625000000e-01
2.192382812500000000e-01
2.152099609375000000e-01
2.156982421875000000e-01
2.244873046875000000e-01
2.198486328125000000e-01
2.143554687500000000e-01
2.210693359375000000e-01
2.158203125000000000e-01
2.194824218750000000e-01
2.161865234375000000e-01
2.219238281250000000e-01
2.196044921875000000e-01
2.176513671875000000e-01
2.204589843750000000e-01
2.130126953125000000e-01
2.252197265625000000e-01
2.172851562500000000e-01
2.209472656250000000e-01
2.227783203125000000e-01
2.187500000000000000e-01
2.254638671875000000e-01
2.155761718750000000e-01
2.181396484375000000e-01
2.193603515625000000e-01
2.207031250000000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.200927734375000000e-01
2.211914062500000000e-01
2.238769531250000000e-01
2.304687500000000000e-01
2.192382812500000000e-01
2.221679687500000000e-01
2.150878906250000000e-01
2.247314453125000000e-01
2.158203125000000000e-01
2.186279296875000000e-01
2.159423828125000000e-01
2.189941406250000000e-01
2.214355468750000000e-01
2.202148437500000000e-01
2.226562500000000000e-01
2.164306640625000000e-01
2.137451171875000000e-01
2.254638671875000000e-01
2.194824218750000000e-01
2.186279296875000000e-01
2.205810546875000000e-01
2.163085937500000000e-01
2.178955078125000000e-01
2.137451171875000000e-01
2.281494140625000000e-01
2.268066406250000000e-01
2.229003906250000000e-01
2.233886718750000000e-01
2.213134765625000000e-01
2.231445312500000000e-01
2.210693359375000000e-01
2.185058593750000000e-01
2.227783203125000000e-01
2.239990234375000000e-01
2.149658203125000000e-01
2.288818359375000000e-01
2.231445312500000000e-01
2.214355468750000000e-01
2.224121093750000000e-01
2.246093750000000000e-01
2.249755859375000000e-01
2.152099609375000000e-01
2.186279296875000000e-01
2.169189453125000000e-01
2.199707031250000000e-01
2.169189453125000000e-01
2.092285156250000000e-01
2.209472656250000000e-01
2.221679687500000000e-01
2.192382812500000000e-01
2.211914062500000000e-01
2.231445312500000000e-01
2.313232421875000000e-01
2.186279296875000000e-01
2.152099609375000000e-01
2.181396484375000000e-01
2.186279296875000000e-01
2.233886718750000000e-01
2.263183593750000000e-01
2.187500000000000000e-01
2.207031250000000000e-01
2.186279296875000000e-01
2.142333984375000000e-01
2.194824218750000000e-01
2.113037109375000000e-01
2.226562500000000000e-01
2.204589843750000000e-01
2.264404296875000000e-01
2.238769531250000000e-01
2.250976562500000000e-01
2.139892578125000000e-01
2.209472656250000000e-01
2.165527343750000000e-01
2.181396484375000000e-01
2.263183593750000000e-01
2.221679687500000000e-01
2.203369140625000000e-01
2.148437500000000000e-01
2.194824218750000000e-01
2.170410156250000000e-01
2.242431640625000000e-01
2.128906250000000000e-01
2.180175781250000000e-01
2.215576171875000000e-01
2.180175781250000000e-01
2.229003906250000000e-01
2.188720703125000000e-01
2.208251953125000000e-01
2.265625000000000000e-01
2.166748046875000000e-01
2.180175781250000000e-01
2.215576171875000000e-01
2.066650390625000000e-01
2.189941406250000000e-01
2.253417968750000000e-01
2.220458984375000000e-01
2.235107421875000000e-01
2.226562500000000000e-01
2.204589843750000000e-01
2.198486328125000000e-01
2.089843750000000000e-01
2.105712890625000000e-01
2.159423828125000000e-01
2.170410156250000000e-01
2.221679687500000000e-01
2.209472656250000000e-01
2.177734375000000000e-01
2.192382812500000000e-01
2.186279296875000000e-01
2.249755859375000000e-01
2.186279296875000000e-01
2.152099609375000000e-01
2.128906250000000000e-01
2.236328125000000000e-01
2.261962890625000000e-01
2.180175781250000000e-01
2.216796875000000000e-01
2.192382812500000000e-01
2.242431640625000000e-01
2.207031250000000000e-01
2.230224609375000000e-01
2.180175781250000000e-01
2.224121093750000000e-01
2.329101562500000000e-01
2.189941406250000000e-01
2.177734375000000000e-01
2.209472656250000000e-01
2.196044921875000000e-01
2.188720703125000000e-01
2.236328125000000000e-01
2.193603515625000000e-01
2.236328125000000000e-01
2.181396484375000000e-01
2.276611328125000000e-01
2.186279296875000000e-01
2.185058593750000000e-01
2.271728515625000000e-01
2.131347656250000000e-01
2.210693359375000000e-01
2.219238281250000000e-01
2.177734375000000000e-01
2.197265625000000000e-01
2.163085937500000000e-01
2.216796875000000000e-01
2.169189453125000000e-01
2.209472656250000000e-01
2.235107421875000000e-01
2.167968750000000000e-01
2.263183593750000000e-01
2.176513671875000000e-01
2.174072265625000000e-01
2.147216796875000000e-01
2.181396484375000000e-01
2.187500000000000000e-01
2.246093750000000000e-01
2.154541015625000000e-01
2.263183593750000000e-01
2.218017578125000000e-01
2.183837890625000000e-01
2.166748046875000000e-01
2.182617187500000000e-01
2.293701171875000000e-01
2.211914062500000000e-01
2.204589843750000000e-01
2.175292968750000000e-01
2.210693359375000000e-01
2.214355468750000000e-01
2.202148437500000000e-01
2.194824218750000000e-01
2.222900390625000000e-01
2.307128906250000000e-01
2.219238281250000000e-01
2.238769531250000000e-01
2.227783203125000000e-01
2.163085937500000000e-01
2.229003906250000000e-01
2.175292968750000000e-01
2.232666015625000000e-01
2.181396484375000000e-01
2.216796875000000000e-01
2.208251953125000000e-01
2.216796875000000000e-01
2.203369140625000000e-01
2.231445312500000000e-01
2.243652343750000000e-01
2.188720703125000000e-01
2.177734375000000000e-01
2.205810546875000000e-01
2.243652343750000000e-01
2.208251953125000000e-01
2.187500000000000000e-01
2.194824218750000000e-01
2.158203125000000000e-01
2.236328125000000000e-01
2.204589843750000000e-01
2.160644531250000000e-01
2.249755859375000000e-01
2.263183593750000000e-01
2.180175781250000000e-01
2.224121093750000000e-01
2.211914062500000000e-01
2.180175781250000000e-01
2.291259765625000000e-01
2.209472656250000000e-01
2.189941406250000000e-01
2.229003906250000000e-01
2.215576171875000000e-01
2.156982421875000000e-01
2.198486328125000000e-01
2.193603515625000000e-01
2.127685546875000000e-01
2.221679687500000000e-01
2.181396484375000000e-01
2.210693359375000000e-01
2.194824218750000000e-01
2.152099609375000000e-01
2.202148437500000000e-01
2.188720703125000000e-01
2.210693359375000000e-01
2.259521484375000000e-01
2.242431640625000000e-01
2.226562500000000000e-01
2.314453125000000000e-01
2.176513671875000000e-01
2.169189453125000000e-01
2.180175781250000000e-01
2.253417968750000000e-01
2.199707031250000000e-01
2.197265625000000000e-01
2.158203125000000000e-01
2.169189453125000000e-01
2.252197265625000000e-01
2.155761718750000000e-01
2.161865234375000000e-01
2.250976562500000000e-01
2.203369140625000000e-01
2.136230468750000000e-01
2.127685546875000000e-01
2.189941406250000000e-01
2.141113281250000000e-01
2.211914062500000000e-01
2.216796875000000000e-01
2.225341796875000000e-01
2.161865234375000000e-01
2.274169921875000000e-01
2.197265625000000000e-01
2.174072265625000000e-01
2.215576171875000000e-01
2.183837890625000000e-01
2.293701171875000000e-01
2.281494140625000000e-01
2.138671875000000000e-01
2.193603515625000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.161865234375000000e-01
2.205810546875000000e-01
2.199707031250000000e-01
2.238769531250000000e-01
2.125244140625000000e-01
2.160644531250000000e-01
2.175292968750000000e-01
2.117919921875000000e-01
2.229003906250000000e-01
2.196044921875000000e-01
2.325439453125000000e-01
2.176513671875000000e-01
2.221679687500000000e-01
2.153320312500000000e-01
2.126464843750000000e-01
2.279052734375000000e-01
2.238769531250000000e-01
2.244873046875000000e-01
2.185058593750000000e-01
2.270507812500000000e-01
2.196044921875000000e-01
2.180175781250000000e-01
2.221679687500000000e-01
2.142333984375000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.185058593750000000e-01
2.197265625000000000e-01
2.192382812500000000e-01
2.193603515625000000e-01
2.150878906250000000e-01
2.207031250000000000e-01
2.159423828125000000e-01
2.163085937500000000e-01
2.238769531250000000e-01
2.215576171875000000e-01
2.196044921875000000e-01
2.265625000000000000e-01
2.326660156250000000e-01
2.274169921875000000e-01
2.188720703125000000e-01
2.178955078125000000e-01
2.137451171875000000e-01
2.219238281250000000e-01
2.226562500000000000e-01
2.226562500000000000e-01
2.254638671875000000e-01
2.222900390625000000e-01
2.219238281250000000e-01
2.175292968750000000e-01
2.194824218750000000e-01
2.237548828125000000e-01
2.121582031250000000e-01
2.178955078125000000e-01
2.164306640625000000e-01
2.144775390625000000e-01
2.167968750000000000e-01
2.145996093750000000e-01
2.207031250000000000e-01
2.165527343750000000e-01
2.207031250000000000e-01
2.243652343750000000e-01
2.255859375000000000e-01
2.098388671875000000e-01
2.141113281250000000e-01
2.225341796875000000e-01
2.237548828125000000e-01
2.145996093750000000e-01
2.210693359375000000e-01
2.161865234375000000e-01
2.202148437500000000e-01
2.182617187500000000e-01
2.266845703125000000e-01
2.133789062500000000e-01
2.193603515625000000e-01
2.224121093750000000e-01
2.216796875000000000e-01
2.181396484375000000e-01
2.208251953125000000e-01
2.231445312500000000e-01
2.187500000000000000e-01
2.203369140625000000e-01
2.178955078125000000e-01
2.220458984375000000e-01
2.344970703125000000e-01
2.144775390625000000e-01
2.241210937500000000e-01
2.153320312500000000e-01
2.181396484375000000e-01
2.152099609375000000e-01
2.241210937500000000e-01
2.185058593750000000e-01
2.221679687500000000e-01
2.235107421875000000e-01
2.169189453125000000e-01
2.158203125000000000e-01
2.247314453125000000e-01
2.203369140625000000e-01
2.180175781250000000e-01
2.163085937500000000e-01
2.249755859375000000e-01
2.196044921875000000e-01
2.119140625000000000e-01
2.148437500000000000e-01
2.076416015625000000e-01
2.198486328125000000e-01
2.207031250000000000e-01
2.166748046875000000e-01
2.170410156250000000e-01
2.167968750000000000e-01
2.209472656250000000e-01
2.207031250000000000e-01
2.285156250000000000e-01
2.292480468750000000e-01
2.127685546875000000e-01
2.171630859375000000e-01
2.214355468750000000e-01
2.236328125000000000e-01
2.207031250000000000e-01
2.159423828125000000e-01
2.213134765625000000e-01
2.220458984375000000e-01
2.176513671875000000e-01
2.199707031250000000e-01
2.198486328125000000e-01
2.197265625000000000e-01
2.241210937500000000e-01
2.233886718750000000e-01
2.233886718750000000e-01
2.170410156250000000e-01
2.188720703125000000e-01
2.192382812500000000e-01
2.239990234375000000e-01
2.227783203125000000e-01
2.259521484375000000e-01
2.193603515625000000e-01
2.189941406250000000e-01
2.176513671875000000e-01
2.214355468750000000e-01
2.222900390625000000e-01
2.238769531250000000e-01
2.200927734375000000e-01
2.163085937500000000e-01
2.202148437500000000e-01
2.260742187500000000e-01
2.150878906250000000e-01
2.203369140625000000e-01
2.158203125000000000e-01
2.192382812500000000e-01
2.199707031250000000e-01
2.170410156250000000e-01
2.163085937500000000e-01
2.248535156250000000e-01
2.133789062500000000e-01
2.231445312500000000e-01
2.176513671875000000e-01
2.205810546875000000e-01
2.218017578125000000e-01
2.252197265625000000e-01
2.222900390625000000e-01
2.214355468750000000e-01
2.220458984375000000e-01
2.207031250000000000e-01
2.239990234375000000e-01
2.166748046875000000e-01
2.230224609375000000e-01
2.143554687500000000e-01
2.170410156250000000e-01
2.246093750000000000e-01
2.218017578125000000e-01
2.132568359375000000e-01
2.171630859375000000e-01
2.248535156250000000e-01
2.193603515625000000e-01
2.186279296875000000e-01
2.180175781250000000e-01
2.161865234375000000e-01
2.209472656250000000e-01
2.185058593750000000e-01
2.193603515625000000e-01
2.164306640625000000e-01
2.177734375000000000e-01
2.194824218750000000e-01
2.225341796875000000e-01
2.191162109375000000e-01
2.183837890625000000e-01
2.171630859375000000e-01
2.220458984375000000e-01
2.150878906250000000e-01
2.213134765625000000e-01
2.238769531250000000e-01
2.218017578125000000e-01
2.191162109375000000e-01
2.263183593750000000e-01
2.181396484375000000e-01
2.141113281250000000e-01
2.159423828125000000e-01
2.283935546875000000e-01
2.227783203125000000e-01
2.180175781250000000e-01
2.161865234375000000e-01
2.208251953125000000e-01
2.142333984375000000e-01
2.291259765625000000e-01
2.219238281250000000e-01
2.208251953125000000e-01
2.175292968750000000e-01
2.211914062500000000e-01
2.288818359375000000e-01
2.180175781250000000e-01
2.161865234375000000e-01
2.204589843750000000e-01
2.167968750000000000e-01
2.215576171875000000e-01
2.186279296875000000e-01
2.202148437500000000e-01
2.164306640625000000e-01
2.226562500000000000e-01
2.230224609375000000e-01
2.124023437500000000e-01
2.239990234375000000e-01
2.249755859375000000e-01
2.156982421875000000e-01
2.183837890625000000e-01
2.154541015625000000e-01
2.204589843750000000e-01
2.225341796875000000e-01
2.290039062500000000e-01
2.225341796875000000e-01
2.182617187500000000e-01
2.231445312500000000e-01
2.215576171875000000e-01
2.241210937500000000e-01
2.176513671875000000e-01
2.176513671875000000e-01
2.192382812500000000e-01
2.110595703125000000e-01
2.117919921875000000e-01
2.244873046875000000e-01
2.307128906250000000e-01
2.114257812500000000e-01
2.156982421875000000e-01
2.213134765625000000e-01
2.097167968750000000e-01
2.200927734375000000e-01
2.131347656250000000e-01
2.176513671875000000e-01
2.161865234375000000e-01
2.225341796875000000e-01
2.297363281250000000e-01
2.159423828125000000e-01
2.193603515625000000e-01
2.136230468750000000e-01
2.165527343750000000e-01
2.237548828125000000e-01
2.155761718750000000e-01
2.160644531250000000e-01
2.224121093750000000e-01
2.193603515625000000e-01
2.109375000000000000e-01
2.214355468750000000e-01
2.259521484375000000e-01
2.210693359375000000e-01
2.248535156250000000e-01
2.232666015625000000e-01
2.169189453125000000e-01
2.219238281250000000e-01
2.207031250000000000e-01
2.351074218750000000e-01
2.145996093750000000e-01
2.169189453125000000e-01
2.160644531250000000e-01
2.226562500000000000e-01
2.199707031250000000e-01
2.200927734375000000e-01
2.249755859375000000e-01
2.159423828125000000e-01
2.198486328125000000e-01
2.192382812500000000e-01
2.137451171875000000e-01
2.132568359375000000e-01
2.239990234375000000e-01
2.120361328125000000e-01
2.180175781250000000e-01
2.268066406250000000e-01
2.196044921875000000e-01
2.222900390625000000e-01
2.219238281250000000e-01
2.169189453125000000e-01
2.239990234375000000e-01
2.182617187500000000e-01
2.171630859375000000e-01
2.230224609375000000e-01
2.194824218750000000e-01
2.207031250000000000e-01
2.203369140625000000e-01
2.182617187500000000e-01
2.456054687500000000e-01
2.189941406250000000e-01
2.258300781250000000e-01
2.143554687500000000e-01
2.178955078125000000e-01
2.253417968750000000e-01
2.211914062500000000e-01
2.192382812500000000e-01
2.161865234375000000e-01
2.204589843750000000e-01
2.220458984375000000e-01
2.269287109375000000e-01
2.174072265625000000e-01
2.224121093750000000e-01
2.189941406250000000e-01
2.187500000000000000e-01
2.257080078125000000e-01
2.253417968750000000e-01
2.219238281250000000e-01
2.159423828125000000e-01
2.275390625000000000e-01
2.219238281250000000e-01
2.218017578125000000e-01
2.258300781250000000e-01
2.196044921875000000e-01
2.221679687500000000e-01
2.288818359375000000e-01
2.221679687500000000e-01
2.192382812500000000e-01
2.246093750000000000e-01
2.182617187500000000e-01
2.238769531250000000e-01
2.185058593750000000e-01
2.159423828125000000e-01
2.255859375000000000e-01
2.229003906250000000e-01
2.200927734375000000e-01
2.189941406250000000e-01
2.236328125000000000e-01
2.185058593750000000e-01
2.180175781250000000e-01
2.183837890625000000e-01
2.189941406250000000e-01
2.149658203125000000e-01
2.249755859375000000e-01
2.218017578125000000e-01
2.221679687500000000e-01
2.164306640625000000e-01
2.191162109375000000e-01
2.261962890625000000e-01
2.222900390625000000e-01
2.218017578125000000e-01
2.198486328125000000e-01
2.187500000000000000e-01
2.210693359375000000e-01
2.095947265625000000e-01
2.186279296875000000e-01
2.188720703125000000e-01
2.243652343750000000e-01
2.176513671875000000e-01
2.242431640625000000e-01
2.177734375000000000e-01
2.192382812500000000e-01
2.227783203125000000e-01
2.257080078125000000e-01
2.108154296875000000e-01
2.193603515625000000e-01
2.175292968750000000e-01
2.154541015625000000e-01
2.227783203125000000e-01
2.187500000000000000e-01
2.237548828125000000e-01
2.237548828125000000e-01
2.294921875000000000e-01
2.208251953125000000e-01
2.319335937500000000e-01
2.156982421875000000e-01
2.243652343750000000e-01
2.264404296875000000e-01
2.160644531250000000e-01
2.291259765625000000e-01
2.144775390625000000e-01
2.188720703125000000e-01
2.196044921875000000e-01
2.229003906250000000e-01
2.116699218750000000e-01
2.230224609375000000e-01
2.199707031250000000e-01
2.138671875000000000e-01
2.181396484375000000e-01
2.175292968750000000e-01
2.103271484375000000e-01
2.136230468750000000e-01
2.222900390625000000e-01
2.200927734375000000e-01
2.235107421875000000e-01
2.236328125000000000e-01
2.247314453125000000e-01
2.237548828125000000e-01
2.122802734375000000e-01
2.257080078125000000e-01
2.170410156250000000e-01
2.183837890625000000e-01
2.193603515625000000e-01
2.149658203125000000e-01
2.192382812500000000e-01
2.218017578125000000e-01
2.216796875000000000e-01
2.191162109375000000e-01
2.225341796875000000e-01
2.183837890625000000e-01
2.269287109375000000e-01
2.250976562500000000e-01
2.241210937500000000e-01
2.186279296875000000e-01
2.397460937500000000e-01
2.182617187500000000e-01
2.218017578125000000e-01
2.233886718750000000e-01
2.213134765625000000e-01
2.183837890625000000e-01
2.142333984375000000e-01
2.314453125000000000e-01
2.200927734375000000e-01
2.155761718750000000e-01
2.137451171875000000e-01
2.243652343750000000e-01
2.218017578125000000e-01
2.203369140625000000e-01
2.211914062500000000e-01
2.255859375000000000e-01
2.154541015625000000e-01
2.207031250000000000e-01
2.246093750000000000e-01
2.132568359375000000e-01
2.164306640625000000e-01
2.265625000000000000e-01
2.203369140625000000e-01
2.133789062500000000e-01
2.158203125000000000e-01
2.189941406250000000e-01
2.152099609375000000e-01
2.238769531250000000e-01
2.154541015625000000e-01
2.193603515625000000e-01
2.158203125000000000e-01
2.186279296875000000e-01
2.178955078125000000e-01
2.274169921875000000e-01
2.166748046875000000e-01
2.171630859375000000e-01
2.202148437500000000e-01
2.205810546875000000e-01
2.282714843750000000e-01
2.156982421875000000e-01
2.137451171875000000e-01
2.229003906250000000e-01
2.149658203125000000e-01
2.164306640625000000e-01
2.124023437500000000e-01
2.147216796875000000e-01
2.238769531250000000e-01
2.149658203125000000e-01
2.193603515625000000e-01
2.207031250000000000e-01
2.263183593750000000e-01
2.178955078125000000e-01
2.196044921875000000e-01
2.255859375000000000e-01
2.232666015625000000e-01
2.308349609375000000e-01
2.224121093750000000e-01
2.263183593750000000e-01
2.222900390625000000e-01
2.185058593750000000e-01
2.172851562500000000e-01
2.242431640625000000e-01
2.255859375000000000e-01
2.250976562500000000e-01
2.224121093750000000e-01
2.232666015625000000e-01
2.222900390625000000e-01
2.185058593750000000e-01
2.197265625000000000e-01
2.218017578125000000e-01
2.197265625000000000e-01
2.209472656250000000e-01
2.181396484375000000e-01
2.213134765625000000e-01
2.281494140625000000e-01
2.222900390625000000e-01
2.053222656250000000e-01
2.128906250000000000e-01
2.124023437500000000e-01
2.231445312500000000e-01
2.202148437500000000e-01
2.171630859375000000e-01
2.301025390625000000e-01
2.192382812500000000e-01
2.169189453125000000e-01
2.239990234375000000e-01
2.177734375000000000e-01
2.120361328125000000e-01
2.253417968750000000e-01
2.185058593750000000e-01
2.166748046875000000e-01
2.210693359375000000e-01
2.231445312500000000e-01
2.202148437500000000e-01
2.181396484375000000e-01
2.158203125000000000e-01
2.227783203125000000e-01
2.219238281250000000e-01
2.253417968750000000e-01
2.133789062500000000e-01
2.219238281250000000e-01
2.204589843750000000e-01
2.194824218750000000e-01
2.211914062500000000e-01
2.207031250000000000e-01
2.230224609375000000e-01
2.230224609375000000e-01
2.130126953125000000e-01
2.253417968750000000e-01
2.186279296875000000e-01
2.210693359375000000e-01
2.169189453125000000e-01
2.236328125000000000e-01
2.244873046875000000e-01
2.226562500000000000e-01
2.358398437500000000e-01
2.188720703125000000e-01
2.187500000000000000e-01
2.248535156250000000e-01
2.187500000000000000e-01
2.152099609375000000e-01
2.220458984375000000e-01
2.219238281250000000e-01
2.248535156250000000e-01
2.218017578125000000e-01
2.216796875000000000e-01
2.199707031250000000e-01
2.277832031250000000e-01
2.326660156250000000e-01
2.193603515625000000e-01
2.196044921875000000e-01
2.176513671875000000e-01
2.185058593750000000e-01
2.186279296875000000e-01
2.166748046875000000e-01
2.219238281250000000e-01
2.246093750000000000e-01
2.196044921875000000e-01
2.117919921875000000e-01
2.189941406250000000e-01
2.205810546875000000e-01
2.233886718750000000e-01
2.197265625000000000e-01
2.275390625000000000e-01
2.218017578125000000e-01
2.220458984375000000e-01
2.124023437500000000e-01
2.207031250000000000e-01
2.174072265625000000e-01
2.194824218750000000e-01
2.182617187500000000e-01
2.153320312500000000e-01
2.303466796875000000e-01
2.216796875000000000e-01
2.205810546875000000e-01
2.180175781250000000e-01
2.148437500000000000e-01
2.158203125000000000e-01
2.149658203125000000e-01
2.189941406250000000e-01
2.287597656250000000e-01
2.211914062500000000e-01
2.185058593750000000e-01
2.135009765625000000e-01
2.171630859375000000e-01
2.167968750000000000e-01
2.197265625000000000e-01
2.198486328125000000e-01
2.185058593750000000e-01
2.208251953125000000e-01
2.205810546875000000e-01
2.194824218750000000e-01
2.237548828125000000e-01
2.180175781250000000e-01
2.189941406250000000e-01
2.170410156250000000e-01
2.172851562500000000e-01
2.215576171875000000e-01
2.246093750000000000e-01
2.203369140625000000e-01
2.171630859375000000e-01
2.210693359375000000e-01
2.259521484375000000e-01
2.214355468750000000e-01
2.242431640625000000e-01
2.235107421875000000e-01
2.149658203125000000e-01
2.280273437500000000e-01
2.160644531250000000e-01
2.233886718750000000e-01
2.203369140625000000e-01
2.242431640625000000e-01
2.117919921875000000e-01
2.244873046875000000e-01
2.239990234375000000e-01
2.207031250000000000e-01
2.358398437500000000e-01
2.199707031250000000e-01
2.226562500000000000e-01
2.164306640625000000e-01
2.260742187500000000e-01
2.205810546875000000e-01
2.219238281250000000e-01
2.174072265625000000e-01
2.224121093750000000e-01
2.207031250000000000e-01
2.200927734375000000e-01
2.191162109375000000e-01
2.159423828125000000e-01
2.143554687500000000e-01
2.175292968750000000e-01
2.216796875000000000e-01
2.152099609375000000e-01
2.272949218750000000e-01
2.236328125000000000e-01
2.174072265625000000e-01
2.193603515625000000e-01
2.207031250000000000e-01
2.232666015625000000e-01
2.357177734375000000e-01
2.220458984375000000e-01
2.211914062500000000e-01
2.198486328125000000e-01
2.222900390625000000e-01
2.247314453125000000e-01
2.183837890625000000e-01
2.188720703125000000e-01
2.237548828125000000e-01
2.215576171875000000e-01
2.182617187500000000e-01
2.171630859375000000e-01
2.147216796875000000e-01
2.181396484375000000e-01
2.156982421875000000e-01
2.203369140625000000e-01
2.172851562500000000e-01
2.088623046875000000e-01
2.191162109375000000e-01
2.243652343750000000e-01
2.220458984375000000e-01
2.220458984375000000e-01
2.247314453125000000e-01
2.288818359375000000e-01
2.185058593750000000e-01
2.211914062500000000e-01
2.181396484375000000e-01
2.189941406250000000e-01
2.192382812500000000e-01
2.169189453125000000e-01
2.208251953125000000e-01
2.253417968750000000e-01
2.200927734375000000e-01
2.207031250000000000e-01
2.209472656250000000e-01
2.176513671875000000e-01
2.199707031250000000e-01
2.216796875000000000e-01
2.313232421875000000e-01
2.255859375000000000e-01
2.276611328125000000e-01
2.175292968750000000e-01
2.207031250000000000e-01
2.183837890625000000e-01
2.186279296875000000e-01
2.155761718750000000e-01
2.181396484375000000e-01
2.244873046875000000e-01
2.154541015625000000e-01
2.181396484375000000e-01
2.208251953125000000e-01
2.227783203125000000e-01
2.196044921875000000e-01
2.137451171875000000e-01
2.220458984375000000e-01
2.220458984375000000e-01
2.178955078125000000e-01
2.222900390625000000e-01
2.175292968750000000e-01
2.268066406250000000e-01
2.204589843750000000e-01
2.189941406250000000e-01
2.213134765625000000e-01
2.238769531250000000e-01
2.226562500000000000e-01
2.215576171875000000e-01
2.187500000000000000e-01
2.104492187500000000e-01
2.255859375000000000e-01
2.225341796875000000e-01
2.210693359375000000e-01
2.197265625000000000e-01
2.221679687500000000e-01
2.199707031250000000e-01
2.198486328125000000e-01
2.119140625000000000e-01
2.219238281250000000e-01
2.200927734375000000e-01
2.152099609375000000e-01
2.188720703125000000e-01
2.172851562500000000e-01
2.296142578125000000e-01
2.187500000000000000e-01
2.154541015625000000e-01
2.229003906250000000e-01
2.175292968750000000e-01
2.198486328125000000e-01
2.225341796875000000e-01
2.207031250000000000e-01
2.199707031250000000e-01
2.141113281250000000e-01
2.250976562500000000e-01
2.259521484375000000e-01
2.216796875000000000e-01
2.277832031250000000e-01
2.275390625000000000e-01
2.253417968750000000e-01
2.224121093750000000e-01
2.224121093750000000e-01
2.279052734375000000e-01
2.065429687500000000e-01
2.216796875000000000e-01
2.165527343750000000e-01
2.280273437500000000e-01
2.196044921875000000e-01
2.163085937500000000e-01
2.280273437500000000e-01
2.237548828125000000e-01
2.216796875000000000e-01
2.176513671875000000e-01
2.250976562500000000e-01
2.202148437500000000e-01
2.199707031250000000e-01
2.197265625000000000e-01
2.229003906250000000e-01
2.200927734375000000e-01
2.218017578125000000e-01
2.242431640625000000e-01
2.169189453125000000e-01
2.149658203125000000e-01
2.186279296875000000e-01
2.274169921875000000e-01
2.322998046875000000e-01
2.216796875000000000e-01
2.215576171875000000e-01
2.141113281250000000e-01
2.238769531250000000e-01
2.172851562500000000e-01
2.241210937500000000e-01
2.277832031250000000e-01
2.207031250000000000e-01
2.263183593750000000e-01
2.219238281250000000e-01
2.231445312500000000e-01
2.165527343750000000e-01
2.167968750000000000e-01
2.248535156250000000e-01
2.225341796875000000e-01
2.194824218750000000e-01
2.209472656250000000e-01
2.248535156250000000e-01
2.182617187500000000e-01
2.187500000000000000e-01
2.169189453125000000e-01
2.172851562500000000e-01
2.241210937500000000e-01
2.218017578125000000e-01
2.152099609375000000e-01
2.249755859375000000e-01
2.114257812500000000e-01
2.144775390625000000e-01
2.139892578125000000e-01
2.170410156250000000e-01
2.219238281250000000e-01
2.136230468750000000e-01
2.219238281250000000e-01
2.202148437500000000e-01
2.225341796875000000e-01
2.122802734375000000e-01
2.202148437500000000e-01
2.178955078125000000e-01
2.214355468750000000e-01
2.117919921875000000e-01
2.203369140625000000e-01
2.131347656250000000e-01
2.265625000000000000e-01
2.187500000000000000e-01
2.214355468750000000e-01
2.156982421875000000e-01
2.187500000000000000e-01
2.191162109375000000e-01
2.198486328125000000e-01
2.239990234375000000e-01
2.244873046875000000e-01
2.207031250000000000e-01
2.204589843750000000e-01
2.214355468750000000e-01
2.249755859375000000e-01
2.216796875000000000e-01
2.210693359375000000e-01
2.164306640625000000e-01
2.163085937500000000e-01
2.196044921875000000e-01
2.164306640625000000e-01
2.191162109375000000e-01
2.239990234375000000e-01
2.236328125000000000e-01
2.130126953125000000e-01
2.238769531250000000e-01
2.178955078125000000e-01
2.183837890625000000e-01
2.205810546875000000e-01
2.207031250000000000e-01
2.183837890625000000e-01
2.175292968750000000e-01
2.176513671875000000e-01
2.213134765625000000e-01
2.257080078125000000e-01
2.147216796875000000e-01
2.200927734375000000e-01
2.154541015625000000e-01
2.113037109375000000e-01
2.185058593750000000e-01
2.185058593750000000e-01
2.210693359375000000e-01
2.187500000000000000e-01
2.185058593750000000e-01
2.214355468750000000e-01
2.197265625000000000e-01
2.239990234375000000e-01
2.221679687500000000e-01
2.233886718750000000e-01
2.188720703125000000e-01
2.203369140625000000e-01
2.241210937500000000e-01
2.178955078125000000e-01
2.156982421875000000e-01
2.249755859375000000e-01
2.165527343750000000e-01
2.232666015625000000e-01
2.265625000000000000e-01
2.171630859375000000e-01
2.208251953125000000e-01
2.187500000000000000e-01
2.233886718750000000e-01
2.158203125000000000e-01
2.232666015625000000e-01
2.153320312500000000e-01
2.304687500000000000e-01
2.177734375000000000e-01
2.227783203125000000e-01
2.198486328125000000e-01
2.281494140625000000e-01
2.365722656250000000e-01
2.155761718750000000e-01
2.180175781250000000e-01
2.120361328125000000e-01
2.224121093750000000e-01
2.211914062500000000e-01
2.131347656250000000e-01
2.219238281250000000e-01
2.182617187500000000e-01
2.236328125000000000e-01
2.219238281250000000e-01
2.218017578125000000e-01
2.167968750000000000e-01
2.106933593750000000e-01
2.255859375000000000e-01
2.397460937500000000e-01
2.247314453125000000e-01
2.218017578125000000e-01
2.218017578125000000e-01
2.075195312500000000e-01
2.145996093750000000e-01
2.171630859375000000e-01
2.183837890625000000e-01
2.226562500000000000e-01
2.241210937500000000e-01
2.147216796875000000e-01
2.204589843750000000e-01
2.235107421875000000e-01
2.147216796875000000e-01
2.211914062500000000e-01
2.226562500000000000e-01
2.205810546875000000e-01
2.141113281250000000e-01
2.160644531250000000e-01
2.237548828125000000e-01
2.211914062500000000e-01
2.193603515625000000e-01
2.213134765625000000e-01
2.216796875000000000e-01
2.183837890625000000e-01
2.160644531250000000e-01
2.150878906250000000e-01
2.174072265625000000e-01
2.281494140625000000e-01
2.221679687500000000e-01
2.235107421875000000e-01
2.175292968750000000e-01
2.196044921875000000e-01
2.253417968750000000e-01
2.192382812500000000e-01
2.137451171875000000e-01
2.219238281250000000e-01
2.178955078125000000e-01
2.255859375000000000e-01
2.150878906250000000e-01
2.222900390625000000e-01
2.150878906250000000e-01
2.176513671875000000e-01
2.189941406250000000e-01
2.203369140625000000e-01
2.196044921875000000e-01
2.232666015625000000e-01
2.205810546875000000e-01
2.225341796875000000e-01
2.199707031250000000e-01
2.171630859375000000e-01
2.224121093750000000e-01
2.216796875000000000e-01
2.275390625000000000e-01
2.114257812500000000e-01
2.208251953125000000e-01
2.290039062500000000e-01
2.247314453125000000e-01
2.167968750000000000e-01
2.244873046875000000e-01
2.496337890625000000e-01
2.215576171875000000e-01
2.166748046875000000e-01
2.133789062500000000e-01
2.235107421875000000e-01
2.204589843750000000e-01
2.208251953125000000e-01
2.225341796875000000e-01
2.141113281250000000e-01
2.154541015625000000e-01
2.222900390625000000e-01
2.261962890625000000e-01
2.266845703125000000e-01
2.215576171875000000e-01
2.224121093750000000e-01
2.229003906250000000e-01
2.170410156250000000e-01
2.257080078125000000e-01
2.116699218750000000e-01
2.203369140625000000e-01
2.174072265625000000e-01
2.191162109375000000e-01
2.221679687500000000e-01
2.131347656250000000e-01
2.196044921875000000e-01
2.117919921875000000e-01
2.209472656250000000e-01
2.188720703125000000e-01
2.161865234375000000e-01
2.142333984375000000e-01
2.209472656250000000e-01
2.222900390625000000e-01
2.258300781250000000e-01
2.161865234375000000e-01
2.199707031250000000e-01
2.237548828125000000e-01
2.271728515625000000e-01
2.213134765625000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.127685546875000000e-01
2.122802734375000000e-01
2.207031250000000000e-01
2.182617187500000000e-01
2.147216796875000000e-01
2.172851562500000000e-01
2.229003906250000000e-01
2.194824218750000000e-01
2.214355468750000000e-01
2.197265625000000000e-01
2.180175781250000000e-01
2.204589843750000000e-01
2.178955078125000000e-01
2.215576171875000000e-01
2.198486328125000000e-01
2.207031250000000000e-01
2.167968750000000000e-01
2.253417968750000000e-01
2.222900390625000000e-01
2.180175781250000000e-01
2.148437500000000000e-01
2.149658203125000000e-01
2.222900390625000000e-01
2.186279296875000000e-01
2.246093750000000000e-01
2.208251953125000000e-01
2.187500000000000000e-01
2.280273437500000000e-01
2.250976562500000000e-01
2.244873046875000000e-01
2.243652343750000000e-01
2.254638671875000000e-01
2.203369140625000000e-01
2.170410156250000000e-01
2.225341796875000000e-01
2.200927734375000000e-01
2.213134765625000000e-01
2.171630859375000000e-01
2.131347656250000000e-01
2.160644531250000000e-01
2.233886718750000000e-01
2.325439453125000000e-01
2.250976562500000000e-01
2.203369140625000000e-01
2.207031250000000000e-01
2.172851562500000000e-01
2.183837890625000000e-01
2.165527343750000000e-01
2.218017578125000000e-01
2.196044921875000000e-01
2.231445312500000000e-01
2.235107421875000000e-01
2.294921875000000000e-01
2.163085937500000000e-01
2.159423828125000000e-01
2.230224609375000000e-01
2.205810546875000000e-01
2.315673828125000000e-01
2.169189453125000000e-01
2.197265625000000000e-01
2.248535156250000000e-01
2.196044921875000000e-01
2.242431640625000000e-01
2.202148437500000000e-01
2.246093750000000000e-01
2.154541015625000000e-01
2.244873046875000000e-01
2.185058593750000000e-01
2.199707031250000000e-01
2.185058593750000000e-01
2.202148437500000000e-01
2.230224609375000000e-01
2.241210937500000000e-01
2.188720703125000000e-01
2.247314453125000000e-01
2.270507812500000000e-01
2.193603515625000000e-01
2.150878906250000000e-01
2.150878906250000000e-01
2.261962890625000000e-01
2.229003906250000000e-01
2.277832031250000000e-01
2.189941406250000000e-01
2.213134765625000000e-01
2.186279296875000000e-01
2.110595703125000000e-01
2.230224609375000000e-01
2.158203125000000000e-01
2.211914062500000000e-01
2.232666015625000000e-01
2.216796875000000000e-01
2.203369140625000000e-01
2.164306640625000000e-01
2.159423828125000000e-01
2.224121093750000000e-01
2.258300781250000000e-01
2.181396484375000000e-01
2.270507812500000000e-01
2.232666015625000000e-01
2.220458984375000000e-01
2.180175781250000000e-01
2.164306640625000000e-01
2.196044921875000000e-01
2.266845703125000000e-01
2.290039062500000000e-01
2.185058593750000000e-01
2.205810546875000000e-01
2.193603515625000000e-01
2.176513671875000000e-01
2.219238281250000000e-01
2.242431640625000000e-01
2.259521484375000000e-01
2.193603515625000000e-01
2.287597656250000000e-01
2.186279296875000000e-01
2.253417968750000000e-01
2.188720703125000000e-01
2.188720703125000000e-01
2.191162109375000000e-01
2.204589843750000000e-01
2.188720703125000000e-01
2.209472656250000000e-01
2.193603515625000000e-01
2.230224609375000000e-01
2.189941406250000000e-01
2.225341796875000000e-01
2.176513671875000000e-01
2.170410156250000000e-01
2.174072265625000000e-01
2.174072265625000000e-01
2.258300781250000000e-01
2.193603515625000000e-01
2.230224609375000000e-01
2.290039062500000000e-01
2.214355468750000000e-01
2.233886718750000000e-01
2.131347656250000000e-01
2.214355468750000000e-01
2.210693359375000000e-01
2.194824218750000000e-01
2.226562500000000000e-01
2.197265625000000000e-01
2.216796875000000000e-01
2.238769531250000000e-01
2.238769531250000000e-01
2.232666015625000000e-01
2.191162109375000000e-01
2.216796875000000000e-01
2.158203125000000000e-01
2.246093750000000000e-01
2.149658203125000000e-01
2.196044921875000000e-01
2.177734375000000000e-01
2.144775390625000000e-01
2.235107421875000000e-01
2.232666015625000000e-01
2.189941406250000000e-01
2.260742187500000000e-01
2.272949218750000000e-01
2.152099609375000000e-01
2.135009765625000000e-01
2.205810546875000000e-01
2.153320312500000000e-01
2.235107421875000000e-01
2.210693359375000000e-01
2.105712890625000000e-01
2.238769531250000000e-01
2.203369140625000000e-01
2.143554687500000000e-01
2.239990234375000000e-01
2.238769531250000000e-01
2.170410156250000000e-01
2.194824218750000000e-01
2.155761718750000000e-01
2.138671875000000000e-01
2.244873046875000000e-01
2.171630859375000000e-01
2.210693359375000000e-01
2.227783203125000000e-01
2.230224609375000000e-01
2.204589843750000000e-01
2.171630859375000000e-01
2.215576171875000000e-01
2.222900390625000000e-01
2.200927734375000000e-01
2.301025390625000000e-01
2.172851562500000000e-01
2.144775390625000000e-01
2.141113281250000000e-01
2.227783203125000000e-01
2.185058593750000000e-01
2.230224609375000000e-01
2.152099609375000000e-01
2.183837890625000000e-01
2.207031250000000000e-01
2.161865234375000000e-01
2.222900390625000000e-01
2.213134765625000000e-01
2.156982421875000000e-01
2.159423828125000000e-01
2.238769531250000000e-01
2.200927734375000000e-01
2.203369140625000000e-01
2.161865234375000000e-01
2.197265625000000000e-01
2.182617187500000000e-01
2.208251953125000000e-01
2.309570312500000000e-01
2.166748046875000000e-01
2.181396484375000000e-01
2.097167968750000000e-01
2.191162109375000000e-01
2.147216796875000000e-01
2.298583984375000000e-01
2.232666015625000000e-01
2.154541015625000000e-01
2.188720703125000000e-01
2.230224609375000000e-01
2.239990234375000000e-01
2.189941406250000000e-01
2.187500000000000000e-01
2.117919921875000000e-01
2.203369140625000000e-01
2.288818359375000000e-01
2.175292968750000000e-01
2.199707031250000000e-01
2.213134765625000000e-01
2.209472656250000000e-01
2.171630859375000000e-01
2.220458984375000000e-01
2.294921875000000000e-01
2.303466796875000000e-01
2.108154296875000000e-01
2.202148437500000000e-01
2.189941406250000000e-01
2.230224609375000000e-01
2.198486328125000000e-01
2.181396484375000000e-01
2.232666015625000000e-01
2.296142578125000000e-01
2.117919921875000000e-01
2.167968750000000000e-01
2.175292968750000000e-01
2.272949218750000000e-01
2.252197265625000000e-01
2.207031250000000000e-01
2.198486328125000000e-01
2.229003906250000000e-01
2.185058593750000000e-01
2.102050781250000000e-01
2.191162109375000000e-01
2.180175781250000000e-01
2.133789062500000000e-01
2.366943359375000000e-01
2.232666015625000000e-01
2.344970703125000000e-01
2.276611328125000000e-01
2.270507812500000000e-01
2.258300781250000000e-01
2.124023437500000000e-01
2.263183593750000000e-01
2.208251953125000000e-01
2.211914062500000000e-01
2.180175781250000000e-01
2.259521484375000000e-01
2.214355468750000000e-01
2.164306640625000000e-01
2.156982421875000000e-01
2.181396484375000000e-01
2.229003906250000000e-01
2.220458984375000000e-01
2.172851562500000000e-01
2.186279296875000000e-01
2.159423828125000000e-01
2.261962890625000000e-01
2.233886718750000000e-01
2.219238281250000000e-01
2.277832031250000000e-01
2.166748046875000000e-01
2.136230468750000000e-01
2.144775390625000000e-01
2.290039062500000000e-01
2.269287109375000000e-01
2.155761718750000000e-01
2.138671875000000000e-01
2.183837890625000000e-01
2.274169921875000000e-01
2.281494140625000000e-01
2.185058593750000000e-01
2.219238281250000000e-01
2.189941406250000000e-01
2.226562500000000000e-01
2.229003906250000000e-01
2.230224609375000000e-01
2.166748046875000000e-01
2.197265625000000000e-01
2.186279296875000000e-01
2.232666015625000000e-01
2.154541015625000000e-01
2.176513671875000000e-01
2.238769531250000000e-01
2.252197265625000000e-01
2.142333984375000000e-01
2.120361328125000000e-01
2.233886718750000000e-01
2.185058593750000000e-01
2.229003906250000000e-01
2.205810546875000000e-01
2.174072265625000000e-01
2.220458984375000000e-01
2.193603515625000000e-01
2.160644531250000000e-01
2.108154296875000000e-01
2.150878906250000000e-01
2.188720703125000000e-01
2.193603515625000000e-01
2.158203125000000000e-01
2.208251953125000000e-01
2.196044921875000000e-01
2.207031250000000000e-01
2.192382812500000000e-01
2.216796875000000000e-01
2.227783203125000000e-01
2.169189453125000000e-01
2.161865234375000000e-01
2.147216796875000000e-01
2.301025390625000000e-01
2.172851562500000000e-01
2.174072265625000000e-01
2.294921875000000000e-01
2.196044921875000000e-01
2.321777343750000000e-01
2.200927734375000000e-01
2.204589843750000000e-01
2.172851562500000000e-01
2.211914062500000000e-01
2.160644531250000000e-01
2.205810546875000000e-01
2.171630859375000000e-01
2.198486328125000000e-01
2.203369140625000000e-01
2.185058593750000000e-01
2.183837890625000000e-01
2.224121093750000000e-01
2.186279296875000000e-01
2.216796875000000000e-01
2.127685546875000000e-01
2.142333984375000000e-01
2.252197265625000000e-01
2.193603515625000000e-01
2.224121093750000000e-01
2.214355468750000000e-01
2.216796875000000000e-01
2.203369140625000000e-01
2.211914062500000000e-01
2.158203125000000000e-01
2.215576171875000000e-01
2.200927734375000000e-01
2.294921875000000000e-01
2.209472656250000000e-01
2.094726562500000000e-01
2.198486328125000000e-01
2.196044921875000000e-01
2.266845703125000000e-01
2.203369140625000000e-01
2.264404296875000000e-01
2.187500000000000000e-01
2.301025390625000000e-01
2.170410156250000000e-01
2.244873046875000000e-01
2.205810546875000000e-01
2.176513671875000000e-01
2.139892578125000000e-01
2.175292968750000000e-01
2.176513671875000000e-01
2.233886718750000000e-01
2.194824218750000000e-01
2.124023437500000000e-01
2.211914062500000000e-01
2.219238281250000000e-01
2.282714843750000000e-01
2.218017578125000000e-01
2.216796875000000000e-01
2.248535156250000000e-01
2.120361328125000000e-01
2.199707031250000000e-01
2.164306640625000000e-01
2.158203125000000000e-01
2.181396484375000000e-01
2.196044921875000000e-01
2.208251953125000000e-01
2.235107421875000000e-01
2.214355468750000000e-01
2.160644531250000000e-01
2.209472656250000000e-01
2.174072265625000000e-01
2.143554687500000000e-01
2.143554687500000000e-01
2.205810546875000000e-01
2.218017578125000000e-01
2.210693359375000000e-01
2.186279296875000000e-01
2.259521484375000000e-01
2.213134765625000000e-01
2.137451171875000000e-01
2.203369140625000000e-01
2.125244140625000000e-01
2.207031250000000000e-01
2.156982421875000000e-01
2.158203125000000000e-01
2.182617187500000000e-01
2.187500000000000000e-01
2.153320312500000000e-01
2.242431640625000000e-01
2.147216796875000000e-01
2.188720703125000000e-01
2.197265625000000000e-01
2.227783203125000000e-01
2.194824218750000000e-01
2.171630859375000000e-01
2.207031250000000000e-01
2.205810546875000000e-01
2.152099609375000000e-01
2.200927734375000000e-01
2.288818359375000000e-01
2.194824218750000000e-01
2.196044921875000000e-01
2.198486328125000000e-01
2.171630859375000000e-01
2.238769531250000000e-01
2.161865234375000000e-01
2.128906250000000000e-01
2.192382812500000000e-01
2.136230468750000000e-01
2.175292968750000000e-01
2.145996093750000000e-01
2.180175781250000000e-01
2.165527343750000000e-01
2.139892578125000000e-01
2.207031250000000000e-01
2.230224609375000000e-01
2.152099609375000000e-01
2.232666015625000000e-01
2.177734375000000000e-01
2.143554687500000000e-01
2.189941406250000000e-01
2.171630859375000000e-01
2.154541015625000000e-01
2.214355468750000000e-01
2.255859375000000000e-01
2.225341796875000000e-01
2.235107421875000000e-01
2.207031250000000000e-01
2.220458984375000000e-01
2.181396484375000000e-01
2.185058593750000000e-01
2.197265625000000000e-01
2.265625000000000000e-01
2.166748046875000000e-01
2.227783203125000000e-01
2.209472656250000000e-01
2.155761718750000000e-01
2.203369140625000000e-01
2.158203125000000000e-01
2.199707031250000000e-01
2.099609375000000000e-01
2.235107421875000000e-01
2.182617187500000000e-01
2.172851562500000000e-01
2.169189453125000000e-01
2.172851562500000000e-01
2.314453125000000000e-01
2.252197265625000000e-01
2.259521484375000000e-01
2.211914062500000000e-01
2.272949218750000000e-01
2.263183593750000000e-01
2.257080078125000000e-01
2.255859375000000000e-01
2.232666015625000000e-01
2.247314453125000000e-01
2.200927734375000000e-01
2.164306640625000000e-01
2.204589843750000000e-01
2.186279296875000000e-01
2.160644531250000000e-01
2.174072265625000000e-01
2.237548828125000000e-01
2.213134765625000000e-01
2.200927734375000000e-01
2.249755859375000000e-01
2.204589843750000000e-01
2.193603515625000000e-01
2.191162109375000000e-01
2.225341796875000000e-01
2.205810546875000000e-01
2.158203125000000000e-01
2.178955078125000000e-01
2.182617187500000000e-01
2.204589843750000000e-01
2.220458984375000000e-01
2.231445312500000000e-01
2.167968750000000000e-01
2.211914062500000000e-01
2.213134765625000000e-01
2.233886718750000000e-01
2.175292968750000000e-01
2.225341796875000000e-01
2.243652343750000000e-01
2.180175781250000000e-01
2.224121093750000000e-01
2.170410156250000000e-01
2.176513671875000000e-01
2.148437500000000000e-01
2.158203125000000000e-01
2.258300781250000000e-01
2.156982421875000000e-01
2.271728515625000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.155761718750000000e-01
2.172851562500000000e-01
2.121582031250000000e-01
2.183837890625000000e-01
2.191162109375000000e-01
2.194824218750000000e-01
2.208251953125000000e-01
2.274169921875000000e-01
2.222900390625000000e-01
2.276611328125000000e-01
2.215576171875000000e-01
2.198486328125000000e-01
2.093505859375000000e-01
2.159423828125000000e-01
2.215576171875000000e-01
2.244873046875000000e-01
2.187500000000000000e-01
2.164306640625000000e-01
2.229003906250000000e-01
2.250976562500000000e-01
2.155761718750000000e-01
2.163085937500000000e-01
2.171630859375000000e-01
2.145996093750000000e-01
2.141113281250000000e-01
2.164306640625000000e-01
2.172851562500000000e-01
2.194824218750000000e-01
2.363281250000000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.258300781250000000e-01
2.264404296875000000e-01
2.233886718750000000e-01
2.253417968750000000e-01
2.204589843750000000e-01
2.260742187500000000e-01
2.218017578125000000e-01
2.188720703125000000e-01
2.154541015625000000e-01
2.265625000000000000e-01
2.142333984375000000e-01
2.114257812500000000e-01
2.124023437500000000e-01
2.199707031250000000e-01
2.242431640625000000e-01
2.145996093750000000e-01
2.276611328125000000e-01
2.246093750000000000e-01
2.152099609375000000e-01
2.243652343750000000e-01
2.200927734375000000e-01
2.315673828125000000e-01
2.249755859375000000e-01
2.239990234375000000e-01
2.119140625000000000e-01
2.166748046875000000e-01
2.180175781250000000e-01
2.192382812500000000e-01
2.143554687500000000e-01
2.177734375000000000e-01
2.235107421875000000e-01
2.194824218750000000e-01
2.211914062500000000e-01
2.216796875000000000e-01
2.147216796875000000e-01
2.192382812500000000e-01
2.202148437500000000e-01
2.203369140625000000e-01
2.235107421875000000e-01
2.294921875000000000e-01
2.239990234375000000e-01
2.250976562500000000e-01
2.167968750000000000e-01
2.153320312500000000e-01
2.305908203125000000e-01
2.155761718750000000e-01
2.210693359375000000e-01
2.153320312500000000e-01
2.191162109375000000e-01
2.312011718750000000e-01
2.188720703125000000e-01
2.191162109375000000e-01
2.203369140625000000e-01
2.220458984375000000e-01
2.182617187500000000e-01
2.106933593750000000e-01
2.183837890625000000e-01
2.176513671875000000e-01
2.171630859375000000e-01
2.221679687500000000e-01
2.250976562500000000e-01
2.216796875000000000e-01
2.159423828125000000e-01
2.402343750000000000e-01
2.180175781250000000e-01
2.199707031250000000e-01
2.193603515625000000e-01
2.171630859375000000e-01
2.258300781250000000e-01
2.178955078125000000e-01
2.170410156250000000e-01
2.182617187500000000e-01
2.161865234375000000e-01
2.232666015625000000e-01
2.255859375000000000e-01
2.145996093750000000e-01
2.222900390625000000e-01
2.205810546875000000e-01
2.125244140625000000e-01
2.182617187500000000e-01
2.266845703125000000e-01
2.208251953125000000e-01
2.233886718750000000e-01
2.236328125000000000e-01
2.205810546875000000e-01
2.153320312500000000e-01
2.232666015625000000e-01
2.205810546875000000e-01
2.169189453125000000e-01
2.250976562500000000e-01
2.271728515625000000e-01
2.167968750000000000e-01
2.197265625000000000e-01
2.401123046875000000e-01
2.174072265625000000e-01
2.216796875000000000e-01
2.235107421875000000e-01
2.185058593750000000e-01
2.187500000000000000e-01
2.194824218750000000e-01
2.145996093750000000e-01
2.276611328125000000e-01
2.156982421875000000e-01
2.227783203125000000e-01
2.207031250000000000e-01
2.202148437500000000e-01
2.198486328125000000e-01
2.187500000000000000e-01
2.169189453125000000e-01
2.297363281250000000e-01
2.186279296875000000e-01
2.199707031250000000e-01
2.220458984375000000e-01
2.193603515625000000e-01
2.210693359375000000e-01
2.099609375000000000e-01
2.207031250000000000e-01
2.230224609375000000e-01
2.209472656250000000e-01
2.248535156250000000e-01
2.154541015625000000e-01
2.142333984375000000e-01
2.235107421875000000e-01
2.199707031250000000e-01
2.193603515625000000e-01
2.163085937500000000e-01
2.175292968750000000e-01
2.131347656250000000e-01
2.142333984375000000e-01
2.098388671875000000e-01
2.225341796875000000e-01
2.236328125000000000e-01
2.181396484375000000e-01
2.153320312500000000e-01
2.243652343750000000e-01
2.255859375000000000e-01
2.167968750000000000e-01
2.087402343750000000e-01
2.189941406250000000e-01
2.250976562500000000e-01
2.193603515625000000e-01
2.238769531250000000e-01
2.093505859375000000e-01
2.227783203125000000e-01
2.214355468750000000e-01
2.215576171875000000e-01
2.181396484375000000e-01
2.183837890625000000e-01
2.225341796875000000e-01
2.199707031250000000e-01
2.187500000000000000e-01
2.235107421875000000e-01
2.207031250000000000e-01
2.150878906250000000e-01
2.137451171875000000e-01
2.176513671875000000e-01
2.187500000000000000e-01
2.191162109375000000e-01
2.305908203125000000e-01
2.149658203125000000e-01
2.124023437500000000e-01
2.233886718750000000e-01
2.257080078125000000e-01
2.180175781250000000e-01
2.243652343750000000e-01
2.224121093750000000e-01
2.225341796875000000e-01
2.211914062500000000e-01
2.216796875000000000e-01
2.341308593750000000e-01
2.260742187500000000e-01
2.227783203125000000e-01
2.196044921875000000e-01
2.259521484375000000e-01
2.169189453125000000e-01
2.220458984375000000e-01
2.247314453125000000e-01
2.198486328125000000e-01
2.196044921875000000e-01
2.215576171875000000e-01
2.182617187500000000e-01
2.156982421875000000e-01
2.163085937500000000e-01
2.292480468750000000e-01
2.211914062500000000e-01
2.215576171875000000e-01
2.250976562500000000e-01
2.199707031250000000e-01
2.241210937500000000e-01
2.227783203125000000e-01
2.237548828125000000e-01
2.181396484375000000e-01
2.293701171875000000e-01
2.227783203125000000e-01
2.181396484375000000e-01
2.253417968750000000e-01
2.181396484375000000e-01
2.150878906250000000e-01
2.187500000000000000e-01
2.205810546875000000e-01
2.208251953125000000e-01
2.182617187500000000e-01
2.291259765625000000e-01
2.198486328125000000e-01
2.158203125000000000e-01
2.208251953125000000e-01
2.114257812500000000e-01
2.189941406250000000e-01
2.175292968750000000e-01
2.257080078125000000e-01
2.193603515625000000e-01
2.347412109375000000e-01
2.122802734375000000e-01
2.189941406250000000e-01
2.210693359375000000e-01
2.237548828125000000e-01
2.137451171875000000e-01
2.227783203125000000e-01
2.143554687500000000e-01
2.227783203125000000e-01
2.167968750000000000e-01
2.150878906250000000e-01
2.213134765625000000e-01
2.213134765625000000e-01
2.144775390625000000e-01
2.160644531250000000e-01
2.166748046875000000e-01
2.243652343750000000e-01
2.141113281250000000e-01
2.456054687500000000e-01
2.193603515625000000e-01
2.243652343750000000e-01
2.219238281250000000e-01
2.182617187500000000e-01
2.176513671875000000e-01
2.221679687500000000e-01
2.189941406250000000e-01
2.193603515625000000e-01
2.167968750000000000e-01
2.258300781250000000e-01
2.258300781250000000e-01
2.191162109375000000e-01
2.172851562500000000e-01
2.185058593750000000e-01
2.148437500000000000e-01
2.307128906250000000e-01
2.239990234375000000e-01
2.244873046875000000e-01
2.198486328125000000e-01
2.183837890625000000e-01
2.177734375000000000e-01
2.182617187500000000e-01
2.120361328125000000e-01
2.200927734375000000e-01
2.226562500000000000e-01
2.086181640625000000e-01
2.153320312500000000e-01
2.265625000000000000e-01
2.200927734375000000e-01
2.235107421875000000e-01
2.191162109375000000e-01
2.222900390625000000e-01
2.250976562500000000e-01
2.183837890625000000e-01
2.244873046875000000e-01
2.158203125000000000e-01
2.231445312500000000e-01
2.147216796875000000e-01
2.337646484375000000e-01
2.189941406250000000e-01
2.209472656250000000e-01
2.216796875000000000e-01
2.171630859375000000e-01
2.150878906250000000e-01
2.218017578125000000e-01
2.163085937500000000e-01
2.185058593750000000e-01
2.182617187500000000e-01
2.342529296875000000e-01
2.208251953125000000e-01
2.138671875000000000e-01
2.176513671875000000e-01
2.196044921875000000e-01
2.177734375000000000e-01
2.213134765625000000e-01
2.180175781250000000e-01
2.218017578125000000e-01
2.192382812500000000e-01
2.218017578125000000e-01
2.169189453125000000e-01
2.182617187500000000e-01
2.203369140625000000e-01
2.243652343750000000e-01
2.189941406250000000e-01
2.222900390625000000e-01
2.230224609375000000e-01
2.194824218750000000e-01
2.192382812500000000e-01
2.199707031250000000e-01
2.149658203125000000e-01
2.197265625000000000e-01
2.218017578125000000e-01
2.185058593750000000e-01
2.258300781250000000e-01
2.155761718750000000e-01
2.193603515625000000e-01
2.178955078125000000e-01
2.227783203125000000e-01
2.167968750000000000e-01
2.193603515625000000e-01
2.246093750000000000e-01
2.171630859375000000e-01
2.229003906250000000e-01
2.231445312500000000e-01
2.215576171875000000e-01
2.167968750000000000e-01
2.180175781250000000e-01
2.205810546875000000e-01
2.174072265625000000e-01
2.281494140625000000e-01
2.229003906250000000e-01
2.130126953125000000e-01
2.231445312500000000e-01
2.193603515625000000e-01
2.191162109375000000e-01
2.155761718750000000e-01
2.200927734375000000e-01
2.183837890625000000e-01
2.266845703125000000e-01
2.229003906250000000e-01
2.210693359375000000e-01
2.239990234375000000e-01
2.229003906250000000e-01
2.291259765625000000e-01
2.182617187500000000e-01
2.120361328125000000e-01
2.225341796875000000e-01
2.138671875000000000e-01
2.191162109375000000e-01
2.194824218750000000e-01
2.181396484375000000e-01
2.111816406250000000e-01
2.398681640625000000e-01
2.182617187500000000e-01
2.215576171875000000e-01
2.192382812500000000e-01
2.286376953125000000e-01
2.238769531250000000e-01
2.226562500000000000e-01
2.165527343750000000e-01
2.185058593750000000e-01
2.301025390625000000e-01
2.280273437500000000e-01
2.196044921875000000e-01
2.248535156250000000e-01
2.167968750000000000e-01
2.214355468750000000e-01
2.257080078125000000e-01
2.211914062500000000e-01
2.222900390625000000e-01
2.202148437500000000e-01
2.175292968750000000e-01
2.185058593750000000e-01
2.215576171875000000e-01
2.166748046875000000e-01
2.186279296875000000e-01
2.213134765625000000e-01
2.153320312500000000e-01
2.248535156250000000e-01
2.220458984375000000e-01
2.271728515625000000e-01
2.215576171875000000e-01
2.215576171875000000e-01
2.178955078125000000e-01
2.160644531250000000e-01
2.125244140625000000e-01
2.277832031250000000e-01
2.242431640625000000e-01
2.182617187500000000e-01
2.177734375000000000e-01
2.172851562500000000e-01
2.191162109375000000e-01
2.215576171875000000e-01
2.170410156250000000e-01
2.247314453125000000e-01
2.143554687500000000e-01
2.255859375000000000e-01
2.192382812500000000e-01
2.239990234375000000e-01
2.210693359375000000e-01
2.342529296875000000e-01
2.230224609375000000e-01
2.182617187500000000e-01
2.199707031250000000e-01
2.204589843750000000e-01
2.165527343750000000e-01
2.205810546875000000e-01
2.202148437500000000e-01
2.213134765625000000e-01
2.333984375000000000e-01
2.165527343750000000e-01
2.209472656250000000e-01
2.270507812500000000e-01
2.268066406250000000e-01
2.416992187500000000e-01
2.214355468750000000e-01
2.198486328125000000e-01
2.211914062500000000e-01
2.220458984375000000e-01
2.229003906250000000e-01
2.233886718750000000e-01
2.167968750000000000e-01
2.250976562500000000e-01
2.199707031250000000e-01
2.216796875000000000e-01
2.203369140625000000e-01
2.341308593750000000e-01
2.204589843750000000e-01
2.242431640625000000e-01
2.194824218750000000e-01
2.213134765625000000e-01
2.286376953125000000e-01
2.211914062500000000e-01
2.241210937500000000e-01
2.270507812500000000e-01
2.175292968750000000e-01
2.193603515625000000e-01
2.174072265625000000e-01
2.189941406250000000e-01
2.180175781250000000e-01
2.160644531250000000e-01
2.230224609375000000e-01
2.174072265625000000e-01
2.226562500000000000e-01
2.153320312500000000e-01
2.204589843750000000e-01
2.183837890625000000e-01
2.178955078125000000e-01
2.290039062500000000e-01
2.148437500000000000e-01
2.154541015625000000e-01
2.188720703125000000e-01
2.233886718750000000e-01
2.229003906250000000e-01
2.220458984375000000e-01
2.233886718750000000e-01
2.214355468750000000e-01
2.214355468750000000e-01
2.261962890625000000e-01
2.222900390625000000e-01
2.150878906250000000e-01
2.170410156250000000e-01
2.210693359375000000e-01
2.269287109375000000e-01
2.274169921875000000e-01
2.186279296875000000e-01
2.247314453125000000e-01
2.233886718750000000e-01
2.210693359375000000e-01
2.210693359375000000e-01
2.189941406250000000e-01
2.158203125000000000e-01
2.219238281250000000e-01
2.318115234375000000e-01
2.178955078125000000e-01
2.182617187500000000e-01
2.336425781250000000e-01
2.214355468750000000e-01
2.133789062500000000e-01
2.232666015625000000e-01
2.248535156250000000e-01
2.169189453125000000e-01
2.183837890625000000e-01
2.237548828125000000e-01
2.229003906250000000e-01
2.238769531250000000e-01
2.194824218750000000e-01
2.136230468750000000e-01
2.142333984375000000e-01
2.230224609375000000e-01
2.166748046875000000e-01
2.213134765625000000e-01
2.227783203125000000e-01
2.276611328125000000e-01
2.252197265625000000e-01
2.171630859375000000e-01
2.160644531250000000e-01
2.202148437500000000e-01
2.231445312500000000e-01
2.192382812500000000e-01
2.226562500000000000e-01
2.235107421875000000e-01
2.224121093750000000e-01
2.210693359375000000e-01
2.164306640625000000e-01
2.238769531250000000e-01
2.154541015625000000e-01
2.199707031250000000e-01
2.181396484375000000e-01
2.197265625000000000e-01
2.183837890625000000e-01
2.275390625000000000e-01
2.216796875000000000e-01
2.204589843750000000e-01
2.342529296875000000e-01
2.182617187500000000e-01
2.244873046875000000e-01
2.222900390625000000e-01
2.175292968750000000e-01
2.203369140625000000e-01
2.198486328125000000e-01
2.252197265625000000e-01
2.143554687500000000e-01
2.172851562500000000e-01
2.261962890625000000e-01
2.159423828125000000e-01
2.209472656250000000e-01
2.298583984375000000e-01
2.239990234375000000e-01
2.276611328125000000e-01
2.230224609375000000e-01
2.229003906250000000e-01
2.125244140625000000e-01
2.332763671875000000e-01
2.233886718750000000e-01
2.193603515625000000e-01
2.200927734375000000e-01
2.216796875000000000e-01
2.215576171875000000e-01
2.194824218750000000e-01
2.174072265625000000e-01
2.208251953125000000e-01
2.208251953125000000e-01
2.194824218750000000e-01
2.113037109375000000e-01
2.193603515625000000e-01
2.268066406250000000e-01
2.197265625000000000e-01
2.216796875000000000e-01
2.186279296875000000e-01
2.257080078125000000e-01
2.192382812500000000e-01
2.288818359375000000e-01
2.294921875000000000e-01
2.218017578125000000e-01
2.220458984375000000e-01
2.135009765625000000e-01
2.214355468750000000e-01
2.182617187500000000e-01
2.253417968750000000e-01
2.176513671875000000e-01
2.224121093750000000e-01
2.242431640625000000e-01
2.178955078125000000e-01
2.156982421875000000e-01
2.186279296875000000e-01
2.259521484375000000e-01
2.198486328125000000e-01
2.183837890625000000e-01
2.135009765625000000e-01
2.192382812500000000e-01
2.200927734375000000e-01
2.202148437500000000e-01
2.185058593750000000e-01
2.286376953125000000e-01
2.132568359375000000e-01
2.202148437500000000e-01
2.163085937500000000e-01
2.225341796875000000e-01
2.178955078125000000e-01
2.198486328125000000e-01
2.143554687500000000e-01
2.161865234375000000e-01
2.205810546875000000e-01
2.186279296875000000e-01
2.191162109375000000e-01
2.243652343750000000e-01
2.192382812500000000e-01
2.252197265625000000e-01
2.175292968750000000e-01
2.247314453125000000e-01
2.178955078125000000e-01
2.186279296875000000e-01
2.237548828125000000e-01
2.196044921875000000e-01
2.274169921875000000e-01
2.205810546875000000e-01
2.133789062500000000e-01
2.172851562500000000e-01
2.292480468750000000e-01
2.160644531250000000e-01
2.296142578125000000e-01
2.132568359375000000e-01
2.276611328125000000e-01
2.180175781250000000e-01
2.193603515625000000e-01
2.174072265625000000e-01
2.183837890625000000e-01
2.236328125000000000e-01
2.167968750000000000e-01
2.276611328125000000e-01
2.180175781250000000e-01
2.178955078125000000e-01
2.145996093750000000e-01
2.254638671875000000e-01
2.182617187500000000e-01
2.158203125000000000e-01
2.226562500000000000e-01
2.246093750000000000e-01
2.232666015625000000e-01
2.175292968750000000e-01
2.160644531250000000e-01
2.231445312500000000e-01
2.163085937500000000e-01
2.263183593750000000e-01
2.211914062500000000e-01
2.189941406250000000e-01
2.272949218750000000e-01
2.214355468750000000e-01
2.253417968750000000e-01
2.231445312500000000e-01
2.327880859375000000e-01
2.128906250000000000e-01
2.225341796875000000e-01
2.243652343750000000e-01
2.198486328125000000e-01
2.250976562500000000e-01
2.176513671875000000e-01
2.204589843750000000e-01
2.243652343750000000e-01
2.246093750000000000e-01
2.145996093750000000e-01
2.249755859375000000e-01
2.210693359375000000e-01
2.203369140625000000e-01
2.215576171875000000e-01
2.227783203125000000e-01
2.243652343750000000e-01
2.127685546875000000e-01
2.167968750000000000e-01
2.200927734375000000e-01
2.225341796875000000e-01
2.221679687500000000e-01
2.218017578125000000e-01
2.170410156250000000e-01
2.276611328125000000e-01
2.169189453125000000e-01
2.219238281250000000e-01
2.114257812500000000e-01
2.214355468750000000e-01
2.252197265625000000e-01
2.113037109375000000e-01
2.180175781250000000e-01
2.208251953125000000e-01
2.220458984375000000e-01
2.237548828125000000e-01
2.276611328125000000e-01
2.241210937500000000e-01
2.170410156250000000e-01
2.205810546875000000e-01
2.183837890625000000e-01
2.260742187500000000e-01
2.136230468750000000e-01
2.263183593750000000e-01
2.169189453125000000e-01
2.192382812500000000e-01
2.169189453125000000e-01
2.189941406250000000e-01
2.254638671875000000e-01
2.271728515625000000e-01
2.252197265625000000e-01
2.193603515625000000e-01
2.156982421875000000e-01
2.205810546875000000e-01
2.152099609375000000e-01
2.119140625000000000e-01
2.174072265625000000e-01
2.187500000000000000e-01
2.196044921875000000e-01
2.224121093750000000e-01
2.222900390625000000e-01
2.258300781250000000e-01
2.188720703125000000e-01
2.205810546875000000e-01
2.196044921875000000e-01
2.187500000000000000e-01
2.230224609375000000e-01
2.237548828125000000e-01
2.290039062500000000e-01
2.233886718750000000e-01
2.200927734375000000e-01
2.175292968750000000e-01
2.230224609375000000e-01
2.181396484375000000e-01
2.205810546875000000e-01
2.208251953125000000e-01
2.194824218750000000e-01
2.236328125000000000e-01
2.207031250000000000e-01
2.192382812500000000e-01
2.186279296875000000e-01
2.261962890625000000e-01
2.181396484375000000e-01
2.216796875000000000e-01
2.166748046875000000e-01
2.213134765625000000e-01
2.218017578125000000e-01
2.244873046875000000e-01
2.204589843750000000e-01
2.131347656250000000e-01
2.227783203125000000e-01
2.202148437500000000e-01
2.261962890625000000e-01
2.164306640625000000e-01
2.172851562500000000e-01
2.244873046875000000e-01
2.231445312500000000e-01
2.213134765625000000e-01
2.178955078125000000e-01
2.232666015625000000e-01
2.183837890625000000e-01
2.220458984375000000e-01
2.275390625000000000e-01
2.224121093750000000e-01
2.176513671875000000e-01
2.254638671875000000e-01
2.171630859375000000e-01
2.208251953125000000e-01
2.377929687500000000e-01
2.203369140625000000e-01
2.216796875000000000e-01
2.239990234375000000e-01
2.189941406250000000e-01
2.191162109375000000e-01
2.229003906250000000e-01
2.202148437500000000e-01
2.203369140625000000e-01
2.186279296875000000e-01
2.210693359375000000e-01
2.187500000000000000e-01
2.220458984375000000e-01
2.149658203125000000e-01
2.247314453125000000e-01
2.287597656250000000e-01
2.204589843750000000e-01
2.219238281250000000e-01
2.180175781250000000e-01
2.242431640625000000e-01
2.207031250000000000e-01
2.136230468750000000e-01
2.176513671875000000e-01
2.219238281250000000e-01
2.197265625000000000e-01
2.199707031250000000e-01
2.185058593750000000e-01
2.170410156250000000e-01
2.233886718750000000e-01
2.181396484375000000e-01
2.215576171875000000e-01
2.187500000000000000e-01
2.225341796875000000e-01
2.219238281250000000e-01
2.185058593750000000e-01
2.192382812500000000e-01
2.237548828125000000e-01
2.178955078125000000e-01
2.248535156250000000e-01
2.226562500000000000e-01
2.214355468750000000e-01
2.254638671875000000e-01
2.291259765625000000e-01
2.161865234375000000e-01
2.197265625000000000e-01
2.231445312500000000e-01
2.172851562500000000e-01
2.159423828125000000e-01
2.246093750000000000e-01
2.104492187500000000e-01
2.133789062500000000e-01
2.177734375000000000e-01
2.170410156250000000e-01
2.187500000000000000e-01
2.152099609375000000e-01
2.224121093750000000e-01
2.165527343750000000e-01
2.180175781250000000e-01
2.193603515625000000e-01
2.216796875000000000e-01
2.224121093750000000e-01
2.169189453125000000e-01
2.271728515625000000e-01
2.154541015625000000e-01
2.159423828125000000e-01
2.115478515625000000e-01
2.174072265625000000e-01
2.233886718750000000e-01
2.230224609375000000e-01
2.183837890625000000e-01
2.249755859375000000e-01
2.253417968750000000e-01
2.170410156250000000e-01
2.191162109375000000e-01
2.181396484375000000e-01
2.196044921875000000e-01
2.276611328125000000e-01
2.158203125000000000e-01
2.200927734375000000e-01
2.236328125000000000e-01
2.180175781250000000e-01
2.203369140625000000e-01
2.219238281250000000e-01
2.182617187500000000e-01
2.237548828125000000e-01
2.255859375000000000e-01
2.221679687500000000e-01
2.221679687500000000e-01
2.167968750000000000e-01
2.233886718750000000e-01
2.167968750000000000e-01
2.165527343750000000e-01
2.220458984375000000e-01
2.188720703125000000e-01
2.259521484375000000e-01
2.159423828125000000e-01
2.215576171875000000e-01
2.183837890625000000e-01
2.235107421875000000e-01
2.187500000000000000e-01
2.231445312500000000e-01
2.357177734375000000e-01
2.156982421875000000e-01
2.097167968750000000e-01
2.180175781250000000e-01
2.152099609375000000e-01
2.257080078125000000e-01
2.164306640625000000e-01
2.254638671875000000e-01
2.229003906250000000e-01
2.211914062500000000e-01
2.275390625000000000e-01
2.181396484375000000e-01
2.182617187500000000e-01
2.246093750000000000e-01
2.272949218750000000e-01
2.113037109375000000e-01
2.191162109375000000e-01
2.172851562500000000e-01
2.178955078125000000e-01
2.235107421875000000e-01
2.222900390625000000e-01
2.193603515625000000e-01
2.163085937500000000e-01
2.185058593750000000e-01
2.211914062500000000e-01
2.194824218750000000e-01
2.238769531250000000e-01
2.130126953125000000e-01
2.257080078125000000e-01
2.121582031250000000e-01
2.131347656250000000e-01
2.191162109375000000e-01
2.266845703125000000e-01
2.239990234375000000e-01
2.164306640625000000e-01
2.178955078125000000e-01
2.164306640625000000e-01
2.196044921875000000e-01
2.154541015625000000e-01
2.207031250000000000e-01
2.174072265625000000e-01
2.255859375000000000e-01
2.149658203125000000e-01
2.205810546875000000e-01
2.255859375000000000e-01
2.188720703125000000e-01
2.221679687500000000e-01
2.155761718750000000e-01
2.177734375000000000e-01
2.166748046875000000e-01
2.167968750000000000e-01
2.193603515625000000e-01
2.244873046875000000e-01
2.166748046875000000e-01
2.200927734375000000e-01
2.203369140625000000e-01
2.211914062500000000e-01
2.192382812500000000e-01
2.210693359375000000e-01
2.152099609375000000e-01
2.244873046875000000e-01
2.172851562500000000e-01
2.194824218750000000e-01
2.211914062500000000e-01
2.268066406250000000e-01
2.204589843750000000e-01
2.225341796875000000e-01
2.214355468750000000e-01
2.235107421875000000e-01
2.200927734375000000e-01
2.225341796875000000e-01
2.172851562500000000e-01
2.166748046875000000e-01
2.178955078125000000e-01
2.247314453125000000e-01
2.202148437500000000e-01
2.211914062500000000e-01
2.215576171875000000e-01
2.226562500000000000e-01
2.189941406250000000e-01
2.204589843750000000e-01
2.269287109375000000e-01
2.208251953125000000e-01
2.136230468750000000e-01
2.156982421875000000e-01
2.236328125000000000e-01
2.156982421875000000e-01
2.106933593750000000e-01
2.178955078125000000e-01
2.255859375000000000e-01
2.209472656250000000e-01
2.200927734375000000e-01
2.202148437500000000e-01
2.183837890625000000e-01
2.218017578125000000e-01
2.185058593750000000e-01
2.222900390625000000e-01
2.185058593750000000e-01
2.222900390625000000e-01
2.170410156250000000e-01
2.197265625000000000e-01
2.215576171875000000e-01
2.224121093750000000e-01
2.215576171875000000e-01
2.198486328125000000e-01
2.183837890625000000e-01
2.211914062500000000e-01
2.171630859375000000e-01
2.161865234375000000e-01
2.182617187500000000e-01
2.148437500000000000e-01
2.175292968750000000e-01
2.167968750000000000e-01
2.258300781250000000e-01
2.208251953125000000e-01
2.177734375000000000e-01
2.246093750000000000e-01
2.205810546875000000e-01
2.181396484375000000e-01
2.325439453125000000e-01
2.203369140625000000e-01
2.174072265625000000e-01
2.215576171875000000e-01
2.202148437500000000e-01
2.203369140625000000e-01
2.230224609375000000e-01
2.163085937500000000e-01
2.166748046875000000e-01
2.180175781250000000e-01
2.183837890625000000e-01
2.156982421875000000e-01
2.122802734375000000e-01
2.238769531250000000e-01
2.254638671875000000e-01
2.202148437500000000e-01
2.298583984375000000e-01
2.238769531250000000e-01
2.178955078125000000e-01
2.181396484375000000e-01
2.239990234375000000e-01
2.187500000000000000e-01
2.230224609375000000e-01
2.185058593750000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.178955078125000000e-01
2.188720703125000000e-01
2.239990234375000000e-01
2.239990234375000000e-01
2.182617187500000000e-01
2.258300781250000000e-01
2.131347656250000000e-01
2.216796875000000000e-01
2.161865234375000000e-01
2.213134765625000000e-01
2.165527343750000000e-01
2.205810546875000000e-01
2.158203125000000000e-01
2.170410156250000000e-01
2.192382812500000000e-01
2.189941406250000000e-01
2.221679687500000000e-01
2.261962890625000000e-01
2.186279296875000000e-01
2.221679687500000000e-01
2.198486328125000000e-01
2.238769531250000000e-01
2.191162109375000000e-01
2.221679687500000000e-01
2.152099609375000000e-01
2.181396484375000000e-01
2.122802734375000000e-01
2.161865234375000000e-01
2.203369140625000000e-01
2.183837890625000000e-01
2.308349609375000000e-01
2.250976562500000000e-01
2.165527343750000000e-01
2.198486328125000000e-01
2.225341796875000000e-01
2.208251953125000000e-01
2.180175781250000000e-01
2.230224609375000000e-01
2.237548828125000000e-01
2.197265625000000000e-01
2.165527343750000000e-01
2.189941406250000000e-01
2.279052734375000000e-01
2.207031250000000000e-01
2.219238281250000000e-01
2.327880859375000000e-01
2.148437500000000000e-01
2.165527343750000000e-01
2.205810546875000000e-01
2.187500000000000000e-01
2.193603515625000000e-01
2.210693359375000000e-01
2.252197265625000000e-01
2.145996093750000000e-01
2.198486328125000000e-01
2.269287109375000000e-01
2.236328125000000000e-01
2.247314453125000000e-01
2.115478515625000000e-01
2.108154296875000000e-01
2.178955078125000000e-01
2.139892578125000000e-01
2.216796875000000000e-01
2.178955078125000000e-01
2.181396484375000000e-01
2.189941406250000000e-01
2.211914062500000000e-01
2.199707031250000000e-01
2.194824218750000000e-01
2.143554687500000000e-01
2.171630859375000000e-01
2.229003906250000000e-01
2.192382812500000000e-01
2.216796875000000000e-01
2.182617187500000000e-01
2.208251953125000000e-01
2.346191406250000000e-01
2.189941406250000000e-01
2.132568359375000000e-01
2.136230468750000000e-01
2.277832031250000000e-01
2.265625000000000000e-01
2.209472656250000000e-01
2.197265625000000000e-01
2.210693359375000000e-01
2.208251953125000000e-01
2.181396484375000000e-01
2.163085937500000000e-01
2.241210937500000000e-01
2.238769531250000000e-01
2.220458984375000000e-01
2.193603515625000000e-01
2.266845703125000000e-01
2.143554687500000000e-01
2.281494140625000000e-01
2.230224609375000000e-01
2.200927734375000000e-01
2.172851562500000000e-01
2.160644531250000000e-01
2.181396484375000000e-01
2.274169921875000000e-01
2.272949218750000000e-01
2.238769531250000000e-01
2.147216796875000000e-01
2.204589843750000000e-01
2.235107421875000000e-01
2.193603515625000000e-01
2.216796875000000000e-01
2.160644531250000000e-01
2.208251953125000000e-01
2.192382812500000000e-01
2.250976562500000000e-01
2.185058593750000000e-01
2.198486328125000000e-01
2.109375000000000000e-01
2.250976562500000000e-01
2.156982421875000000e-01
2.150878906250000000e-01
2.224121093750000000e-01
2.224121093750000000e-01
2.252197265625000000e-01
2.301025390625000000e-01
2.155761718750000000e-01
2.213134765625000000e-01
2.135009765625000000e-01
2.202148437500000000e-01
2.277832031250000000e-01
2.144775390625000000e-01
2.207031250000000000e-01
2.208251953125000000e-01
2.208251953125000000e-01
2.210693359375000000e-01
2.236328125000000000e-01
2.089843750000000000e-01
2.231445312500000000e-01
2.252197265625000000e-01
2.182617187500000000e-01
2.200927734375000000e-01
2.258300781250000000e-01
2.252197265625000000e-01
2.187500000000000000e-01
2.161865234375000000e-01
2.199707031250000000e-01
2.218017578125000000e-01
2.253417968750000000e-01
2.218017578125000000e-01
2.321777343750000000e-01
2.272949218750000000e-01
2.133789062500000000e-01
2.176513671875000000e-01
2.259521484375000000e-01
2.221679687500000000e-01
2.213134765625000000e-01
2.180175781250000000e-01
2.143554687500000000e-01
2.113037109375000000e-01
2.253417968750000000e-01
2.154541015625000000e-01
2.281494140625000000e-01
2.175292968750000000e-01
2.287597656250000000e-01
2.205810546875000000e-01
2.221679687500000000e-01
2.208251953125000000e-01
2.188720703125000000e-01
2.252197265625000000e-01
2.219238281250000000e-01
2.246093750000000000e-01
2.187500000000000000e-01
2.227783203125000000e-01
2.209472656250000000e-01
2.214355468750000000e-01
2.167968750000000000e-01
2.207031250000000000e-01
2.236328125000000000e-01
2.304687500000000000e-01
2.198486328125000000e-01
2.208251953125000000e-01
2.149658203125000000e-01
2.114257812500000000e-01
2.141113281250000000e-01
2.242431640625000000e-01
2.254638671875000000e-01
2.136230468750000000e-01
2.170410156250000000e-01
2.127685546875000000e-01
2.203369140625000000e-01
2.214355468750000000e-01
2.159423828125000000e-01
2.261962890625000000e-01
2.216796875000000000e-01
2.208251953125000000e-01
2.160644531250000000e-01
2.192382812500000000e-01
2.214355468750000000e-01
2.222900390625000000e-01
2.124023437500000000e-01
2.222900390625000000e-01
2.177734375000000000e-01
2.224121093750000000e-01
2.188720703125000000e-01
2.147216796875000000e-01
2.220458984375000000e-01
2.209472656250000000e-01
2.189941406250000000e-01
2.202148437500000000e-01
2.359619140625000000e-01
2.175292968750000000e-01
2.177734375000000000e-01
2.226562500000000000e-01
2.220458984375000000e-01
2.231445312500000000e-01
2.225341796875000000e-01
2.194824218750000000e-01
2.183837890625000000e-01
2.277832031250000000e-01
2.178955078125000000e-01
2.235107421875000000e-01
2.175292968750000000e-01
2.268066406250000000e-01
2.222900390625000000e-01
2.148437500000000000e-01
2.260742187500000000e-01
2.302246093750000000e-01
2.218017578125000000e-01
2.236328125000000000e-01
2.170410156250000000e-01
2.169189453125000000e-01
2.156982421875000000e-01
2.180175781250000000e-01
2.189941406250000000e-01
2.164306640625000000e-01
2.210693359375000000e-01
2.248535156250000000e-01
2.207031250000000000e-01
2.182617187500000000e-01
2.144775390625000000e-01
2.183837890625000000e-01
2.220458984375000000e-01
2.205810546875000000e-01
2.263183593750000000e-01
2.211914062500000000e-01
2.143554687500000000e-01
2.244873046875000000e-01
2.160644531250000000e-01
2.187500000000000000e-01
2.176513671875000000e-01
2.196044921875000000e-01
2.236328125000000000e-01
2.196044921875000000e-01
2.191162109375000000e-01
2.163085937500000000e-01
2.277832031250000000e-01
2.207031250000000000e-01
2.194824218750000000e-01
2.215576171875000000e-01
2.286376953125000000e-01
2.266845703125000000e-01
2.186279296875000000e-01
2.194824218750000000e-01
2.202148437500000000e-01
2.191162109375000000e-01
2.247314453125000000e-01
2.160644531250000000e-01
2.213134765625000000e-01
2.185058593750000000e-01
2.159423828125000000e-01
2.207031250000000000e-01
2.237548828125000000e-01
2.224121093750000000e-01
2.197265625000000000e-01
2.220458984375000000e-01
2.225341796875000000e-01
2.185058593750000000e-01
2.174072265625000000e-01
2.186279296875000000e-01
2.153320312500000000e-01
2.275390625000000000e-01
2.246093750000000000e-01
2.189941406250000000e-01
2.253417968750000000e-01
2.163085937500000000e-01
2.185058593750000000e-01
2.174072265625000000e-01
2.226562500000000000e-01
2.227783203125000000e-01
2.222900390625000000e-01
2.167968750000000000e-01
2.187500000000000000e-01
2.194824218750000000e-01
2.333984375000000000e-01
2.130126953125000000e-01
2.268066406250000000e-01
2.229003906250000000e-01
2.237548828125000000e-01
2.147216796875000000e-01
2.167968750000000000e-01
2.148437500000000000e-01
2.158203125000000000e-01
2.185058593750000000e-01
2.177734375000000000e-01
2.159423828125000000e-01
2.163085937500000000e-01
2.218017578125000000e-01
2.139892578125000000e-01
2.136230468750000000e-01
2.272949218750000000e-01
2.187500000000000000e-01
2.208251953125000000e-01
2.252197265625000000e-01
2.287597656250000000e-01
2.199707031250000000e-01
2.191162109375000000e-01
2.177734375000000000e-01
2.163085937500000000e-01
2.164306640625000000e-01
2.167968750000000000e-01
2.211914062500000000e-01
2.221679687500000000e-01
2.215576171875000000e-01
2.260742187500000000e-01
2.237548828125000000e-01
2.164306640625000000e-01
2.161865234375000000e-01
2.147216796875000000e-01
2.172851562500000000e-01
2.215576171875000000e-01
2.198486328125000000e-01
2.247314453125000000e-01
2.232666015625000000e-01
2.202148437500000000e-01
2.165527343750000000e-01
2.167968750000000000e-01
2.187500000000000000e-01
2.199707031250000000e-01
2.253417968750000000e-01
2.187500000000000000e-01
2.142333984375000000e-01
2.150878906250000000e-01
2.155761718750000000e-01
2.171630859375000000e-01
2.207031250000000000e-01
2.196044921875000000e-01
2.236328125000000000e-01
2.171630859375000000e-01
2.230224609375000000e-01
2.181396484375000000e-01
2.191162109375000000e-01
2.218017578125000000e-01
2.205810546875000000e-01
2.215576171875000000e-01
2.218017578125000000e-01
2.159423828125000000e-01
2.235107421875000000e-01
2.247314453125000000e-01
2.205810546875000000e-01
2.211914062500000000e-01
2.193603515625000000e-01
2.172851562500000000e-01
2.249755859375000000e-01
2.222900390625000000e-01
2.214355468750000000e-01
2.243652343750000000e-01
2.150878906250000000e-01
2.276611328125000000e-01
2.194824218750000000e-01
2.113037109375000000e-01
2.145996093750000000e-01
2.232666015625000000e-01
2.226562500000000000e-01
2.277832031250000000e-01
2.266845703125000000e-01
2.120361328125000000e-01
2.208251953125000000e-01
2.224121093750000000e-01
2.132568359375000000e-01
2.213134765625000000e-01
2.254638671875000000e-01
2.230224609375000000e-01
2.211914062500000000e-01
2.197265625000000000e-01
2.211914062500000000e-01
2.136230468750000000e-01
2.235107421875000000e-01
2.214355468750000000e-01
2.196044921875000000e-01
2.139892578125000000e-01
2.283935546875000000e-01
2.188720703125000000e-01
2.122802734375000000e-01
2.203369140625000000e-01
2.170410156250000000e-01
2.188720703125000000e-01
2.187500000000000000e-01
2.263183593750000000e-01
2.170410156250000000e-01
2.176513671875000000e-01
2.271728515625000000e-01
2.230224609375000000e-01
2.225341796875000000e-01
2.132568359375000000e-01
2.203369140625000000e-01
2.264404296875000000e-01
2.147216796875000000e-01
2.176513671875000000e-01
2.208251953125000000e-01
2.241210937500000000e-01
2.241210937500000000e-01
2.249755859375000000e-01
2.360839843750000000e-01
2.155761718750000000e-01
2.224121093750000000e-01
2.216796875000000000e-01
2.149658203125000000e-01
2.186279296875000000e-01
2.211914062500000000e-01
2.149658203125000000e-01
2.200927734375000000e-01
2.192382812500000000e-01
2.152099609375000000e-01
2.198486328125000000e-01
2.171630859375000000e-01
2.263183593750000000e-01
2.230224609375000000e-01
2.238769531250000000e-01
2.260742187500000000e-01
2.220458984375000000e-01
2.144775390625000000e-01
2.219238281250000000e-01
2.209472656250000000e-01
2.166748046875000000e-01
2.200927734375000000e-01
2.163085937500000000e-01
2.271728515625000000e-01
2.314453125000000000e-01
2.194824218750000000e-01
2.233886718750000000e-01
2.104492187500000000e-01
2.213134765625000000e-01
2.181396484375000000e-01
2.158203125000000000e-01
2.161865234375000000e-01
2.204589843750000000e-01
2.137451171875000000e-01
2.167968750000000000e-01
2.187500000000000000e-01
2.208251953125000000e-01
2.276611328125000000e-01
2.189941406250000000e-01
2.241210937500000000e-01
2.180175781250000000e-01
2.207031250000000000e-01
2.224121093750000000e-01
2.264404296875000000e-01
2.210693359375000000e-01
2.220458984375000000e-01
2.150878906250000000e-01
2.172851562500000000e-01
2.117919921875000000e-01
2.250976562500000000e-01
2.227783203125000000e-01
2.222900390625000000e-01
2.324218750000000000e-01
2.178955078125000000e-01
2.185058593750000000e-01
2.182617187500000000e-01
2.252197265625000000e-01
2.175292968750000000e-01
2.188720703125000000e-01
2.250976562500000000e-01
2.255859375000000000e-01
2.127685546875000000e-01
2.236328125000000000e-01
2.214355468750000000e-01
2.181396484375000000e-01
2.249755859375000000e-01
2.196044921875000000e-01
2.174072265625000000e-01
2.167968750000000000e-01
2.263183593750000000e-01
2.210693359375000000e-01
2.213134765625000000e-01
2.242431640625000000e-01
2.166748046875000000e-01
2.200927734375000000e-01
2.209472656250000000e-01
2.252197265625000000e-01
2.244873046875000000e-01
2.226562500000000000e-01
2.209472656250000000e-01
2.176513671875000000e-01
2.208251953125000000e-01
2.226562500000000000e-01
2.148437500000000000e-01
2.232666015625000000e-01
2.188720703125000000e-01
2.205810546875000000e-01
2.269287109375000000e-01
2.218017578125000000e-01
2.222900390625000000e-01
2.156982421875000000e-01
2.204589843750000000e-01
2.139892578125000000e-01
2.207031250000000000e-01
2.290039062500000000e-01
2.222900390625000000e-01
2.189941406250000000e-01
2.249755859375000000e-01
2.188720703125000000e-01
2.207031250000000000e-01
2.166748046875000000e-01
2.226562500000000000e-01
2.154541015625000000e-01
2.127685546875000000e-01
2.230224609375000000e-01
2.192382812500000000e-01
2.175292968750000000e-01
2.172851562500000000e-01
2.171630859375000000e-01
2.264404296875000000e-01
2.160644531250000000e-01
2.199707031250000000e-01
2.153320312500000000e-01
2.196044921875000000e-01
2.279052734375000000e-01
2.149658203125000000e-01
2.192382812500000000e-01
2.225341796875000000e-01
2.203369140625000000e-01
2.257080078125000000e-01
2.182617187500000000e-01
2.200927734375000000e-01
2.147216796875000000e-01
2.174072265625000000e-01
2.213134765625000000e-01
2.207031250000000000e-01
2.237548828125000000e-01
2.165527343750000000e-01
2.246093750000000000e-01
2.191162109375000000e-01
2.208251953125000000e-01
2.207031250000000000e-01
2.150878906250000000e-01
2.204589843750000000e-01
2.192382812500000000e-01
2.203369140625000000e-01
2.167968750000000000e-01
2.130126953125000000e-01
2.204589843750000000e-01
2.172851562500000000e-01
2.150878906250000000e-01
2.261962890625000000e-01
2.197265625000000000e-01
2.204589843750000000e-01
2.154541015625000000e-01
2.163085937500000000e-01
2.187500000000000000e-01
2.145996093750000000e-01
2.204589843750000000e-01
2.172851562500000000e-01
2.221679687500000000e-01
2.226562500000000000e-01
2.202148437500000000e-01
2.136230468750000000e-01
2.226562500000000000e-01
2.214355468750000000e-01
2.242431640625000000e-01
2.185058593750000000e-01
2.214355468750000000e-01
2.331542968750000000e-01
2.191162109375000000e-01
2.259521484375000000e-01
2.335205078125000000e-01
2.210693359375000000e-01
2.208251953125000000e-01
2.143554687500000000e-01
2.143554687500000000e-01
2.296142578125000000e-01
2.231445312500000000e-01
2.165527343750000000e-01
2.282714843750000000e-01
2.266845703125000000e-01
2.236328125000000000e-01
2.219238281250000000e-01
2.189941406250000000e-01
2.248535156250000000e-01
2.214355468750000000e-01
2.203369140625000000e-01
2.191162109375000000e-01
2.170410156250000000e-01
2.252197265625000000e-01
2.117919921875000000e-01
2.198486328125000000e-01
2.268066406250000000e-01
2.258300781250000000e-01
2.222900390625000000e-01
2.247314453125000000e-01
2.188720703125000000e-01
2.205810546875000000e-01
2.196044921875000000e-01
2.161865234375000000e-01
2.208251953125000000e-01
2.176513671875000000e-01
2.158203125000000000e-01
2.142333984375000000e-01
2.196044921875000000e-01
2.220458984375000000e-01
2.188720703125000000e-01
2.150878906250000000e-01
2.230224609375000000e-01
2.126464843750000000e-01
2.065429687500000000e-01
2.199707031250000000e-01
2.204589843750000000e-01
2.305908203125000000e-01
2.231445312500000000e-01
2.156982421875000000e-01
2.186279296875000000e-01
2.153320312500000000e-01
2.205810546875000000e-01
2.156982421875000000e-01
2.211914062500000000e-01
2.125244140625000000e-01
2.194824218750000000e-01
2.216796875000000000e-01
2.313232421875000000e-01
2.200927734375000000e-01
2.204589843750000000e-01
2.255859375000000000e-01
2.237548828125000000e-01
2.208251953125000000e-01
2.237548828125000000e-01
2.176513671875000000e-01
2.229003906250000000e-01
2.150878906250000000e-01
2.166748046875000000e-01
2.153320312500000000e-01
2.232666015625000000e-01
2.144775390625000000e-01
2.233886718750000000e-01
2.119140625000000000e-01
2.171630859375000000e-01
2.200927734375000000e-01
2.171630859375000000e-01
2.196044921875000000e-01
2.218017578125000000e-01
2.269287109375000000e-01
2.171630859375000000e-01
2.185058593750000000e-01
2.220458984375000000e-01
2.220458984375000000e-01
2.252197265625000000e-01
2.197265625000000000e-01
2.160644531250000000e-01
2.225341796875000000e-01
2.225341796875000000e-01
2.227783203125000000e-01
2.171630859375000000e-01
2.176513671875000000e-01
2.226562500000000000e-01
2.143554687500000000e-01
2.199707031250000000e-01
2.158203125000000000e-01
2.229003906250000000e-01
2.246093750000000000e-01
2.221679687500000000e-01
2.119140625000000000e-01
2.230224609375000000e-01
2.193603515625000000e-01
2.224121093750000000e-01
2.213134765625000000e-01
2.191162109375000000e-01
2.239990234375000000e-01
2.257080078125000000e-01
2.180175781250000000e-01
2.133789062500000000e-01
2.143554687500000000e-01
2.259521484375000000e-01
2.215576171875000000e-01
2.189941406250000000e-01
2.216796875000000000e-01
2.137451171875000000e-01
2.175292968750000000e-01
2.227783203125000000e-01
2.235107421875000000e-01
2.305908203125000000e-01
2.258300781250000000e-01
2.160644531250000000e-01
2.169189453125000000e-01
2.136230468750000000e-01
2.181396484375000000e-01
2.177734375000000000e-01
2.208251953125000000e-01
2.250976562500000000e-01
2.189941406250000000e-01
2.207031250000000000e-01
2.163085937500000000e-01
2.147216796875000000e-01
2.225341796875000000e-01
2.215576171875000000e-01
2.216796875000000000e-01
2.222900390625000000e-01
2.462158203125000000e-01
2.210693359375000000e-01
2.255859375000000000e-01
2.213134765625000000e-01
2.192382812500000000e-01
2.246093750000000000e-01
2.227783203125000000e-01
2.138671875000000000e-01
2.177734375000000000e-01
2.172851562500000000e-01
2.298583984375000000e-01
2.202148437500000000e-01
2.237548828125000000e-01
2.154541015625000000e-01
2.197265625000000000e-01
2.294921875000000000e-01
2.175292968750000000e-01
2.194824218750000000e-01
2.163085937500000000e-01
2.304687500000000000e-01
2.288818359375000000e-01
2.166748046875000000e-01
2.156982421875000000e-01
2.192382812500000000e-01
2.213134765625000000e-01
2.224121093750000000e-01
2.210693359375000000e-01
2.187500000000000000e-01
2.166748046875000000e-01
2.193603515625000000e-01
2.202148437500000000e-01
2.247314453125000000e-01
2.210693359375000000e-01
2.198486328125000000e-01
2.227783203125000000e-01
2.233886718750000000e-01
2.142333984375000000e-01
2.252197265625000000e-01
2.200927734375000000e-01
2.229003906250000000e-01
2.242431640625000000e-01
2.111816406250000000e-01
2.147216796875000000e-01
2.269287109375000000e-01
2.209472656250000000e-01
2.188720703125000000e-01
2.115478515625000000e-01
2.215576171875000000e-01
2.263183593750000000e-01
2.233886718750000000e-01
2.175292968750000000e-01
2.232666015625000000e-01
2.104492187500000000e-01
2.293701171875000000e-01
2.244873046875000000e-01
2.275390625000000000e-01
2.175292968750000000e-01
2.203369140625000000e-01
2.199707031250000000e-01
2.211914062500000000e-01
2.169189453125000000e-01
2.241210937500000000e-01
2.060546875000000000e-01
2.225341796875000000e-01
2.193603515625000000e-01
2.152099609375000000e-01
2.161865234375000000e-01
2.244873046875000000e-01
2.235107421875000000e-01
2.239990234375000000e-01
2.177734375000000000e-01
2.175292968750000000e-01
2.169189453125000000e-01
2.166748046875000000e-01
2.224121093750000000e-01
2.214355468750000000e-01
2.229003906250000000e-01
2.247314453125000000e-01
2.216796875000000000e-01
2.180175781250000000e-01
2.189941406250000000e-01
2.158203125000000000e-01
2.252197265625000000e-01
2.211914062500000000e-01
2.266845703125000000e-01
2.222900390625000000e-01
2.186279296875000000e-01
2.204589843750000000e-01
2.204589843750000000e-01
2.186279296875000000e-01
2.196044921875000000e-01
2.193603515625000000e-01
2.186279296875000000e-01
2.174072265625000000e-01
2.207031250000000000e-01
2.208251953125000000e-01
2.175292968750000000e-01
2.161865234375000000e-01
2.203369140625000000e-01
2.232666015625000000e-01
2.160644531250000000e-01
2.188720703125000000e-01
2.188720703125000000e-01
2.119140625000000000e-01
2.104492187500000000e-01
2.180175781250000000e-01
2.254638671875000000e-01
2.154541015625000000e-01
2.297363281250000000e-01
2.225341796875000000e-01
2.213134765625000000e-01
2.224121093750000000e-01
2.172851562500000000e-01
2.166748046875000000e-01
2.194824218750000000e-01
2.207031250000000000e-01
2.197265625000000000e-01
2.170410156250000000e-01
2.193603515625000000e-01
2.252197265625000000e-01
2.250976562500000000e-01
2.257080078125000000e-01
2.263183593750000000e-01
2.259521484375000000e-01
2.209472656250000000e-01
2.199707031250000000e-01
2.145996093750000000e-01
2.164306640625000000e-01
2.218017578125000000e-01
2.148437500000000000e-01
2.255859375000000000e-01
2.199707031250000000e-01
2.204589843750000000e-01
2.215576171875000000e-01
2.185058593750000000e-01
2.270507812500000000e-01
2.149658203125000000e-01
2.142333984375000000e-01
2.086181640625000000e-01
2.218017578125000000e-01
2.084960937500000000e-01
2.261962890625000000e-01
2.203369140625000000e-01
2.271728515625000000e-01
2.209472656250000000e-01
2.124023437500000000e-01
2.191162109375000000e-01
2.181396484375000000e-01
2.198486328125000000e-01
2.166748046875000000e-01
2.172851562500000000e-01
2.205810546875000000e-01
2.255859375000000000e-01
2.207031250000000000e-01
2.211914062500000000e-01
2.163085937500000000e-01
2.175292968750000000e-01
2.185058593750000000e-01
2.210693359375000000e-01
2.222900390625000000e-01
2.214355468750000000e-01
2.130126953125000000e-01
2.255859375000000000e-01
2.226562500000000000e-01
2.214355468750000000e-01
2.180175781250000000e-01
2.242431640625000000e-01
2.221679687500000000e-01
2.236328125000000000e-01
2.181396484375000000e-01
2.218017578125000000e-01
2.183837890625000000e-01
2.143554687500000000e-01
2.209472656250000000e-01
2.216796875000000000e-01
2.230224609375000000e-01
2.213134765625000000e-01
2.197265625000000000e-01
2.258300781250000000e-01
2.227783203125000000e-01
2.213134765625000000e-01
2.116699218750000000e-01
2.237548828125000000e-01
2.136230468750000000e-01
2.169189453125000000e-01
2.161865234375000000e-01
2.163085937500000000e-01
2.203369140625000000e-01
2.241210937500000000e-01
2.254638671875000000e-01
2.172851562500000000e-01
2.193603515625000000e-01
2.180175781250000000e-01
2.227783203125000000e-01
2.152099609375000000e-01
2.174072265625000000e-01
2.142333984375000000e-01
2.186279296875000000e-01
2.166748046875000000e-01
2.205810546875000000e-01
2.125244140625000000e-01
2.200927734375000000e-01
2.209472656250000000e-01
2.309570312500000000e-01
2.194824218750000000e-01
2.171630859375000000e-01
2.239990234375000000e-01
2.153320312500000000e-01
2.181396484375000000e-01
2.224121093750000000e-01
2.194824218750000000e-01
2.299804687500000000e-01
2.307128906250000000e-01
2.246093750000000000e-01
2.189941406250000000e-01
2.225341796875000000e-01
2.176513671875000000e-01
2.211914062500000000e-01
2.239990234375000000e-01
2.237548828125000000e-01
2.150878906250000000e-01
2.185058593750000000e-01
2.208251953125000000e-01
2.249755859375000000e-01
2.233886718750000000e-01
2.142333984375000000e-01
2.239990234375000000e-01
2.221679687500000000e-01
2.170410156250000000e-01
2.248535156250000000e-01
2.166748046875000000e-01
2.344970703125000000e-01
2.211914062500000000e-01
2.144775390625000000e-01
2.208251953125000000e-01
2.229003906250000000e-01
2.233886718750000000e-01
2.202148437500000000e-01
2.197265625000000000e-01
2.247314453125000000e-01
2.227783203125000000e-01
2.156982421875000000e-01
2.144775390625000000e-01
2.266845703125000000e-01
2.246093750000000000e-01
2.087402343750000000e-01
2.241210937500000000e-01
2.218017578125000000e-01
2.186279296875000000e-01
2.137451171875000000e-01
2.182617187500000000e-01
2.178955078125000000e-01
2.238769531250000000e-01
2.180175781250000000e-01
2.248535156250000000e-01
2.238769531250000000e-01
2.072753906250000000e-01
2.161865234375000000e-01
2.188720703125000000e-01
2.210693359375000000e-01
2.250976562500000000e-01
2.318115234375000000e-01
2.238769531250000000e-01
2.269287109375000000e-01
2.138671875000000000e-01
2.307128906250000000e-01
2.144775390625000000e-01
2.163085937500000000e-01
2.205810546875000000e-01
2.160644531250000000e-01
2.219238281250000000e-01
2.231445312500000000e-01
2.213134765625000000e-01
2.200927734375000000e-01
2.219238281250000000e-01
2.170410156250000000e-01
2.178955078125000000e-01
2.155761718750000000e-01
2.255859375000000000e-01
2.163085937500000000e-01
2.188720703125000000e-01
2.156982421875000000e-01
2.111816406250000000e-01
2.126464843750000000e-01
2.200927734375000000e-01
2.238769531250000000e-01
2.243652343750000000e-01
2.137451171875000000e-01
2.152099609375000000e-01
2.160644531250000000e-01
2.238769531250000000e-01
2.207031250000000000e-01
2.171630859375000000e-01
2.215576171875000000e-01
2.249755859375000000e-01
2.194824218750000000e-01
2.242431640625000000e-01
2.189941406250000000e-01
2.230224609375000000e-01
2.187500000000000000e-01
2.193603515625000000e-01
2.199707031250000000e-01
2.197265625000000000e-01
2.115478515625000000e-01
2.188720703125000000e-01
2.260742187500000000e-01
2.199707031250000000e-01
2.243652343750000000e-01
2.126464843750000000e-01
2.188720703125000000e-01
2.187500000000000000e-01
2.233886718750000000e-01
2.219238281250000000e-01
2.204589843750000000e-01
2.205810546875000000e-01
2.177734375000000000e-01
2.230224609375000000e-01
2.215576171875000000e-01
2.136230468750000000e-01
2.177734375000000000e-01
2.154541015625000000e-01
2.288818359375000000e-01
2.189941406250000000e-01
2.233886718750000000e-01
2.185058593750000000e-01
2.207031250000000000e-01
2.226562500000000000e-01
2.216796875000000000e-01
2.147216796875000000e-01
2.233886718750000000e-01
2.221679687500000000e-01
2.180175781250000000e-01
2.158203125000000000e-01
2.160644531250000000e-01
2.209472656250000000e-01
2.202148437500000000e-01
2.259521484375000000e-01
2.174072265625000000e-01
2.259521484375000000e-01
2.180175781250000000e-01
2.233886718750000000e-01
2.230224609375000000e-01
2.203369140625000000e-01
2.159423828125000000e-01
2.250976562500000000e-01
2.178955078125000000e-01
2.164306640625000000e-01
2.152099609375000000e-01
2.187500000000000000e-01
2.154541015625000000e-01
2.186279296875000000e-01
2.196044921875000000e-01
2.170410156250000000e-01
2.185058593750000000e-01
2.200927734375000000e-01
2.222900390625000000e-01
2.153320312500000000e-01
2.202148437500000000e-01
2.264404296875000000e-01
2.254638671875000000e-01
2.230224609375000000e-01
2.163085937500000000e-01
2.220458984375000000e-01
2.232666015625000000e-01
2.199707031250000000e-01
2.194824218750000000e-01
2.137451171875000000e-01
2.170410156250000000e-01
2.163085937500000000e-01
2.125244140625000000e-01
2.191162109375000000e-01
2.440185546875000000e-01
2.171630859375000000e-01
2.225341796875000000e-01
2.176513671875000000e-01
2.324218750000000000e-01
2.171630859375000000e-01
2.145996093750000000e-01
2.220458984375000000e-01
2.359619140625000000e-01
2.192382812500000000e-01
2.152099609375000000e-01
2.219238281250000000e-01
2.170410156250000000e-01
2.164306640625000000e-01
2.286376953125000000e-01
2.219238281250000000e-01
2.158203125000000000e-01
2.205810546875000000e-01
2.211914062500000000e-01
2.226562500000000000e-01
2.248535156250000000e-01
2.181396484375000000e-01
2.183837890625000000e-01
2.185058593750000000e-01
2.188720703125000000e-01
2.196044921875000000e-01
2.230224609375000000e-01
2.208251953125000000e-01
2.247314453125000000e-01
2.167968750000000000e-01
2.237548828125000000e-01
2.193603515625000000e-01
2.282714843750000000e-01
2.247314453125000000e-01
2.303466796875000000e-01
2.148437500000000000e-01
2.182617187500000000e-01
2.155761718750000000e-01
2.259521484375000000e-01
2.210693359375000000e-01
2.224121093750000000e-01
2.224121093750000000e-01
2.216796875000000000e-01
2.198486328125000000e-01
2.155761718750000000e-01
2.131347656250000000e-01
2.175292968750000000e-01
2.170410156250000000e-01
2.220458984375000000e-01
2.178955078125000000e-01
2.249755859375000000e-01
2.192382812500000000e-01
2.235107421875000000e-01
2.215576171875000000e-01
2.160644531250000000e-01
2.239990234375000000e-01
2.236328125000000000e-01
2.194824218750000000e-01
2.170410156250000000e-01
2.159423828125000000e-01
2.182617187500000000e-01
2.191162109375000000e-01
2.272949218750000000e-01
2.285156250000000000e-01
2.171630859375000000e-01
2.132568359375000000e-01
2.188720703125000000e-01
2.286376953125000000e-01
2.230224609375000000e-01
2.203369140625000000e-01
2.208251953125000000e-01
2.268066406250000000e-01
2.349853515625000000e-01
2.174072265625000000e-01
2.153320312500000000e-01
2.176513671875000000e-01
2.156982421875000000e-01
2.187500000000000000e-01
2.226562500000000000e-01
2.155761718750000000e-01
2.222900390625000000e-01
2.172851562500000000e-01
2.177734375000000000e-01
2.235107421875000000e-01
2.227783203125000000e-01
2.253417968750000000e-01
2.147216796875000000e-01
2.122802734375000000e-01
2.238769531250000000e-01
2.199707031250000000e-01
2.180175781250000000e-01
2.204589843750000000e-01
2.221679687500000000e-01
2.216796875000000000e-01
2.299804687500000000e-01
2.202148437500000000e-01
2.237548828125000000e-01
2.274169921875000000e-01
2.204589843750000000e-01
2.309570312500000000e-01
2.156982421875000000e-01
2.271728515625000000e-01
2.197265625000000000e-01
2.225341796875000000e-01
2.255859375000000000e-01
2.261962890625000000e-01
2.145996093750000000e-01
2.193603515625000000e-01
2.211914062500000000e-01
2.186279296875000000e-01
2.246093750000000000e-01
2.164306640625000000e-01
2.215576171875000000e-01
2.242431640625000000e-01
2.308349609375000000e-01
2.207031250000000000e-01
2.218017578125000000e-01
2.181396484375000000e-01
2.176513671875000000e-01
2.242431640625000000e-01
2.180175781250000000e-01
2.183837890625000000e-01
2.163085937500000000e-01
2.155761718750000000e-01
2.194824218750000000e-01
2.235107421875000000e-01
2.203369140625000000e-01
2.163085937500000000e-01
2.120361328125000000e-01
2.230224609375000000e-01
2.229003906250000000e-01
2.232666015625000000e-01
2.209472656250000000e-01
2.216796875000000000e-01
2.213134765625000000e-01
2.191162109375000000e-01
2.231445312500000000e-01
2.213134765625000000e-01
2.158203125000000000e-01
2.202148437500000000e-01
2.163085937500000000e-01
2.236328125000000000e-01
2.170410156250000000e-01
2.260742187500000000e-01
2.307128906250000000e-01
2.167968750000000000e-01
2.182617187500000000e-01
2.281494140625000000e-01
2.238769531250000000e-01
2.225341796875000000e-01
2.230224609375000000e-01
2.247314453125000000e-01
2.281494140625000000e-01
2.163085937500000000e-01
2.238769531250000000e-01
2.261962890625000000e-01
2.197265625000000000e-01
2.241210937500000000e-01
2.207031250000000000e-01
2.158203125000000000e-01
2.263183593750000000e-01
2.167968750000000000e-01
2.196044921875000000e-01
2.161865234375000000e-01
2.144775390625000000e-01
2.202148437500000000e-01
2.119140625000000000e-01
2.182617187500000000e-01
2.290039062500000000e-01
2.186279296875000000e-01
2.254638671875000000e-01
2.144775390625000000e-01
2.213134765625000000e-01
2.166748046875000000e-01
2.187500000000000000e-01
2.160644531250000000e-01
2.221679687500000000e-01
2.155761718750000000e-01
2.320556640625000000e-01
2.198486328125000000e-01
2.194824218750000000e-01
2.233886718750000000e-01
2.235107421875000000e-01
2.172851562500000000e-01
2.222900390625000000e-01
2.147216796875000000e-01
2.142333984375000000e-01
2.166748046875000000e-01
2.182617187500000000e-01
2.211914062500000000e-01
2.232666015625000000e-01
2.126464843750000000e-01
2.266845703125000000e-01
2.163085937500000000e-01
2.130126953125000000e-01
2.254638671875000000e-01
2.167968750000000000e-01
2.166748046875000000e-01
2.241210937500000000e-01
2.165527343750000000e-01
2.178955078125000000e-01
2.215576171875000000e-01
2.210693359375000000e-01
2.213134765625000000e-01
2.269287109375000000e-01
2.258300781250000000e-01
2.211914062500000000e-01
2.188720703125000000e-01
2.218017578125000000e-01
2.219238281250000000e-01
2.215576171875000000e-01
2.248535156250000000e-01
2.186279296875000000e-01
2.277832031250000000e-01
2.078857421875000000e-01
2.191162109375000000e-01
2.242431640625000000e-01
2.156982421875000000e-01
2.243652343750000000e-01
2.203369140625000000e-01
2.224121093750000000e-01
2.219238281250000000e-01
2.304687500000000000e-01
2.136230468750000000e-01
2.204589843750000000e-01
2.233886718750000000e-01
2.156982421875000000e-01
2.200927734375000000e-01
2.122802734375000000e-01
2.259521484375000000e-01
2.219238281250000000e-01
2.231445312500000000e-01
2.258300781250000000e-01
2.175292968750000000e-01
2.263183593750000000e-01
2.227783203125000000e-01
2.252197265625000000e-01
2.333984375000000000e-01
2.155761718750000000e-01
2.303466796875000000e-01
2.229003906250000000e-01
2.255859375000000000e-01
2.200927734375000000e-01
2.219238281250000000e-01
2.171630859375000000e-01
2.137451171875000000e-01
2.231445312500000000e-01
2.188720703125000000e-01
2.247314453125000000e-01
2.225341796875000000e-01
2.180175781250000000e-01
2.105712890625000000e-01
2.204589843750000000e-01
2.124023437500000000e-01
2.231445312500000000e-01
2.181396484375000000e-01
2.114257812500000000e-01
2.189941406250000000e-01
2.226562500000000000e-01
2.171630859375000000e-01
2.261962890625000000e-01
2.186279296875000000e-01
2.252197265625000000e-01
2.187500000000000000e-01
2.161865234375000000e-01
2.185058593750000000e-01
2.188720703125000000e-01
2.205810546875000000e-01
2.144775390625000000e-01
2.241210937500000000e-01
2.167968750000000000e-01
2.232666015625000000e-01
2.222900390625000000e-01
2.237548828125000000e-01
2.191162109375000000e-01
2.252197265625000000e-01
2.253417968750000000e-01
2.199707031250000000e-01
2.259521484375000000e-01
2.218017578125000000e-01
2.239990234375000000e-01
2.199707031250000000e-01
2.272949218750000000e-01
2.221679687500000000e-01
2.208251953125000000e-01
2.189941406250000000e-01
2.186279296875000000e-01
2.214355468750000000e-01
2.225341796875000000e-01
2.187500000000000000e-01
2.200927734375000000e-01
2.196044921875000000e-01
2.172851562500000000e-01
2.204589843750000000e-01
2.243652343750000000e-01
2.177734375000000000e-01
2.222900390625000000e-01
2.165527343750000000e-01
2.178955078125000000e-01
2.154541015625000000e-01
2.170410156250000000e-01
2.199707031250000000e-01
2.160644531250000000e-01
2.268066406250000000e-01
2.187500000000000000e-01
2.191162109375000000e-01
2.316894531250000000e-01
2.177734375000000000e-01
2.165527343750000000e-01
2.268066406250000000e-01
2.204589843750000000e-01
2.213134765625000000e-01
2.241210937500000000e-01
2.314453125000000000e-01
2.271728515625000000e-01
2.244873046875000000e-01
2.216796875000000000e-01
2.152099609375000000e-01
2.191162109375000000e-01
2.155761718750000000e-01
2.199707031250000000e-01
2.192382812500000000e-01
2.203369140625000000e-01
2.188720703125000000e-01
2.301025390625000000e-01
2.160644531250000000e-01
2.185058593750000000e-01
2.127685546875000000e-01
2.352294921875000000e-01
2.203369140625000000e-01
2.189941406250000000e-01
2.211914062500000000e-01
2.155761718750000000e-01
2.176513671875000000e-01
2.218017578125000000e-01
2.202148437500000000e-01
2.171630859375000000e-01
2.147216796875000000e-01
2.246093750000000000e-01
2.194824218750000000e-01
2.204589843750000000e-01
2.189941406250000000e-01
2.384033203125000000e-01
2.150878906250000000e-01
2.181396484375000000e-01
2.226562500000000000e-01
2.114257812500000000e-01
2.209472656250000000e-01
2.207031250000000000e-01
2.214355468750000000e-01
2.183837890625000000e-01
2.216796875000000000e-01
2.142333984375000000e-01
2.113037109375000000e-01
2.122802734375000000e-01
2.301025390625000000e-01
2.296142578125000000e-01
2.170410156250000000e-01
2.203369140625000000e-01
2.171630859375000000e-01
2.177734375000000000e-01
2.172851562500000000e-01
2.196044921875000000e-01
2.241210937500000000e-01
2.214355468750000000e-01
2.160644531250000000e-01
2.156982421875000000e-01
2.241210937500000000e-01
2.144775390625000000e-01
2.117919921875000000e-01
2.216796875000000000e-01
2.200927734375000000e-01
2.207031250000000000e-01
2.208251953125000000e-01
2.219238281250000000e-01
2.210693359375000000e-01
2.165527343750000000e-01
2.208251953125000000e-01
2.243652343750000000e-01
2.193603515625000000e-01
2.224121093750000000e-01
2.275390625000000000e-01
2.163085937500000000e-01
2.288818359375000000e-01
2.167968750000000000e-01
2.175292968750000000e-01
2.237548828125000000e-01
2.062988281250000000e-01
2.218017578125000000e-01
2.163085937500000000e-01
2.337646484375000000e-01
2.248535156250000000e-01
2.176513671875000000e-01
2.218017578125000000e-01
2.161865234375000000e-01
2.164306640625000000e-01
2.183837890625000000e-01
2.209472656250000000e-01
2.156982421875000000e-01
2.192382812500000000e-01
2.193603515625000000e-01
2.147216796875000000e-01
2.158203125000000000e-01
2.263183593750000000e-01
2.153320312500000000e-01
2.177734375000000000e-01
2.210693359375000000e-01
2.169189453125000000e-01
2.236328125000000000e-01
2.264404296875000000e-01
2.160644531250000000e-01
2.203369140625000000e-01
2.237548828125000000e-01
2.213134765625000000e-01
2.197265625000000000e-01
2.196044921875000000e-01
2.218017578125000000e-01
2.270507812500000000e-01
2.229003906250000000e-01
2.106933593750000000e-01
2.183837890625000000e-01
2.204589843750000000e-01
2.180175781250000000e-01
2.208251953125000000e-01
2.208251953125000000e-01
2.242431640625000000e-01
2.231445312500000000e-01
2.175292968750000000e-01
2.244873046875000000e-01
2.185058593750000000e-01
2.188720703125000000e-01
2.210693359375000000e-01
2.149658203125000000e-01
2.203369140625000000e-01
2.294921875000000000e-01
2.236328125000000000e-01
2.205810546875000000e-01
2.301025390625000000e-01
2.111816406250000000e-01
2.182617187500000000e-01
2.222900390625000000e-01
2.104492187500000000e-01
2.254638671875000000e-01
2.150878906250000000e-01
2.161865234375000000e-01
2.174072265625000000e-01
2.144775390625000000e-01
2.215576171875000000e-01
2.264404296875000000e-01
2.165527343750000000e-01
2.220458984375000000e-01
2.233886718750000000e-01
2.147216796875000000e-01
2.227783203125000000e-01
2.268066406250000000e-01
2.327880859375000000e-01
2.229003906250000000e-01
2.209472656250000000e-01
2.170410156250000000e-01
2.270507812500000000e-01
2.233886718750000000e-01
2.336425781250000000e-01
2.226562500000000000e-01
2.160644531250000000e-01
2.207031250000000000e-01
2.211914062500000000e-01
2.186279296875000000e-01
2.258300781250000000e-01
2.167968750000000000e-01
2.193603515625000000e-01
2.166748046875000000e-01
2.271728515625000000e-01
2.186279296875000000e-01
2.152099609375000000e-01
2.185058593750000000e-01
2.238769531250000000e-01
2.266845703125000000e-01
2.164306640625000000e-01
2.202148437500000000e-01
2.193603515625000000e-01
2.226562500000000000e-01
2.254638671875000000e-01
2.279052734375000000e-01
2.187500000000000000e-01
2.170410156250000000e-01
2.207031250000000000e-01
2.187500000000000000e-01
2.236328125000000000e-01
2.163085937500000000e-01
2.277832031250000000e-01
2.152099609375000000e-01
2.205810546875000000e-01
2.192382812500000000e-01
2.189941406250000000e-01
2.155761718750000000e-01
2.255859375000000000e-01
2.215576171875000000e-01
2.225341796875000000e-01
2.133789062500000000e-01
2.204589843750000000e-01
2.127685546875000000e-01
2.247314453125000000e-01
2.255859375000000000e-01
2.230224609375000000e-01
2.252197265625000000e-01
2.197265625000000000e-01
2.204589843750000000e-01
2.172851562500000000e-01
2.216796875000000000e-01
2.248535156250000000e-01
2.176513671875000000e-01
2.258300781250000000e-01
2.159423828125000000e-01
2.208251953125000000e-01
2.181396484375000000e-01
2.207031250000000000e-01
2.225341796875000000e-01
2.106933593750000000e-01
2.186279296875000000e-01
2.260742187500000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.180175781250000000e-01
2.171630859375000000e-01
2.152099609375000000e-01
2.182617187500000000e-01
2.203369140625000000e-01
2.169189453125000000e-01
2.274169921875000000e-01
2.246093750000000000e-01
2.193603515625000000e-01
2.154541015625000000e-01
2.213134765625000000e-01
2.203369140625000000e-01
2.153320312500000000e-01
2.224121093750000000e-01
2.214355468750000000e-01
2.265625000000000000e-01
2.198486328125000000e-01
2.214355468750000000e-01
2.121582031250000000e-01
2.261962890625000000e-01
2.135009765625000000e-01
2.213134765625000000e-01
2.181396484375000000e-01
2.277832031250000000e-01
2.266845703125000000e-01
2.222900390625000000e-01
2.198486328125000000e-01
2.232666015625000000e-01
2.193603515625000000e-01
2.197265625000000000e-01
2.189941406250000000e-01
2.185058593750000000e-01
2.186279296875000000e-01
2.263183593750000000e-01
2.269287109375000000e-01
2.219238281250000000e-01
2.210693359375000000e-01
2.221679687500000000e-01
2.225341796875000000e-01
2.207031250000000000e-01
2.215576171875000000e-01
2.216796875000000000e-01
2.117919921875000000e-01
2.177734375000000000e-01
2.253417968750000000e-01
2.148437500000000000e-01
2.219238281250000000e-01
2.174072265625000000e-01
2.261962890625000000e-01
2.210693359375000000e-01
2.291259765625000000e-01
2.092285156250000000e-01
2.192382812500000000e-01
2.218017578125000000e-01
2.459716796875000000e-01
2.215576171875000000e-01
2.270507812500000000e-01
2.233886718750000000e-01
2.110595703125000000e-01
2.216796875000000000e-01
2.199707031250000000e-01
2.253417968750000000e-01
2.248535156250000000e-01
2.247314453125000000e-01
2.324218750000000000e-01
2.216796875000000000e-01
2.193603515625000000e-01
2.175292968750000000e-01
2.186279296875000000e-01
2.209472656250000000e-01
2.147216796875000000e-01
2.170410156250000000e-01
2.128906250000000000e-01
2.231445312500000000e-01
2.218017578125000000e-01
2.166748046875000000e-01
2.180175781250000000e-01
2.249755859375000000e-01
2.220458984375000000e-01
2.230224609375000000e-01
2.244873046875000000e-01
2.247314453125000000e-01
2.160644531250000000e-01
2.152099609375000000e-01
2.194824218750000000e-01
2.114257812500000000e-01
2.230224609375000000e-01
2.221679687500000000e-01
2.180175781250000000e-01
2.247314453125000000e-01
2.169189453125000000e-01
2.232666015625000000e-01
2.232666015625000000e-01
2.159423828125000000e-01
2.204589843750000000e-01
2.198486328125000000e-01
2.233886718750000000e-01
2.194824218750000000e-01
2.156982421875000000e-01
2.401123046875000000e-01
2.194824218750000000e-01
2.225341796875000000e-01
2.197265625000000000e-01
2.183837890625000000e-01
2.160644531250000000e-01
2.174072265625000000e-01
2.148437500000000000e-01
2.163085937500000000e-01
2.239990234375000000e-01
2.237548828125000000e-01
2.229003906250000000e-01
2.248535156250000000e-01
2.132568359375000000e-01
2.409667968750000000e-01
2.181396484375000000e-01
2.191162109375000000e-01
2.229003906250000000e-01
2.182617187500000000e-01
2.182617187500000000e-01
2.264404296875000000e-01
2.193603515625000000e-01
2.274169921875000000e-01
2.197265625000000000e-01
2.182617187500000000e-01
2.155761718750000000e-01
2.188720703125000000e-01
2.204589843750000000e-01
2.238769531250000000e-01
2.170410156250000000e-01
2.235107421875000000e-01
2.254638671875000000e-01
2.167968750000000000e-01
2.205810546875000000e-01
2.215576171875000000e-01
2.213134765625000000e-01
2.154541015625000000e-01
2.218017578125000000e-01
2.235107421875000000e-01
2.215576171875000000e-01
2.241210937500000000e-01
2.188720703125000000e-01
2.161865234375000000e-01
2.205810546875000000e-01
2.198486328125000000e-01
2.189941406250000000e-01
2.172851562500000000e-01
2.172851562500000000e-01
2.191162109375000000e-01
2.238769531250000000e-01
2.248535156250000000e-01
2.158203125000000000e-01
2.187500000000000000e-01
2.329101562500000000e-01
2.214355468750000000e-01
2.266845703125000000e-01
2.193603515625000000e-01
2.233886718750000000e-01
2.175292968750000000e-01
2.214355468750000000e-01
2.219238281250000000e-01
2.178955078125000000e-01
2.232666015625000000e-01
2.286376953125000000e-01
2.189941406250000000e-01
2.271728515625000000e-01
2.210693359375000000e-01
2.291259765625000000e-01
2.158203125000000000e-01
2.199707031250000000e-01
2.111816406250000000e-01
2.222900390625000000e-01
2.249755859375000000e-01
2.314453125000000000e-01
2.199707031250000000e-01
2.208251953125000000e-01
2.139892578125000000e-01
2.188720703125000000e-01
2.155761718750000000e-01
2.220458984375000000e-01
2.210693359375000000e-01
2.188720703125000000e-01
2.181396484375000000e-01
2.198486328125000000e-01
2.188720703125000000e-01
2.259521484375000000e-01
2.232666015625000000e-01
2.203369140625000000e-01
2.299804687500000000e-01
2.218017578125000000e-01
2.243652343750000000e-01
2.189941406250000000e-01
2.150878906250000000e-01
2.193603515625000000e-01
2.188720703125000000e-01
2.182617187500000000e-01
2.221679687500000000e-01
2.244873046875000000e-01
2.244873046875000000e-01
2.264404296875000000e-01
2.186279296875000000e-01
2.103271484375000000e-01
2.186279296875000000e-01
2.220458984375000000e-01
2.204589843750000000e-01
2.303466796875000000e-01
2.156982421875000000e-01
2.214355468750000000e-01
2.231445312500000000e-01
2.198486328125000000e-01
2.203369140625000000e-01
2.152099609375000000e-01
2.219238281250000000e-01
2.167968750000000000e-01
2.214355468750000000e-01
2.172851562500000000e-01
2.175292968750000000e-01
2.268066406250000000e-01
2.225341796875000000e-01
2.242431640625000000e-01
2.142333984375000000e-01
2.180175781250000000e-01
2.169189453125000000e-01
2.186279296875000000e-01
2.193603515625000000e-01
2.231445312500000000e-01
2.214355468750000000e-01
2.214355468750000000e-01
2.225341796875000000e-01
2.121582031250000000e-01
2.200927734375000000e-01
2.205810546875000000e-01
2.214355468750000000e-01
2.181396484375000000e-01
2.185058593750000000e-01
2.226562500000000000e-01
2.116699218750000000e-01
2.220458984375000000e-01
2.219238281250000000e-01
2.124023437500000000e-01
2.132568359375000000e-01
2.198486328125000000e-01
2.169189453125000000e-01
2.176513671875000000e-01
2.259521484375000000e-01
2.230224609375000000e-01
2.246093750000000000e-01


==> data/scores_ImagenetR30kOOD_MNIST_PL0_lossw0_losss0.csv <==
id,ood
0.274658203125,0.23193359375
0.256591796875,0.2344970703125
0.30517578125,0.2392578125
0.32568359375,0.22705078125
0.263671875,0.2431640625
0.27197265625,0.2344970703125
0.254638671875,0.24267578125
0.290771484375,0.2349853515625
0.265869140625,0.2294921875
0.30908203125,0.26611328125
0.308837890625,0.236083984375
0.302978515625,0.2362060546875
0.27978515625,0.2420654296875
0.27197265625,0.234375
0.285888671875,0.23828125
0.301513671875,0.238525390625
0.282470703125,0.2381591796875
0.295166015625,0.2259521484375
0.28759765625,0.2335205078125
0.265869140625,0.24072265625
0.2410888671875,0.2308349609375
0.2296142578125,0.2386474609375
0.275390625,0.2431640625
0.2392578125,0.22900390625
0.283935546875,0.25390625
0.27880859375,0.2381591796875
0.266845703125,0.2454833984375
0.262451171875,0.2406005859375
0.2958984375,0.238037109375
0.309814453125,0.2392578125
0.289306640625,0.227783203125
0.253662109375,0.222412109375
0.232421875,0.228759765625
0.2210693359375,0.2279052734375
0.2459716796875,0.2291259765625
0.2431640625,0.2490234375
0.31494140625,0.2418212890625
0.2734375,0.2325439453125
0.26025390625,0.2310791015625
0.276611328125,0.240478515625
0.25048828125,0.230224609375
0.240234375,0.2415771484375
0.294189453125,0.230224609375
0.260498046875,0.24072265625
0.27197265625,0.2354736328125
0.260498046875,0.233154296875
0.2529296875,0.240234375
0.2568359375,0.24072265625
0.2423095703125,0.2496337890625
0.256103515625,0.2349853515625
0.3427734375,0.233154296875
0.28076171875,0.229736328125
0.31201171875,0.23046875
0.250732421875,0.22900390625
0.269775390625,0.2374267578125
0.296142578125,0.23291015625
0.284912109375,0.229736328125
0.293212890625,0.2330322265625
0.250244140625,0.2374267578125
0.2083740234375,0.2366943359375
0.287109375,0.232177734375
0.280029296875,0.230224609375
0.27978515625,0.2313232421875
0.298095703125,0.2384033203125
0.2802734375,0.229248046875
0.262451171875,0.23486328125
0.240966796875,0.245849609375
0.276123046875,0.23583984375
0.26953125,0.233642578125
0.284423828125,0.2374267578125
0.26611328125,0.230712890625
0.289794921875,0.2366943359375
0.359130859375,0.237548828125
0.262939453125,0.235107421875
0.353271484375,0.229248046875
0.240478515625,0.23486328125
0.298828125,0.2288818359375
0.288818359375,0.2318115234375
0.253662109375,0.2313232421875
0.2841796875,0.236083984375
0.2420654296875,0.2474365234375
0.2646484375,0.2293701171875
0.294189453125,0.2437744140625
0.294921875,0.2406005859375
0.321533203125,0.2451171875
0.2724609375,0.243408203125
0.2529296875,0.2393798828125
0.295654296875,0.2442626953125
0.292724609375,0.22802734375
0.232421875,0.229248046875
0.23291015625,0.2353515625
0.285400390625,0.2342529296875
0.272705078125,0.226318359375
0.281494140625,0.2344970703125
0.2169189453125,0.2303466796875
0.258544921875,0.2354736328125
0.279541015625,0.232177734375
0.282470703125,0.2403564453125
0.305908203125,0.234619140625
0.26513671875,0.224365234375
0.30419921875,0.23193359375
0.319091796875,0.2347412109375
0.2626953125,0.2362060546875
0.305419921875,0.2259521484375
0.260009765625,0.2412109375
0.29833984375,0.2239990234375
0.28759765625,0.23974609375
0.29931640625,0.235595703125
0.306396484375,0.2274169921875
0.2978515625,0.2335205078125
0.2568359375,0.235595703125
0.322998046875,0.2359619140625
0.278076171875,0.231201171875
0.2120361328125,0.239501953125
0.299072265625,0.25244140625
0.289306640625,0.2330322265625
0.2919921875,0.23291015625
0.2841796875,0.2413330078125
0.32080078125,0.2327880859375
0.28759765625,0.23193359375
0.29443359375,0.233642578125
0.28173828125,0.230712890625
0.296875,0.2283935546875
0.295166015625,0.2315673828125
0.2408447265625,0.235107421875
0.275634765625,0.2381591796875
0.255126953125,0.247802734375
0.281494140625,0.2474365234375
0.242431640625,0.2379150390625
0.26416015625,0.2381591796875
0.31689453125,0.2349853515625
0.2340087890625,0.23388671875
0.2418212890625,0.2314453125
0.293701171875,0.2391357421875
0.29736328125,0.2391357421875
0.309326171875,0.235107421875
0.29150390625,0.2418212890625
0.25146484375,0.2362060546875
0.325927734375,0.22802734375
0.236328125,0.231689453125
0.26708984375,0.2310791015625
0.27783203125,0.2445068359375
0.31884765625,0.24658203125
0.242919921875,0.2322998046875
0.288330078125,0.2359619140625
0.30224609375,0.2335205078125
0.24658203125,0.2291259765625
0.29296875,0.228759765625
0.242919921875,0.234619140625
0.324462890625,0.22802734375
0.25341796875,0.2330322265625
0.29345703125,0.23583984375
0.278076171875,0.2265625
0.302978515625,0.2357177734375
0.275634765625,0.233642578125
0.27001953125,0.238525390625
0.27783203125,0.228271484375
0.2822265625,0.236083984375
0.2724609375,0.240478515625
0.30615234375,0.2476806640625
0.28662109375,0.227783203125
0.2763671875,0.230224609375
0.275390625,0.2313232421875
0.28271484375,0.22705078125
0.28955078125,0.2467041015625
0.26416015625,0.2359619140625
0.304443359375,0.2291259765625
0.25390625,0.2308349609375
0.304931640625,0.2315673828125
0.2325439453125,0.23046875
0.2484130859375,0.235595703125
0.3017578125,0.2357177734375
0.272705078125,0.22705078125
0.261474609375,0.2279052734375
0.312744140625,0.2327880859375
0.26416015625,0.2320556640625
0.280517578125,0.22802734375
0.261474609375,0.2322998046875
0.28759765625,0.2283935546875
0.3076171875,0.23291015625
0.2437744140625,0.2357177734375
0.29345703125,0.244384765625
0.27294921875,0.232421875
0.300537109375,0.2376708984375
0.3056640625,0.2303466796875
0.2587890625,0.233154296875
0.2900390625,0.230224609375
0.26953125,0.2425537109375
0.29150390625,0.2344970703125
0.2841796875,0.233642578125
0.282958984375,0.2318115234375
0.2467041015625,0.2308349609375
0.2354736328125,0.2388916015625
0.2113037109375,0.2320556640625
0.30419921875,0.2276611328125
0.2374267578125,0.2354736328125
0.307373046875,0.228515625
0.272216796875,0.241455078125
0.274658203125,0.2247314453125
0.2259521484375,0.2366943359375
0.248291015625,0.2315673828125
0.2568359375,0.2291259765625
0.319091796875,0.2337646484375
0.25439453125,0.2352294921875
0.30322265625,0.233154296875
0.248046875,0.2337646484375
0.29248046875,0.2308349609375
0.323974609375,0.241943359375
0.2431640625,0.23828125
0.283935546875,0.2379150390625
0.259521484375,0.2232666015625
0.2724609375,0.24169921875
0.302734375,0.237060546875
0.2442626953125,0.2369384765625
0.2802734375,0.235595703125
0.27685546875,0.2369384765625
0.322998046875,0.2298583984375
0.278564453125,0.2269287109375
0.2384033203125,0.2291259765625
0.220703125,0.2386474609375
0.283447265625,0.2330322265625
0.2210693359375,0.2349853515625
0.265380859375,0.2490234375
0.2626953125,0.235595703125
0.284423828125,0.236083984375
0.2230224609375,0.2435302734375
0.2587890625,0.2386474609375
0.259033203125,0.2266845703125
0.32373046875,0.2379150390625
0.27685546875,0.2415771484375
0.2919921875,0.2349853515625
0.25,0.2413330078125
0.27734375,0.233642578125
0.2734375,0.2261962890625
0.2880859375,0.2349853515625
0.24853515625,0.2271728515625
0.302734375,0.2315673828125
0.2568359375,0.248046875
0.24609375,0.2391357421875
0.26220703125,0.24267578125
0.307373046875,0.2344970703125
0.288330078125,0.247314453125
0.326171875,0.2373046875
0.275146484375,0.237060546875
0.27587890625,0.2384033203125
0.2919921875,0.2305908203125
0.2890625,0.2327880859375
0.2978515625,0.2327880859375
0.2822265625,0.2392578125
0.246826171875,0.230712890625
0.231201171875,0.2305908203125
0.2568359375,0.2371826171875
0.251708984375,0.236083984375
0.26904296875,0.24267578125
0.282958984375,0.2308349609375
0.2724609375,0.2403564453125
0.2568359375,0.2366943359375
0.31982421875,0.2493896484375
0.26025390625,0.2303466796875
0.28857421875,0.2354736328125
0.2744140625,0.2325439453125
0.245849609375,0.2279052734375
0.300048828125,0.25244140625
0.292724609375,0.23193359375
0.28271484375,0.2354736328125
0.320556640625,0.2340087890625
0.276123046875,0.2364501953125
0.284423828125,0.2244873046875
0.2406005859375,0.24951171875
0.310546875,0.241455078125
0.290283203125,0.244140625
0.28076171875,0.22607421875
0.296630859375,0.233642578125
0.292236328125,0.2313232421875
0.25830078125,0.23779296875
0.26513671875,0.23193359375
0.310791015625,0.2249755859375
0.299072265625,0.232666015625
0.3095703125,0.2327880859375
0.26513671875,0.2362060546875
0.2464599609375,0.2271728515625
0.31201171875,0.2418212890625
0.225341796875,0.236083984375
0.26806640625,0.232421875
0.27099609375,0.2406005859375
0.303955078125,0.2381591796875
0.2147216796875,0.2548828125
0.2239990234375,0.2330322265625
0.29443359375,0.223876953125
0.2301025390625,0.2445068359375
0.271484375,0.2335205078125
0.27490234375,0.236083984375
0.274169921875,0.2445068359375
0.2489013671875,0.2279052734375
0.252197265625,0.236083984375
0.275390625,0.224365234375
0.271484375,0.2259521484375
0.26416015625,0.230224609375
0.2332763671875,0.23388671875
0.2578125,0.232177734375
0.29248046875,0.2259521484375
0.317626953125,0.23291015625
0.286865234375,0.2322998046875
0.265869140625,0.2344970703125
0.284912109375,0.2261962890625
0.281005859375,0.2418212890625
0.266357421875,0.2315673828125
0.314697265625,0.235595703125
0.30029296875,0.2337646484375
0.292236328125,0.231201171875
0.233642578125,0.2406005859375
0.257568359375,0.2408447265625
0.253173828125,0.2379150390625
0.2548828125,0.23388671875
0.30224609375,0.232666015625
0.264404296875,0.2310791015625
0.26416015625,0.2293701171875
0.237060546875,0.2349853515625
0.2373046875,0.2301025390625
0.263427734375,0.2298583984375
0.312255859375,0.2320556640625
0.298583984375,0.2498779296875
0.308349609375,0.232421875
0.267822265625,0.2332763671875
0.24462890625,0.2255859375
0.263916015625,0.2305908203125
0.2330322265625,0.2337646484375
0.172119140625,0.2291259765625
0.255859375,0.2392578125
0.25146484375,0.2403564453125
0.292236328125,0.2298583984375
0.259033203125,0.2420654296875
0.2169189453125,0.2353515625
0.2470703125,0.2398681640625
0.30029296875,0.2352294921875
0.3271484375,0.2318115234375
0.230712890625,0.227294921875
0.31884765625,0.2406005859375
0.28515625,0.2330322265625
0.30078125,0.2340087890625
0.24462890625,0.2337646484375
0.267333984375,0.2396240234375
0.2474365234375,0.2342529296875
0.3037109375,0.23583984375
0.30224609375,0.23779296875
0.280517578125,0.25
0.23486328125,0.2340087890625
0.30419921875,0.2418212890625
0.293212890625,0.239990234375
0.285400390625,0.239990234375
0.29638671875,0.2322998046875
0.25341796875,0.2249755859375
0.325439453125,0.2353515625
0.27197265625,0.229248046875
0.29443359375,0.234130859375
0.277099609375,0.22314453125
0.2474365234375,0.239501953125
0.261474609375,0.2354736328125
0.277587890625,0.227783203125
0.296630859375,0.2437744140625
0.348388671875,0.2476806640625
0.261474609375,0.233154296875
0.26904296875,0.2421875
0.322021484375,0.23876953125
0.27001953125,0.2423095703125
0.296875,0.2269287109375
0.287353515625,0.23095703125
0.265869140625,0.2431640625
0.22021484375,0.2391357421875
0.28125,0.23876953125
0.28564453125,0.2308349609375
0.3232421875,0.2398681640625
0.277587890625,0.2293701171875
0.2861328125,0.2291259765625
0.23095703125,0.2291259765625
0.29638671875,0.2308349609375
0.2393798828125,0.2332763671875
0.244384765625,0.223876953125
0.26025390625,0.2374267578125
0.2958984375,0.2301025390625
0.30615234375,0.2440185546875
0.284423828125,0.2357177734375
0.29296875,0.232666015625
0.319091796875,0.23583984375
0.22119140625,0.224853515625
0.238525390625,0.2291259765625
0.2379150390625,0.2384033203125
0.255126953125,0.2337646484375
0.314453125,0.2384033203125
0.298095703125,0.2373046875
0.2578125,0.231201171875
0.31298828125,0.22607421875
0.265380859375,0.2449951171875
0.287109375,0.23388671875
0.3017578125,0.2354736328125
0.28857421875,0.23486328125
0.25634765625,0.2376708984375
0.2626953125,0.2342529296875
0.2275390625,0.2401123046875
0.2861328125,0.23828125
0.288330078125,0.2357177734375
0.3154296875,0.2259521484375
0.2393798828125,0.2396240234375
0.30517578125,0.232177734375
0.3017578125,0.2379150390625
0.328125,0.24072265625
0.25390625,0.2344970703125
0.268310546875,0.2384033203125
0.32275390625,0.2403564453125
0.2459716796875,0.23486328125
0.275390625,0.2354736328125
0.31005859375,0.2266845703125
0.271240234375,0.2354736328125
0.2352294921875,0.237548828125
0.3017578125,0.231689453125
0.246337890625,0.2315673828125
0.25537109375,0.2396240234375
0.26220703125,0.2242431640625
0.303466796875,0.2452392578125
0.26953125,0.2415771484375
0.257568359375,0.2279052734375
0.2138671875,0.241943359375
0.274169921875,0.22705078125
0.28857421875,0.2347412109375
0.263916015625,0.2308349609375
0.2890625,0.2252197265625
0.270263671875,0.23486328125
0.2462158203125,0.2391357421875
0.264892578125,0.2384033203125
0.289306640625,0.23046875
0.268310546875,0.2342529296875
0.26806640625,0.2373046875
0.310791015625,0.2392578125
0.287841796875,0.2373046875
0.275634765625,0.2308349609375
0.328125,0.237060546875
0.282958984375,0.23681640625
0.27490234375,0.2318115234375
0.28564453125,0.24658203125
0.280029296875,0.236572265625
0.28369140625,0.2376708984375
0.264404296875,0.2410888671875
0.277587890625,0.2275390625
0.3291015625,0.2335205078125
0.2802734375,0.236328125
0.2705078125,0.24560546875
0.28955078125,0.2333984375
0.251708984375,0.2432861328125
0.2486572265625,0.236083984375
0.2298583984375,0.227783203125
0.275146484375,0.2349853515625
0.26220703125,0.2410888671875
0.293701171875,0.232421875
0.29736328125,0.23779296875
0.2509765625,0.254150390625
0.258056640625,0.236083984375
0.2244873046875,0.2322998046875
0.28857421875,0.22998046875
0.2396240234375,0.244384765625
0.259765625,0.24267578125
0.253662109375,0.2369384765625
0.265869140625,0.244384765625
0.25537109375,0.2435302734375
0.286376953125,0.2349853515625
0.324951171875,0.2333984375
0.266357421875,0.2281494140625
0.273681640625,0.228759765625
0.298095703125,0.2379150390625
0.27685546875,0.2413330078125
0.312255859375,0.240966796875
0.28369140625,0.240966796875
0.29248046875,0.2279052734375
0.255126953125,0.233154296875
0.3154296875,0.2392578125
0.26611328125,0.23388671875
0.29736328125,0.22802734375
0.306884765625,0.23193359375
0.2587890625,0.235595703125
0.271240234375,0.2315673828125
0.29248046875,0.228759765625
0.240966796875,0.232421875
0.293212890625,0.2442626953125
0.2349853515625,0.2386474609375
0.288818359375,0.2366943359375
0.2281494140625,0.2388916015625
0.26806640625,0.2330322265625
0.2208251953125,0.2314453125
0.2626953125,0.239501953125
0.2164306640625,0.23388671875
0.32861328125,0.2393798828125
0.2998046875,0.2288818359375
0.31494140625,0.2403564453125
0.334716796875,0.232177734375
0.267822265625,0.234375
0.26318359375,0.2392578125
0.2626953125,0.2318115234375
0.256591796875,0.239013671875
0.28076171875,0.2418212890625
0.2296142578125,0.227294921875
0.296630859375,0.2332763671875
0.3037109375,0.234619140625
0.28271484375,0.2447509765625
0.314208984375,0.252685546875
0.1793212890625,0.240234375
0.25146484375,0.231689453125
0.271484375,0.2276611328125
0.19677734375,0.237060546875
0.24169921875,0.2320556640625
0.25732421875,0.2470703125
0.3017578125,0.2313232421875
0.268798828125,0.2376708984375
0.294677734375,0.24169921875
0.222412109375,0.2381591796875
0.267333984375,0.2381591796875
0.349609375,0.23486328125
0.30712890625,0.2286376953125
0.2861328125,0.2418212890625
0.28173828125,0.241943359375
0.288330078125,0.230712890625
0.2734375,0.2369384765625
0.248046875,0.2371826171875
0.282470703125,0.2303466796875
0.2822265625,0.2415771484375
0.278564453125,0.2476806640625
0.310302734375,0.23486328125
0.29931640625,0.232177734375
0.305419921875,0.2457275390625
0.276611328125,0.23388671875
0.255615234375,0.2393798828125
0.29052734375,0.231689453125
0.277099609375,0.2412109375
0.2685546875,0.2314453125
0.25244140625,0.229248046875
0.330810546875,0.227294921875
0.266357421875,0.2322998046875
0.270263671875,0.232666015625
0.2548828125,0.232666015625
0.23779296875,0.23193359375
0.253662109375,0.236572265625
0.233154296875,0.235107421875
0.3115234375,0.2332763671875
0.2734375,0.2470703125
0.278076171875,0.2379150390625
0.307373046875,0.2398681640625
0.2357177734375,0.2308349609375
0.2451171875,0.232177734375
0.25048828125,0.2371826171875
0.27099609375,0.2369384765625
0.29443359375,0.2335205078125
0.295166015625,0.233642578125
0.30615234375,0.2403564453125
0.263916015625,0.22802734375
0.280029296875,0.2353515625
0.296630859375,0.2293701171875
0.212158203125,0.2301025390625
0.25830078125,0.2286376953125
0.2490234375,0.2315673828125
0.290771484375,0.23583984375
0.252685546875,0.2271728515625
0.2442626953125,0.233154296875
0.206298828125,0.2384033203125
0.290283203125,0.2376708984375
0.30908203125,0.2291259765625
0.240234375,0.2301025390625
0.2281494140625,0.2313232421875
0.28466796875,0.2340087890625
0.2802734375,0.2398681640625
0.246337890625,0.2320556640625
0.2841796875,0.2303466796875
0.295654296875,0.2327880859375
0.299560546875,0.2274169921875
0.3173828125,0.2298583984375
0.254638671875,0.2315673828125
0.2841796875,0.2379150390625
0.265869140625,0.2344970703125
0.2919921875,0.2418212890625
0.252685546875,0.235595703125
0.296142578125,0.2396240234375
0.2939453125,0.233154296875
0.2373046875,0.237548828125
0.263916015625,0.2374267578125
0.29736328125,0.2320556640625
0.290771484375,0.2430419921875
0.284912109375,0.2413330078125
0.267822265625,0.22607421875
0.2734375,0.2301025390625
0.2401123046875,0.235595703125
0.31982421875,0.244384765625
0.283203125,0.23388671875
0.3037109375,0.2200927734375
0.2705078125,0.230712890625
0.31689453125,0.245361328125
0.275390625,0.2396240234375
0.26416015625,0.2286376953125
0.31591796875,0.2322998046875
0.27490234375,0.2342529296875
0.25634765625,0.243896484375
0.2427978515625,0.2415771484375
0.291015625,0.232421875
0.241943359375,0.24072265625
0.29638671875,0.23193359375
0.275146484375,0.23291015625
0.291748046875,0.24267578125
0.2734375,0.2340087890625
0.236572265625,0.2364501953125
0.285888671875,0.2352294921875
0.284423828125,0.2493896484375
0.3359375,0.2373046875
0.276123046875,0.2325439453125
0.284912109375,0.2398681640625
0.2220458984375,0.22802734375
0.2783203125,0.2364501953125
0.282470703125,0.2327880859375
0.27392578125,0.235595703125
0.290283203125,0.2393798828125
0.313720703125,0.23583984375
0.304931640625,0.237548828125
0.275634765625,0.2291259765625
0.2369384765625,0.236572265625
0.2474365234375,0.2320556640625
0.222412109375,0.2344970703125
0.31103515625,0.2265625
0.2734375,0.232666015625
0.256103515625,0.2340087890625
0.277587890625,0.2412109375
0.280029296875,0.2337646484375
0.2384033203125,0.2374267578125
0.263427734375,0.2308349609375
0.291015625,0.234375
0.26416015625,0.2464599609375
0.29541015625,0.235595703125
0.218017578125,0.242431640625
0.283447265625,0.2408447265625
0.2237548828125,0.240234375
0.3046875,0.2342529296875
0.2132568359375,0.2335205078125
0.31982421875,0.2371826171875
0.212890625,0.236328125
0.27001953125,0.2440185546875
0.2451171875,0.23291015625
0.25048828125,0.229736328125
0.276123046875,0.2366943359375
0.258056640625,0.2279052734375
0.2880859375,0.2303466796875
0.272216796875,0.236328125
0.31884765625,0.2340087890625
0.272216796875,0.232421875
0.271728515625,0.244140625
0.2242431640625,0.2359619140625
0.270751953125,0.245849609375
0.256103515625,0.2357177734375
0.281982421875,0.236572265625
0.298095703125,0.24169921875
0.268310546875,0.244384765625
0.29736328125,0.2369384765625
0.26611328125,0.2431640625
0.215576171875,0.2413330078125
0.2783203125,0.23779296875
0.26123046875,0.231689453125
0.24072265625,0.22705078125
0.2313232421875,0.2291259765625
0.249267578125,0.2294921875
0.263671875,0.223876953125
0.275146484375,0.247802734375
0.25341796875,0.228759765625
0.28759765625,0.23828125
0.308349609375,0.251708984375
0.262939453125,0.231689453125
0.2498779296875,0.2353515625
0.2578125,0.229248046875
0.2529296875,0.2296142578125
0.304931640625,0.234130859375
0.232666015625,0.2305908203125
0.306884765625,0.231689453125
0.27099609375,0.235107421875
0.28076171875,0.2364501953125
0.302734375,0.2235107421875
0.290771484375,0.2305908203125
0.279296875,0.23779296875
0.277099609375,0.2308349609375
0.23486328125,0.2403564453125
0.283935546875,0.234130859375
0.3173828125,0.241943359375
0.294189453125,0.2315673828125
0.29052734375,0.232421875
0.27685546875,0.2286376953125
0.291259765625,0.2415771484375
0.26904296875,0.2286376953125
0.260986328125,0.2451171875
0.3076171875,0.2391357421875
0.21923828125,0.236328125
0.285400390625,0.230712890625
0.27001953125,0.230712890625
0.318359375,0.237548828125
0.273193359375,0.2330322265625
0.310791015625,0.2427978515625
0.33447265625,0.236572265625
0.30419921875,0.243896484375
0.317138671875,0.24169921875
0.2120361328125,0.23291015625
0.270263671875,0.242919921875
0.3203125,0.2364501953125
0.263916015625,0.2386474609375
0.317626953125,0.23974609375
0.2379150390625,0.2275390625
0.2479248046875,0.2291259765625
0.293701171875,0.243408203125
0.2333984375,0.2379150390625
0.258544921875,0.2379150390625
0.29345703125,0.2357177734375
0.286865234375,0.240478515625
0.257080078125,0.2344970703125
0.2685546875,0.22900390625
0.320556640625,0.237548828125
0.255126953125,0.2359619140625
0.270751953125,0.2393798828125
0.2230224609375,0.228515625
0.27734375,0.242431640625
0.269287109375,0.2318115234375
0.2481689453125,0.23193359375
0.28515625,0.23095703125
0.203857421875,0.2388916015625
0.2489013671875,0.228515625
0.322021484375,0.2386474609375
0.299072265625,0.2333984375
0.284423828125,0.2335205078125
0.265380859375,0.2362060546875
0.29296875,0.2257080078125
0.2958984375,0.2266845703125
0.3193359375,0.24169921875
0.295654296875,0.24462890625
0.289306640625,0.2386474609375
0.314208984375,0.2435302734375
0.2218017578125,0.2303466796875
0.2279052734375,0.22705078125
0.27099609375,0.233642578125
0.316650390625,0.230224609375
0.248779296875,0.2283935546875
0.253173828125,0.23583984375
0.260009765625,0.232666015625
0.2291259765625,0.233642578125
0.2841796875,0.2349853515625
0.260009765625,0.2335205078125
0.25146484375,0.2325439453125
0.248291015625,0.2373046875
0.258544921875,0.228759765625
0.254638671875,0.231689453125
0.279052734375,0.241455078125
0.2432861328125,0.2371826171875
0.26220703125,0.237060546875
0.263427734375,0.2354736328125
0.2430419921875,0.2386474609375
0.296630859375,0.231201171875
0.274658203125,0.2283935546875
0.2939453125,0.2440185546875
0.31201171875,0.2459716796875
0.2724609375,0.230712890625
0.2381591796875,0.23046875
0.29736328125,0.23779296875
0.18505859375,0.239501953125
0.237548828125,0.2362060546875
0.28466796875,0.23388671875
0.2861328125,0.23779296875
0.2303466796875,0.226806640625
0.23486328125,0.239013671875
0.270263671875,0.2337646484375
0.2457275390625,0.23193359375
0.297119140625,0.2294921875
0.3076171875,0.2318115234375
0.26416015625,0.2252197265625
0.278564453125,0.239013671875
0.291259765625,0.2322998046875
0.294921875,0.235107421875
0.2301025390625,0.25634765625
0.302734375,0.239990234375
0.29931640625,0.2308349609375
0.280029296875,0.2467041015625
0.3173828125,0.2298583984375
0.304443359375,0.2353515625
0.311767578125,0.2325439453125
0.309814453125,0.2381591796875
0.30810546875,0.238525390625
0.2939453125,0.243896484375
0.3115234375,0.231689453125
0.263671875,0.2294921875
0.305908203125,0.23193359375
0.273681640625,0.23876953125
0.272216796875,0.233642578125
0.2447509765625,0.226318359375
0.27587890625,0.2298583984375
0.354248046875,0.2335205078125
0.26171875,0.232421875
0.31298828125,0.23388671875
0.2880859375,0.237548828125
0.226806640625,0.2398681640625
0.28466796875,0.2374267578125
0.2467041015625,0.2349853515625
0.3076171875,0.2332763671875
0.289794921875,0.2271728515625
0.28076171875,0.2318115234375
0.268310546875,0.23095703125
0.253662109375,0.2432861328125
0.259033203125,0.235107421875
0.248291015625,0.23095703125
0.263427734375,0.235595703125
0.253173828125,0.2279052734375
0.30126953125,0.23388671875
0.261962890625,0.2333984375
0.327880859375,0.2276611328125
0.292236328125,0.2376708984375
0.333984375,0.2420654296875
0.297607421875,0.2467041015625
0.263427734375,0.2366943359375
0.25537109375,0.2301025390625
0.2705078125,0.2366943359375
0.2330322265625,0.2376708984375
0.2548828125,0.2357177734375
0.2376708984375,0.234130859375
0.213623046875,0.229248046875
0.2333984375,0.2413330078125
0.227783203125,0.2327880859375
0.288818359375,0.2327880859375
0.286376953125,0.2322998046875
0.2646484375,0.2384033203125
0.30517578125,0.223388671875
0.270751953125,0.2327880859375
0.2354736328125,0.2296142578125
0.249267578125,0.238037109375
0.2783203125,0.23974609375
0.26611328125,0.23583984375
0.303955078125,0.2315673828125
0.24462890625,0.2744140625
0.3056640625,0.2369384765625
0.26904296875,0.2314453125
0.2486572265625,0.233642578125
0.273681640625,0.2393798828125
0.271240234375,0.2430419921875
0.249267578125,0.236572265625
0.314453125,0.2470703125
0.281982421875,0.25
0.299560546875,0.24365234375
0.29638671875,0.2271728515625
0.2291259765625,0.2288818359375
0.2222900390625,0.2344970703125
0.280517578125,0.2362060546875
0.251708984375,0.2359619140625
0.3076171875,0.23779296875
0.26171875,0.236083984375
0.281494140625,0.22998046875
0.287109375,0.24560546875
0.322265625,0.2327880859375
0.2493896484375,0.2357177734375
0.328857421875,0.25048828125
0.268310546875,0.231689453125
0.349853515625,0.2298583984375
0.234130859375,0.2291259765625
0.2822265625,0.2384033203125
0.36181640625,0.2498779296875
0.256103515625,0.2386474609375
0.346923828125,0.248779296875
0.26513671875,0.2294921875
0.2548828125,0.2440185546875
0.260009765625,0.2313232421875
0.2783203125,0.2415771484375
0.271728515625,0.2442626953125
0.25244140625,0.2293701171875
0.2186279296875,0.2313232421875
0.256103515625,0.2288818359375
0.3603515625,0.2335205078125
0.25927734375,0.2432861328125
0.2861328125,0.2398681640625
0.26318359375,0.23681640625
0.271484375,0.2413330078125
0.25927734375,0.2384033203125
0.2841796875,0.2286376953125
0.304931640625,0.2330322265625
0.2392578125,0.230712890625
0.2802734375,0.2379150390625
0.281005859375,0.2242431640625
0.27001953125,0.2364501953125
0.268798828125,0.229248046875
0.266357421875,0.231689453125
0.318115234375,0.23876953125
0.2861328125,0.2386474609375
0.267822265625,0.2396240234375
0.242431640625,0.234619140625
0.27783203125,0.2286376953125
0.269775390625,0.25
0.260986328125,0.2352294921875
0.29052734375,0.239990234375
0.277587890625,0.2335205078125
0.252197265625,0.22705078125
0.21337890625,0.2239990234375
0.2437744140625,0.225341796875
0.3037109375,0.2374267578125
0.291015625,0.25
0.286865234375,0.2291259765625
0.272705078125,0.2391357421875
0.26806640625,0.2236328125
0.2958984375,0.2344970703125
0.287353515625,0.22509765625
0.2489013671875,0.248046875
0.26708984375,0.2432861328125
0.298828125,0.2275390625
0.281005859375,0.2381591796875
0.30322265625,0.2354736328125
0.2379150390625,0.228759765625
0.2071533203125,0.2379150390625
0.324951171875,0.234619140625
0.28662109375,0.2305908203125
0.263916015625,0.237060546875
0.266845703125,0.250244140625
0.255615234375,0.238525390625
0.250732421875,0.2310791015625
0.268798828125,0.22607421875
0.298828125,0.24072265625
0.2413330078125,0.2381591796875
0.28955078125,0.2366943359375
0.262451171875,0.232177734375
0.262451171875,0.23876953125
0.27587890625,0.230712890625
0.2822265625,0.2286376953125
0.2322998046875,0.240234375
0.2919921875,0.2364501953125
0.2376708984375,0.2479248046875
0.27294921875,0.2384033203125
0.29150390625,0.237548828125
0.315185546875,0.234375
0.2822265625,0.241943359375
0.35400390625,0.2373046875
0.294677734375,0.2294921875
0.294921875,0.2344970703125
0.244384765625,0.2298583984375
0.243408203125,0.2366943359375
0.2232666015625,0.233154296875
0.29150390625,0.2320556640625
0.2381591796875,0.232177734375
0.274658203125,0.232421875
0.218017578125,0.2254638671875
0.35888671875,0.2335205078125
0.224853515625,0.2353515625
0.2291259765625,0.2449951171875
0.271484375,0.23974609375
0.25732421875,0.2392578125
0.25048828125,0.2301025390625
0.310546875,0.2271728515625
0.2919921875,0.23583984375
0.26416015625,0.2349853515625
0.2841796875,0.2384033203125
0.24365234375,0.2266845703125
0.30078125,0.2457275390625
0.249267578125,0.2373046875
0.22607421875,0.242431640625
0.3251953125,0.23486328125
0.29296875,0.23095703125
0.300537109375,0.231689453125
0.306640625,0.2484130859375
0.25830078125,0.2275390625
0.26708984375,0.240234375
0.274658203125,0.2371826171875
0.290283203125,0.2327880859375
0.264892578125,0.2315673828125
0.316162109375,0.23046875
0.2939453125,0.226318359375
0.266357421875,0.24169921875
0.30517578125,0.2412109375
0.283935546875,0.226318359375
0.266357421875,0.2364501953125
0.271484375,0.2298583984375
0.2222900390625,0.2337646484375
0.321044921875,0.243896484375
0.25,0.2296142578125
0.2626953125,0.2467041015625
0.283935546875,0.2396240234375
0.28564453125,0.239501953125
0.260498046875,0.2454833984375
0.282958984375,0.2391357421875
0.262451171875,0.2342529296875
0.22119140625,0.2315673828125
0.264892578125,0.2410888671875
0.286865234375,0.2294921875
0.252197265625,0.2349853515625
0.301513671875,0.227294921875
0.26171875,0.240966796875
0.29296875,0.2373046875
0.258056640625,0.22998046875
0.273681640625,0.23291015625
0.258544921875,0.2412109375
0.282470703125,0.2359619140625
0.341796875,0.22802734375
0.269775390625,0.2388916015625
0.268310546875,0.234130859375
0.27978515625,0.2283935546875
0.282470703125,0.23779296875
0.2415771484375,0.2347412109375
0.251220703125,0.2373046875
0.27783203125,0.225830078125
0.272216796875,0.2352294921875
0.277587890625,0.23193359375
0.283447265625,0.2364501953125
0.2188720703125,0.2427978515625
0.260009765625,0.2344970703125
0.2412109375,0.2335205078125
0.249755859375,0.2369384765625
0.211669921875,0.2261962890625
0.28662109375,0.2357177734375
0.28955078125,0.245361328125
0.264404296875,0.225341796875
0.26171875,0.2498779296875
0.29443359375,0.23583984375
0.25927734375,0.2354736328125
0.21533203125,0.235595703125
0.272216796875,0.2454833984375
0.30126953125,0.2325439453125
0.228759765625,0.2362060546875
0.2724609375,0.238037109375
0.292236328125,0.2286376953125
0.270263671875,0.2332763671875
0.296630859375,0.2373046875
0.2578125,0.2442626953125
0.2041015625,0.2349853515625
0.33349609375,0.236572265625
0.281982421875,0.2352294921875
0.285400390625,0.2362060546875
0.3427734375,0.2529296875
0.2286376953125,0.22900390625
0.308349609375,0.2332763671875
0.25048828125,0.2381591796875
0.237548828125,0.2369384765625
0.2705078125,0.2430419921875
0.2919921875,0.22998046875
0.23388671875,0.233642578125
0.320556640625,0.2410888671875
0.26025390625,0.2353515625
0.26123046875,0.2391357421875
0.244140625,0.2294921875
0.29052734375,0.239013671875
0.28515625,0.2296142578125
0.2406005859375,0.2314453125
0.2822265625,0.236083984375
0.246826171875,0.2325439453125
0.2568359375,0.234619140625
0.2486572265625,0.239013671875
0.277587890625,0.2352294921875
0.3232421875,0.2315673828125
0.309814453125,0.2412109375
0.30322265625,0.240966796875
0.292724609375,0.249755859375
0.271240234375,0.23193359375
0.31103515625,0.2313232421875
0.265625,0.232177734375
0.26904296875,0.2269287109375
0.272216796875,0.238037109375
0.28076171875,0.2373046875
0.314208984375,0.2401123046875
0.280029296875,0.2347412109375
0.283203125,0.2476806640625
0.2666015625,0.241943359375
0.326171875,0.2430419921875
0.1971435546875,0.23974609375
0.287841796875,0.233154296875
0.25732421875,0.238525390625
0.262451171875,0.2418212890625
0.235107421875,0.2325439453125
0.26904296875,0.2305908203125
0.2308349609375,0.25048828125
0.2841796875,0.2291259765625
0.28076171875,0.23388671875
0.3017578125,0.2340087890625
0.275390625,0.238525390625
0.255615234375,0.2296142578125
0.2529296875,0.23681640625
0.233154296875,0.230224609375
0.28369140625,0.2315673828125
0.30810546875,0.22998046875
0.2841796875,0.231689453125
0.265380859375,0.24267578125
0.2489013671875,0.232666015625
0.289306640625,0.22802734375
0.306396484375,0.239501953125
0.26318359375,0.228515625
0.29443359375,0.228271484375
0.28662109375,0.2332763671875
0.29052734375,0.234375
0.272705078125,0.2308349609375
0.26025390625,0.2291259765625
0.33544921875,0.228515625
0.3046875,0.2313232421875
0.2349853515625,0.23779296875
0.271484375,0.2271728515625
0.281494140625,0.23486328125
0.32177734375,0.238037109375
0.231689453125,0.2308349609375
0.314697265625,0.2335205078125
0.25390625,0.232421875
0.273193359375,0.237060546875
0.2568359375,0.2412109375
0.266357421875,0.2386474609375
0.305419921875,0.234619140625
0.27685546875,0.23046875
0.262451171875,0.2261962890625
0.247314453125,0.2354736328125
0.32421875,0.258544921875
0.286376953125,0.233154296875
0.251220703125,0.2420654296875
0.225341796875,0.2279052734375
0.295654296875,0.2406005859375
0.22802734375,0.229736328125
0.27197265625,0.243896484375
0.26806640625,0.2374267578125
0.314208984375,0.223876953125
0.310302734375,0.234375
0.299560546875,0.236328125
0.322998046875,0.234130859375
0.314453125,0.2376708984375
0.294921875,0.2279052734375
0.249755859375,0.231201171875
0.264404296875,0.234375
0.246337890625,0.2452392578125
0.262939453125,0.237060546875
0.26513671875,0.22509765625
0.3095703125,0.2310791015625
0.292236328125,0.2371826171875
0.25927734375,0.2374267578125
0.3173828125,0.243408203125
0.262939453125,0.2318115234375
0.2353515625,0.234375
0.2626953125,0.2333984375
0.29345703125,0.2310791015625
0.27294921875,0.237060546875
0.262451171875,0.23486328125
0.250732421875,0.2294921875
0.24609375,0.2322998046875
0.20068359375,0.231689453125
0.285400390625,0.2288818359375
0.316650390625,0.232177734375
0.283935546875,0.239013671875
0.2841796875,0.23876953125
0.250732421875,0.2384033203125
0.31103515625,0.2332763671875
0.2119140625,0.240478515625
0.279052734375,0.2301025390625
0.24853515625,0.232177734375
0.29541015625,0.234375
0.267578125,0.24169921875
0.2435302734375,0.2430419921875
0.288330078125,0.239990234375
0.2724609375,0.2384033203125
0.285888671875,0.2322998046875
0.263671875,0.2381591796875
0.25341796875,0.2449951171875
0.2117919921875,0.25537109375
0.32275390625,0.2388916015625
0.208984375,0.23388671875
0.284423828125,0.2332763671875
0.26806640625,0.2283935546875
0.30615234375,0.2247314453125
0.2388916015625,0.2408447265625
0.2578125,0.2340087890625
0.281005859375,0.238525390625
0.283203125,0.23388671875
0.282470703125,0.2349853515625
0.258056640625,0.2379150390625
0.264404296875,0.238525390625
0.266357421875,0.234619140625
0.28076171875,0.233642578125
0.30908203125,0.240234375
0.236572265625,0.2301025390625
0.2462158203125,0.23388671875
0.26318359375,0.2325439453125
0.287841796875,0.241943359375
0.266357421875,0.232177734375
0.271240234375,0.233642578125
0.272216796875,0.2261962890625
0.289794921875,0.23583984375
0.28271484375,0.2310791015625
0.2261962890625,0.2340087890625
0.306884765625,0.2327880859375
0.28515625,0.228515625
0.2724609375,0.2308349609375
0.2421875,0.2318115234375
0.261474609375,0.231201171875
0.28759765625,0.235595703125
0.253173828125,0.2369384765625
0.296630859375,0.2298583984375
0.30322265625,0.2432861328125
0.313720703125,0.23095703125
0.2454833984375,0.228759765625
0.2452392578125,0.2325439453125
0.25537109375,0.2349853515625
0.325439453125,0.2393798828125
0.279052734375,0.23876953125
0.309814453125,0.2578125
0.2352294921875,0.2352294921875
0.264892578125,0.2193603515625
0.285400390625,0.2318115234375
0.319091796875,0.23291015625
0.319580078125,0.2320556640625
0.25390625,0.2342529296875
0.29052734375,0.2271728515625
0.263916015625,0.2281494140625
0.297607421875,0.22998046875
0.298095703125,0.2354736328125
0.304931640625,0.2347412109375
0.267333984375,0.2418212890625
0.3037109375,0.235595703125
0.286376953125,0.2301025390625
0.265380859375,0.2369384765625
0.25390625,0.24169921875
0.2491455078125,0.2281494140625
0.301025390625,0.2423095703125
0.1971435546875,0.2279052734375
0.259521484375,0.2322998046875
0.293701171875,0.249267578125
0.268310546875,0.2330322265625
0.279541015625,0.2333984375
0.309814453125,0.228515625
0.265625,0.2286376953125
0.3115234375,0.22900390625
0.31201171875,0.24951171875
0.2288818359375,0.23095703125
0.2117919921875,0.23583984375
0.276123046875,0.2440185546875
0.2666015625,0.2398681640625
0.25048828125,0.23193359375
0.270751953125,0.236328125
0.294921875,0.2296142578125
0.298095703125,0.23974609375
0.27099609375,0.2420654296875
0.2330322265625,0.23828125
0.2364501953125,0.2357177734375
0.29833984375,0.2379150390625
0.282958984375,0.227294921875
0.289794921875,0.2318115234375
0.284423828125,0.2327880859375
0.294189453125,0.2315673828125
0.2425537109375,0.236572265625
0.290283203125,0.22509765625
0.28173828125,0.2435302734375
0.29248046875,0.2305908203125
0.308837890625,0.235107421875
0.296630859375,0.234130859375
0.26611328125,0.227783203125
0.22900390625,0.2347412109375
0.32373046875,0.24169921875
0.2386474609375,0.230224609375
0.2705078125,0.230224609375
0.323486328125,0.228759765625
0.269287109375,0.231689453125
0.3232421875,0.2308349609375
0.271728515625,0.2347412109375
0.309814453125,0.2301025390625
0.303466796875,0.2354736328125
0.267822265625,0.23681640625
0.236572265625,0.2330322265625
0.267578125,0.2357177734375
0.276123046875,0.233642578125
0.33740234375,0.2413330078125
0.264892578125,0.2342529296875
0.2384033203125,0.23095703125
0.287353515625,0.23046875
0.31689453125,0.244384765625
0.2413330078125,0.237548828125
0.278564453125,0.242431640625
0.27001953125,0.23291015625
0.272705078125,0.2281494140625
0.2496337890625,0.2353515625
0.262939453125,0.2344970703125
0.264404296875,0.229248046875
0.244873046875,0.23583984375
0.287109375,0.241455078125
0.273681640625,0.2327880859375
0.263671875,0.234375
0.306396484375,0.2352294921875
0.2452392578125,0.2340087890625
0.2734375,0.2315673828125
0.297607421875,0.23876953125
0.294189453125,0.2393798828125
0.277587890625,0.2354736328125
0.2939453125,0.234130859375
0.311279296875,0.2286376953125
0.249267578125,0.2330322265625
0.254150390625,0.2342529296875
0.2315673828125,0.239990234375
0.317626953125,0.23486328125
0.298583984375,0.2325439453125
0.2802734375,0.23779296875
0.261962890625,0.22998046875
0.357421875,0.232421875
0.279541015625,0.2318115234375
0.265869140625,0.23486328125
0.2529296875,0.2376708984375
0.204833984375,0.2303466796875
0.26513671875,0.2369384765625
0.299560546875,0.22900390625
0.287353515625,0.2481689453125
0.303955078125,0.2294921875
0.294921875,0.2349853515625
0.307861328125,0.2371826171875
0.276611328125,0.234375
0.273193359375,0.2293701171875
0.280517578125,0.2337646484375
0.305419921875,0.242919921875
0.2900390625,0.2464599609375
0.27392578125,0.2293701171875
0.25537109375,0.23876953125
0.25390625,0.2344970703125
0.3291015625,0.23974609375
0.27001953125,0.2333984375
0.285400390625,0.2373046875
0.29052734375,0.2288818359375
0.24267578125,0.21923828125
0.297607421875,0.240966796875
0.31640625,0.2281494140625
0.262939453125,0.236328125
0.231201171875,0.236572265625
0.2314453125,0.2413330078125
0.241943359375,0.234375
0.27294921875,0.2430419921875
0.268310546875,0.23681640625
0.299072265625,0.2315673828125
0.3095703125,0.2332763671875
0.253173828125,0.234375
0.261474609375,0.23291015625
0.265380859375,0.2369384765625
0.3486328125,0.2314453125
0.28125,0.2333984375
0.3369140625,0.2236328125
0.305419921875,0.233642578125
0.26220703125,0.2327880859375
0.280517578125,0.2362060546875
0.273681640625,0.2279052734375
0.298828125,0.25390625
0.289306640625,0.2371826171875
0.25830078125,0.2347412109375
0.2386474609375,0.22998046875
0.2578125,0.23193359375
0.2230224609375,0.2291259765625
0.25537109375,0.2381591796875
0.289306640625,0.2396240234375
0.259521484375,0.2294921875
0.268310546875,0.2349853515625
0.247314453125,0.2332763671875
0.302978515625,0.2210693359375
0.2333984375,0.2314453125
0.2666015625,0.2333984375
0.2403564453125,0.241455078125
0.31884765625,0.23046875
0.258544921875,0.2340087890625
0.29052734375,0.2366943359375
0.3369140625,0.2369384765625
0.2227783203125,0.2332763671875
0.284423828125,0.2369384765625
0.28662109375,0.241943359375
0.267578125,0.2362060546875
0.3349609375,0.232666015625
0.266845703125,0.23583984375
0.30078125,0.237060546875
0.265625,0.2320556640625
0.27587890625,0.234619140625
0.239990234375,0.227783203125
0.271240234375,0.2352294921875
0.287109375,0.241943359375
0.2464599609375,0.22412109375
0.2587890625,0.227783203125
0.290283203125,0.25439453125
0.313232421875,0.2369384765625
0.306640625,0.2288818359375
0.292236328125,0.23779296875
0.277099609375,0.233154296875
0.279052734375,0.231201171875
0.30712890625,0.2420654296875
0.29638671875,0.2393798828125
0.2822265625,0.25390625
0.283447265625,0.226318359375
0.267333984375,0.236572265625
0.3046875,0.243896484375
0.239990234375,0.232666015625
0.256591796875,0.2373046875
0.274169921875,0.2279052734375
0.2626953125,0.230224609375
0.257568359375,0.236083984375
0.229736328125,0.2374267578125
0.2476806640625,0.2342529296875
0.252197265625,0.23583984375
0.294921875,0.2303466796875
0.194091796875,0.2384033203125
0.210205078125,0.2379150390625
0.29833984375,0.231201171875
0.285400390625,0.235595703125
0.26318359375,0.2335205078125
0.34033203125,0.233642578125
0.27978515625,0.2271728515625
0.272216796875,0.2303466796875
0.292724609375,0.240478515625
0.282470703125,0.2313232421875
0.277587890625,0.2366943359375
0.298583984375,0.2325439453125
0.297607421875,0.245849609375
0.281005859375,0.2308349609375
0.230712890625,0.2374267578125
0.267822265625,0.22900390625
0.292236328125,0.2247314453125
0.263671875,0.247802734375
0.280517578125,0.2362060546875
0.30224609375,0.2352294921875
0.271728515625,0.2406005859375
0.237060546875,0.2353515625
0.2308349609375,0.2396240234375
0.26806640625,0.246826171875
0.26513671875,0.2298583984375
0.28125,0.2440185546875
0.30078125,0.2293701171875
0.27099609375,0.231689453125
0.2491455078125,0.2357177734375
0.289794921875,0.2325439453125
0.29052734375,0.2471923828125
0.2337646484375,0.25146484375
0.3037109375,0.2354736328125
0.259521484375,0.2353515625
0.2783203125,0.2279052734375
0.2568359375,0.234619140625
0.291015625,0.2303466796875
0.251220703125,0.240478515625
0.244384765625,0.233642578125
0.25439453125,0.22900390625
0.273681640625,0.2476806640625
0.303466796875,0.2313232421875
0.2076416015625,0.2254638671875
0.2479248046875,0.2249755859375
0.286865234375,0.24365234375
0.259521484375,0.2364501953125
0.29736328125,0.2296142578125
0.24755859375,0.22607421875
0.32177734375,0.227783203125
0.289794921875,0.2340087890625
0.277587890625,0.242431640625
0.28271484375,0.2318115234375
0.251708984375,0.233642578125
0.22900390625,0.2252197265625
0.3154296875,0.2366943359375
0.2227783203125,0.2335205078125
0.260986328125,0.2366943359375
0.250732421875,0.2330322265625
0.302978515625,0.2303466796875
0.259033203125,0.232421875
0.27978515625,0.2313232421875
0.2291259765625,0.2303466796875
0.349853515625,0.23046875
0.239013671875,0.2332763671875
0.2462158203125,0.2320556640625
0.2734375,0.23681640625
0.30224609375,0.23046875
0.3115234375,0.2412109375
0.272216796875,0.2392578125
0.2919921875,0.2366943359375
0.32861328125,0.23486328125
0.253662109375,0.2337646484375
0.254150390625,0.231689453125
0.29736328125,0.23291015625
0.296875,0.2432861328125
0.28515625,0.234130859375
0.29052734375,0.2352294921875
0.304931640625,0.23388671875
0.287353515625,0.2376708984375
0.2939453125,0.2347412109375
0.245849609375,0.2418212890625
0.28662109375,0.2435302734375
0.264892578125,0.23681640625
0.27294921875,0.240234375
0.270751953125,0.234130859375
0.2218017578125,0.2401123046875
0.228759765625,0.236083984375
0.283203125,0.23828125
0.29931640625,0.22802734375
0.279052734375,0.245849609375
0.26123046875,0.233642578125
0.25341796875,0.242431640625
0.3310546875,0.229248046875
0.2763671875,0.2371826171875
0.293701171875,0.2325439453125
0.2421875,0.232666015625
0.314208984375,0.22900390625
0.279541015625,0.244384765625
0.271484375,0.23974609375
0.27490234375,0.23583984375
0.29931640625,0.23681640625
0.260986328125,0.2275390625
0.306640625,0.2308349609375
0.260498046875,0.231689453125
0.2225341796875,0.227294921875
0.296875,0.240234375
0.2474365234375,0.2279052734375
0.2861328125,0.2298583984375
0.269775390625,0.231689453125
0.29248046875,0.2437744140625
0.2431640625,0.2265625
0.267822265625,0.2335205078125
0.2265625,0.221435546875
0.2222900390625,0.2366943359375
0.277587890625,0.22998046875
0.28466796875,0.2271728515625
0.2369384765625,0.23974609375
0.288330078125,0.2310791015625
0.2423095703125,0.235107421875
0.272705078125,0.2279052734375
0.27001953125,0.2288818359375
0.25732421875,0.23681640625
0.2802734375,0.2330322265625
0.236083984375,0.2310791015625
0.2666015625,0.239013671875
0.267333984375,0.228515625
0.257568359375,0.2489013671875
0.2193603515625,0.237548828125
0.281982421875,0.240478515625
0.2379150390625,0.2347412109375
0.28173828125,0.2288818359375
0.275390625,0.2364501953125
0.330078125,0.22265625
0.3134765625,0.2352294921875
0.347412109375,0.2340087890625
0.281982421875,0.23486328125
0.264892578125,0.23974609375
0.25244140625,0.23779296875
0.30078125,0.231201171875
0.269775390625,0.226806640625
0.28173828125,0.230224609375
0.290283203125,0.238525390625
0.261474609375,0.2264404296875
0.296875,0.2362060546875
0.25830078125,0.2384033203125
0.286865234375,0.2388916015625
0.243896484375,0.231201171875
0.262451171875,0.2359619140625
0.27783203125,0.2427978515625
0.258544921875,0.232177734375
0.210693359375,0.233642578125
0.27099609375,0.2269287109375
0.31201171875,0.235107421875
0.30712890625,0.2337646484375
0.276123046875,0.250732421875
0.2724609375,0.2281494140625
0.28515625,0.2459716796875
0.299072265625,0.248779296875
0.269287109375,0.2349853515625
0.285888671875,0.232421875
0.3115234375,0.248046875
0.2445068359375,0.23974609375
0.252197265625,0.2327880859375
0.244140625,0.2374267578125
0.26953125,0.2286376953125
0.26171875,0.24560546875
0.300537109375,0.2301025390625
0.238037109375,0.232421875
0.321533203125,0.2293701171875
0.2471923828125,0.2362060546875
0.250244140625,0.2294921875
0.315673828125,0.225830078125
0.284423828125,0.2315673828125
0.294921875,0.2529296875
0.2349853515625,0.2420654296875
0.261474609375,0.2421875
0.29833984375,0.2362060546875
0.28173828125,0.2373046875
0.304931640625,0.2308349609375
0.283935546875,0.2269287109375
0.287353515625,0.23291015625
0.2440185546875,0.229736328125
0.3193359375,0.2335205078125
0.260498046875,0.230712890625
0.275390625,0.22998046875
0.2413330078125,0.2369384765625
0.253173828125,0.2362060546875
0.33642578125,0.228759765625
0.244873046875,0.232421875
0.325927734375,0.23095703125
0.278076171875,0.2369384765625
0.23828125,0.2283935546875
0.2332763671875,0.229736328125
0.271728515625,0.24267578125
0.318359375,0.2373046875
0.333740234375,0.234619140625
0.255615234375,0.2340087890625
0.273193359375,0.23388671875
0.251953125,0.234375
0.259033203125,0.2265625
0.266845703125,0.2403564453125
0.26220703125,0.2340087890625
0.24462890625,0.2330322265625
0.3193359375,0.232421875
0.259521484375,0.23779296875
0.26513671875,0.2357177734375
0.2391357421875,0.2315673828125
0.26708984375,0.23046875
0.31787109375,0.235107421875
0.258544921875,0.2308349609375
0.29150390625,0.2335205078125
0.2310791015625,0.22607421875
0.2548828125,0.242919921875
0.252197265625,0.2421875
0.27392578125,0.2283935546875
0.29296875,0.2347412109375
0.24169921875,0.232177734375
0.284423828125,0.23876953125
0.281982421875,0.2386474609375
0.238525390625,0.244384765625
0.274658203125,0.2469482421875
0.27978515625,0.2420654296875
0.3017578125,0.237060546875
0.288330078125,0.2322998046875
0.304931640625,0.2261962890625
0.264892578125,0.2352294921875
0.2314453125,0.23193359375
0.2496337890625,0.23828125
0.296875,0.2371826171875
0.311767578125,0.2294921875
0.2435302734375,0.2398681640625
0.28076171875,0.2349853515625
0.266845703125,0.23193359375
0.306396484375,0.2347412109375
0.283935546875,0.2314453125
0.302978515625,0.2353515625
0.226318359375,0.2418212890625
0.269287109375,0.236572265625
0.25634765625,0.2294921875
0.31689453125,0.229736328125
0.2464599609375,0.2325439453125
0.263671875,0.2332763671875
0.2529296875,0.22998046875
0.287353515625,0.2342529296875
0.313232421875,0.2275390625
0.294189453125,0.2271728515625
0.302978515625,0.23193359375
0.210693359375,0.2369384765625
0.2227783203125,0.23974609375
0.30224609375,0.239501953125
0.28466796875,0.235107421875
0.28662109375,0.257080078125
0.29052734375,0.2314453125
0.269287109375,0.2342529296875
0.239501953125,0.2333984375
0.32421875,0.2373046875
0.271240234375,0.230224609375
0.263916015625,0.2315673828125
0.25390625,0.2403564453125
0.254150390625,0.233642578125
0.27587890625,0.2313232421875
0.2366943359375,0.2470703125
0.3154296875,0.2275390625
0.2288818359375,0.2288818359375
0.322509765625,0.2298583984375
0.315673828125,0.2332763671875
0.2822265625,0.2445068359375
0.26416015625,0.2303466796875
0.269287109375,0.229248046875
0.30224609375,0.230224609375
0.26025390625,0.233642578125
0.3017578125,0.2318115234375
0.298828125,0.248291015625
0.267822265625,0.2318115234375
0.248291015625,0.2354736328125
0.301025390625,0.225341796875
0.311767578125,0.2337646484375
0.27734375,0.2298583984375
0.32470703125,0.2398681640625
0.259521484375,0.240478515625
0.2578125,0.2431640625
0.26708984375,0.2374267578125
0.25634765625,0.237548828125
0.293212890625,0.2335205078125
0.2724609375,0.23388671875
0.26416015625,0.231689453125
0.273681640625,0.2425537109375
0.2744140625,0.234375
0.254150390625,0.2313232421875
0.261474609375,0.2369384765625
0.2919921875,0.2410888671875
0.266845703125,0.2298583984375
0.261474609375,0.245849609375
0.241455078125,0.2259521484375
0.2294921875,0.231201171875
0.24365234375,0.2489013671875
0.301513671875,0.240966796875
0.259033203125,0.2266845703125
0.276611328125,0.2308349609375
0.306884765625,0.234130859375
0.28076171875,0.2275390625
0.281005859375,0.239990234375
0.27685546875,0.2322998046875
0.3173828125,0.2467041015625
0.2242431640625,0.2388916015625
0.31787109375,0.2308349609375
0.287109375,0.248291015625
0.2568359375,0.23291015625
0.3017578125,0.2333984375
0.284423828125,0.2264404296875
0.2685546875,0.22998046875
0.28271484375,0.2362060546875
0.311767578125,0.2318115234375
0.2332763671875,0.2274169921875
0.245849609375,0.23388671875
0.2666015625,0.22802734375
0.265869140625,0.23681640625
0.2744140625,0.2359619140625
0.262451171875,0.2415771484375
0.2802734375,0.2344970703125
0.310791015625,0.232177734375
0.281494140625,0.2462158203125
0.26611328125,0.25048828125
0.31298828125,0.23193359375
0.2138671875,0.24365234375
0.2900390625,0.2325439453125
0.2415771484375,0.2384033203125
0.309326171875,0.22900390625
0.2374267578125,0.237060546875
0.300048828125,0.240234375
0.2568359375,0.2459716796875
0.237548828125,0.2313232421875
0.27783203125,0.242919921875
0.28076171875,0.2410888671875
0.26513671875,0.240234375
0.239990234375,0.2301025390625
0.26611328125,0.2332763671875
0.274169921875,0.2406005859375
0.29638671875,0.24609375
0.2208251953125,0.2421875
0.2491455078125,0.2364501953125
0.25439453125,0.226318359375
0.25244140625,0.2325439453125
0.26025390625,0.22705078125
0.2457275390625,0.229736328125
0.31884765625,0.26220703125
0.248291015625,0.2347412109375
0.243896484375,0.240234375
0.2626953125,0.23095703125
0.258544921875,0.2454833984375
0.30810546875,0.2447509765625
0.22802734375,0.25048828125
0.284423828125,0.2462158203125
0.28271484375,0.230712890625
0.268798828125,0.2333984375
0.260498046875,0.247802734375
0.24853515625,0.23486328125
0.253662109375,0.232177734375
0.2445068359375,0.239990234375
0.259033203125,0.2366943359375
0.2384033203125,0.235107421875
0.2288818359375,0.232177734375
0.32763671875,0.2337646484375
0.23876953125,0.236083984375
0.278564453125,0.229736328125
0.248779296875,0.251220703125
0.314453125,0.240478515625
0.280517578125,0.222900390625
0.312255859375,0.231201171875
0.262939453125,0.230224609375
0.256103515625,0.24267578125
0.27197265625,0.23583984375
0.286865234375,0.236083984375
0.27685546875,0.228759765625
0.28173828125,0.2247314453125
0.285888671875,0.2340087890625
0.2783203125,0.2261962890625
0.25732421875,0.236572265625
0.2374267578125,0.2261962890625
0.265380859375,0.242919921875
0.294677734375,0.2398681640625
0.27294921875,0.245361328125
0.26708984375,0.2333984375
0.255615234375,0.2314453125
0.1988525390625,0.237548828125
0.281982421875,0.2342529296875
0.263427734375,0.2359619140625
0.263671875,0.238037109375
0.3408203125,0.2437744140625
0.256591796875,0.2410888671875
0.308349609375,0.2435302734375
0.3203125,0.229736328125
0.27294921875,0.2244873046875
0.296630859375,0.2420654296875
0.258056640625,0.231201171875
0.2364501953125,0.2322998046875
0.280517578125,0.2451171875
0.281494140625,0.234130859375
0.25,0.2354736328125
0.220458984375,0.2286376953125
0.292724609375,0.24755859375
0.2093505859375,0.2376708984375
0.290283203125,0.240478515625
0.2354736328125,0.229736328125
0.310791015625,0.2371826171875
0.213134765625,0.246826171875
0.2301025390625,0.24658203125
0.2763671875,0.2314453125
0.2685546875,0.241455078125
0.270751953125,0.228271484375
0.28564453125,0.228515625
0.260009765625,0.235595703125
0.25048828125,0.2318115234375
0.235595703125,0.2357177734375
0.2578125,0.23486328125
0.29638671875,0.240234375
0.232177734375,0.24365234375
0.25048828125,0.2315673828125
0.26904296875,0.232177734375
0.25048828125,0.23779296875
0.3056640625,0.2425537109375
0.2137451171875,0.2371826171875
0.30029296875,0.2349853515625
0.275146484375,0.230224609375
0.254638671875,0.232666015625
0.2822265625,0.2315673828125
0.2705078125,0.240966796875
0.30126953125,0.2353515625
0.278564453125,0.235107421875
0.30419921875,0.233154296875
0.228759765625,0.2313232421875
0.2420654296875,0.2271728515625
0.294677734375,0.2333984375
0.334228515625,0.245849609375
0.282958984375,0.251220703125
0.302001953125,0.2322998046875
0.2763671875,0.236572265625
0.315185546875,0.231201171875
0.2388916015625,0.23876953125
0.2467041015625,0.24560546875
0.301513671875,0.2330322265625
0.27294921875,0.2313232421875
0.22265625,0.2347412109375
0.271240234375,0.23779296875
0.279052734375,0.2396240234375
0.303466796875,0.2352294921875
0.30517578125,0.23193359375
0.28515625,0.234375
0.2001953125,0.233154296875
0.28857421875,0.2320556640625
0.2471923828125,0.240478515625
0.253662109375,0.2398681640625
0.26025390625,0.2379150390625
0.32080078125,0.2337646484375
0.29443359375,0.230224609375
0.253662109375,0.2420654296875
0.240478515625,0.2418212890625
0.270751953125,0.2303466796875
0.256103515625,0.2445068359375
0.29248046875,0.23828125
0.303466796875,0.2337646484375
0.24609375,0.2373046875
0.23876953125,0.231689453125
0.25244140625,0.2376708984375
0.2646484375,0.232177734375
0.285400390625,0.2364501953125
0.27392578125,0.234130859375
0.276123046875,0.2398681640625
0.271728515625,0.23388671875
0.260986328125,0.232666015625
0.29248046875,0.23291015625
0.286865234375,0.22705078125
0.276611328125,0.2340087890625
0.298828125,0.2296142578125
0.24462890625,0.2310791015625
0.256103515625,0.224853515625
0.2408447265625,0.23583984375
0.25048828125,0.2313232421875
0.2734375,0.2379150390625
0.281982421875,0.239990234375
0.292236328125,0.2371826171875
0.19091796875,0.23974609375
0.308837890625,0.2362060546875
0.2340087890625,0.22998046875
0.270263671875,0.2252197265625
0.2587890625,0.2257080078125
0.263671875,0.2398681640625
0.275146484375,0.234619140625
0.2509765625,0.235595703125
0.279541015625,0.2398681640625
0.296142578125,0.234130859375
0.25439453125,0.2330322265625
0.276611328125,0.2322998046875
0.269287109375,0.2340087890625
0.2181396484375,0.2384033203125
0.2861328125,0.2362060546875
0.2381591796875,0.234130859375
0.266845703125,0.2342529296875
0.27783203125,0.2318115234375
0.27099609375,0.233154296875
0.356201171875,0.2325439453125
0.27197265625,0.23291015625
0.33349609375,0.233154296875
0.289306640625,0.2445068359375
0.257568359375,0.228515625
0.27490234375,0.2308349609375
0.2425537109375,0.2412109375
0.259521484375,0.233642578125
0.28466796875,0.2264404296875
0.2078857421875,0.238037109375
0.226318359375,0.236328125
0.28369140625,0.2298583984375
0.26513671875,0.2403564453125
0.2237548828125,0.232177734375
0.345947265625,0.255126953125
0.271240234375,0.2376708984375
0.275634765625,0.2337646484375
0.2734375,0.23193359375
0.299560546875,0.23046875
0.289306640625,0.244873046875
0.293701171875,0.240234375
0.29443359375,0.23779296875
0.263916015625,0.250244140625
0.27490234375,0.23095703125
0.257080078125,0.2340087890625
0.295166015625,0.233154296875
0.268310546875,0.237060546875
0.285400390625,0.2427978515625
0.309326171875,0.255126953125
0.26318359375,0.23095703125
0.3076171875,0.232421875
0.28125,0.234130859375
0.3046875,0.232666015625
0.2880859375,0.236328125
0.279296875,0.2371826171875
0.291015625,0.239501953125
0.284423828125,0.2376708984375
0.266357421875,0.234619140625
0.28515625,0.2376708984375
0.27490234375,0.22998046875
0.292236328125,0.235107421875
0.25732421875,0.2322998046875
0.28466796875,0.238525390625
0.25927734375,0.248779296875
0.287109375,0.226806640625
0.25244140625,0.23828125
0.27783203125,0.25
0.294921875,0.23095703125
0.286376953125,0.235595703125
0.28564453125,0.232421875
0.291015625,0.2305908203125
0.274169921875,0.2275390625
0.310546875,0.2403564453125
0.3369140625,0.2362060546875
0.2607421875,0.2298583984375
0.297119140625,0.2315673828125
0.284423828125,0.2310791015625
0.306640625,0.241455078125
0.250244140625,0.2374267578125
0.283447265625,0.24267578125
0.2734375,0.2415771484375
0.3173828125,0.239990234375
0.2763671875,0.236572265625
0.33056640625,0.2335205078125
0.244873046875,0.2305908203125
0.19189453125,0.2255859375
0.28955078125,0.2314453125
0.29052734375,0.23388671875
0.271484375,0.2490234375
0.283203125,0.2371826171875
0.266845703125,0.23486328125
0.333740234375,0.2235107421875
0.269775390625,0.2279052734375
0.26953125,0.23046875
0.327880859375,0.2337646484375
0.31591796875,0.236328125
0.2169189453125,0.2353515625
0.251953125,0.233154296875
0.269287109375,0.250244140625
0.2666015625,0.245361328125
0.279052734375,0.231201171875
0.2313232421875,0.2294921875
0.22998046875,0.2418212890625
0.251220703125,0.236572265625
0.25830078125,0.22900390625
0.2398681640625,0.24072265625
0.281494140625,0.2425537109375
0.22705078125,0.251708984375
0.278076171875,0.231201171875
0.2352294921875,0.2325439453125
0.2344970703125,0.238037109375
0.2451171875,0.24658203125
0.285888671875,0.22900390625
0.32080078125,0.23193359375
0.2418212890625,0.23046875
0.2398681640625,0.2401123046875
0.268310546875,0.2408447265625
0.2412109375,0.2333984375
0.24169921875,0.235107421875
0.316162109375,0.226806640625
0.27978515625,0.2264404296875
0.272216796875,0.2362060546875
0.2471923828125,0.2335205078125
0.290771484375,0.2366943359375
0.306396484375,0.2366943359375
0.318115234375,0.2333984375
0.275390625,0.240478515625
0.286376953125,0.2318115234375
0.2744140625,0.245849609375
0.21533203125,0.245849609375
0.2998046875,0.2335205078125
0.26611328125,0.2283935546875
0.2239990234375,0.22900390625
0.304443359375,0.2259521484375
0.28564453125,0.2403564453125
0.318359375,0.25341796875
0.2646484375,0.2347412109375
0.261962890625,0.2418212890625
0.2489013671875,0.22900390625
0.27587890625,0.231689453125
0.33349609375,0.2403564453125
0.254638671875,0.2357177734375
0.291748046875,0.2283935546875
0.334716796875,0.2264404296875
0.26904296875,0.2376708984375
0.2388916015625,0.239501953125
0.260986328125,0.244140625
0.26171875,0.234130859375
0.2236328125,0.242431640625
0.2822265625,0.2352294921875
0.254150390625,0.2322998046875
0.250732421875,0.2325439453125
0.28125,0.2371826171875
0.2198486328125,0.230712890625
0.25732421875,0.2384033203125
0.270263671875,0.2349853515625
0.26318359375,0.2325439453125
0.2978515625,0.239990234375
0.2164306640625,0.2275390625
0.29150390625,0.2340087890625
0.265625,0.251220703125
0.25927734375,0.2325439453125
0.250244140625,0.24365234375
0.2193603515625,0.2357177734375
0.279296875,0.2318115234375
0.2469482421875,0.23486328125
0.278076171875,0.22509765625
0.2271728515625,0.237060546875
0.232421875,0.2286376953125
0.309814453125,0.2303466796875
0.275146484375,0.2357177734375
0.282470703125,0.23974609375
0.232666015625,0.24267578125
0.30712890625,0.2305908203125
0.3095703125,0.2447509765625
0.2880859375,0.235107421875
0.321533203125,0.224853515625
0.275146484375,0.234130859375
0.27392578125,0.238525390625
0.318603515625,0.2342529296875
0.2578125,0.2384033203125
0.2734375,0.2393798828125
0.275390625,0.2430419921875
0.2469482421875,0.2315673828125
0.279052734375,0.23779296875
0.333740234375,0.23095703125
0.300537109375,0.2283935546875
0.2685546875,0.2264404296875
0.265625,0.2337646484375
0.27001953125,0.2357177734375
0.2061767578125,0.239013671875
0.283935546875,0.2318115234375
0.245361328125,0.2325439453125
0.307861328125,0.23681640625
0.3037109375,0.2303466796875
0.266845703125,0.232421875
0.310546875,0.236328125
0.275146484375,0.231201171875
0.2490234375,0.233154296875
0.33837890625,0.2425537109375
0.3388671875,0.22998046875
0.26806640625,0.2308349609375
0.291748046875,0.231201171875
0.2998046875,0.23046875
0.255615234375,0.2274169921875
0.27734375,0.2451171875
0.321044921875,0.236572265625
0.310546875,0.2215576171875
0.255615234375,0.224853515625
0.26611328125,0.2265625
0.244140625,0.2257080078125
0.252197265625,0.240478515625
0.23046875,0.230224609375
0.306884765625,0.236328125
0.29541015625,0.239501953125
0.25927734375,0.232177734375
0.2685546875,0.22802734375
0.256591796875,0.23193359375
0.272216796875,0.2303466796875
0.2332763671875,0.2325439453125
0.3095703125,0.2369384765625
0.3095703125,0.2388916015625
0.321533203125,0.2352294921875
0.265869140625,0.248779296875
0.266845703125,0.236328125
0.29638671875,0.23046875
0.275390625,0.2308349609375
0.262939453125,0.23046875
0.26318359375,0.23388671875
0.291015625,0.230712890625
0.252685546875,0.2332763671875
0.275146484375,0.2366943359375
0.2490234375,0.2314453125
0.349365234375,0.2305908203125
0.246337890625,0.2320556640625
0.302734375,0.231201171875
0.272216796875,0.2310791015625
0.277587890625,0.2352294921875
0.2958984375,0.2291259765625
0.2203369140625,0.2357177734375
0.270263671875,0.2353515625
0.25732421875,0.2303466796875
0.330810546875,0.228759765625
0.297607421875,0.2310791015625
0.2783203125,0.227783203125
0.290771484375,0.23095703125
0.23974609375,0.2330322265625
0.264404296875,0.237060546875
0.311279296875,0.2376708984375
0.2470703125,0.2318115234375
0.325439453125,0.2418212890625
0.310546875,0.2376708984375
0.283203125,0.2318115234375
0.271484375,0.2421875
0.2462158203125,0.2396240234375
0.2666015625,0.23046875
0.302001953125,0.2354736328125
0.289306640625,0.2264404296875
0.26806640625,0.2352294921875
0.224609375,0.2322998046875
0.304443359375,0.233642578125
0.2744140625,0.232177734375
0.291259765625,0.239501953125
0.2296142578125,0.2325439453125
0.260009765625,0.23828125
0.2705078125,0.242919921875
0.320556640625,0.226806640625
0.255859375,0.2342529296875
0.232421875,0.253173828125
0.2626953125,0.231689453125
0.254638671875,0.2332763671875
0.26806640625,0.2335205078125
0.242431640625,0.2257080078125
0.28759765625,0.23828125
0.25146484375,0.23828125
0.27392578125,0.22509765625
0.30810546875,0.2445068359375
0.231689453125,0.239013671875
0.263916015625,0.23291015625
0.212158203125,0.2376708984375
0.233154296875,0.239501953125
0.26513671875,0.2279052734375
0.251708984375,0.2332763671875
0.275634765625,0.2330322265625
0.269775390625,0.2401123046875
0.275390625,0.2301025390625
0.336669921875,0.244384765625
0.27099609375,0.2381591796875
0.26953125,0.23291015625
0.250244140625,0.22802734375
0.2802734375,0.22998046875
0.261962890625,0.23388671875
0.249755859375,0.233154296875
0.29150390625,0.236083984375
0.274169921875,0.2431640625
0.294189453125,0.2374267578125
0.251220703125,0.2376708984375
0.26806640625,0.234619140625
0.251708984375,0.2442626953125
0.277099609375,0.2322998046875
0.2493896484375,0.2392578125
0.324462890625,0.2347412109375
0.316650390625,0.238037109375
0.264892578125,0.2314453125
0.273193359375,0.230224609375
0.261962890625,0.2313232421875
0.24755859375,0.22998046875
0.318603515625,0.2364501953125
0.3203125,0.2369384765625
0.239990234375,0.2293701171875
0.281005859375,0.2401123046875
0.25,0.2294921875
0.330322265625,0.23095703125
0.29248046875,0.22900390625
0.302734375,0.2392578125
0.281982421875,0.237548828125
0.283935546875,0.226806640625
0.31005859375,0.232177734375
0.284912109375,0.226806640625
0.27978515625,0.24169921875
0.292724609375,0.225830078125
0.315185546875,0.2288818359375
0.2423095703125,0.2349853515625
0.2496337890625,0.2337646484375
0.232177734375,0.2479248046875
0.255126953125,0.23095703125
0.29638671875,0.2340087890625
0.282958984375,0.23779296875
0.2783203125,0.23095703125
0.28662109375,0.2357177734375
0.271728515625,0.233642578125
0.316162109375,0.2352294921875
0.24951171875,0.2313232421875
0.285888671875,0.2271728515625
0.30712890625,0.234130859375
0.258544921875,0.23095703125
0.253662109375,0.2379150390625
0.275146484375,0.2274169921875
0.3291015625,0.2293701171875
0.258056640625,0.2430419921875
0.2176513671875,0.2298583984375
0.2568359375,0.22509765625
0.25439453125,0.234375
0.25341796875,0.2364501953125
0.292236328125,0.2347412109375
0.287841796875,0.229248046875
0.291748046875,0.228515625
0.257568359375,0.242431640625
0.3154296875,0.233154296875
0.241943359375,0.2242431640625
0.279541015625,0.238525390625
0.26953125,0.2320556640625
0.275390625,0.2353515625
0.311279296875,0.236572265625
0.288330078125,0.2376708984375
0.2227783203125,0.2354736328125
0.26171875,0.23193359375
0.2646484375,0.2359619140625
0.29345703125,0.2310791015625
0.300048828125,0.23876953125
0.251220703125,0.241455078125
0.304443359375,0.230712890625
0.2451171875,0.2381591796875
0.277099609375,0.238037109375
0.260009765625,0.2435302734375
0.318115234375,0.2509765625
0.2449951171875,0.2340087890625
0.28564453125,0.2271728515625
0.334716796875,0.23095703125
0.271240234375,0.2281494140625
0.2376708984375,0.235107421875
0.26611328125,0.2310791015625
0.332763671875,0.2337646484375
0.26904296875,0.2371826171875
0.266357421875,0.2337646484375
0.2491455078125,0.2364501953125
0.26416015625,0.2357177734375
0.3037109375,0.2291259765625
0.27294921875,0.231689453125
0.266845703125,0.2369384765625
0.258056640625,0.232666015625
0.29638671875,0.2353515625
0.295654296875,0.2452392578125
0.252197265625,0.23388671875
0.29296875,0.2318115234375
0.28515625,0.2454833984375
0.2310791015625,0.2337646484375
0.315673828125,0.2242431640625
0.277099609375,0.243408203125
0.265625,0.2330322265625
0.2166748046875,0.230224609375
0.335205078125,0.231689453125
0.2357177734375,0.2305908203125
0.302978515625,0.236083984375
0.26025390625,0.23388671875
0.281982421875,0.23291015625
0.290771484375,0.23583984375
0.253662109375,0.24169921875
0.289306640625,0.2366943359375
0.29736328125,0.2445068359375
0.265625,0.2318115234375
0.295654296875,0.2313232421875
0.269287109375,0.2318115234375
0.287841796875,0.233154296875
0.257080078125,0.2403564453125
0.32421875,0.22509765625
0.262451171875,0.240234375
0.266845703125,0.2415771484375
0.342041015625,0.250732421875
0.28466796875,0.22998046875
0.2239990234375,0.236083984375
0.2384033203125,0.2344970703125
0.270751953125,0.2298583984375
0.307861328125,0.240234375
0.28564453125,0.234375
0.2666015625,0.22021484375
0.257568359375,0.237060546875
0.264892578125,0.233642578125
0.3251953125,0.22998046875
0.2403564453125,0.230712890625
0.2666015625,0.23486328125
0.312744140625,0.2362060546875
0.265869140625,0.232666015625
0.2352294921875,0.2373046875
0.291259765625,0.238525390625
0.254150390625,0.2379150390625
0.27001953125,0.2352294921875
0.295166015625,0.2274169921875
0.31494140625,0.23828125
0.2783203125,0.23095703125
0.287353515625,0.24365234375
0.26904296875,0.24169921875
0.25537109375,0.2337646484375
0.255859375,0.2431640625
0.303955078125,0.22900390625
0.2783203125,0.2294921875
0.259765625,0.2403564453125
0.306640625,0.2479248046875
0.2900390625,0.2381591796875
0.306884765625,0.2408447265625
0.229736328125,0.2384033203125
0.23486328125,0.233154296875
0.254150390625,0.2362060546875
0.2841796875,0.23046875
0.275146484375,0.2332763671875
0.229736328125,0.2322998046875
0.270263671875,0.2281494140625
0.27734375,0.2325439453125
0.22802734375,0.2412109375
0.29931640625,0.2484130859375
0.3125,0.236572265625
0.253662109375,0.237548828125
0.2978515625,0.2286376953125
0.279296875,0.228271484375
0.255859375,0.2264404296875
0.2357177734375,0.23876953125
0.282470703125,0.236328125
0.255615234375,0.231689453125
0.312255859375,0.235595703125
0.270263671875,0.2342529296875
0.231201171875,0.2294921875
0.32080078125,0.24169921875
0.26171875,0.2349853515625
0.28662109375,0.2252197265625
0.2763671875,0.236083984375
0.267822265625,0.2337646484375
0.29541015625,0.230224609375
0.29833984375,0.23828125
0.28271484375,0.2366943359375
0.318603515625,0.2401123046875
0.2366943359375,0.2266845703125
0.284912109375,0.24072265625
0.28271484375,0.2425537109375
0.298828125,0.229248046875
0.287109375,0.2396240234375
0.254638671875,0.2296142578125
0.305419921875,0.239013671875
0.25927734375,0.2303466796875
0.294189453125,0.2359619140625
0.271240234375,0.2308349609375
0.284423828125,0.242919921875
0.216796875,0.238525390625
0.2432861328125,0.23046875
0.302978515625,0.2342529296875
0.2481689453125,0.241943359375
0.2685546875,0.2296142578125
0.31591796875,0.2374267578125
0.288818359375,0.2291259765625
0.298095703125,0.2310791015625
0.273681640625,0.2264404296875
0.26708984375,0.2371826171875
0.2493896484375,0.23876953125
0.26025390625,0.2364501953125
0.2607421875,0.229736328125
0.293212890625,0.2279052734375
0.246826171875,0.2342529296875
0.299072265625,0.234375
0.289306640625,0.2269287109375
0.282958984375,0.2364501953125
0.2900390625,0.2393798828125
0.2464599609375,0.2431640625
0.297119140625,0.2347412109375
0.310791015625,0.234130859375
0.290283203125,0.2330322265625
0.2364501953125,0.2369384765625
0.314697265625,0.2403564453125
0.257080078125,0.2381591796875
0.2406005859375,0.2279052734375
0.273193359375,0.2313232421875
0.274169921875,0.239990234375
0.235107421875,0.2310791015625
0.263671875,0.23046875
0.308349609375,0.2314453125
0.2822265625,0.2362060546875
0.27294921875,0.2447509765625
0.2359619140625,0.240966796875
0.29443359375,0.2353515625
0.2491455078125,0.23583984375
0.3095703125,0.2392578125
0.2734375,0.227294921875
0.2415771484375,0.2403564453125
0.25390625,0.2384033203125
0.252197265625,0.228515625
0.265380859375,0.2320556640625
0.28125,0.2254638671875
0.286376953125,0.235595703125
0.283203125,0.224853515625
0.259521484375,0.227294921875
0.2392578125,0.231201171875
0.291259765625,0.23388671875
0.306396484375,0.2496337890625
0.303955078125,0.2384033203125
0.307373046875,0.2315673828125
0.2939453125,0.23193359375
0.2447509765625,0.22998046875
0.301025390625,0.232177734375
0.251708984375,0.234619140625
0.285888671875,0.2447509765625
0.2415771484375,0.2327880859375
0.2763671875,0.2447509765625
0.27685546875,0.2413330078125
0.2332763671875,0.23388671875
0.278564453125,0.2379150390625
0.2529296875,0.2308349609375
0.3310546875,0.2364501953125
0.2279052734375,0.254638671875
0.2626953125,0.23388671875
0.280029296875,0.23046875
0.280517578125,0.2381591796875
0.31494140625,0.2301025390625
0.279541015625,0.2430419921875
0.296875,0.2376708984375
0.312255859375,0.225830078125
0.2822265625,0.2275390625
0.306884765625,0.23486328125
0.2587890625,0.255126953125
0.268798828125,0.22998046875
0.2587890625,0.22705078125
0.2454833984375,0.250732421875
0.251708984375,0.2354736328125
0.2626953125,0.232177734375
0.31787109375,0.2471923828125
0.254150390625,0.2293701171875
0.24462890625,0.227294921875
0.2452392578125,0.231689453125
0.304443359375,0.2320556640625
0.307373046875,0.2318115234375
0.2666015625,0.2344970703125
0.283935546875,0.2232666015625
0.294921875,0.228759765625
0.3046875,0.238525390625
0.31689453125,0.238525390625
0.260498046875,0.2257080078125
0.2459716796875,0.240478515625
0.28857421875,0.235595703125
0.278564453125,0.2349853515625
0.2384033203125,0.2291259765625
0.228759765625,0.24658203125
0.243896484375,0.250244140625
0.31298828125,0.2305908203125
0.2802734375,0.22802734375
0.25048828125,0.2298583984375
0.308349609375,0.23583984375
0.26416015625,0.234130859375
0.301513671875,0.2342529296875
0.29443359375,0.237060546875
0.287353515625,0.2330322265625
0.292724609375,0.228271484375
0.291015625,0.24267578125
0.28173828125,0.23388671875
0.2890625,0.2364501953125
0.2230224609375,0.2366943359375
0.2578125,0.2313232421875
0.263427734375,0.241943359375
0.308349609375,0.23828125
0.29541015625,0.2330322265625
0.273681640625,0.2440185546875
0.26513671875,0.2418212890625
0.293212890625,0.2305908203125
0.30810546875,0.2325439453125
0.248291015625,0.228759765625
0.24169921875,0.23291015625
0.2327880859375,0.2327880859375
0.26220703125,0.2320556640625
0.2496337890625,0.2247314453125
0.277587890625,0.2344970703125
0.2435302734375,0.2257080078125
0.31591796875,0.2392578125
0.3388671875,0.243896484375
0.2568359375,0.2261962890625
0.265625,0.242919921875
0.271484375,0.238037109375
0.2318115234375,0.2327880859375
0.250244140625,0.2315673828125
0.282958984375,0.2347412109375
0.30712890625,0.2301025390625
0.224853515625,0.230224609375
0.28759765625,0.22998046875
0.293701171875,0.223388671875
0.2236328125,0.2293701171875
0.29296875,0.23046875
0.27392578125,0.2362060546875
0.2388916015625,0.2318115234375
0.2587890625,0.234375
0.304931640625,0.2283935546875
0.265869140625,0.2410888671875
0.298583984375,0.2320556640625
0.23291015625,0.226806640625
0.227783203125,0.2386474609375
0.287841796875,0.2366943359375
0.273193359375,0.2235107421875
0.289306640625,0.224853515625
0.340087890625,0.23046875
0.2744140625,0.2275390625
0.266845703125,0.2310791015625
0.296142578125,0.259765625
0.27880859375,0.2362060546875
0.324462890625,0.2216796875
0.262451171875,0.2496337890625
0.2578125,0.233642578125
0.26611328125,0.23486328125
0.331298828125,0.2344970703125
0.285888671875,0.2371826171875
0.3134765625,0.227783203125
0.219970703125,0.225830078125
0.253662109375,0.2366943359375
0.3076171875,0.2315673828125
0.250244140625,0.2314453125
0.30810546875,0.232421875
0.29541015625,0.241943359375
0.29931640625,0.23046875
0.2491455078125,0.2318115234375
0.27197265625,0.239501953125
0.287109375,0.2369384765625
0.304931640625,0.23681640625
0.2384033203125,0.2296142578125
0.2841796875,0.2406005859375
0.25830078125,0.233154296875
0.258056640625,0.2386474609375
0.279052734375,0.2342529296875
0.2410888671875,0.2318115234375
0.263671875,0.229736328125
0.256103515625,0.239501953125
0.2626953125,0.2435302734375
0.248046875,0.2344970703125
0.26904296875,0.234619140625
0.271240234375,0.2391357421875
0.3076171875,0.244140625
0.31982421875,0.230712890625
0.2744140625,0.2318115234375
0.307373046875,0.2335205078125
0.278076171875,0.233154296875
0.27783203125,0.2320556640625
0.263427734375,0.2449951171875
0.2587890625,0.2353515625
0.263427734375,0.22998046875
0.275390625,0.23046875
0.308837890625,0.2388916015625
0.26708984375,0.234130859375
0.27734375,0.2325439453125
0.2763671875,0.2421875
0.284423828125,0.2406005859375
0.261474609375,0.2308349609375
0.267578125,0.233642578125
0.32373046875,0.2489013671875
0.262451171875,0.2318115234375
0.29052734375,0.2318115234375
0.2626953125,0.22900390625
0.28759765625,0.23388671875
0.26806640625,0.2271728515625
0.318359375,0.23828125
0.27001953125,0.239013671875
0.268310546875,0.232421875
0.288818359375,0.2303466796875
0.331787109375,0.2420654296875
0.273681640625,0.2293701171875
0.2296142578125,0.2286376953125
0.328857421875,0.236572265625
0.264892578125,0.2283935546875
0.278564453125,0.2337646484375
0.226806640625,0.224365234375
0.279052734375,0.2371826171875
0.2314453125,0.2364501953125
0.235107421875,0.2296142578125
0.28759765625,0.2332763671875
0.26708984375,0.2354736328125
0.26708984375,0.242431640625
0.286376953125,0.23681640625
0.324951171875,0.2315673828125
0.2381591796875,0.230224609375
0.2890625,0.23779296875
0.23779296875,0.2293701171875
0.22314453125,0.2291259765625
0.317138671875,0.234130859375
0.26025390625,0.241943359375
0.26611328125,0.2303466796875
0.296630859375,0.2366943359375
0.239501953125,0.224609375
0.27734375,0.223876953125
0.299072265625,0.2327880859375
0.2369384765625,0.2330322265625
0.254150390625,0.235595703125
0.2587890625,0.2303466796875
0.239501953125,0.23583984375
0.2239990234375,0.230224609375
0.255126953125,0.2325439453125
0.296875,0.23046875
0.268798828125,0.239013671875
0.32568359375,0.2388916015625
0.294189453125,0.2320556640625
0.222900390625,0.229248046875
0.28955078125,0.2308349609375
0.336669921875,0.240966796875
0.225830078125,0.2451171875
0.261962890625,0.24267578125
0.261962890625,0.240478515625
0.291748046875,0.23486328125
0.26171875,0.23193359375
0.29345703125,0.2342529296875
0.2484130859375,0.2509765625
0.30810546875,0.236572265625
0.257080078125,0.2366943359375
0.24755859375,0.228759765625
0.247802734375,0.2432861328125
0.289306640625,0.2255859375
0.334228515625,0.24462890625
0.30712890625,0.226318359375
0.31591796875,0.23291015625
0.30126953125,0.2342529296875
0.28857421875,0.230712890625
0.266357421875,0.2261962890625
0.3037109375,0.234130859375
0.256103515625,0.2352294921875
0.3046875,0.2366943359375
0.301025390625,0.234375
0.2529296875,0.2410888671875
0.31689453125,0.2305908203125
0.292724609375,0.2427978515625
0.2476806640625,0.2578125
0.3232421875,0.2364501953125
0.2457275390625,0.23876953125
0.302734375,0.234130859375
0.308837890625,0.236328125
0.281005859375,0.2379150390625
0.29150390625,0.240234375
0.285400390625,0.23828125
0.281982421875,0.2406005859375
0.295166015625,0.22998046875
0.29736328125,0.2305908203125
0.284912109375,0.22802734375
0.33447265625,0.2373046875
0.283203125,0.228759765625
0.255859375,0.239990234375
0.212646484375,0.237060546875
0.31591796875,0.2335205078125
0.22119140625,0.2376708984375
0.2032470703125,0.2261962890625
0.302490234375,0.2373046875
0.26123046875,0.2344970703125
0.302490234375,0.229248046875
0.26025390625,0.2388916015625
0.286376953125,0.2333984375
0.243408203125,0.2347412109375
0.310546875,0.234130859375
0.25537109375,0.241455078125
0.27685546875,0.23486328125
0.266357421875,0.2366943359375
0.335205078125,0.2333984375
0.266845703125,0.2347412109375
0.27880859375,0.2315673828125
0.2498779296875,0.2384033203125
0.251953125,0.235107421875
0.32958984375,0.224609375
0.31005859375,0.234375
0.308349609375,0.2283935546875
0.2705078125,0.235595703125
0.3154296875,0.2379150390625
0.32421875,0.23583984375
0.294677734375,0.240234375
0.264404296875,0.22802734375
0.2578125,0.23046875
0.24462890625,0.232666015625
0.281494140625,0.24169921875
0.287841796875,0.2388916015625
0.2255859375,0.22705078125
0.2381591796875,0.2379150390625
0.27197265625,0.2462158203125
0.255126953125,0.233154296875
0.274658203125,0.236328125
0.245361328125,0.241943359375
0.301025390625,0.23388671875
0.28466796875,0.237548828125
0.259521484375,0.2333984375
0.2176513671875,0.2310791015625
0.303955078125,0.2305908203125
0.2371826171875,0.2301025390625
0.27099609375,0.2318115234375
0.280517578125,0.2301025390625
0.3203125,0.22998046875
0.26025390625,0.2313232421875
0.312255859375,0.238037109375
0.273681640625,0.22998046875
0.268310546875,0.2391357421875
0.288818359375,0.226806640625
0.29443359375,0.2308349609375
0.26025390625,0.2401123046875
0.2388916015625,0.2313232421875
0.252197265625,0.2294921875
0.265869140625,0.2442626953125
0.275146484375,0.22998046875
0.273193359375,0.2344970703125
0.2646484375,0.2459716796875
0.250732421875,0.22607421875
0.259033203125,0.2335205078125
0.27880859375,0.2376708984375
0.263916015625,0.2314453125
0.323486328125,0.2388916015625
0.301025390625,0.234619140625
0.28955078125,0.226806640625
0.26025390625,0.242919921875
0.284423828125,0.2376708984375
0.302978515625,0.2353515625
0.260498046875,0.227294921875
0.255615234375,0.2369384765625
0.298583984375,0.2362060546875
0.256591796875,0.237060546875
0.22216796875,0.23583984375
0.283447265625,0.237060546875
0.2442626953125,0.2374267578125
0.28955078125,0.2373046875
0.289794921875,0.237548828125
0.2371826171875,0.234130859375
0.30908203125,0.236083984375
0.3076171875,0.2352294921875
0.355712890625,0.2364501953125
0.22509765625,0.2257080078125
0.2135009765625,0.2359619140625
0.253662109375,0.2430419921875
0.296875,0.235107421875
0.235107421875,0.2379150390625
0.2388916015625,0.2354736328125
0.28173828125,0.234375
0.2919921875,0.2344970703125
0.283203125,0.2369384765625
0.28271484375,0.224853515625
0.29345703125,0.253173828125
0.343017578125,0.234130859375
0.260498046875,0.2386474609375
0.27099609375,0.2257080078125
0.28759765625,0.240966796875
0.299072265625,0.2274169921875
0.28125,0.2288818359375
0.2685546875,0.2384033203125
0.290283203125,0.232177734375
0.252685546875,0.2373046875
0.240966796875,0.2373046875
0.312255859375,0.2396240234375
0.2724609375,0.2257080078125
0.315185546875,0.2354736328125
0.28515625,0.234375
0.219482421875,0.2437744140625
0.22216796875,0.229248046875
0.304931640625,0.229248046875
0.268310546875,0.2315673828125
0.278564453125,0.235107421875
0.220458984375,0.23779296875
0.287841796875,0.2421875
0.281982421875,0.227783203125
0.2469482421875,0.237060546875
0.24658203125,0.232177734375
0.2978515625,0.2425537109375
0.27294921875,0.2298583984375
0.225830078125,0.2384033203125
0.3056640625,0.2421875
0.316650390625,0.2305908203125
0.26513671875,0.23486328125
0.311767578125,0.22998046875
0.296875,0.236328125
0.2900390625,0.2313232421875
0.27197265625,0.25146484375
0.28515625,0.23828125
0.2919921875,0.2308349609375
0.275390625,0.2353515625
0.295654296875,0.241943359375
0.2445068359375,0.237060546875
0.275634765625,0.2353515625
0.24755859375,0.2349853515625
0.285400390625,0.2384033203125
0.252685546875,0.235595703125
0.298583984375,0.231689453125
0.2744140625,0.2354736328125
0.311279296875,0.2427978515625
0.265869140625,0.2373046875
0.27490234375,0.2352294921875
0.294677734375,0.2293701171875
0.277587890625,0.2301025390625
0.235595703125,0.2325439453125
0.250732421875,0.23779296875
0.268310546875,0.2286376953125
0.30078125,0.2451171875
0.252685546875,0.231201171875
0.26123046875,0.24609375
0.2318115234375,0.234375
0.2783203125,0.2288818359375
0.264404296875,0.23193359375
0.305419921875,0.2303466796875
0.28955078125,0.2291259765625
0.31103515625,0.2315673828125
0.305419921875,0.22802734375
0.286865234375,0.2371826171875
0.26318359375,0.236572265625
0.2449951171875,0.22998046875
0.25390625,0.2393798828125
0.252197265625,0.22900390625
0.287109375,0.2296142578125
0.229248046875,0.226806640625
0.253662109375,0.230224609375
0.273193359375,0.2391357421875
0.277587890625,0.2310791015625
0.302978515625,0.241943359375
0.295654296875,0.2352294921875
0.26611328125,0.2357177734375
0.272216796875,0.2266845703125
0.291748046875,0.230224609375
0.265625,0.251220703125
0.29736328125,0.23388671875
0.293701171875,0.2430419921875
0.31396484375,0.2452392578125
0.225341796875,0.234375
0.2440185546875,0.2362060546875
0.30224609375,0.24169921875
0.2415771484375,0.2451171875
0.254638671875,0.22998046875
0.27490234375,0.2357177734375
0.268798828125,0.237548828125
0.26318359375,0.2469482421875
0.2381591796875,0.2406005859375
0.321533203125,0.2265625
0.309326171875,0.2347412109375
0.294921875,0.2359619140625
0.2705078125,0.2294921875
0.248291015625,0.2366943359375
0.29052734375,0.2347412109375
0.251708984375,0.2327880859375
0.275390625,0.241943359375
0.2408447265625,0.2230224609375
0.25244140625,0.2335205078125
0.30712890625,0.2340087890625
0.28759765625,0.233154296875
0.294677734375,0.2288818359375
0.30810546875,0.23681640625
0.290771484375,0.2408447265625
0.2464599609375,0.241455078125
0.33203125,0.234375
0.276123046875,0.258544921875
0.247314453125,0.2344970703125
0.347900390625,0.2440185546875
0.294189453125,0.2298583984375
0.349365234375,0.2435302734375
0.276611328125,0.2265625
0.336181640625,0.24169921875
0.292724609375,0.2313232421875
0.28466796875,0.2418212890625
0.220458984375,0.238525390625
0.306396484375,0.23583984375
0.296875,0.2354736328125
0.2607421875,0.231201171875
0.30810546875,0.2379150390625
0.255615234375,0.2303466796875
0.27001953125,0.2393798828125
0.367431640625,0.2352294921875
0.246826171875,0.240478515625
0.2476806640625,0.234130859375
0.2890625,0.2310791015625
0.21826171875,0.232177734375
0.286376953125,0.24169921875
0.291748046875,0.2283935546875
0.255859375,0.2325439453125
0.2861328125,0.249755859375
0.26123046875,0.23095703125
0.2197265625,0.2376708984375
0.28466796875,0.2325439453125
0.273681640625,0.2279052734375
0.300048828125,0.2415771484375
0.2418212890625,0.228515625
0.253662109375,0.229736328125
0.286376953125,0.228759765625
0.24560546875,0.2296142578125
0.310791015625,0.2344970703125
0.26025390625,0.2418212890625
0.26123046875,0.2386474609375
0.287841796875,0.23681640625
0.27734375,0.2279052734375
0.2529296875,0.230712890625
0.260009765625,0.243896484375
0.2095947265625,0.2449951171875
0.285888671875,0.2327880859375
0.2568359375,0.24072265625
0.291259765625,0.22314453125
0.2283935546875,0.239990234375
0.252197265625,0.239501953125
0.2218017578125,0.2376708984375
0.2880859375,0.2264404296875
0.2188720703125,0.23291015625
0.275634765625,0.2420654296875
0.289306640625,0.23583984375
0.291015625,0.2373046875
0.29443359375,0.237548828125
0.249755859375,0.22705078125
0.2083740234375,0.2313232421875
0.26416015625,0.227783203125
0.2529296875,0.2401123046875
0.27392578125,0.2388916015625
0.2431640625,0.2408447265625
0.323974609375,0.22705078125
0.287353515625,0.2362060546875
0.254638671875,0.2322998046875
0.3193359375,0.2344970703125
0.2449951171875,0.2308349609375
0.31005859375,0.237548828125
0.280517578125,0.23046875
0.310302734375,0.231201171875
0.306640625,0.2421875
0.307861328125,0.235107421875
0.23291015625,0.232177734375
0.30322265625,0.2337646484375
0.21826171875,0.2330322265625
0.2998046875,0.240478515625
0.312744140625,0.2298583984375
0.275634765625,0.2366943359375
0.289306640625,0.234130859375
0.257080078125,0.2374267578125
0.2230224609375,0.234375
0.311767578125,0.2371826171875
0.22265625,0.23046875
0.27783203125,0.2301025390625
0.286376953125,0.2369384765625
0.22119140625,0.2374267578125
0.260986328125,0.2498779296875
0.27392578125,0.242919921875
0.32568359375,0.2294921875
0.336669921875,0.228271484375
0.29052734375,0.237548828125
0.26904296875,0.23779296875
0.271240234375,0.2271728515625
0.314208984375,0.2313232421875
0.2357177734375,0.239013671875
0.244873046875,0.232177734375
0.306640625,0.2431640625
0.2587890625,0.23779296875
0.263916015625,0.2401123046875
0.280029296875,0.2406005859375
0.265869140625,0.227783203125
0.28857421875,0.24267578125
0.27099609375,0.23388671875
0.216064453125,0.2421875
0.275634765625,0.233154296875
0.29833984375,0.228515625
0.270263671875,0.234375
0.287841796875,0.247802734375
0.296142578125,0.2432861328125
0.27490234375,0.2403564453125
0.303466796875,0.2447509765625
0.30029296875,0.231201171875
0.2342529296875,0.231689453125
0.301025390625,0.23876953125
0.262451171875,0.2388916015625
0.289794921875,0.229736328125
0.31201171875,0.2291259765625
0.2445068359375,0.2335205078125
0.2939453125,0.2442626953125
0.2783203125,0.240478515625
0.28125,0.22314453125
0.28466796875,0.2364501953125
0.2437744140625,0.2305908203125
0.310302734375,0.230224609375
0.28564453125,0.228759765625
0.305908203125,0.228515625
0.257568359375,0.2408447265625
0.292236328125,0.2349853515625
0.2388916015625,0.237548828125
0.259765625,0.231689453125
0.249267578125,0.23095703125
0.26318359375,0.2314453125
0.275146484375,0.2347412109375
0.2474365234375,0.2335205078125
0.316650390625,0.231689453125
0.272216796875,0.238525390625
0.287353515625,0.2298583984375
0.35400390625,0.2379150390625
0.2900390625,0.234619140625
0.2484130859375,0.2376708984375
0.25390625,0.24462890625
0.25927734375,0.2470703125
0.27197265625,0.2386474609375
0.25927734375,0.241943359375
0.23828125,0.2364501953125
0.27294921875,0.236572265625
0.306640625,0.23828125
0.24609375,0.23291015625
0.32958984375,0.23193359375
0.3056640625,0.238525390625
0.263916015625,0.2357177734375
0.320068359375,0.2362060546875
0.251953125,0.2445068359375
0.285400390625,0.234619140625
0.281982421875,0.2308349609375
0.326171875,0.2288818359375
0.2607421875,0.232421875
0.260986328125,0.244873046875
0.24853515625,0.228515625
0.296142578125,0.23974609375
0.310791015625,0.230712890625
0.297119140625,0.236083984375
0.30419921875,0.2440185546875
0.289794921875,0.2215576171875
0.21875,0.2471923828125
0.2457275390625,0.2384033203125
0.326904296875,0.2349853515625
0.36376953125,0.2310791015625
0.2578125,0.2379150390625
0.2109375,0.2327880859375
0.302001953125,0.2354736328125
0.279296875,0.240478515625
0.2763671875,0.251708984375
0.298583984375,0.2276611328125
0.275634765625,0.24072265625
0.29833984375,0.2379150390625
0.257568359375,0.23779296875
0.260986328125,0.2364501953125
0.280029296875,0.2286376953125
0.203857421875,0.2275390625
0.252197265625,0.231689453125
0.284912109375,0.2261962890625
0.2412109375,0.2381591796875
0.263671875,0.2353515625
0.2259521484375,0.23486328125
0.305419921875,0.2314453125
0.267578125,0.234375
0.29150390625,0.25
0.244873046875,0.2320556640625
0.33447265625,0.2352294921875
0.264892578125,0.22705078125
0.248046875,0.24609375
0.246826171875,0.233642578125
0.25390625,0.2403564453125
0.232177734375,0.23681640625
0.302978515625,0.22900390625
0.277587890625,0.238525390625
0.309326171875,0.2296142578125
0.25830078125,0.226318359375
0.276611328125,0.2337646484375
0.287841796875,0.2279052734375
0.285400390625,0.2442626953125
0.2261962890625,0.2320556640625
0.263916015625,0.23681640625
0.271240234375,0.233642578125
0.2861328125,0.23681640625
0.2335205078125,0.2288818359375
0.258544921875,0.2366943359375
0.285400390625,0.2276611328125
0.260498046875,0.23046875
0.287353515625,0.2359619140625
0.2305908203125,0.24072265625
0.270263671875,0.242919921875
0.2783203125,0.23095703125
0.279296875,0.2279052734375
0.21875,0.2464599609375
0.246337890625,0.2354736328125
0.30224609375,0.2313232421875
0.2415771484375,0.2266845703125
0.226806640625,0.2357177734375
0.267578125,0.2314453125
0.289794921875,0.234375
0.292724609375,0.2392578125
0.27392578125,0.22998046875
0.29638671875,0.2322998046875
0.3154296875,0.2359619140625
0.234619140625,0.2408447265625
0.294921875,0.2296142578125
0.248779296875,0.233642578125
0.2318115234375,0.236083984375
0.2744140625,0.240966796875
0.28564453125,0.2332763671875
0.27099609375,0.24072265625
0.2978515625,0.2403564453125
0.273681640625,0.2308349609375
0.29296875,0.224365234375
0.26318359375,0.2430419921875
0.267578125,0.2279052734375
0.30810546875,0.241455078125
0.259521484375,0.2406005859375
0.2724609375,0.239013671875
0.297119140625,0.2330322265625
0.246337890625,0.2279052734375
0.265625,0.2340087890625
0.317626953125,0.2283935546875
0.289306640625,0.2457275390625
0.287353515625,0.2420654296875
0.297607421875,0.2366943359375
0.28173828125,0.240966796875
0.294677734375,0.2396240234375
0.283447265625,0.2359619140625
0.282470703125,0.2353515625
0.275634765625,0.2283935546875
0.31982421875,0.2298583984375
0.2578125,0.2249755859375
0.31494140625,0.22900390625
0.278564453125,0.24462890625
0.33544921875,0.2470703125
0.2998046875,0.2322998046875
0.25048828125,0.2335205078125
0.3310546875,0.2332763671875
0.29296875,0.23681640625
0.28662109375,0.2398681640625
0.2236328125,0.2398681640625
0.32958984375,0.2310791015625
0.3056640625,0.23876953125
0.25341796875,0.2353515625
0.288330078125,0.2371826171875
0.296142578125,0.2403564453125
0.2330322265625,0.23779296875
0.289794921875,0.226806640625
0.28271484375,0.2396240234375
0.29248046875,0.2376708984375
0.350830078125,0.2342529296875
0.3251953125,0.2392578125
0.262451171875,0.24267578125
0.288818359375,0.2330322265625
0.230712890625,0.22021484375
0.2454833984375,0.2347412109375
0.26904296875,0.241943359375
0.267333984375,0.2288818359375
0.279541015625,0.2435302734375
0.289306640625,0.2412109375
0.281494140625,0.240478515625
0.259033203125,0.240478515625
0.2998046875,0.236083984375
0.257568359375,0.2308349609375
0.3115234375,0.22705078125
0.262451171875,0.25
0.2734375,0.23974609375
0.302490234375,0.2449951171875
0.269775390625,0.233154296875
0.284912109375,0.2333984375
0.2413330078125,0.2349853515625
0.25634765625,0.2275390625
0.33154296875,0.236083984375
0.30126953125,0.2342529296875
0.263427734375,0.2470703125
0.26806640625,0.2332763671875
0.25439453125,0.2359619140625
0.24169921875,0.23681640625
0.291748046875,0.232421875
0.2315673828125,0.23486328125
0.2919921875,0.2366943359375
0.2320556640625,0.2301025390625
0.342529296875,0.226806640625
0.2227783203125,0.238525390625
0.259521484375,0.2254638671875
0.29052734375,0.2435302734375
0.2861328125,0.2291259765625
0.336669921875,0.2330322265625
0.269287109375,0.2376708984375
0.2496337890625,0.26025390625
0.273193359375,0.2445068359375
0.34375,0.24169921875
0.268310546875,0.2332763671875
0.27685546875,0.23291015625
0.29443359375,0.239990234375
0.302978515625,0.2239990234375
0.304443359375,0.23974609375
0.28857421875,0.246337890625
0.237060546875,0.2391357421875
0.29541015625,0.233642578125
0.306396484375,0.2420654296875
0.281494140625,0.23828125
0.266357421875,0.2320556640625
0.272705078125,0.2283935546875
0.30712890625,0.2315673828125
0.22216796875,0.23681640625
0.29638671875,0.2322998046875
0.2408447265625,0.2313232421875
0.255859375,0.2393798828125
0.2841796875,0.2325439453125
0.2626953125,0.236328125
0.25146484375,0.22900390625
0.295166015625,0.24169921875
0.2481689453125,0.2451171875
0.269775390625,0.24462890625
0.2415771484375,0.232177734375
0.30126953125,0.231689453125
0.2685546875,0.2353515625
0.255859375,0.2388916015625
0.265380859375,0.23388671875
0.28759765625,0.234619140625
0.296630859375,0.2423095703125
0.26123046875,0.239013671875
0.273193359375,0.2391357421875
0.2783203125,0.2342529296875
0.33984375,0.230224609375
0.2646484375,0.24462890625
0.3125,0.239990234375
0.309326171875,0.2298583984375
0.3125,0.2314453125
0.2464599609375,0.2353515625
0.296875,0.2314453125
0.278076171875,0.2474365234375
0.294921875,0.2420654296875
0.30712890625,0.236572265625
0.258544921875,0.2305908203125
0.266357421875,0.23681640625
0.262939453125,0.230712890625
0.285888671875,0.24169921875
0.2166748046875,0.2353515625
0.274169921875,0.226318359375
0.273681640625,0.23828125
0.265869140625,0.2374267578125
0.3232421875,0.2401123046875
0.24365234375,0.2374267578125
0.2178955078125,0.2423095703125
0.302490234375,0.2442626953125
0.30517578125,0.2344970703125
0.2239990234375,0.2408447265625
0.256103515625,0.2352294921875
0.2890625,0.2435302734375
0.2822265625,0.232666015625
0.257568359375,0.237060546875
0.26806640625,0.234619140625
0.2578125,0.225341796875
0.28564453125,0.2347412109375
0.3076171875,0.229736328125
0.249755859375,0.2315673828125
0.2939453125,0.2269287109375
0.27099609375,0.2325439453125
0.28076171875,0.2291259765625
0.263916015625,0.23583984375
0.2327880859375,0.229248046875
0.30029296875,0.22412109375
0.272705078125,0.2376708984375
0.257080078125,0.232666015625
0.270751953125,0.225830078125
0.306640625,0.2357177734375
0.27734375,0.2249755859375
0.31494140625,0.2261962890625
0.27587890625,0.2327880859375
0.2568359375,0.238525390625
0.275146484375,0.2353515625
0.234375,0.23681640625
0.258056640625,0.2310791015625
0.30908203125,0.2396240234375
0.27392578125,0.2474365234375
0.246826171875,0.2373046875
0.24658203125,0.228759765625
0.270751953125,0.2347412109375
0.29443359375,0.2327880859375
0.228271484375,0.228271484375
0.3056640625,0.234375
0.28125,0.2398681640625
0.270263671875,0.229736328125
0.294677734375,0.228515625
0.322021484375,0.2366943359375
0.271240234375,0.2314453125
0.2265625,0.234619140625
0.289794921875,0.2353515625
0.31591796875,0.244873046875
0.283447265625,0.2347412109375
0.2086181640625,0.24169921875
0.293701171875,0.230224609375
0.291015625,0.2396240234375
0.278076171875,0.22900390625
0.32275390625,0.2320556640625
0.26806640625,0.24072265625
0.263427734375,0.2320556640625
0.238037109375,0.2291259765625
0.271728515625,0.22900390625
0.254150390625,0.2322998046875
0.282470703125,0.232666015625
0.28662109375,0.2291259765625
0.2685546875,0.235107421875
0.295654296875,0.2288818359375
0.2861328125,0.2451171875
0.322021484375,0.2396240234375
0.234130859375,0.2420654296875
0.2705078125,0.2308349609375
0.26513671875,0.23583984375
0.234375,0.2281494140625
0.266845703125,0.2259521484375
0.276123046875,0.23193359375
0.287109375,0.2322998046875
0.330810546875,0.2359619140625
0.27392578125,0.2418212890625
0.2763671875,0.237060546875
0.27685546875,0.2313232421875
0.2763671875,0.2369384765625
0.26611328125,0.2406005859375
0.277587890625,0.2286376953125
0.25732421875,0.22607421875
0.253662109375,0.2281494140625
0.223388671875,0.2366943359375
0.334716796875,0.228759765625
0.27392578125,0.2271728515625
0.29248046875,0.2384033203125
0.25390625,0.239990234375
0.324462890625,0.2340087890625
0.299560546875,0.22900390625
0.29541015625,0.23974609375
0.202880859375,0.23095703125
0.275634765625,0.242431640625
0.273681640625,0.22705078125
0.270751953125,0.2388916015625
0.2607421875,0.2264404296875
0.29345703125,0.23193359375
0.2177734375,0.240966796875
0.2454833984375,0.227294921875
0.284912109375,0.2271728515625
0.27880859375,0.245849609375
0.275390625,0.2332763671875
0.244873046875,0.2286376953125
0.2919921875,0.225830078125
0.265380859375,0.2315673828125
0.26953125,0.233154296875
0.262451171875,0.23486328125
0.2381591796875,0.231689453125
0.234375,0.2242431640625
0.261962890625,0.2388916015625
0.29931640625,0.2252197265625
0.283203125,0.2357177734375
0.234619140625,0.2333984375
0.27197265625,0.2318115234375
0.25146484375,0.234130859375
0.27587890625,0.2286376953125
0.260009765625,0.238525390625
0.308349609375,0.2369384765625
0.31787109375,0.2432861328125
0.33837890625,0.23291015625
0.300048828125,0.2371826171875
0.258056640625,0.2342529296875
0.27587890625,0.2353515625
0.2734375,0.23779296875
0.298828125,0.2308349609375
0.278076171875,0.2347412109375
0.288818359375,0.2340087890625
0.283203125,0.235107421875
0.263427734375,0.227294921875
0.253662109375,0.236572265625
0.259521484375,0.2293701171875
0.29931640625,0.236083984375
0.25,0.2396240234375
0.26953125,0.22900390625
0.25244140625,0.241943359375
0.303955078125,0.2294921875
0.3125,0.2437744140625
0.26513671875,0.244873046875
0.30419921875,0.2305908203125
0.2322998046875,0.2369384765625
0.2958984375,0.2371826171875
0.302490234375,0.2313232421875
0.24853515625,0.2279052734375
0.2305908203125,0.2425537109375
0.31201171875,0.2496337890625
0.31201171875,0.237548828125
0.341552734375,0.2354736328125
0.32421875,0.22900390625
0.355224609375,0.2310791015625
0.27978515625,0.2275390625
0.273193359375,0.2293701171875
0.330322265625,0.231201171875
0.273193359375,0.2254638671875
0.283935546875,0.249267578125
0.272705078125,0.243408203125
0.27685546875,0.236083984375
0.259765625,0.234375
0.24755859375,0.233154296875
0.32080078125,0.2293701171875
0.2091064453125,0.238037109375
0.25439453125,0.2314453125
0.2451171875,0.2320556640625
0.299072265625,0.233154296875
0.28466796875,0.228759765625
0.268798828125,0.2421875
0.250732421875,0.2269287109375
0.28662109375,0.2315673828125
0.28369140625,0.2318115234375
0.255615234375,0.23779296875
0.24853515625,0.2332763671875
0.270263671875,0.2294921875
0.2481689453125,0.2322998046875
0.359130859375,0.2392578125
0.300537109375,0.2288818359375
0.236572265625,0.2352294921875
0.296875,0.2314453125
0.28515625,0.2313232421875
0.297119140625,0.23974609375
0.33349609375,0.2412109375
0.271240234375,0.2447509765625
0.2493896484375,0.241943359375
0.235107421875,0.2392578125
0.2418212890625,0.231201171875
0.294189453125,0.230224609375
0.270751953125,0.2393798828125
0.222412109375,0.2384033203125
0.23876953125,0.239013671875
0.290283203125,0.2230224609375
0.2452392578125,0.2327880859375
0.29150390625,0.23828125
0.2529296875,0.2337646484375
0.264404296875,0.2298583984375
0.263916015625,0.2349853515625
0.244140625,0.2413330078125
0.28857421875,0.2327880859375
0.268798828125,0.2313232421875
0.293701171875,0.256103515625
0.293212890625,0.237548828125
0.262451171875,0.2352294921875
0.28955078125,0.2362060546875
0.267578125,0.2432861328125
0.29248046875,0.222900390625
0.2646484375,0.2337646484375
0.2724609375,0.237548828125
0.232421875,0.2308349609375
0.265869140625,0.2403564453125
0.281494140625,0.2333984375
0.2978515625,0.23486328125
0.296142578125,0.24462890625
0.28125,0.2291259765625
0.3359375,0.2386474609375
0.2445068359375,0.229248046875
0.1973876953125,0.2274169921875
0.2783203125,0.22998046875
0.242919921875,0.2318115234375
0.2880859375,0.232177734375
0.2398681640625,0.2281494140625
0.28857421875,0.2418212890625
0.302490234375,0.2276611328125
0.31494140625,0.2333984375
0.2479248046875,0.2325439453125
0.262451171875,0.2373046875
0.262451171875,0.239501953125
0.258056640625,0.236572265625
0.276123046875,0.2261962890625
0.265869140625,0.259765625
0.28955078125,0.2301025390625
0.287841796875,0.2381591796875
0.29296875,0.231689453125
0.248046875,0.232421875
0.313720703125,0.2354736328125
0.26708984375,0.2374267578125
0.274169921875,0.231201171875
0.275146484375,0.22607421875
0.2822265625,0.2344970703125
0.259765625,0.2327880859375
0.323486328125,0.22900390625
0.312255859375,0.2470703125
0.267578125,0.2342529296875
0.314453125,0.2423095703125
0.250244140625,0.232177734375
0.267333984375,0.2254638671875
0.26708984375,0.2408447265625
0.332763671875,0.2373046875
0.2386474609375,0.23095703125
0.288330078125,0.2406005859375
0.27294921875,0.2305908203125
0.289306640625,0.2362060546875
0.274658203125,0.230224609375
0.278076171875,0.234375
0.279052734375,0.2281494140625
0.2467041015625,0.228759765625
0.31640625,0.2252197265625
0.256103515625,0.2320556640625
0.304443359375,0.234130859375
0.300048828125,0.234619140625
0.300537109375,0.237548828125
0.28173828125,0.24365234375
0.271484375,0.2489013671875
0.284912109375,0.2427978515625
0.2318115234375,0.2393798828125
0.2509765625,0.2459716796875
0.27587890625,0.2327880859375
0.279296875,0.231201171875
0.278076171875,0.24755859375
0.26220703125,0.23193359375
0.2421875,0.235107421875
0.3369140625,0.2359619140625
0.25048828125,0.2327880859375
0.294921875,0.232666015625
0.271240234375,0.2379150390625
0.2452392578125,0.244384765625
0.32861328125,0.230224609375
0.2919921875,0.232177734375
0.27001953125,0.2352294921875
0.285888671875,0.23486328125
0.258056640625,0.2392578125
0.2469482421875,0.2330322265625
0.32080078125,0.2325439453125
0.265380859375,0.2320556640625
0.30126953125,0.2318115234375
0.262451171875,0.2384033203125
0.253173828125,0.22998046875
0.26708984375,0.228515625
0.293212890625,0.23876953125
0.275390625,0.2255859375
0.28125,0.2413330078125
0.268310546875,0.2259521484375
0.238037109375,0.2384033203125
0.2587890625,0.23974609375
0.28662109375,0.230712890625
0.31103515625,0.2288818359375
0.28369140625,0.2352294921875
0.28857421875,0.23779296875
0.267578125,0.2340087890625
0.281982421875,0.232666015625
0.271728515625,0.2486572265625
0.2406005859375,0.2388916015625
0.26318359375,0.24267578125
0.2342529296875,0.2371826171875
0.31103515625,0.2371826171875
0.26708984375,0.2437744140625
0.23291015625,0.234375
0.266357421875,0.231689453125
0.309814453125,0.24267578125
0.267333984375,0.2333984375
0.2529296875,0.2392578125
0.27197265625,0.2398681640625
0.275390625,0.240234375
0.30517578125,0.228515625
0.27783203125,0.230224609375
0.25634765625,0.22900390625
0.281005859375,0.2330322265625
0.24072265625,0.2427978515625
0.26611328125,0.236572265625
0.27783203125,0.232177734375
0.27294921875,0.2371826171875
0.2626953125,0.231689453125
0.259033203125,0.2294921875
0.2470703125,0.251220703125
0.302734375,0.230224609375
0.2442626953125,0.2318115234375
0.258544921875,0.2327880859375
0.29736328125,0.2412109375
0.295166015625,0.2298583984375
0.290771484375,0.24365234375
0.290283203125,0.23291015625
0.28662109375,0.235107421875
0.25341796875,0.253173828125
0.2763671875,0.229736328125
0.308837890625,0.22802734375
0.3330078125,0.238525390625
0.2578125,0.2239990234375
0.22021484375,0.2283935546875
0.2587890625,0.2362060546875
0.25732421875,0.2379150390625
0.270751953125,0.2408447265625
0.254150390625,0.2313232421875
0.277587890625,0.2332763671875
0.2353515625,0.2386474609375
0.314208984375,0.230712890625
0.2822265625,0.236083984375
0.293701171875,0.22705078125
0.288818359375,0.2315673828125
0.259521484375,0.2232666015625
0.25439453125,0.24609375
0.215087890625,0.232666015625
0.28759765625,0.2342529296875
0.249755859375,0.2342529296875
0.302734375,0.2376708984375
0.264892578125,0.2406005859375
0.26220703125,0.240966796875
0.295654296875,0.236083984375
0.28955078125,0.241455078125
0.289306640625,0.2314453125
0.23828125,0.232177734375
0.262451171875,0.227783203125
0.281494140625,0.2357177734375
0.2666015625,0.2264404296875
0.29150390625,0.2315673828125
0.24951171875,0.229248046875
0.2880859375,0.2425537109375
0.2266845703125,0.2362060546875
0.2783203125,0.234375
0.253662109375,0.239990234375
0.25634765625,0.2340087890625
0.23583984375,0.233642578125
0.3017578125,0.239013671875
0.329833984375,0.2342529296875
0.23388671875,0.228515625
0.305419921875,0.236083984375
0.24658203125,0.2275390625
0.267333984375,0.23193359375
0.20458984375,0.2335205078125
0.2431640625,0.22998046875
0.298828125,0.2376708984375
0.26611328125,0.2354736328125
0.2076416015625,0.2435302734375
0.298828125,0.235107421875
0.2274169921875,0.2353515625
0.269775390625,0.2264404296875
0.255615234375,0.2252197265625
0.3310546875,0.2301025390625
0.30517578125,0.2340087890625
0.311279296875,0.237548828125
0.2900390625,0.23876953125
0.263916015625,0.2403564453125
0.28466796875,0.228759765625
0.255126953125,0.2357177734375
0.2822265625,0.260498046875
0.302490234375,0.23681640625
0.269287109375,0.23193359375
0.260009765625,0.244384765625
0.26318359375,0.2283935546875
0.263671875,0.242431640625
0.255615234375,0.2408447265625
0.257080078125,0.2274169921875
0.238037109375,0.2342529296875
0.285400390625,0.2301025390625
0.291015625,0.233154296875
0.2822265625,0.2353515625
0.261962890625,0.23974609375
0.34814453125,0.23388671875
0.293701171875,0.2364501953125
0.26708984375,0.2303466796875
0.2890625,0.22216796875
0.226806640625,0.22802734375
0.3369140625,0.2437744140625
0.2763671875,0.2315673828125
0.243408203125,0.2332763671875
0.275390625,0.23974609375
0.266357421875,0.24072265625
0.1893310546875,0.237060546875
0.29052734375,0.2332763671875
0.278564453125,0.2421875
0.2978515625,0.242431640625
0.2203369140625,0.232177734375
0.2337646484375,0.232666015625
0.26513671875,0.244140625
0.304931640625,0.2447509765625
0.296875,0.2330322265625
0.26708984375,0.2371826171875
0.27490234375,0.23583984375
0.323486328125,0.2254638671875
0.29248046875,0.23291015625
0.34130859375,0.232177734375
0.267578125,0.2332763671875
0.29638671875,0.23388671875
0.263916015625,0.2293701171875
0.2841796875,0.235595703125
0.256103515625,0.23388671875
0.25537109375,0.23291015625
0.242919921875,0.233642578125
0.26904296875,0.2294921875
0.272705078125,0.2215576171875
0.29052734375,0.2415771484375
0.287353515625,0.239501953125
0.307861328125,0.2362060546875
0.2626953125,0.2337646484375
0.27880859375,0.235595703125
0.283935546875,0.2283935546875
0.27099609375,0.236083984375
0.274658203125,0.24072265625
0.342041015625,0.232177734375
0.272216796875,0.2325439453125
0.258056640625,0.2347412109375
0.28515625,0.2257080078125
0.2420654296875,0.236083984375
0.224365234375,0.2313232421875
0.255126953125,0.23876953125
0.252685546875,0.234375
0.3251953125,0.256591796875
0.25048828125,0.2308349609375
0.2298583984375,0.2308349609375
0.2607421875,0.2257080078125
0.266845703125,0.2431640625
0.317138671875,0.238037109375
0.282470703125,0.22900390625
0.26416015625,0.231689453125
0.257080078125,0.236083984375
0.266845703125,0.23779296875
0.24951171875,0.23388671875
0.2218017578125,0.2498779296875
0.2471923828125,0.2332763671875
0.2568359375,0.23388671875
0.3046875,0.2415771484375
0.2362060546875,0.22998046875
0.292236328125,0.23486328125
0.24462890625,0.22900390625
0.273681640625,0.2373046875
0.244384765625,0.234130859375
0.3046875,0.228759765625
0.259765625,0.2283935546875
0.274658203125,0.234130859375
0.252197265625,0.232177734375
0.29296875,0.24072265625
0.288818359375,0.2335205078125
0.269287109375,0.232177734375
0.27294921875,0.23486328125
0.2724609375,0.2391357421875
0.251708984375,0.2379150390625
0.254150390625,0.2281494140625
0.27783203125,0.23095703125
0.306396484375,0.22412109375
0.27685546875,0.2296142578125
0.28955078125,0.2281494140625
0.306884765625,0.2344970703125
0.3046875,0.252197265625
0.2122802734375,0.2412109375
0.260986328125,0.230224609375
0.258056640625,0.2330322265625
0.300048828125,0.2384033203125
0.271240234375,0.23779296875
0.269287109375,0.253662109375
0.2724609375,0.242919921875
0.254150390625,0.230712890625
0.28466796875,0.2403564453125
0.3017578125,0.2410888671875
0.281982421875,0.2381591796875
0.2763671875,0.2381591796875
0.290283203125,0.2320556640625
0.29931640625,0.22998046875
0.221435546875,0.2265625
0.311279296875,0.2333984375
0.30322265625,0.2406005859375
0.263916015625,0.2423095703125
0.2587890625,0.23291015625
0.2822265625,0.239501953125
0.28369140625,0.22705078125
0.27001953125,0.2347412109375
0.2607421875,0.234619140625
0.286865234375,0.2281494140625
0.257080078125,0.238525390625
0.26904296875,0.23583984375
0.291748046875,0.2376708984375
0.215087890625,0.244384765625
0.263671875,0.234130859375
0.302001953125,0.232421875
0.316650390625,0.230712890625
0.273681640625,0.2274169921875
0.275146484375,0.226318359375
0.2958984375,0.231689453125
0.254638671875,0.2354736328125
0.306396484375,0.234619140625
0.2587890625,0.2283935546875
0.254150390625,0.234375
0.3125,0.2459716796875
0.285400390625,0.228271484375
0.314208984375,0.2264404296875
0.2481689453125,0.23193359375
0.2744140625,0.23095703125
0.286376953125,0.2293701171875
0.242919921875,0.2452392578125
0.2958984375,0.2318115234375
0.3134765625,0.2332763671875
0.270751953125,0.2298583984375
0.33056640625,0.2347412109375
0.27685546875,0.2330322265625
0.300537109375,0.2337646484375
0.263427734375,0.2366943359375
0.2364501953125,0.2349853515625
0.301025390625,0.226806640625
0.28955078125,0.232421875
0.270263671875,0.24609375
0.284423828125,0.2401123046875
0.28759765625,0.24072265625
0.1968994140625,0.24560546875
0.23779296875,0.2332763671875
0.36572265625,0.2296142578125
0.248046875,0.2236328125
0.26123046875,0.2388916015625
0.25830078125,0.2286376953125
0.24755859375,0.2308349609375
0.2822265625,0.2364501953125
0.251220703125,0.236083984375
0.272216796875,0.229248046875
0.258544921875,0.228759765625
0.250244140625,0.2308349609375
0.2371826171875,0.2437744140625
0.29150390625,0.242919921875
0.208740234375,0.237060546875
0.293212890625,0.2259521484375
0.2880859375,0.24755859375
0.293212890625,0.2366943359375
0.298828125,0.2381591796875
0.265869140625,0.2314453125
0.3271484375,0.2301025390625
0.27880859375,0.2359619140625
0.275146484375,0.2252197265625
0.2939453125,0.2408447265625
0.3173828125,0.2369384765625
0.208251953125,0.2432861328125
0.289306640625,0.2325439453125
0.304443359375,0.2259521484375
0.252197265625,0.2479248046875
0.279052734375,0.2342529296875
0.310546875,0.234375
0.311767578125,0.239501953125
0.215576171875,0.23681640625
0.2459716796875,0.23583984375
0.2471923828125,0.2425537109375
0.296630859375,0.2340087890625
0.294189453125,0.2384033203125
0.266845703125,0.2291259765625
0.267333984375,0.2376708984375
0.28515625,0.2265625
0.2496337890625,0.23779296875
0.306884765625,0.24169921875
0.31005859375,0.2333984375
0.1964111328125,0.238037109375
0.2607421875,0.234619140625
0.274658203125,0.228515625
0.257568359375,0.23974609375
0.271728515625,0.2366943359375
0.2763671875,0.2408447265625
0.2529296875,0.2362060546875
0.262939453125,0.2310791015625
0.29833984375,0.2421875
0.2919921875,0.23388671875
0.264404296875,0.2279052734375
0.315185546875,0.2298583984375
0.30615234375,0.2286376953125
0.235595703125,0.2293701171875
0.279052734375,0.2344970703125
0.25390625,0.232421875
0.2484130859375,0.236083984375
0.2435302734375,0.2281494140625
0.310546875,0.2298583984375
0.2353515625,0.2293701171875
0.33837890625,0.2283935546875
0.279296875,0.238525390625
0.28125,0.2320556640625
0.2357177734375,0.2354736328125
0.266357421875,0.244873046875
0.264404296875,0.2381591796875
0.259765625,0.2386474609375
0.305419921875,0.2340087890625
0.28076171875,0.259033203125
0.27197265625,0.228759765625
0.287353515625,0.2275390625
0.302734375,0.251708984375
0.2220458984375,0.2308349609375
0.2861328125,0.2305908203125
0.30517578125,0.234375
0.273193359375,0.2384033203125
0.29248046875,0.2392578125
0.2998046875,0.234375
0.305908203125,0.244384765625
0.2822265625,0.2391357421875
0.29443359375,0.23681640625
0.279296875,0.2362060546875
0.267578125,0.2225341796875
0.268798828125,0.22998046875
0.294677734375,0.2412109375
0.299560546875,0.234375
0.277587890625,0.22802734375
0.2236328125,0.2332763671875
0.26123046875,0.234375
0.28955078125,0.22119140625
0.257568359375,0.2318115234375
0.336669921875,0.239990234375
0.285888671875,0.2308349609375
0.312744140625,0.231689453125
0.2427978515625,0.229248046875
0.266845703125,0.2332763671875
0.276611328125,0.2344970703125
0.248291015625,0.230712890625
0.259033203125,0.240966796875
0.23828125,0.25048828125
0.30126953125,0.2362060546875
0.317138671875,0.235107421875
0.253662109375,0.2274169921875
0.32275390625,0.2279052734375
0.333740234375,0.23828125
0.30224609375,0.2308349609375
0.2724609375,0.2342529296875
0.260009765625,0.239501953125
0.23193359375,0.231201171875
0.27099609375,0.234375
0.295654296875,0.23193359375
0.28076171875,0.2294921875
0.265869140625,0.23681640625
0.2978515625,0.244384765625
0.266845703125,0.24609375
0.25830078125,0.2320556640625
0.2861328125,0.2420654296875
0.259033203125,0.236083984375
0.30810546875,0.2332763671875
0.245361328125,0.2266845703125
0.31103515625,0.2357177734375
0.2666015625,0.2318115234375
0.267822265625,0.23388671875
0.284423828125,0.23095703125
0.306396484375,0.225341796875
0.22802734375,0.234130859375
0.2890625,0.2388916015625
0.264404296875,0.2388916015625
0.28955078125,0.2330322265625
0.31005859375,0.2403564453125
0.274658203125,0.229736328125
0.272705078125,0.2333984375
0.268310546875,0.2393798828125
0.2880859375,0.2288818359375
0.292724609375,0.232666015625
0.302978515625,0.234375
0.31298828125,0.2451171875
0.302001953125,0.2279052734375
0.249267578125,0.232666015625
0.29052734375,0.2364501953125
0.3076171875,0.240234375
0.256103515625,0.24169921875
0.308349609375,0.22705078125
0.2171630859375,0.2288818359375
0.2371826171875,0.235595703125
0.3125,0.2354736328125
0.259765625,0.22998046875
0.297119140625,0.23583984375
0.289306640625,0.2276611328125
0.27734375,0.23583984375
0.286376953125,0.22900390625
0.292236328125,0.2359619140625
0.24658203125,0.2291259765625
0.27099609375,0.24755859375
0.300048828125,0.23095703125
0.2193603515625,0.2347412109375
0.2392578125,0.2366943359375
0.2462158203125,0.2410888671875
0.27099609375,0.228759765625
0.307861328125,0.23779296875
0.271484375,0.22802734375
0.289306640625,0.2410888671875
0.27197265625,0.23876953125
0.24072265625,0.23291015625
0.286865234375,0.2257080078125
0.28076171875,0.2364501953125
0.310546875,0.2294921875
0.275634765625,0.23193359375
0.278076171875,0.2347412109375
0.26171875,0.22998046875
0.283447265625,0.23388671875
0.259033203125,0.2379150390625
0.282958984375,0.230224609375
0.2333984375,0.2373046875
0.2861328125,0.228759765625
0.253173828125,0.23828125
0.2435302734375,0.236572265625
0.23095703125,0.232177734375
0.258056640625,0.2384033203125
0.297607421875,0.232421875
0.21435546875,0.2305908203125
0.263916015625,0.2393798828125
0.303466796875,0.2293701171875
0.293212890625,0.2327880859375
0.296875,0.238525390625
0.261962890625,0.237548828125
0.297607421875,0.23046875
0.29296875,0.2330322265625
0.29541015625,0.241455078125
0.287841796875,0.2276611328125
0.19873046875,0.2308349609375
0.327880859375,0.23095703125
0.2998046875,0.2353515625
0.2509765625,0.2357177734375
0.263916015625,0.232421875
0.275146484375,0.2279052734375
0.2685546875,0.236328125
0.2491455078125,0.23193359375
0.254638671875,0.2445068359375
0.289794921875,0.243896484375
0.28369140625,0.225341796875
0.300048828125,0.22998046875
0.26513671875,0.2548828125
0.270751953125,0.2286376953125
0.2467041015625,0.2340087890625
0.275146484375,0.2509765625
0.289794921875,0.236572265625
0.252685546875,0.2315673828125
0.2705078125,0.2322998046875
0.272705078125,0.2265625
0.313720703125,0.2371826171875
0.251220703125,0.23486328125
0.296142578125,0.23486328125
0.27294921875,0.23779296875
0.263671875,0.22802734375
0.33056640625,0.22705078125
0.2705078125,0.22705078125
0.283447265625,0.2509765625
0.264892578125,0.231201171875
0.3173828125,0.230712890625
0.26171875,0.2274169921875
0.2083740234375,0.2320556640625
0.27783203125,0.24658203125
0.287841796875,0.240234375
0.26611328125,0.2320556640625
0.28857421875,0.2340087890625
0.357666015625,0.2333984375
0.304443359375,0.2442626953125
0.26025390625,0.23779296875
0.26318359375,0.224609375
0.2227783203125,0.2398681640625
0.278076171875,0.226806640625
0.2958984375,0.234375
0.306640625,0.2393798828125
0.230224609375,0.2352294921875
0.30712890625,0.2449951171875
0.285400390625,0.22802734375
0.301025390625,0.2344970703125
0.3173828125,0.228271484375
0.294921875,0.2293701171875
0.321533203125,0.232177734375
0.30517578125,0.2318115234375
0.30224609375,0.2469482421875
0.281982421875,0.238525390625
0.27001953125,0.2313232421875
0.232666015625,0.2342529296875
0.251708984375,0.244140625
0.2890625,0.226806640625
0.313720703125,0.237548828125
0.2607421875,0.2266845703125
0.263916015625,0.2335205078125
0.2744140625,0.2291259765625
0.278076171875,0.2347412109375
0.2489013671875,0.23974609375
0.273681640625,0.235595703125
0.2841796875,0.2279052734375
0.25634765625,0.232421875
0.2919921875,0.2325439453125
0.28564453125,0.2281494140625
0.27490234375,0.2344970703125
0.28369140625,0.2352294921875
0.269287109375,0.23828125
0.260498046875,0.23974609375
0.255615234375,0.2415771484375
0.2420654296875,0.2291259765625
0.258056640625,0.235595703125
0.31396484375,0.2298583984375
0.276123046875,0.2305908203125
0.268798828125,0.235107421875
0.26806640625,0.226806640625
0.3779296875,0.2294921875
0.2086181640625,0.228759765625
0.28955078125,0.226318359375
0.264404296875,0.2288818359375
0.2408447265625,0.227783203125
0.245361328125,0.231201171875
0.240478515625,0.2357177734375
0.2396240234375,0.2320556640625
0.299072265625,0.253662109375
0.340087890625,0.23046875
0.306884765625,0.2303466796875
0.2333984375,0.231201171875
0.307861328125,0.2340087890625
0.2476806640625,0.2401123046875
0.21044921875,0.2366943359375
0.306640625,0.232666015625
0.29345703125,0.2420654296875
0.248291015625,0.237060546875
0.259765625,0.2320556640625
0.27392578125,0.229248046875
0.23583984375,0.2398681640625
0.25830078125,0.2344970703125
0.3125,0.232177734375
0.2392578125,0.237548828125
0.3095703125,0.232421875
0.29345703125,0.2388916015625
0.21923828125,0.2305908203125
0.2763671875,0.238037109375
0.24951171875,0.23388671875
0.2744140625,0.2396240234375
0.30859375,0.2374267578125
0.3037109375,0.224853515625
0.2279052734375,0.2381591796875
0.237548828125,0.2322998046875
0.352783203125,0.233642578125
0.253173828125,0.2423095703125
0.297607421875,0.232421875
0.2783203125,0.23095703125
0.2783203125,0.2314453125
0.28515625,0.23583984375
0.25146484375,0.2486572265625
0.28759765625,0.2303466796875
0.273681640625,0.236328125
0.2978515625,0.24072265625
0.281494140625,0.2386474609375
0.328857421875,0.2391357421875
0.250244140625,0.235595703125
0.321533203125,0.2357177734375
0.2578125,0.230712890625
0.24462890625,0.229248046875
0.1995849609375,0.2425537109375
0.236083984375,0.244873046875
0.2646484375,0.2274169921875
0.27587890625,0.23046875
0.3046875,0.2310791015625
0.28173828125,0.2386474609375
0.336181640625,0.239501953125
0.2900390625,0.2303466796875
0.2763671875,0.2431640625
0.236083984375,0.2330322265625
0.2449951171875,0.239013671875
0.278564453125,0.238525390625
0.295654296875,0.244384765625
0.283203125,0.231689453125
0.286865234375,0.2376708984375
0.311767578125,0.2398681640625
0.29345703125,0.256591796875
0.307373046875,0.2266845703125
0.304443359375,0.234375
0.289306640625,0.2330322265625
0.3212890625,0.2364501953125
0.217529296875,0.241943359375
0.257568359375,0.2509765625
0.250732421875,0.2374267578125
0.2744140625,0.2335205078125
0.2568359375,0.244873046875
0.288330078125,0.2369384765625
0.2705078125,0.2249755859375
0.271240234375,0.2373046875
0.3369140625,0.2301025390625
0.292724609375,0.227783203125
0.2401123046875,0.2274169921875
0.25634765625,0.237060546875
0.2587890625,0.23046875
0.2398681640625,0.24462890625
0.26416015625,0.235595703125
0.284423828125,0.239013671875
0.2626953125,0.2392578125
0.274169921875,0.237060546875
0.266845703125,0.22900390625
0.300048828125,0.238037109375
0.34228515625,0.2335205078125
0.30908203125,0.235595703125
0.265869140625,0.236572265625
0.266845703125,0.2279052734375
0.2958984375,0.2374267578125
0.27197265625,0.22216796875
0.2166748046875,0.24462890625
0.27001953125,0.24169921875
0.287841796875,0.237060546875
0.244140625,0.2398681640625
0.281982421875,0.2308349609375
0.2249755859375,0.242919921875
0.29931640625,0.2353515625
0.29248046875,0.2279052734375
0.270263671875,0.2408447265625
0.3046875,0.232666015625
0.273193359375,0.2281494140625
0.2705078125,0.23291015625
0.231689453125,0.227294921875
0.264892578125,0.2335205078125
0.262939453125,0.2315673828125
0.309326171875,0.2364501953125
0.26220703125,0.2301025390625
0.257568359375,0.236328125
0.303466796875,0.227783203125
0.2431640625,0.23193359375
0.266357421875,0.2369384765625
0.30810546875,0.2392578125
0.2861328125,0.24169921875
0.322509765625,0.2318115234375
0.2421875,0.2374267578125
0.24560546875,0.2425537109375
0.30810546875,0.23193359375
0.293212890625,0.2305908203125
0.28662109375,0.2337646484375
0.2900390625,0.22900390625
0.313720703125,0.232421875
0.282470703125,0.2437744140625
0.220458984375,0.2352294921875
0.30419921875,0.2357177734375
0.27490234375,0.2337646484375
0.290283203125,0.22509765625
0.2958984375,0.23291015625
0.283935546875,0.231201171875
0.28271484375,0.233154296875
0.2607421875,0.2401123046875
0.256591796875,0.2322998046875
0.298583984375,0.236083984375
0.287109375,0.2271728515625
0.2587890625,0.2408447265625
0.279541015625,0.234375
0.30078125,0.227294921875
0.255859375,0.2296142578125
0.27783203125,0.2354736328125
0.261962890625,0.2371826171875
0.2427978515625,0.2247314453125
0.279541015625,0.2274169921875
0.24853515625,0.2393798828125
0.241455078125,0.2464599609375
0.302490234375,0.2347412109375
0.302734375,0.240478515625
0.2440185546875,0.237548828125
0.296875,0.2303466796875
0.3125,0.236572265625
0.228515625,0.239501953125
0.2496337890625,0.2357177734375
0.267333984375,0.2391357421875
0.256103515625,0.2410888671875
0.2744140625,0.23095703125
0.2452392578125,0.2291259765625
0.277099609375,0.23779296875
0.227783203125,0.2315673828125
0.2958984375,0.2301025390625
0.281982421875,0.230712890625
0.255859375,0.2291259765625
0.27783203125,0.229248046875
0.26220703125,0.230224609375
0.29931640625,0.23193359375
0.29443359375,0.2308349609375
0.317138671875,0.2305908203125
0.27685546875,0.2286376953125
0.25537109375,0.2403564453125
0.305908203125,0.234619140625
0.255859375,0.233642578125
0.2362060546875,0.2386474609375
0.2880859375,0.2276611328125
0.284912109375,0.23681640625
0.246337890625,0.2303466796875
0.2529296875,0.2337646484375
0.222900390625,0.240966796875
0.2239990234375,0.2342529296875
0.260986328125,0.229248046875
0.252685546875,0.235107421875
0.28466796875,0.22900390625
0.302978515625,0.2437744140625
0.302490234375,0.239013671875
0.250732421875,0.231689453125
0.262939453125,0.2325439453125
0.276123046875,0.23974609375
0.306640625,0.2342529296875
0.28125,0.23681640625
0.2276611328125,0.228759765625
0.2342529296875,0.2391357421875
0.280029296875,0.2381591796875
0.2783203125,0.2274169921875
0.296630859375,0.231689453125
0.276123046875,0.237060546875
0.289306640625,0.2232666015625
0.264404296875,0.234130859375
0.304443359375,0.2357177734375
0.328125,0.238525390625
0.306396484375,0.2286376953125
0.2230224609375,0.232177734375
0.28466796875,0.23828125
0.281982421875,0.2459716796875
0.255126953125,0.2320556640625
0.2744140625,0.229736328125
0.2230224609375,0.2281494140625
0.285888671875,0.2335205078125
0.214599609375,0.2337646484375
0.2227783203125,0.2335205078125
0.259033203125,0.2332763671875
0.296142578125,0.242919921875
0.29931640625,0.2344970703125
0.2484130859375,0.2388916015625
0.265625,0.23095703125
0.280029296875,0.232421875
0.3037109375,0.2281494140625
0.252685546875,0.2467041015625
0.269775390625,0.2349853515625
0.252685546875,0.235107421875
0.317626953125,0.2408447265625
0.271240234375,0.2437744140625
0.308349609375,0.240234375
0.241943359375,0.232666015625
0.2342529296875,0.2344970703125
0.268798828125,0.2286376953125
0.234130859375,0.226806640625
0.26513671875,0.25146484375
0.3125,0.2301025390625
0.30078125,0.23046875
0.27587890625,0.23583984375
0.2763671875,0.24169921875
0.27978515625,0.228759765625
0.270263671875,0.250244140625
0.286376953125,0.236328125
0.25341796875,0.2415771484375
0.21533203125,0.224365234375
0.281982421875,0.2333984375
0.2239990234375,0.24072265625
0.23876953125,0.23046875
0.25830078125,0.238037109375
0.26220703125,0.233154296875
0.25341796875,0.2412109375
0.276611328125,0.2310791015625
0.302001953125,0.2333984375
0.268310546875,0.2259521484375
0.2939453125,0.231201171875
0.2626953125,0.2410888671875
0.28271484375,0.2353515625
0.275146484375,0.2235107421875
0.3037109375,0.238525390625
0.282470703125,0.2347412109375
0.253173828125,0.23291015625
0.2802734375,0.2362060546875
0.28759765625,0.235107421875
0.25830078125,0.2269287109375
0.27734375,0.22705078125
0.273681640625,0.22412109375
0.2366943359375,0.2332763671875
0.315185546875,0.240478515625
0.283203125,0.2392578125
0.29150390625,0.2464599609375
0.271484375,0.2396240234375
0.288330078125,0.2335205078125
0.2476806640625,0.23046875
0.29541015625,0.243896484375
0.300048828125,0.23388671875
0.2763671875,0.23291015625
0.277587890625,0.22998046875
0.291015625,0.227783203125
0.303466796875,0.2406005859375
0.256103515625,0.2362060546875
0.30224609375,0.23681640625
0.29345703125,0.2467041015625
0.27685546875,0.229248046875
0.31201171875,0.2325439453125
0.251953125,0.2315673828125
0.277099609375,0.2364501953125
0.321533203125,0.23779296875
0.23779296875,0.242431640625
0.1837158203125,0.240478515625
0.316162109375,0.2357177734375
0.2666015625,0.2374267578125
0.2440185546875,0.23681640625
0.2802734375,0.2330322265625
0.27294921875,0.234619140625
0.250732421875,0.2392578125
0.271728515625,0.22802734375
0.283935546875,0.240234375
0.280029296875,0.2332763671875
0.254638671875,0.23828125
0.259521484375,0.2288818359375
0.239013671875,0.2373046875
0.232177734375,0.233642578125
0.29736328125,0.2451171875
0.31396484375,0.230712890625
0.265869140625,0.2318115234375
0.26220703125,0.2357177734375
0.288330078125,0.24169921875
0.271728515625,0.23388671875
0.297119140625,0.23095703125
0.2451171875,0.2286376953125
0.226318359375,0.2486572265625
0.235595703125,0.240234375
0.254638671875,0.2449951171875
0.31201171875,0.2496337890625
0.271240234375,0.2340087890625
0.26025390625,0.2369384765625
0.267578125,0.23583984375
0.268310546875,0.2332763671875
0.27978515625,0.238525390625
0.306884765625,0.2305908203125
0.262451171875,0.2288818359375
0.271240234375,0.2310791015625
0.276611328125,0.22705078125
0.29296875,0.23291015625
0.269775390625,0.24365234375
0.2491455078125,0.2357177734375
0.262451171875,0.222412109375
0.28515625,0.22900390625
0.285888671875,0.2288818359375
0.280517578125,0.2266845703125
0.2435302734375,0.2279052734375
0.264892578125,0.236328125
0.236572265625,0.235595703125
0.26123046875,0.2327880859375
0.23583984375,0.2420654296875
0.32177734375,0.2357177734375
0.3046875,0.2369384765625
0.27978515625,0.235107421875
0.272705078125,0.2398681640625
0.336669921875,0.2421875
0.304931640625,0.2392578125
0.265625,0.2308349609375
0.258056640625,0.2320556640625
0.29931640625,0.2410888671875
0.322021484375,0.2413330078125
0.276611328125,0.236328125
0.274658203125,0.2459716796875
0.269287109375,0.225341796875
0.25732421875,0.229248046875
0.272705078125,0.23681640625
0.2347412109375,0.2315673828125
0.22509765625,0.2374267578125
0.325439453125,0.2264404296875
0.31689453125,0.2373046875
0.27197265625,0.2410888671875
0.25,0.2447509765625
0.23681640625,0.228759765625
0.322265625,0.2308349609375
0.236083984375,0.23486328125
0.301513671875,0.2332763671875
0.2861328125,0.2369384765625
0.27294921875,0.237548828125
0.2440185546875,0.2283935546875
0.27490234375,0.228759765625
0.23193359375,0.237060546875
0.214599609375,0.22802734375
0.283447265625,0.2381591796875
0.283203125,0.23291015625
0.253173828125,0.2332763671875
0.286865234375,0.22509765625
0.269287109375,0.2396240234375
0.26953125,0.23291015625
0.25341796875,0.233642578125
0.2880859375,0.235107421875
0.2646484375,0.2430419921875
0.312744140625,0.2430419921875
0.293701171875,0.236328125
0.271728515625,0.2357177734375
0.3056640625,0.2252197265625
0.279296875,0.2427978515625
0.2252197265625,0.2335205078125
0.296142578125,0.229736328125
0.28662109375,0.2301025390625
0.28564453125,0.2384033203125
0.263427734375,0.23486328125
0.256591796875,0.230712890625
0.2724609375,0.2442626953125
0.239013671875,0.2257080078125
0.248779296875,0.2293701171875
0.2044677734375,0.2362060546875
0.2464599609375,0.231689453125
0.265380859375,0.242431640625
0.252685546875,0.230224609375
0.280029296875,0.241455078125
0.28662109375,0.2271728515625
0.265380859375,0.2283935546875
0.26416015625,0.239990234375
0.252197265625,0.2313232421875
0.281982421875,0.243896484375
0.2705078125,0.2366943359375
0.292236328125,0.2269287109375
0.268798828125,0.2354736328125
0.269287109375,0.227294921875
0.259521484375,0.241943359375
0.299560546875,0.2275390625
0.30322265625,0.242431640625
0.303466796875,0.2230224609375
0.2607421875,0.230712890625
0.264892578125,0.2391357421875
0.275146484375,0.232421875
0.2939453125,0.235107421875
0.28125,0.24072265625
0.2607421875,0.2392578125
0.279296875,0.227783203125
0.31298828125,0.226806640625
0.29541015625,0.236328125
0.306640625,0.2293701171875
0.2415771484375,0.236328125
0.295654296875,0.2254638671875
0.28173828125,0.2318115234375
0.299072265625,0.232666015625
0.25830078125,0.227783203125
0.291748046875,0.2310791015625
0.275634765625,0.230224609375
0.29296875,0.228271484375
0.2469482421875,0.241943359375
0.264892578125,0.2374267578125
0.312255859375,0.2327880859375
0.29296875,0.228515625
0.25830078125,0.2314453125
0.297119140625,0.22705078125
0.253173828125,0.22705078125
0.239013671875,0.2310791015625
0.325439453125,0.2354736328125
0.228759765625,0.239013671875
0.24169921875,0.23583984375
0.270751953125,0.2362060546875
0.260009765625,0.228759765625
0.25048828125,0.2418212890625
0.29443359375,0.235107421875
0.255615234375,0.2325439453125
0.267822265625,0.2388916015625
0.272216796875,0.2344970703125
0.260986328125,0.2366943359375
0.274169921875,0.2381591796875
0.250732421875,0.23583984375
0.31396484375,0.2291259765625
0.2451171875,0.230224609375
0.244873046875,0.2310791015625
0.306884765625,0.24267578125
0.30126953125,0.2354736328125
0.298583984375,0.240234375
0.30126953125,0.236572265625
0.283447265625,0.2352294921875
0.254150390625,0.2322998046875
0.250732421875,0.2381591796875
0.27734375,0.2291259765625
0.258056640625,0.234375
0.318115234375,0.2430419921875
0.2841796875,0.2398681640625
0.298095703125,0.23388671875
0.2314453125,0.2337646484375
0.257568359375,0.23779296875
0.2347412109375,0.2369384765625
0.2413330078125,0.241943359375
0.271484375,0.2353515625
0.275634765625,0.2427978515625
0.283447265625,0.2313232421875
0.2529296875,0.228759765625
0.256591796875,0.2291259765625
0.30859375,0.2327880859375
0.301513671875,0.2314453125
0.33447265625,0.2398681640625
0.27734375,0.2349853515625
0.295654296875,0.2314453125
0.27734375,0.2393798828125
0.2880859375,0.2398681640625
0.2489013671875,0.23291015625
0.29052734375,0.2420654296875
0.252197265625,0.2305908203125
0.29052734375,0.2266845703125
0.26806640625,0.257080078125
0.242919921875,0.2362060546875
0.25341796875,0.229736328125
0.281982421875,0.238525390625
0.273681640625,0.236083984375
0.29296875,0.241455078125
0.23828125,0.2320556640625
0.2152099609375,0.2442626953125
0.2158203125,0.2252197265625
0.2255859375,0.229248046875
0.299072265625,0.227294921875
0.277587890625,0.2347412109375
0.27490234375,0.2386474609375
0.238037109375,0.23779296875
0.345703125,0.2275390625
0.277587890625,0.234375
0.28466796875,0.226806640625
0.253173828125,0.249755859375
0.263916015625,0.2266845703125
0.2454833984375,0.232177734375
0.2264404296875,0.2330322265625
0.2861328125,0.2349853515625
0.279296875,0.22998046875
0.2646484375,0.239013671875
0.2724609375,0.2225341796875
0.286865234375,0.239501953125
0.2396240234375,0.2386474609375
0.321044921875,0.2286376953125
0.270263671875,0.232177734375
0.284912109375,0.2283935546875
0.29296875,0.2259521484375
0.260009765625,0.2305908203125
0.2958984375,0.2353515625
0.3173828125,0.240234375
0.2401123046875,0.236572265625
0.2724609375,0.235595703125
0.30126953125,0.2264404296875
0.305908203125,0.240478515625
0.265869140625,0.2408447265625
0.261962890625,0.2320556640625
0.280029296875,0.2410888671875
0.28759765625,0.2352294921875
0.31689453125,0.2354736328125
0.2666015625,0.2335205078125
0.2384033203125,0.2357177734375
0.276123046875,0.2318115234375
0.283935546875,0.2392578125
0.26025390625,0.2452392578125
0.300537109375,0.2391357421875
0.2822265625,0.234375
0.25146484375,0.2283935546875
0.2763671875,0.2401123046875
0.278076171875,0.2283935546875
0.2420654296875,0.2325439453125
0.286865234375,0.22900390625
0.256591796875,0.2357177734375
0.26611328125,0.2333984375
0.2156982421875,0.232421875
0.27587890625,0.2337646484375
0.2275390625,0.2337646484375
0.24951171875,0.24462890625
0.271484375,0.2322998046875
0.237060546875,0.243896484375
0.269287109375,0.24267578125
0.268310546875,0.2352294921875
0.28369140625,0.2418212890625
0.2315673828125,0.238037109375
0.269775390625,0.239990234375
0.289306640625,0.2298583984375
0.305908203125,0.23583984375
0.266357421875,0.243896484375
0.302001953125,0.236083984375
0.322509765625,0.23291015625
0.2587890625,0.234619140625
0.241943359375,0.2449951171875
0.268310546875,0.234375
0.25048828125,0.2313232421875
0.295654296875,0.2281494140625
0.2366943359375,0.240234375
0.2384033203125,0.2388916015625
0.21826171875,0.22509765625
0.31787109375,0.24169921875
0.2880859375,0.236328125
0.2313232421875,0.23095703125
0.304443359375,0.2384033203125
0.2568359375,0.260498046875
0.318359375,0.23828125
0.314208984375,0.2257080078125
0.271728515625,0.2308349609375
0.26171875,0.239990234375
0.25732421875,0.2425537109375
0.294189453125,0.2415771484375
0.2880859375,0.2261962890625
0.2412109375,0.2259521484375
0.281982421875,0.2403564453125
0.242919921875,0.224853515625
0.259521484375,0.2310791015625
0.23388671875,0.2308349609375
0.271728515625,0.234619140625
0.26611328125,0.2392578125
0.262451171875,0.2301025390625
0.274658203125,0.2249755859375
0.29296875,0.23291015625
0.294189453125,0.233154296875
0.26416015625,0.2335205078125
0.274658203125,0.2381591796875
0.27734375,0.2333984375
0.243896484375,0.2308349609375
0.267822265625,0.2337646484375
0.24658203125,0.23388671875
0.2646484375,0.23486328125
0.275634765625,0.241455078125
0.321533203125,0.23779296875
0.276123046875,0.2471923828125
0.251708984375,0.2384033203125
0.33740234375,0.2305908203125
0.31494140625,0.241943359375
0.291748046875,0.232177734375
0.318359375,0.2408447265625
0.283447265625,0.233154296875
0.2568359375,0.225830078125
0.32177734375,0.2335205078125
0.25634765625,0.2332763671875
0.248291015625,0.2298583984375
0.2186279296875,0.2392578125
0.284423828125,0.2408447265625
0.25048828125,0.2293701171875
0.2529296875,0.2454833984375
0.255859375,0.245849609375
0.280517578125,0.236328125
0.29541015625,0.23486328125
0.326416015625,0.221435546875
0.261474609375,0.2342529296875
0.22314453125,0.237060546875
0.2271728515625,0.230712890625
0.301513671875,0.2431640625
0.28076171875,0.234619140625
0.28759765625,0.2376708984375
0.2978515625,0.2335205078125
0.259521484375,0.2276611328125
0.32568359375,0.2490234375
0.287353515625,0.242431640625
0.306884765625,0.24462890625
0.271484375,0.23583984375
0.256103515625,0.2308349609375
0.27099609375,0.23974609375
0.25830078125,0.2391357421875
0.261962890625,0.247802734375
0.283203125,0.2366943359375
0.256591796875,0.240478515625
0.281005859375,0.2301025390625
0.2459716796875,0.2340087890625
0.261474609375,0.2305908203125
0.27587890625,0.237060546875
0.28662109375,0.23681640625
0.2401123046875,0.2421875
0.287841796875,0.23486328125
0.2490234375,0.2412109375
0.29345703125,0.2484130859375
0.275146484375,0.2373046875
0.26220703125,0.238525390625
0.25244140625,0.2332763671875
0.299072265625,0.23974609375
0.32421875,0.232666015625
0.308837890625,0.2318115234375
0.302734375,0.23974609375
0.2388916015625,0.236083984375
0.274658203125,0.234130859375
0.222900390625,0.22607421875
0.27978515625,0.238525390625
0.2403564453125,0.229736328125
0.279296875,0.232666015625
0.260986328125,0.2330322265625
0.275634765625,0.234619140625
0.26220703125,0.2430419921875
0.322998046875,0.2373046875
0.324951171875,0.2349853515625
0.2724609375,0.229248046875
0.256103515625,0.228515625
0.301025390625,0.2396240234375
0.240966796875,0.2303466796875
0.248046875,0.2333984375
0.280517578125,0.239501953125
0.269775390625,0.2318115234375
0.28173828125,0.236328125
0.2457275390625,0.24755859375
0.286865234375,0.233642578125
0.28564453125,0.231689453125
0.267333984375,0.2352294921875
0.266357421875,0.2308349609375
0.263916015625,0.2288818359375
0.280029296875,0.23876953125
0.260986328125,0.2364501953125
0.30517578125,0.2447509765625
0.2452392578125,0.2349853515625
0.278076171875,0.2379150390625
0.29296875,0.2357177734375
0.344482421875,0.238525390625
0.288818359375,0.23876953125
0.2724609375,0.228271484375
0.271484375,0.2401123046875
0.286865234375,0.23291015625
0.269775390625,0.2281494140625
0.280517578125,0.2271728515625
0.284423828125,0.2330322265625
0.2496337890625,0.2264404296875
0.2413330078125,0.227294921875
0.23388671875,0.2314453125
0.3046875,0.2381591796875
0.250732421875,0.2269287109375
0.2841796875,0.237060546875
0.2215576171875,0.2462158203125
0.2386474609375,0.2308349609375
0.222412109375,0.2337646484375
0.315185546875,0.234375
0.265869140625,0.2340087890625
0.281005859375,0.2340087890625
0.250244140625,0.2288818359375
0.333984375,0.24755859375
0.2459716796875,0.2283935546875
0.3076171875,0.2283935546875
0.2578125,0.2269287109375
0.284912109375,0.244140625
0.250244140625,0.2376708984375
0.2283935546875,0.2344970703125
0.312255859375,0.2398681640625
0.2371826171875,0.23095703125
0.2447509765625,0.237060546875
0.281005859375,0.238037109375
0.31787109375,0.224365234375
0.276123046875,0.2281494140625
0.241455078125,0.2296142578125
0.264892578125,0.2413330078125
0.306396484375,0.2315673828125
0.24169921875,0.2342529296875
0.277587890625,0.2296142578125
0.279052734375,0.244384765625
0.277587890625,0.24169921875
0.25634765625,0.2344970703125
0.29541015625,0.2435302734375
0.302490234375,0.2452392578125
0.2578125,0.23486328125
0.243408203125,0.239990234375
0.337890625,0.233154296875
0.26416015625,0.2470703125
0.3330078125,0.2298583984375
0.259033203125,0.2403564453125
0.3046875,0.2315673828125
0.294677734375,0.23193359375
0.274169921875,0.2447509765625
0.290771484375,0.2301025390625
0.2261962890625,0.2236328125
0.25732421875,0.2269287109375
0.239013671875,0.228759765625
0.28271484375,0.234130859375
0.287353515625,0.2401123046875
0.30859375,0.2349853515625
0.2626953125,0.2318115234375
0.28466796875,0.2447509765625
0.32177734375,0.234375
0.297607421875,0.23779296875
0.2401123046875,0.231201171875
0.27392578125,0.2330322265625
0.286376953125,0.2286376953125
0.2425537109375,0.2476806640625
0.308349609375,0.24560546875
0.282470703125,0.2353515625
0.292724609375,0.2322998046875
0.267822265625,0.2369384765625
0.2763671875,0.236572265625
0.2244873046875,0.2347412109375
0.298095703125,0.230224609375
0.27685546875,0.234375
0.333251953125,0.2294921875
0.26220703125,0.228759765625
0.292236328125,0.2320556640625
0.27490234375,0.2303466796875
0.283447265625,0.234130859375
0.2305908203125,0.2421875
0.2412109375,0.234619140625
0.309814453125,0.2335205078125
0.292236328125,0.242919921875
0.2442626953125,0.231201171875
0.2337646484375,0.2305908203125
0.2373046875,0.2392578125
0.31689453125,0.229736328125
0.294189453125,0.234130859375
0.27392578125,0.2320556640625
0.332763671875,0.24169921875
0.2489013671875,0.2271728515625
0.288330078125,0.2384033203125
0.289794921875,0.234619140625
0.275634765625,0.2347412109375
0.2366943359375,0.2266845703125
0.25830078125,0.2301025390625
0.263427734375,0.2249755859375
0.303955078125,0.2293701171875
0.310791015625,0.2451171875
0.27587890625,0.2357177734375
0.259033203125,0.235107421875
0.2705078125,0.233154296875
0.2391357421875,0.2369384765625
0.302001953125,0.2298583984375
0.317626953125,0.2344970703125
0.2783203125,0.2327880859375
0.3046875,0.2359619140625
0.2403564453125,0.2322998046875
0.309814453125,0.2342529296875
0.293212890625,0.2366943359375
0.227294921875,0.22900390625
0.260009765625,0.2298583984375
0.2705078125,0.228759765625
0.267822265625,0.239501953125
0.33056640625,0.2314453125
0.284912109375,0.220703125
0.263671875,0.2373046875
0.260986328125,0.2247314453125
0.28076171875,0.255126953125
0.2431640625,0.2330322265625
0.2281494140625,0.240966796875
0.28515625,0.2421875
0.303466796875,0.243408203125
0.224609375,0.2352294921875
0.268310546875,0.2379150390625
0.254150390625,0.226806640625
0.268310546875,0.2342529296875
0.26025390625,0.2314453125
0.31494140625,0.236083984375
0.257568359375,0.232666015625
0.297607421875,0.2359619140625
0.261474609375,0.2396240234375
0.350830078125,0.2366943359375
0.259521484375,0.2430419921875
0.306640625,0.2373046875
0.27197265625,0.2291259765625
0.256103515625,0.2344970703125
0.2451171875,0.2386474609375
0.30322265625,0.23583984375
0.299560546875,0.2388916015625
0.2802734375,0.23583984375
0.315185546875,0.2398681640625
0.316650390625,0.2288818359375
0.265869140625,0.2452392578125
0.2364501953125,0.2305908203125
0.28369140625,0.22119140625
0.2509765625,0.238525390625
0.248046875,0.232421875
0.231689453125,0.23779296875
0.345458984375,0.2264404296875
0.263671875,0.2423095703125
0.2978515625,0.2353515625
0.225830078125,0.2403564453125
0.285400390625,0.2369384765625
0.246337890625,0.2264404296875
0.2467041015625,0.2244873046875
0.30810546875,0.2288818359375
0.29638671875,0.2393798828125
0.2164306640625,0.2296142578125
0.320068359375,0.23388671875
0.250732421875,0.23681640625
0.296630859375,0.232421875
0.2861328125,0.2431640625
0.290283203125,0.2349853515625
0.2327880859375,0.2296142578125
0.279052734375,0.23876953125
0.265380859375,0.248291015625
0.310546875,0.2357177734375
0.2490234375,0.2384033203125
0.27587890625,0.2325439453125
0.24658203125,0.25048828125
0.2763671875,0.23974609375
0.30908203125,0.2330322265625
0.267578125,0.2568359375
0.29638671875,0.246826171875
0.29345703125,0.236083984375
0.316162109375,0.2392578125
0.329833984375,0.2354736328125
0.302001953125,0.2490234375
0.2705078125,0.22998046875
0.27685546875,0.2320556640625
0.283203125,0.237060546875
0.252197265625,0.239013671875
0.2841796875,0.2462158203125
0.29296875,0.241943359375
0.284912109375,0.2279052734375
0.285888671875,0.238037109375
0.296142578125,0.2318115234375
0.255615234375,0.2335205078125
0.258544921875,0.232666015625
0.26806640625,0.2279052734375
0.248291015625,0.23388671875
0.259521484375,0.2373046875
0.2685546875,0.242431640625
0.284423828125,0.2294921875
0.30078125,0.234375
0.2998046875,0.2291259765625
0.276611328125,0.2301025390625
0.2626953125,0.2354736328125
0.243896484375,0.2327880859375
0.22509765625,0.2362060546875
0.306396484375,0.2432861328125
0.2276611328125,0.2255859375
0.2222900390625,0.2452392578125
0.317138671875,0.23193359375
0.21728515625,0.2257080078125
0.27880859375,0.22998046875
0.2802734375,0.236572265625
0.2445068359375,0.2286376953125
0.256591796875,0.23388671875
0.30126953125,0.236572265625
0.30078125,0.2364501953125
0.325927734375,0.2293701171875
0.253662109375,0.22509765625
0.302978515625,0.2364501953125
0.24609375,0.232421875
0.2431640625,0.2359619140625
0.298583984375,0.2298583984375
0.281005859375,0.2470703125
0.2763671875,0.232666015625
0.25341796875,0.2291259765625
0.281982421875,0.2386474609375
0.29052734375,0.2344970703125
0.303466796875,0.2369384765625
0.2607421875,0.236572265625
0.2447509765625,0.24072265625
0.3037109375,0.2352294921875
0.25146484375,0.24560546875
0.273193359375,0.2337646484375
0.267333984375,0.2418212890625
0.331787109375,0.230224609375
0.271240234375,0.23779296875
0.290283203125,0.2529296875
0.250732421875,0.2406005859375
0.23388671875,0.234619140625
0.2391357421875,0.2403564453125
0.28076171875,0.24755859375
0.308349609375,0.231689453125
0.276123046875,0.22705078125
0.2529296875,0.2369384765625
0.27294921875,0.222900390625
0.2315673828125,0.2410888671875
0.28173828125,0.23291015625
0.2822265625,0.232666015625
0.277099609375,0.2496337890625
0.25927734375,0.2286376953125
0.31787109375,0.225830078125
0.294189453125,0.2420654296875
0.258056640625,0.227783203125
0.251220703125,0.23779296875
0.302490234375,0.23876953125
0.272705078125,0.229736328125
0.286865234375,0.226806640625
0.2919921875,0.2509765625
0.3359375,0.2333984375
0.300537109375,0.2401123046875
0.27197265625,0.2330322265625
0.267822265625,0.2457275390625
0.315185546875,0.2314453125
0.28515625,0.2408447265625
0.252685546875,0.2352294921875
0.287353515625,0.2303466796875
0.335205078125,0.2342529296875
0.26611328125,0.226806640625
0.254150390625,0.2291259765625
0.282470703125,0.2310791015625
0.295654296875,0.234130859375
0.271484375,0.2447509765625
0.29345703125,0.22900390625
0.2415771484375,0.2349853515625
0.189208984375,0.2298583984375
0.3037109375,0.231201171875
0.262451171875,0.237060546875
0.26513671875,0.2313232421875
0.284423828125,0.23291015625
0.2861328125,0.2423095703125
0.321533203125,0.2274169921875
0.24609375,0.2291259765625
0.2705078125,0.23046875
0.2763671875,0.2364501953125
0.225341796875,0.232177734375
0.265380859375,0.2315673828125
0.234375,0.23388671875
0.25927734375,0.2340087890625
0.282470703125,0.2384033203125
0.316162109375,0.2340087890625
0.2548828125,0.22705078125
0.23876953125,0.233642578125
0.314697265625,0.2347412109375
0.284912109375,0.2296142578125
0.257080078125,0.23046875
0.290283203125,0.2337646484375
0.32080078125,0.2320556640625
0.319580078125,0.2340087890625
0.2529296875,0.2320556640625
0.2154541015625,0.25341796875
0.3134765625,0.2340087890625
0.2900390625,0.235595703125
0.28369140625,0.2442626953125
0.26318359375,0.2354736328125
0.3271484375,0.232177734375
0.309326171875,0.23193359375
0.265625,0.24609375
0.33837890625,0.2340087890625
0.2744140625,0.2393798828125
0.262939453125,0.2381591796875
0.236083984375,0.2259521484375
0.27392578125,0.240478515625
0.3037109375,0.2288818359375
0.24169921875,0.2369384765625
0.29443359375,0.2255859375
0.269775390625,0.24169921875
0.279052734375,0.2303466796875
0.2802734375,0.2337646484375
0.278076171875,0.237060546875
0.29248046875,0.2354736328125
0.290283203125,0.22705078125
0.25390625,0.2320556640625
0.2939453125,0.2347412109375
0.261962890625,0.2325439453125
0.28076171875,0.2294921875
0.286376953125,0.2381591796875
0.296630859375,0.2362060546875
0.248291015625,0.240478515625
0.287841796875,0.23779296875
0.248779296875,0.2347412109375
0.2293701171875,0.2445068359375
0.30810546875,0.237548828125
0.29296875,0.2327880859375
0.262451171875,0.2371826171875
0.278564453125,0.232177734375
0.286865234375,0.236083984375
0.30810546875,0.2322998046875
0.284912109375,0.231689453125
0.260009765625,0.2379150390625
0.296630859375,0.2421875
0.27734375,0.239990234375
0.2144775390625,0.2294921875
0.28369140625,0.23193359375
0.2275390625,0.23828125
0.2919921875,0.2291259765625
0.308837890625,0.22607421875
0.266357421875,0.226318359375
0.32470703125,0.2462158203125
0.2998046875,0.2340087890625
0.29541015625,0.234619140625
0.276123046875,0.23779296875
0.28173828125,0.2291259765625
0.292236328125,0.22900390625
0.28125,0.2286376953125
0.26025390625,0.228271484375
0.2626953125,0.230224609375
0.2406005859375,0.2257080078125
0.30078125,0.236083984375
0.251953125,0.236572265625
0.317626953125,0.2396240234375
0.287841796875,0.2373046875
0.270751953125,0.2308349609375
0.2205810546875,0.2261962890625
0.28759765625,0.2340087890625
0.322021484375,0.2340087890625
0.275146484375,0.239013671875
0.2861328125,0.232421875
0.2464599609375,0.2333984375
0.32275390625,0.237060546875
0.245849609375,0.23046875
0.269287109375,0.23779296875
0.278564453125,0.2315673828125
0.257568359375,0.2393798828125
0.311279296875,0.229736328125
0.272216796875,0.2353515625
0.255615234375,0.236083984375
0.257080078125,0.236572265625
0.2305908203125,0.2423095703125
0.266845703125,0.236328125
0.283935546875,0.22802734375
0.25439453125,0.2337646484375
0.267578125,0.22802734375
0.28271484375,0.238037109375
0.312744140625,0.2276611328125
0.266845703125,0.2265625
0.283935546875,0.232421875
0.284912109375,0.249267578125
0.29541015625,0.2286376953125
0.263427734375,0.25048828125
0.199951171875,0.24365234375
0.324462890625,0.250732421875
0.28369140625,0.239990234375
0.293701171875,0.233154296875
0.2509765625,0.2315673828125
0.2244873046875,0.236328125
0.25244140625,0.2354736328125
0.319091796875,0.235107421875
0.282470703125,0.2376708984375
0.2958984375,0.2320556640625
0.28076171875,0.232666015625
0.254150390625,0.2396240234375
0.284912109375,0.230712890625
0.276123046875,0.2353515625
0.262939453125,0.230224609375
0.274658203125,0.2398681640625
0.2626953125,0.2381591796875
0.271240234375,0.237548828125
0.265625,0.2349853515625
0.28369140625,0.2305908203125
0.31884765625,0.2373046875
0.299560546875,0.2347412109375
0.3310546875,0.2353515625
0.2462158203125,0.237060546875
0.26708984375,0.234130859375
0.31201171875,0.23193359375
0.25341796875,0.234619140625
0.2578125,0.2412109375
0.285888671875,0.236083984375
0.29345703125,0.23046875
0.249267578125,0.23583984375
0.308349609375,0.24169921875
0.2364501953125,0.2425537109375
0.26708984375,0.229736328125
0.2203369140625,0.2364501953125
0.278076171875,0.2476806640625
0.2734375,0.2314453125
0.241943359375,0.242919921875
0.291748046875,0.23291015625
0.3212890625,0.2325439453125
0.281982421875,0.245849609375
0.25341796875,0.236572265625
0.3046875,0.2342529296875
0.252685546875,0.2425537109375
0.28125,0.234375
0.2646484375,0.234130859375
0.2744140625,0.2305908203125
0.296630859375,0.2266845703125
0.313232421875,0.2318115234375
0.235107421875,0.2401123046875
0.31494140625,0.23095703125
0.356201171875,0.23291015625
0.26318359375,0.23095703125
0.24853515625,0.24951171875
0.3115234375,0.22802734375
0.288330078125,0.2415771484375
0.28662109375,0.2333984375
0.268310546875,0.234375
0.328857421875,0.240234375
0.284423828125,0.234130859375
0.2607421875,0.232666015625
0.249267578125,0.239013671875
0.2705078125,0.2325439453125
0.2998046875,0.23193359375
0.3173828125,0.228271484375
0.271728515625,0.2401123046875
0.24658203125,0.2314453125
0.275390625,0.2587890625
0.227783203125,0.2313232421875
0.31396484375,0.2288818359375
0.2822265625,0.2310791015625
0.317138671875,0.2484130859375
0.2626953125,0.2305908203125
0.265380859375,0.2388916015625
0.30810546875,0.2410888671875
0.253662109375,0.250244140625
0.254150390625,0.239013671875
0.269287109375,0.23583984375
0.32568359375,0.2406005859375
0.302490234375,0.2235107421875
0.21484375,0.244873046875
0.293701171875,0.2305908203125
0.250732421875,0.2303466796875
0.25927734375,0.24560546875
0.27685546875,0.23876953125
0.24951171875,0.2281494140625
0.250244140625,0.2413330078125
0.32568359375,0.23828125
0.286865234375,0.236083984375
0.294677734375,0.2337646484375
0.307373046875,0.2305908203125
0.25927734375,0.2283935546875
0.287109375,0.224365234375
0.28955078125,0.2386474609375
0.285888671875,0.2362060546875
0.2454833984375,0.2354736328125
0.28857421875,0.229736328125
0.33154296875,0.2318115234375
0.279296875,0.229736328125
0.244873046875,0.24072265625
0.26025390625,0.234130859375
0.2213134765625,0.23583984375
0.25146484375,0.2406005859375
0.287353515625,0.225341796875
0.263916015625,0.236083984375
0.28759765625,0.232421875
0.253173828125,0.2486572265625
0.30322265625,0.229736328125
0.27294921875,0.230712890625
0.316650390625,0.2349853515625
0.228515625,0.2308349609375
0.277587890625,0.237548828125
0.304443359375,0.2354736328125
0.28955078125,0.239013671875
0.267333984375,0.2303466796875
0.26123046875,0.226806640625
0.306884765625,0.2413330078125
0.251708984375,0.2357177734375
0.275146484375,0.23779296875
0.28759765625,0.23193359375
0.2861328125,0.23388671875
0.25244140625,0.2330322265625
0.287109375,0.2386474609375
0.283447265625,0.24169921875
0.3427734375,0.2362060546875
0.27685546875,0.2462158203125
0.28466796875,0.23291015625
0.241455078125,0.23681640625
0.287109375,0.22802734375
0.260986328125,0.2288818359375
0.276123046875,0.2376708984375
0.344970703125,0.2354736328125
0.196533203125,0.242919921875
0.27978515625,0.22900390625
0.332275390625,0.2353515625
0.2373046875,0.23095703125
0.290283203125,0.2381591796875
0.28759765625,0.2362060546875
0.2578125,0.2335205078125
0.3310546875,0.2359619140625
0.28271484375,0.233154296875
0.253662109375,0.2359619140625
0.301513671875,0.231689453125
0.271240234375,0.2362060546875
0.2900390625,0.2352294921875
0.284423828125,0.2255859375
0.28515625,0.2445068359375
0.228515625,0.236328125
0.26611328125,0.2421875
0.27685546875,0.232421875
0.29736328125,0.22802734375
0.292724609375,0.22900390625
0.3056640625,0.2286376953125
0.27978515625,0.234619140625
0.25390625,0.2291259765625
0.32421875,0.25341796875
0.245361328125,0.2254638671875
0.25634765625,0.2310791015625
0.237060546875,0.2410888671875
0.3154296875,0.2327880859375
0.254638671875,0.2347412109375
0.268310546875,0.2454833984375
0.3154296875,0.2279052734375
0.300537109375,0.235107421875
0.2607421875,0.2269287109375
0.279296875,0.2276611328125
0.28466796875,0.2359619140625
0.259765625,0.23828125
0.29296875,0.240478515625
0.256103515625,0.23974609375
0.201416015625,0.234130859375
0.2666015625,0.24267578125
0.284912109375,0.229248046875
0.2529296875,0.2314453125
0.24658203125,0.2427978515625
0.274169921875,0.23779296875
0.255126953125,0.23681640625
0.269775390625,0.2353515625
0.278076171875,0.2393798828125
0.232666015625,0.235595703125
0.3349609375,0.234130859375
0.281982421875,0.2332763671875
0.260498046875,0.232177734375
0.28271484375,0.22607421875
0.26123046875,0.231689453125
0.281005859375,0.246826171875
0.2220458984375,0.2322998046875
0.285400390625,0.251708984375
0.27490234375,0.2357177734375
0.2110595703125,0.2384033203125
0.258056640625,0.2384033203125
0.29833984375,0.2366943359375
0.287841796875,0.239990234375
0.277587890625,0.240966796875
0.26171875,0.2352294921875
0.24951171875,0.23291015625
0.25390625,0.2276611328125
0.26025390625,0.24267578125
0.319580078125,0.233154296875
0.28564453125,0.2406005859375
0.1961669921875,0.2291259765625
0.279052734375,0.23974609375
0.2421875,0.2381591796875
0.28662109375,0.25830078125
0.2802734375,0.24365234375
0.27685546875,0.2303466796875
0.34814453125,0.2379150390625
0.2529296875,0.229736328125
0.2415771484375,0.2353515625
0.267333984375,0.2293701171875
0.241943359375,0.2325439453125
0.2388916015625,0.2301025390625
0.2412109375,0.2357177734375
0.309814453125,0.2337646484375
0.271484375,0.2347412109375
0.2281494140625,0.244140625
0.261474609375,0.2236328125
0.30517578125,0.230712890625
0.31005859375,0.2344970703125
0.2880859375,0.2406005859375
0.26171875,0.244140625
0.274658203125,0.236328125
0.289306640625,0.2315673828125
0.2900390625,0.2303466796875
0.279296875,0.2276611328125
0.232177734375,0.2371826171875
0.2486572265625,0.2349853515625
0.267333984375,0.240478515625
0.260986328125,0.23486328125
0.28271484375,0.250244140625
0.22705078125,0.23828125
0.29248046875,0.228759765625
0.306396484375,0.23193359375
0.25048828125,0.2332763671875
0.305908203125,0.238037109375
0.258056640625,0.2366943359375
0.304443359375,0.2314453125
0.267578125,0.2327880859375
0.226318359375,0.2337646484375
0.285888671875,0.228271484375
0.310791015625,0.235107421875
0.3193359375,0.240478515625
0.283935546875,0.2325439453125
0.279541015625,0.2274169921875
0.2469482421875,0.2430419921875
0.290283203125,0.2305908203125
0.26513671875,0.226318359375
0.28564453125,0.2347412109375
0.29638671875,0.2421875
0.271728515625,0.23046875
0.294677734375,0.2337646484375
0.271484375,0.233642578125
0.31396484375,0.23291015625
0.3037109375,0.2374267578125
0.265380859375,0.2305908203125
0.29296875,0.2325439453125
0.25341796875,0.2335205078125
0.248046875,0.2315673828125
0.304443359375,0.239990234375
0.23486328125,0.22802734375
0.35205078125,0.236572265625
0.2734375,0.2342529296875
0.269775390625,0.2408447265625
0.29150390625,0.2303466796875
0.2978515625,0.2318115234375
0.3037109375,0.238525390625
0.296630859375,0.23681640625
0.229736328125,0.243896484375
0.310302734375,0.2353515625
0.294189453125,0.238037109375
0.299560546875,0.2308349609375
0.270751953125,0.2327880859375
0.279541015625,0.237548828125
0.30078125,0.2337646484375
0.25927734375,0.22998046875
0.263671875,0.2283935546875
0.2734375,0.232421875
0.26708984375,0.230712890625
0.295166015625,0.22802734375
0.287109375,0.2291259765625
0.27685546875,0.2347412109375
0.26416015625,0.2427978515625
0.259765625,0.23046875
0.23681640625,0.2294921875
0.25830078125,0.2347412109375
0.297119140625,0.2333984375
0.300048828125,0.230224609375
0.28515625,0.223876953125
0.31201171875,0.2275390625
0.31884765625,0.224365234375
0.2271728515625,0.2440185546875
0.21435546875,0.2471923828125
0.2406005859375,0.2352294921875
0.26171875,0.2252197265625
0.276611328125,0.2305908203125
0.282958984375,0.2431640625
0.2236328125,0.241455078125
0.282470703125,0.2401123046875
0.309814453125,0.2330322265625
0.246337890625,0.2313232421875
0.26220703125,0.2437744140625
0.226318359375,0.2315673828125
0.2353515625,0.234375
0.2890625,0.234619140625
0.288818359375,0.22998046875
0.318115234375,0.2435302734375
0.30615234375,0.2374267578125
0.27294921875,0.2314453125
0.23779296875,0.2283935546875
0.263671875,0.2445068359375
0.27978515625,0.2276611328125
0.279541015625,0.22998046875
0.2235107421875,0.23876953125
0.3017578125,0.2347412109375
0.310791015625,0.227294921875
0.29931640625,0.235595703125
0.220703125,0.232177734375
0.2452392578125,0.2296142578125
0.262939453125,0.230712890625
0.259033203125,0.2216796875
0.305419921875,0.2366943359375
0.258544921875,0.2301025390625
0.29541015625,0.2392578125
0.309326171875,0.2337646484375
0.25439453125,0.2373046875
0.263916015625,0.2342529296875
0.271728515625,0.23974609375
0.28515625,0.228515625
0.236328125,0.251220703125
0.291748046875,0.2386474609375
0.302001953125,0.2408447265625
0.26171875,0.2276611328125
0.275146484375,0.2337646484375
0.32177734375,0.2344970703125
0.2841796875,0.2369384765625
0.25634765625,0.2318115234375
0.305419921875,0.22509765625
0.294921875,0.24267578125
0.371337890625,0.2347412109375
0.25146484375,0.2327880859375
0.2822265625,0.2310791015625
0.280517578125,0.2403564453125
0.26220703125,0.2469482421875
0.31298828125,0.237548828125
0.269775390625,0.2467041015625
0.25390625,0.2449951171875
0.323486328125,0.231201171875
0.2685546875,0.232421875
0.324462890625,0.2398681640625
0.2266845703125,0.2318115234375
0.285888671875,0.2291259765625
0.278564453125,0.239013671875
0.26904296875,0.2271728515625
0.235107421875,0.231689453125
0.260498046875,0.233642578125
0.2244873046875,0.2381591796875
0.2451171875,0.237548828125
0.268798828125,0.23583984375
0.2841796875,0.24560546875
0.2763671875,0.2366943359375
0.279052734375,0.2261962890625
0.2734375,0.2379150390625
0.296875,0.231201171875
0.26953125,0.2340087890625
0.274169921875,0.23974609375
0.302001953125,0.2357177734375
0.2291259765625,0.2392578125
0.25439453125,0.2432861328125
0.245849609375,0.2310791015625
0.2384033203125,0.2198486328125
0.285400390625,0.2347412109375
0.250244140625,0.2374267578125
0.198486328125,0.230712890625
0.2744140625,0.2381591796875
0.2379150390625,0.2373046875
0.263427734375,0.2398681640625
0.2548828125,0.234130859375
0.2626953125,0.2352294921875
0.2423095703125,0.224853515625
0.291259765625,0.2330322265625
0.2705078125,0.2379150390625
0.313720703125,0.2320556640625
0.254638671875,0.2327880859375
0.2415771484375,0.2344970703125
0.2427978515625,0.244140625
0.2568359375,0.2318115234375
0.273681640625,0.2275390625
0.281982421875,0.23193359375
0.27001953125,0.231201171875
0.1624755859375,0.2381591796875
0.345947265625,0.2340087890625
0.257080078125,0.226318359375
0.2587890625,0.2310791015625
0.285888671875,0.23681640625
0.315673828125,0.2330322265625
0.249267578125,0.234375
0.287353515625,0.2333984375
0.268798828125,0.22412109375
0.2371826171875,0.2315673828125
0.28271484375,0.22216796875
0.2333984375,0.231201171875
0.32470703125,0.2410888671875
0.300048828125,0.234375
0.27197265625,0.234375
0.279296875,0.2471923828125
0.2425537109375,0.2359619140625
0.325927734375,0.234130859375
0.2783203125,0.2381591796875
0.2476806640625,0.232666015625
0.28564453125,0.242919921875
0.294189453125,0.2315673828125
0.26611328125,0.2301025390625
0.205322265625,0.2303466796875
0.277099609375,0.2318115234375
0.228515625,0.239501953125
0.260986328125,0.2332763671875
0.287841796875,0.23046875
0.236083984375,0.2342529296875
0.305419921875,0.2374267578125
0.2666015625,0.2293701171875
0.278076171875,0.2342529296875
0.2744140625,0.244384765625
0.259033203125,0.232177734375
0.34765625,0.234130859375
0.294677734375,0.232421875
0.2269287109375,0.2315673828125
0.255615234375,0.2332763671875
0.297607421875,0.239501953125
0.25537109375,0.2406005859375
0.277587890625,0.23828125
0.2354736328125,0.2393798828125
0.283935546875,0.2320556640625
0.265380859375,0.237060546875
0.294189453125,0.2412109375
0.28271484375,0.236083984375
0.260986328125,0.2423095703125
0.28857421875,0.2291259765625
0.287353515625,0.226806640625
0.322509765625,0.23291015625
0.25927734375,0.2261962890625
0.262939453125,0.24609375
0.253173828125,0.238037109375
0.2705078125,0.23779296875
0.267333984375,0.2332763671875
0.320556640625,0.234619140625
0.28173828125,0.23681640625
0.275146484375,0.22607421875
0.255126953125,0.236328125
0.2880859375,0.2333984375
0.2724609375,0.2369384765625
0.265869140625,0.2274169921875
0.31689453125,0.226806640625
0.315673828125,0.228515625
0.3046875,0.2330322265625
0.282470703125,0.253662109375
0.240966796875,0.239013671875
0.289306640625,0.230712890625
0.32421875,0.2298583984375
0.23291015625,0.236328125
0.298583984375,0.2333984375
0.2481689453125,0.2314453125
0.26416015625,0.2393798828125
0.271240234375,0.2269287109375
0.292236328125,0.234130859375
0.2705078125,0.240478515625
0.27734375,0.23486328125
0.27197265625,0.2357177734375
0.2705078125,0.233154296875
0.2802734375,0.2308349609375
0.282470703125,0.251220703125
0.28173828125,0.235595703125
0.28125,0.2354736328125
0.2469482421875,0.244873046875
0.282470703125,0.2396240234375
0.264404296875,0.235107421875
0.254150390625,0.231201171875
0.26123046875,0.2493896484375
0.2646484375,0.23681640625
0.27294921875,0.2313232421875
0.305908203125,0.2315673828125
0.2529296875,0.232421875
0.2548828125,0.2431640625
0.228759765625,0.226806640625
0.302490234375,0.226806640625
0.28857421875,0.236083984375
0.27734375,0.22998046875
0.22314453125,0.228515625
0.28271484375,0.228271484375
0.264892578125,0.2376708984375
0.301513671875,0.2308349609375
0.2880859375,0.22705078125
0.2373046875,0.240234375
0.309814453125,0.25341796875
0.22021484375,0.2314453125
0.2861328125,0.236572265625
0.347412109375,0.249267578125
0.29296875,0.2354736328125
0.29638671875,0.232177734375
0.2474365234375,0.2293701171875
0.324951171875,0.2359619140625
0.2685546875,0.2384033203125
0.252197265625,0.238525390625
0.27734375,0.2362060546875
0.295166015625,0.236083984375
0.3095703125,0.2288818359375
0.284912109375,0.2335205078125
0.25537109375,0.231201171875
0.294189453125,0.232666015625
0.281005859375,0.2283935546875
0.2509765625,0.2373046875
0.2236328125,0.230712890625
0.2301025390625,0.232421875
0.27880859375,0.2252197265625
0.262451171875,0.22509765625
0.2568359375,0.23388671875
0.31982421875,0.2265625
0.280029296875,0.2496337890625
0.294189453125,0.2325439453125
0.2626953125,0.2276611328125
0.28369140625,0.2305908203125
0.20654296875,0.2398681640625
0.29833984375,0.2288818359375
0.28369140625,0.23193359375
0.201904296875,0.2275390625
0.2418212890625,0.2401123046875
0.2626953125,0.236328125
0.30224609375,0.2332763671875
0.261962890625,0.2274169921875
0.267822265625,0.2408447265625
0.278076171875,0.234619140625
0.267578125,0.2369384765625
0.27001953125,0.236083984375
0.298583984375,0.2330322265625
0.256591796875,0.2352294921875
0.281494140625,0.230224609375
0.30810546875,0.2412109375
0.279541015625,0.2386474609375
0.2449951171875,0.2401123046875
0.309814453125,0.222900390625
0.2198486328125,0.237548828125
0.29443359375,0.2457275390625
0.2734375,0.2374267578125
0.348876953125,0.230712890625
0.1636962890625,0.2432861328125
0.2098388671875,0.233154296875
0.267578125,0.2467041015625
0.26318359375,0.2310791015625
0.281982421875,0.25439453125
0.26611328125,0.2393798828125
0.2802734375,0.23388671875
0.248291015625,0.2381591796875
0.284912109375,0.2354736328125
0.30517578125,0.2291259765625
0.276611328125,0.2293701171875
0.302734375,0.2349853515625
0.288330078125,0.232666015625
0.274169921875,0.24072265625
0.302490234375,0.2421875
0.296630859375,0.2288818359375
0.2491455078125,0.234619140625
0.212646484375,0.226318359375
0.29443359375,0.2386474609375
0.25341796875,0.2322998046875
0.27587890625,0.23193359375
0.314208984375,0.238037109375
0.26611328125,0.2452392578125
0.30419921875,0.23974609375
0.2666015625,0.2344970703125
0.30322265625,0.2376708984375
0.2257080078125,0.2305908203125
0.2666015625,0.22412109375
0.2578125,0.2371826171875
0.267822265625,0.23583984375
0.256103515625,0.2406005859375
0.2232666015625,0.2376708984375
0.254638671875,0.228271484375
0.3203125,0.2298583984375
0.2578125,0.2391357421875
0.28759765625,0.2437744140625
0.239990234375,0.22998046875
0.2484130859375,0.236083984375
0.2222900390625,0.2332763671875
0.306884765625,0.236328125
0.234619140625,0.2320556640625
0.18896484375,0.2318115234375
0.320556640625,0.23291015625
0.2467041015625,0.22802734375
0.286376953125,0.239013671875
0.303466796875,0.2384033203125
0.27197265625,0.2332763671875
0.2056884765625,0.2283935546875
0.271728515625,0.234375
0.2890625,0.238525390625
0.271728515625,0.2364501953125
0.286865234375,0.2342529296875
0.27294921875,0.23779296875
0.306396484375,0.2301025390625
0.3193359375,0.23486328125
0.283447265625,0.2281494140625
0.303466796875,0.2333984375
0.290283203125,0.243896484375
0.259765625,0.2379150390625
0.279052734375,0.235595703125
0.234619140625,0.2379150390625
0.277587890625,0.2320556640625
0.27978515625,0.2333984375
0.2266845703125,0.2279052734375
0.26904296875,0.237548828125
0.265380859375,0.239013671875
0.278076171875,0.2442626953125
0.2783203125,0.232177734375
0.28466796875,0.2437744140625
0.24169921875,0.2386474609375
0.271484375,0.238037109375
0.289794921875,0.2259521484375
0.27783203125,0.230224609375
0.33837890625,0.237060546875
0.22509765625,0.2349853515625
0.2430419921875,0.23486328125
0.34912109375,0.231201171875
0.269775390625,0.236083984375
0.29638671875,0.2415771484375
0.26513671875,0.2373046875
0.2529296875,0.2373046875
0.29150390625,0.231689453125
0.29931640625,0.2357177734375
0.25537109375,0.230712890625
0.30810546875,0.2398681640625
0.313232421875,0.23486328125
0.265625,0.2364501953125
0.2138671875,0.23681640625
0.277587890625,0.2352294921875
0.322265625,0.23583984375
0.273681640625,0.2359619140625
0.260986328125,0.234375
0.265869140625,0.2325439453125
0.326416015625,0.234375
0.22900390625,0.2296142578125
0.26806640625,0.2320556640625
0.252197265625,0.2265625
0.2479248046875,0.2392578125
0.26513671875,0.23388671875
0.329345703125,0.23583984375
0.28173828125,0.2333984375
0.2919921875,0.227294921875
0.299072265625,0.2357177734375
0.318115234375,0.23828125
0.257568359375,0.2274169921875
0.29150390625,0.2384033203125
0.281494140625,0.230712890625
0.2152099609375,0.252197265625
0.269287109375,0.239013671875
0.276123046875,0.239501953125
0.26953125,0.23046875
0.336181640625,0.2359619140625
0.2802734375,0.238037109375
0.253173828125,0.23974609375
0.27099609375,0.230712890625
0.24755859375,0.23388671875
0.33203125,0.229736328125
0.318359375,0.2330322265625
0.3203125,0.2376708984375
0.262451171875,0.2379150390625
0.2890625,0.234130859375
0.2255859375,0.2379150390625
0.33251953125,0.2310791015625
0.2376708984375,0.2257080078125
0.2486572265625,0.2269287109375
0.228759765625,0.2344970703125
0.1790771484375,0.2366943359375
0.310546875,0.2314453125
0.234130859375,0.22900390625
0.3037109375,0.2381591796875
0.28271484375,0.2354736328125
0.2308349609375,0.231689453125
0.250244140625,0.2396240234375
0.2332763671875,0.2490234375
0.289306640625,0.2340087890625
0.3056640625,0.233642578125
0.266357421875,0.2269287109375
0.29541015625,0.232177734375
0.275146484375,0.2294921875
0.23193359375,0.2342529296875
0.253662109375,0.2391357421875
0.2425537109375,0.2288818359375
0.29638671875,0.2320556640625
0.286865234375,0.2296142578125
0.276123046875,0.2349853515625
0.2822265625,0.24169921875
0.26708984375,0.2301025390625
0.2313232421875,0.22802734375
0.24755859375,0.2408447265625
0.240478515625,0.2381591796875
0.2396240234375,0.23291015625
0.294677734375,0.2294921875
0.311279296875,0.235107421875
0.278564453125,0.2388916015625
0.271484375,0.22998046875
0.303955078125,0.236083984375
0.2666015625,0.2349853515625
0.281494140625,0.2384033203125
0.30908203125,0.22900390625
0.282470703125,0.2333984375
0.260498046875,0.235595703125
0.281494140625,0.24658203125
0.26025390625,0.23779296875
0.26513671875,0.2313232421875
0.314697265625,0.2353515625
0.260498046875,0.2423095703125
0.28369140625,0.239990234375
0.26123046875,0.2384033203125
0.2333984375,0.233642578125
0.250732421875,0.2391357421875
0.2286376953125,0.2435302734375
0.2900390625,0.231201171875
0.243896484375,0.230712890625
0.2607421875,0.2408447265625
0.275634765625,0.2286376953125
0.2413330078125,0.23681640625
0.271240234375,0.2322998046875
0.2484130859375,0.232666015625
0.2047119140625,0.23974609375
0.2646484375,0.2347412109375
0.269775390625,0.2291259765625
0.282470703125,0.244140625
0.25146484375,0.233154296875
0.343505859375,0.2578125
0.28515625,0.2318115234375
0.264404296875,0.2352294921875
0.291748046875,0.2410888671875
0.218505859375,0.2437744140625
0.31396484375,0.239013671875
0.302734375,0.230712890625
0.256103515625,0.24267578125
0.274169921875,0.2322998046875
0.2724609375,0.2391357421875
0.298583984375,0.2322998046875
0.3203125,0.232177734375
0.28173828125,0.2301025390625
0.2890625,0.2283935546875
0.2890625,0.238525390625
0.279052734375,0.2376708984375
0.236572265625,0.23046875
0.265380859375,0.231201171875
0.30517578125,0.229736328125
0.26416015625,0.245849609375
0.302490234375,0.231201171875
0.252685546875,0.240234375
0.2666015625,0.233642578125
0.28173828125,0.2279052734375
0.278076171875,0.24609375
0.301025390625,0.236572265625
0.3212890625,0.23779296875
0.223876953125,0.232666015625
0.301513671875,0.2369384765625
0.30615234375,0.2318115234375
0.324951171875,0.2294921875
0.255126953125,0.236328125
0.285888671875,0.2410888671875
0.2391357421875,0.236328125
0.294677734375,0.22705078125
0.224853515625,0.2244873046875
0.310302734375,0.23583984375
0.2861328125,0.234375
0.2958984375,0.2332763671875
0.261474609375,0.2464599609375
0.265380859375,0.2403564453125
0.26708984375,0.2342529296875
0.29345703125,0.2265625
0.29150390625,0.23388671875
0.27734375,0.2420654296875
0.2430419921875,0.2320556640625
0.25048828125,0.2342529296875
0.2318115234375,0.2314453125
0.29248046875,0.2335205078125
0.2939453125,0.232421875
0.289306640625,0.236083984375
0.28662109375,0.2357177734375
0.31591796875,0.231201171875
0.28759765625,0.237548828125
0.269775390625,0.2392578125
0.26611328125,0.2354736328125
0.27392578125,0.251953125
0.235107421875,0.2286376953125
0.275146484375,0.23095703125
0.24755859375,0.2353515625
0.2666015625,0.2357177734375
0.25,0.22802734375
0.2479248046875,0.234130859375
0.339599609375,0.2376708984375
0.3076171875,0.2298583984375
0.251220703125,0.2373046875
0.30029296875,0.2335205078125
0.289794921875,0.2349853515625
0.26953125,0.2310791015625
0.264404296875,0.2313232421875
0.300537109375,0.2301025390625
0.288330078125,0.23583984375
0.281005859375,0.240234375
0.2366943359375,0.2342529296875
0.31201171875,0.241455078125
0.260009765625,0.2373046875
0.264892578125,0.251953125
0.294189453125,0.236083984375
0.27880859375,0.234375
0.2430419921875,0.235595703125
0.29052734375,0.2349853515625
0.312255859375,0.2291259765625
0.2373046875,0.23681640625
0.254150390625,0.2445068359375
0.2802734375,0.236572265625
0.28955078125,0.2314453125
0.2890625,0.235107421875
0.3125,0.23681640625
0.28173828125,0.236083984375
0.334228515625,0.2352294921875
0.33349609375,0.232666015625
0.1898193359375,0.242431640625
0.253662109375,0.2227783203125
0.297119140625,0.232177734375
0.279052734375,0.2381591796875
0.306884765625,0.2344970703125
0.260498046875,0.240234375
0.2310791015625,0.234130859375
0.309814453125,0.2342529296875
0.2493896484375,0.23974609375
0.28662109375,0.23486328125
0.27587890625,0.2340087890625
0.2337646484375,0.23291015625
0.24462890625,0.23486328125
0.2734375,0.23046875
0.225830078125,0.2418212890625
0.254638671875,0.241943359375
0.30029296875,0.2271728515625
0.259521484375,0.2279052734375
0.23046875,0.2264404296875
0.2403564453125,0.2332763671875
0.259521484375,0.2431640625
0.247314453125,0.236083984375
0.2978515625,0.236572265625
0.249267578125,0.234375
0.262451171875,0.228759765625
0.298583984375,0.237060546875
0.2685546875,0.231689453125
0.2724609375,0.24853515625
0.2802734375,0.23388671875
0.2327880859375,0.2364501953125
0.259521484375,0.2335205078125
0.2435302734375,0.2265625
0.2998046875,0.2314453125
0.269287109375,0.23095703125
0.27490234375,0.22998046875
0.291259765625,0.2357177734375
0.316650390625,0.2222900390625
0.29931640625,0.233154296875
0.280517578125,0.2374267578125
0.274658203125,0.2431640625
0.2685546875,0.2342529296875
0.285888671875,0.232666015625
0.283447265625,0.2276611328125
0.25244140625,0.2314453125
0.294921875,0.234619140625
0.241455078125,0.2369384765625
0.2333984375,0.23828125
0.266845703125,0.234619140625
0.3115234375,0.2330322265625
0.275634765625,0.2335205078125
0.279052734375,0.2364501953125
0.305908203125,0.225341796875
0.274169921875,0.2354736328125
0.239501953125,0.2276611328125
0.26220703125,0.241455078125
0.30810546875,0.24560546875
0.26611328125,0.2384033203125
0.27978515625,0.2486572265625
0.298583984375,0.22802734375
0.253662109375,0.235595703125
0.299560546875,0.2327880859375
0.2939453125,0.2315673828125
0.29345703125,0.2333984375
0.31494140625,0.2327880859375
0.273681640625,0.2359619140625
0.259765625,0.23388671875
0.25927734375,0.2337646484375
0.255126953125,0.2257080078125
0.310791015625,0.23486328125
0.31591796875,0.234130859375
0.282470703125,0.2366943359375
0.240966796875,0.236083984375
0.2464599609375,0.228515625
0.31298828125,0.241943359375
0.240478515625,0.2381591796875
0.260498046875,0.2484130859375
0.245849609375,0.230712890625
0.2529296875,0.232666015625
0.310302734375,0.2406005859375
0.2218017578125,0.2379150390625
0.269287109375,0.232421875
0.2939453125,0.229736328125
0.2373046875,0.238037109375
0.273681640625,0.2308349609375
0.297607421875,0.2274169921875
0.2626953125,0.236083984375
0.29638671875,0.233642578125
0.2919921875,0.233642578125
0.30859375,0.2352294921875
0.25830078125,0.2332763671875
0.263671875,0.2474365234375
0.1976318359375,0.2305908203125
0.319091796875,0.24072265625
0.2481689453125,0.238037109375
0.270263671875,0.2440185546875
0.27197265625,0.2342529296875
0.24169921875,0.2393798828125
0.3115234375,0.23828125
0.255859375,0.230712890625
0.29150390625,0.234130859375
0.251953125,0.231689453125
0.25634765625,0.238037109375
0.25146484375,0.2352294921875
0.3017578125,0.2376708984375
0.267333984375,0.236572265625
0.316162109375,0.2266845703125
0.2286376953125,0.232421875
0.2491455078125,0.23095703125
0.273681640625,0.23095703125
0.2293701171875,0.239013671875
0.279296875,0.23974609375
0.235107421875,0.231201171875
0.272216796875,0.23974609375
0.287841796875,0.2340087890625
0.2880859375,0.236572265625
0.342529296875,0.2364501953125
0.27783203125,0.2381591796875
0.2958984375,0.236083984375
0.2384033203125,0.2352294921875
0.250244140625,0.239990234375
0.269287109375,0.2308349609375
0.312744140625,0.2286376953125
0.297119140625,0.239501953125
0.25537109375,0.2332763671875
0.20458984375,0.2406005859375
0.2098388671875,0.2471923828125
0.2423095703125,0.2401123046875
0.285400390625,0.22802734375
0.275146484375,0.239013671875
0.26025390625,0.2286376953125
0.270263671875,0.236083984375
0.2900390625,0.2371826171875
0.30419921875,0.240966796875
0.287353515625,0.238525390625
0.244873046875,0.2275390625
0.27294921875,0.2349853515625
0.293212890625,0.2283935546875
0.286376953125,0.240234375
0.2396240234375,0.2283935546875
0.294921875,0.241455078125
0.270751953125,0.2281494140625
0.287353515625,0.235107421875
0.251953125,0.2391357421875
0.28271484375,0.2298583984375
0.255126953125,0.24560546875
0.25927734375,0.2386474609375
0.248779296875,0.2322998046875
0.271484375,0.2293701171875
0.27734375,0.2425537109375
0.2430419921875,0.235107421875
0.253173828125,0.2344970703125
0.295654296875,0.2318115234375
0.309326171875,0.2398681640625
0.2626953125,0.2396240234375
0.226318359375,0.22802734375
0.28515625,0.23388671875
0.290283203125,0.2283935546875
0.217529296875,0.2259521484375
0.2685546875,0.233154296875
0.20654296875,0.2412109375
0.269287109375,0.22705078125
0.281982421875,0.228515625
0.295166015625,0.232421875
0.2734375,0.2344970703125
0.2666015625,0.228271484375
0.241455078125,0.2305908203125
0.330322265625,0.2408447265625
0.322998046875,0.23291015625
0.28564453125,0.23876953125
0.274658203125,0.232421875
0.331298828125,0.2308349609375
0.302001953125,0.2308349609375
0.252197265625,0.244140625
0.320556640625,0.2398681640625
0.2587890625,0.2288818359375
0.267333984375,0.23291015625
0.331298828125,0.239013671875
0.2344970703125,0.23876953125
0.263916015625,0.2276611328125
0.33837890625,0.2320556640625
0.304931640625,0.2293701171875
0.25830078125,0.23388671875
0.3134765625,0.22900390625
0.26171875,0.2357177734375
0.254150390625,0.2315673828125
0.239013671875,0.244140625
0.2744140625,0.241455078125
0.265380859375,0.236328125
0.298583984375,0.2261962890625
0.323486328125,0.2310791015625
0.22607421875,0.243408203125
0.27978515625,0.2320556640625
0.25634765625,0.2454833984375
0.256103515625,0.2445068359375
0.299560546875,0.23583984375
0.30224609375,0.238037109375
0.25146484375,0.2354736328125
0.2305908203125,0.2318115234375
0.275146484375,0.23291015625
0.281982421875,0.2275390625
0.27783203125,0.240234375
0.234619140625,0.244140625
0.3017578125,0.2308349609375
0.294921875,0.2332763671875
0.2666015625,0.2352294921875
0.2464599609375,0.22607421875
0.25,0.239990234375
0.308837890625,0.231201171875
0.286865234375,0.2423095703125
0.231201171875,0.2320556640625
0.234619140625,0.2330322265625
0.251708984375,0.242919921875
0.249755859375,0.22998046875
0.259521484375,0.22607421875
0.279541015625,0.2459716796875
0.2705078125,0.2371826171875
0.259521484375,0.234130859375
0.2900390625,0.2353515625
0.3046875,0.2327880859375
0.258544921875,0.248046875
0.275634765625,0.23095703125
0.283935546875,0.2294921875
0.252197265625,0.2266845703125
0.236572265625,0.2314453125
0.29296875,0.2275390625
0.2744140625,0.22802734375
0.2432861328125,0.2337646484375
0.2261962890625,0.2342529296875
0.237548828125,0.2301025390625
0.3037109375,0.2379150390625
0.2861328125,0.2283935546875
0.298828125,0.226318359375
0.28564453125,0.238037109375
0.282470703125,0.2314453125
0.27880859375,0.2364501953125
0.297119140625,0.2412109375
0.2391357421875,0.23193359375
0.3125,0.240966796875
0.273193359375,0.2344970703125
0.28759765625,0.231201171875
0.28759765625,0.22998046875
0.253662109375,0.222900390625
0.29345703125,0.24267578125
0.269775390625,0.2393798828125
0.257080078125,0.2392578125
0.29052734375,0.24462890625
0.315185546875,0.2283935546875
0.258056640625,0.23046875
0.264404296875,0.23974609375
0.25927734375,0.230712890625
0.304443359375,0.2274169921875
0.289794921875,0.238525390625
0.29296875,0.23876953125
0.307861328125,0.2325439453125
0.246337890625,0.230712890625
0.320068359375,0.2388916015625
0.250244140625,0.240478515625
0.284912109375,0.2320556640625
0.283935546875,0.22607421875
0.27587890625,0.24755859375
0.275146484375,0.239501953125
0.261962890625,0.233642578125
0.338134765625,0.228515625
0.275146484375,0.24560546875
0.27392578125,0.2325439453125
0.2880859375,0.24462890625
0.29296875,0.2362060546875
0.270263671875,0.241943359375
0.2646484375,0.24462890625
0.271728515625,0.2381591796875
0.29052734375,0.2398681640625
0.33642578125,0.230712890625
0.2420654296875,0.2374267578125
0.250732421875,0.234619140625
0.2607421875,0.238037109375
0.223388671875,0.2308349609375
0.32421875,0.23388671875
0.268798828125,0.2349853515625
0.26513671875,0.2509765625
0.32763671875,0.2392578125
0.2244873046875,0.2388916015625
0.24169921875,0.2335205078125
0.25146484375,0.2362060546875
0.304931640625,0.234619140625
0.2406005859375,0.2242431640625
0.273193359375,0.237060546875
0.2490234375,0.22900390625
0.2626953125,0.2333984375
0.29150390625,0.234130859375
0.3056640625,0.228271484375
0.306396484375,0.2364501953125
0.31640625,0.2293701171875
0.277099609375,0.236328125
0.26318359375,0.229248046875
0.294677734375,0.2344970703125
0.2744140625,0.2371826171875
0.29638671875,0.2254638671875
0.2861328125,0.238037109375
0.32373046875,0.2332763671875
0.2174072265625,0.2371826171875
0.2379150390625,0.2376708984375
0.26171875,0.2320556640625
0.23681640625,0.237060546875
0.291015625,0.228515625
0.2330322265625,0.23779296875
0.296142578125,0.2305908203125
0.1993408203125,0.2381591796875
0.26513671875,0.2310791015625
0.26611328125,0.2303466796875
0.29638671875,0.2322998046875
0.29052734375,0.22802734375
0.337646484375,0.232177734375
0.27783203125,0.2303466796875
0.287109375,0.240966796875
0.30615234375,0.234619140625
0.260009765625,0.2364501953125
0.31982421875,0.2347412109375
0.24658203125,0.2279052734375
0.259521484375,0.2408447265625
0.251708984375,0.2327880859375
0.28466796875,0.234375
0.26318359375,0.23828125
0.3203125,0.2342529296875
0.298583984375,0.2344970703125
0.295166015625,0.241455078125
0.2822265625,0.22802734375
0.321533203125,0.244140625
0.25390625,0.235107421875
0.305419921875,0.228759765625
0.301025390625,0.2386474609375
0.26513671875,0.24072265625
0.2442626953125,0.231689453125
0.27685546875,0.227783203125
0.292236328125,0.2369384765625
0.298828125,0.227294921875
0.275634765625,0.236572265625
0.2578125,0.231201171875
0.28564453125,0.2386474609375
0.2442626953125,0.23388671875
0.257080078125,0.2283935546875
0.2340087890625,0.23193359375
0.270263671875,0.2421875
0.293212890625,0.238525390625
0.2442626953125,0.23779296875
0.231689453125,0.2469482421875
0.2919921875,0.2275390625
0.254150390625,0.234619140625
0.2802734375,0.2396240234375
0.254150390625,0.234619140625
0.279541015625,0.23095703125
0.285888671875,0.23388671875
0.289794921875,0.2291259765625
0.306640625,0.2437744140625
0.25048828125,0.2327880859375
0.273681640625,0.230224609375
0.280517578125,0.233642578125
0.285888671875,0.2255859375
0.294677734375,0.2342529296875
0.27587890625,0.2330322265625
0.271484375,0.238525390625
0.24462890625,0.241455078125
0.26318359375,0.234375
0.30712890625,0.232421875
0.332763671875,0.2330322265625
0.2406005859375,0.2347412109375
0.238037109375,0.223388671875
0.23291015625,0.2353515625
0.285888671875,0.2264404296875
0.244873046875,0.23779296875
0.31787109375,0.2310791015625
0.271240234375,0.228271484375
0.2493896484375,0.2432861328125
0.277099609375,0.2415771484375
0.256103515625,0.2308349609375
0.26513671875,0.2327880859375
0.256591796875,0.225341796875
0.267333984375,0.23486328125
0.31689453125,0.2354736328125
0.28466796875,0.2310791015625
0.251953125,0.22900390625
0.23046875,0.2298583984375
0.2578125,0.23876953125
0.251708984375,0.2332763671875
0.2763671875,0.22998046875
0.265869140625,0.2275390625
0.2169189453125,0.2398681640625
0.28662109375,0.2410888671875
0.276611328125,0.23583984375
0.272705078125,0.2276611328125
0.2490234375,0.2349853515625
0.26611328125,0.232421875
0.269287109375,0.2301025390625
0.2459716796875,0.234619140625
0.2802734375,0.2264404296875
0.266845703125,0.244384765625
0.263427734375,0.2392578125
0.258056640625,0.235595703125
0.302978515625,0.2418212890625
0.270751953125,0.238037109375
0.292236328125,0.235595703125
0.25927734375,0.22900390625
0.21337890625,0.226318359375
0.270751953125,0.2388916015625
0.3212890625,0.235595703125
0.297607421875,0.233154296875
0.282958984375,0.2293701171875
0.317138671875,0.249755859375
0.271728515625,0.234375
0.2437744140625,0.2352294921875
0.2626953125,0.250244140625
0.289794921875,0.23388671875
0.267578125,0.2332763671875
0.28515625,0.2298583984375
0.283203125,0.2335205078125
0.277587890625,0.2342529296875
0.26513671875,0.236572265625
0.2880859375,0.2237548828125
0.253173828125,0.2369384765625
0.290771484375,0.236328125
0.288330078125,0.25341796875
0.266845703125,0.2403564453125
0.258056640625,0.241943359375
0.287353515625,0.230712890625
0.28271484375,0.2362060546875
0.25439453125,0.2401123046875
0.236328125,0.23193359375
0.256591796875,0.2393798828125
0.306884765625,0.234619140625
0.258056640625,0.2432861328125
0.273681640625,0.233642578125
0.27880859375,0.2313232421875
0.267822265625,0.2335205078125
0.264892578125,0.2313232421875
0.232666015625,0.2279052734375
0.275634765625,0.22607421875
0.277099609375,0.232666015625
0.2734375,0.2327880859375
0.2139892578125,0.2464599609375
0.2978515625,0.23193359375
0.25048828125,0.227783203125
0.244873046875,0.23486328125
0.30322265625,0.2388916015625
0.252685546875,0.221923828125
0.2900390625,0.2320556640625
0.303466796875,0.229736328125
0.246337890625,0.2288818359375
0.263427734375,0.2310791015625
0.276123046875,0.2359619140625
0.260009765625,0.2271728515625
0.27197265625,0.23291015625
0.199951171875,0.2481689453125
0.2291259765625,0.229248046875
0.295166015625,0.2310791015625
0.2374267578125,0.2308349609375
0.263916015625,0.2318115234375
0.255126953125,0.2237548828125
0.286376953125,0.2294921875
0.277099609375,0.2335205078125
0.24560546875,0.2283935546875
0.264404296875,0.234375
0.26025390625,0.231689453125
0.26708984375,0.2313232421875
0.28759765625,0.2288818359375
0.316162109375,0.23095703125
0.2193603515625,0.231201171875
0.2802734375,0.23486328125
0.272705078125,0.2403564453125
0.29638671875,0.2379150390625
0.224365234375,0.236572265625
0.2607421875,0.2276611328125
0.283935546875,0.2388916015625
0.31396484375,0.240234375
0.310302734375,0.23291015625
0.274658203125,0.240966796875
0.268310546875,0.2305908203125
0.259033203125,0.228515625
0.322021484375,0.2264404296875
0.252685546875,0.2418212890625
0.260009765625,0.2314453125
0.327880859375,0.2371826171875
0.309814453125,0.237548828125
0.2305908203125,0.2279052734375
0.2626953125,0.2337646484375
0.248046875,0.22607421875
0.273193359375,0.2349853515625
0.30859375,0.2320556640625
0.27880859375,0.2393798828125
0.304931640625,0.2401123046875
0.296142578125,0.226806640625
0.348876953125,0.234130859375
0.282958984375,0.22265625
0.267578125,0.2242431640625
0.2744140625,0.2408447265625
0.2313232421875,0.23046875
0.282470703125,0.2274169921875
0.3134765625,0.2269287109375
0.2135009765625,0.238525390625
0.30029296875,0.22900390625
0.299560546875,0.23486328125
0.2744140625,0.2374267578125
0.245361328125,0.2349853515625
0.25390625,0.240478515625
0.284423828125,0.233642578125
0.29833984375,0.232666015625
0.288818359375,0.2386474609375
0.250732421875,0.230712890625
0.269287109375,0.2379150390625
0.300048828125,0.2315673828125
0.2607421875,0.236083984375
0.260498046875,0.2413330078125
0.25048828125,0.2354736328125
0.260986328125,0.22705078125
0.288818359375,0.2291259765625
0.286865234375,0.236328125
0.255859375,0.2352294921875
0.305908203125,0.23193359375
0.281982421875,0.2412109375
0.332275390625,0.2298583984375
0.27197265625,0.24072265625
0.273681640625,0.2344970703125
0.285400390625,0.236083984375
0.291015625,0.2252197265625
0.256103515625,0.2305908203125
0.27880859375,0.22998046875
0.26220703125,0.2335205078125
0.293701171875,0.2342529296875
0.33203125,0.234375
0.273681640625,0.239990234375
0.2257080078125,0.2283935546875
0.275146484375,0.22607421875
0.317626953125,0.229248046875
0.33056640625,0.2333984375
0.26806640625,0.2470703125
0.2822265625,0.2349853515625
0.2841796875,0.228759765625
0.27587890625,0.226806640625
0.310302734375,0.23779296875
0.2174072265625,0.229248046875
0.2734375,0.2288818359375
0.314453125,0.2337646484375
0.279541015625,0.236328125
0.3173828125,0.23828125
0.24169921875,0.232177734375
0.2490234375,0.237060546875
0.2900390625,0.2392578125
0.265625,0.2344970703125
0.274658203125,0.2442626953125
0.287841796875,0.2266845703125
0.28173828125,0.2294921875
0.326171875,0.229736328125
0.31689453125,0.2291259765625
0.255615234375,0.2357177734375
0.2890625,0.2322998046875
0.263916015625,0.23828125
0.28125,0.22900390625
0.259521484375,0.2496337890625
0.269287109375,0.2310791015625
0.278076171875,0.2371826171875
0.303466796875,0.2340087890625
0.257568359375,0.2376708984375
0.29736328125,0.231689453125
0.27587890625,0.244384765625
0.27587890625,0.230224609375
0.283447265625,0.229736328125
0.27880859375,0.2315673828125
0.265869140625,0.23388671875
0.25341796875,0.23486328125
0.2421875,0.232666015625
0.29736328125,0.22705078125
0.30029296875,0.2431640625
0.30078125,0.22607421875
0.267822265625,0.23388671875
0.255859375,0.2222900390625
0.2919921875,0.22802734375
0.2197265625,0.232177734375
0.2822265625,0.2332763671875
0.311767578125,0.22998046875
0.277587890625,0.2298583984375
0.2320556640625,0.2359619140625
0.30810546875,0.2381591796875
0.26171875,0.23388671875
0.273681640625,0.236572265625
0.305419921875,0.235595703125
0.311279296875,0.233154296875
0.313232421875,0.233154296875
0.3212890625,0.22998046875
0.2451171875,0.229736328125
0.2283935546875,0.2275390625
0.276123046875,0.236572265625
0.271728515625,0.2298583984375
0.28857421875,0.2376708984375
0.298095703125,0.241943359375
0.313232421875,0.2296142578125
0.320556640625,0.22607421875
0.305908203125,0.2369384765625
0.26220703125,0.227783203125
0.2276611328125,0.2353515625
0.30419921875,0.239990234375
0.2578125,0.236328125
0.2392578125,0.227294921875
0.284423828125,0.235595703125
0.29736328125,0.2266845703125
0.297607421875,0.2330322265625
0.2646484375,0.2337646484375
0.274169921875,0.2296142578125
0.24365234375,0.2342529296875
0.2362060546875,0.2369384765625
0.2548828125,0.23779296875
0.285888671875,0.228759765625
0.29833984375,0.2305908203125
0.33544921875,0.224609375
0.30224609375,0.2322998046875
0.24462890625,0.2464599609375
0.25390625,0.230712890625
0.281982421875,0.2349853515625
0.277587890625,0.238037109375
0.316650390625,0.2352294921875
0.303955078125,0.2403564453125
0.314697265625,0.2388916015625
0.229736328125,0.239013671875
0.2802734375,0.2305908203125
0.2366943359375,0.2315673828125
0.3251953125,0.2442626953125
0.285400390625,0.231689453125
0.208740234375,0.2357177734375
0.3310546875,0.2298583984375
0.310791015625,0.2335205078125
0.309814453125,0.234130859375
0.264404296875,0.2374267578125
0.3037109375,0.235595703125
0.279541015625,0.24169921875
0.269287109375,0.22119140625
0.235107421875,0.234375
0.273681640625,0.2342529296875
0.22021484375,0.2313232421875
0.25439453125,0.2344970703125
0.2314453125,0.2374267578125
0.2666015625,0.2305908203125
0.294921875,0.2364501953125
0.26416015625,0.225341796875
0.244873046875,0.232421875
0.29638671875,0.23779296875
0.2744140625,0.229248046875
0.281005859375,0.2374267578125
0.278076171875,0.2332763671875
0.2939453125,0.22998046875
0.30908203125,0.249755859375
0.2471923828125,0.2381591796875
0.26416015625,0.233154296875
0.279052734375,0.2435302734375
0.251953125,0.232666015625
0.31640625,0.232666015625
0.27197265625,0.2288818359375
0.2822265625,0.228271484375
0.265380859375,0.235107421875
0.263671875,0.2314453125
0.2802734375,0.236572265625
0.287353515625,0.2265625
0.270263671875,0.2305908203125
0.2332763671875,0.23095703125
0.241455078125,0.2357177734375
0.312255859375,0.229248046875
0.2484130859375,0.2327880859375
0.30859375,0.2281494140625
0.2364501953125,0.2364501953125
0.30419921875,0.2373046875
0.284912109375,0.23388671875
0.285888671875,0.2392578125
0.26318359375,0.2366943359375
0.286376953125,0.2396240234375
0.269775390625,0.2318115234375
0.2802734375,0.23388671875
0.294189453125,0.2364501953125
0.26513671875,0.2315673828125
0.3291015625,0.2255859375
0.24072265625,0.23193359375
0.2705078125,0.2359619140625
0.272705078125,0.245361328125
0.316650390625,0.2462158203125
0.272705078125,0.232421875
0.2415771484375,0.2432861328125
0.3115234375,0.2425537109375
0.2919921875,0.228759765625
0.2275390625,0.229736328125
0.265625,0.22802734375
0.29736328125,0.23583984375
0.2076416015625,0.236572265625
0.25927734375,0.230712890625
0.24267578125,0.2349853515625
0.257568359375,0.231689453125
0.24755859375,0.243408203125
0.297119140625,0.24169921875
0.311767578125,0.232666015625
0.2176513671875,0.241455078125
0.2509765625,0.239013671875
0.258544921875,0.2391357421875
0.2435302734375,0.2305908203125
0.266357421875,0.2337646484375
0.28955078125,0.2259521484375
0.290283203125,0.2298583984375
0.279296875,0.228759765625
0.31396484375,0.238037109375
0.259521484375,0.2398681640625
0.2822265625,0.23681640625
0.274658203125,0.233154296875
0.298828125,0.2330322265625
0.2467041015625,0.2294921875
0.277099609375,0.2333984375
0.28662109375,0.23291015625
0.282958984375,0.234375
0.265625,0.2220458984375
0.27490234375,0.2318115234375
0.259765625,0.2286376953125
0.305908203125,0.230224609375
0.23681640625,0.235107421875
0.294677734375,0.2332763671875
0.281494140625,0.240478515625
0.325927734375,0.2381591796875
0.30078125,0.2392578125
0.26708984375,0.2491455078125
0.259521484375,0.23388671875
0.322509765625,0.2286376953125
0.294677734375,0.2314453125
0.262451171875,0.2330322265625
0.28662109375,0.233154296875
0.3076171875,0.2413330078125
0.259521484375,0.2467041015625
0.251708984375,0.2252197265625
0.2626953125,0.22314453125
0.2354736328125,0.23486328125
0.302490234375,0.24365234375
0.2666015625,0.2310791015625
0.2447509765625,0.2330322265625
0.298095703125,0.2421875
0.274169921875,0.22900390625
0.299560546875,0.23388671875
0.27685546875,0.233642578125
0.296142578125,0.234375
0.258544921875,0.23779296875
0.25390625,0.2359619140625
0.31494140625,0.2406005859375
0.314208984375,0.242919921875
0.27197265625,0.238037109375
0.223876953125,0.230224609375
0.29248046875,0.241943359375
0.283447265625,0.230224609375
0.305419921875,0.240234375
0.336181640625,0.2462158203125
0.273193359375,0.233154296875
0.2392578125,0.2261962890625
0.2333984375,0.2305908203125
0.28955078125,0.2327880859375
0.2364501953125,0.227783203125
0.283447265625,0.2381591796875
0.3037109375,0.2362060546875
0.269775390625,0.2335205078125
0.279296875,0.2354736328125
0.29638671875,0.2509765625
0.25146484375,0.250732421875
0.2880859375,0.237060546875
0.313232421875,0.2313232421875
0.28466796875,0.23974609375
0.258056640625,0.231689453125
0.29638671875,0.2288818359375
0.2467041015625,0.239013671875
0.254150390625,0.2369384765625
0.235595703125,0.23486328125
0.2841796875,0.2294921875
0.3193359375,0.2362060546875
0.259033203125,0.2369384765625
0.289306640625,0.2252197265625
0.32421875,0.23583984375
0.296142578125,0.2373046875
0.31396484375,0.22802734375
0.2109375,0.2281494140625
0.262939453125,0.23828125
0.27392578125,0.2281494140625
0.2626953125,0.239501953125
0.28369140625,0.2291259765625
0.3037109375,0.2301025390625
0.26904296875,0.22607421875
0.290771484375,0.231689453125
0.2490234375,0.2369384765625
0.2890625,0.2330322265625
0.278564453125,0.2413330078125
0.28662109375,0.24365234375
0.23876953125,0.2349853515625
0.2568359375,0.2376708984375
0.2841796875,0.241455078125
0.242431640625,0.226806640625
0.276611328125,0.231689453125
0.2958984375,0.2305908203125
0.285888671875,0.2335205078125
0.306884765625,0.24267578125
0.319091796875,0.2384033203125
0.29052734375,0.2296142578125
0.28125,0.2376708984375
0.2396240234375,0.236083984375
0.223876953125,0.232421875
0.23046875,0.2364501953125
0.268798828125,0.23095703125
0.30908203125,0.2392578125
0.2388916015625,0.2344970703125
0.2403564453125,0.242431640625
0.289306640625,0.239990234375
0.239013671875,0.2318115234375
0.27783203125,0.2296142578125
0.3056640625,0.23583984375
0.308837890625,0.231201171875
0.248046875,0.22802734375
0.271240234375,0.241455078125
0.2491455078125,0.2413330078125
0.270751953125,0.2330322265625
0.280517578125,0.2310791015625
0.240966796875,0.2308349609375
0.282958984375,0.2332763671875
0.25537109375,0.2342529296875
0.2305908203125,0.2337646484375
0.3115234375,0.2401123046875
0.264404296875,0.2349853515625
0.275146484375,0.2489013671875
0.3154296875,0.2275390625
0.2822265625,0.23095703125
0.285400390625,0.2366943359375
0.2939453125,0.2293701171875
0.2373046875,0.2376708984375
0.266357421875,0.226806640625
0.25146484375,0.2449951171875
0.264892578125,0.2401123046875
0.231689453125,0.2303466796875
0.28955078125,0.232421875
0.303466796875,0.2437744140625
0.29443359375,0.2332763671875
0.263671875,0.2349853515625
0.273193359375,0.2310791015625
0.292724609375,0.24560546875
0.28759765625,0.2330322265625
0.271728515625,0.2293701171875
0.28857421875,0.23046875
0.2890625,0.236083984375
0.2734375,0.2305908203125
0.279541015625,0.233642578125
0.306396484375,0.2371826171875
0.281982421875,0.2275390625
0.2454833984375,0.239013671875
0.266357421875,0.2322998046875
0.271240234375,0.234619140625
0.26318359375,0.239501953125
0.30322265625,0.2398681640625
0.294921875,0.2266845703125
0.2371826171875,0.2398681640625
0.34716796875,0.2373046875
0.279541015625,0.2432861328125
0.261962890625,0.2286376953125
0.27099609375,0.22607421875
0.26025390625,0.2376708984375
0.2252197265625,0.23193359375
0.316162109375,0.2286376953125
0.23876953125,0.2322998046875
0.2347412109375,0.2353515625
0.269287109375,0.2359619140625
0.2890625,0.244873046875
0.32763671875,0.2427978515625
0.296142578125,0.22216796875
0.25341796875,0.227294921875
0.25244140625,0.2376708984375
0.291015625,0.2327880859375
0.253662109375,0.244140625
0.238525390625,0.2340087890625
0.23974609375,0.231201171875
0.2403564453125,0.2464599609375
0.313720703125,0.2371826171875
0.293701171875,0.23291015625
0.2315673828125,0.2369384765625
0.29443359375,0.24609375
0.29345703125,0.236328125
0.241943359375,0.2347412109375
0.25439453125,0.24072265625
0.2919921875,0.2388916015625
0.276123046875,0.2403564453125
0.27587890625,0.2313232421875
0.270263671875,0.2322998046875
0.3388671875,0.2342529296875
0.281494140625,0.2320556640625
0.272216796875,0.2332763671875
0.266845703125,0.2430419921875
0.3427734375,0.228515625
0.2105712890625,0.2305908203125
0.306884765625,0.244384765625
0.284912109375,0.2305908203125
0.2587890625,0.2362060546875
0.2469482421875,0.2425537109375
0.2293701171875,0.2352294921875
0.2529296875,0.2288818359375
0.2471923828125,0.232666015625
0.291259765625,0.2396240234375
0.277587890625,0.2354736328125
0.290771484375,0.2239990234375
0.2900390625,0.23193359375
0.276123046875,0.229248046875
0.290283203125,0.233642578125
0.26611328125,0.236083984375
0.265869140625,0.2457275390625
0.328857421875,0.235595703125
0.255126953125,0.2484130859375
0.3134765625,0.23193359375
0.237060546875,0.241943359375
0.25390625,0.2266845703125
0.305908203125,0.228271484375
0.277099609375,0.23779296875
0.2449951171875,0.232666015625
0.3232421875,0.2315673828125
0.2529296875,0.2320556640625
0.314453125,0.2322998046875
0.293212890625,0.22998046875
0.3310546875,0.231201171875
0.25341796875,0.2315673828125
0.288330078125,0.2318115234375
0.22802734375,0.2291259765625
0.244873046875,0.240966796875
0.279541015625,0.251708984375
0.2481689453125,0.2344970703125
0.276611328125,0.25
0.29345703125,0.2293701171875
0.3076171875,0.2288818359375
0.259521484375,0.2318115234375
0.302978515625,0.233154296875
0.2548828125,0.228515625
0.275634765625,0.2420654296875
0.28564453125,0.2332763671875
0.254638671875,0.23095703125
0.271484375,0.2369384765625
0.305908203125,0.2353515625
0.2958984375,0.2357177734375
0.25341796875,0.2315673828125
0.2724609375,0.241943359375
0.272705078125,0.2509765625
0.23779296875,0.23388671875
0.337646484375,0.233642578125
0.2481689453125,0.23828125
0.27099609375,0.23095703125
0.291748046875,0.2237548828125
0.250732421875,0.237548828125
0.2476806640625,0.237060546875
0.273193359375,0.233154296875
0.22607421875,0.2293701171875
0.309326171875,0.244140625
0.32421875,0.23095703125
0.2301025390625,0.232666015625
0.3154296875,0.24462890625
0.228271484375,0.231201171875
0.297119140625,0.2332763671875
0.2296142578125,0.2293701171875
0.189697265625,0.2403564453125
0.2890625,0.2301025390625
0.2022705078125,0.2265625
0.320068359375,0.2266845703125
0.260009765625,0.231689453125
0.342041015625,0.2330322265625
0.295166015625,0.238525390625
0.30615234375,0.2340087890625
0.242431640625,0.228759765625
0.286376953125,0.2349853515625
0.27685546875,0.235107421875
0.29541015625,0.240966796875
0.2822265625,0.244140625
0.285888671875,0.2357177734375
0.279541015625,0.232666015625
0.2347412109375,0.2457275390625
0.267822265625,0.2293701171875
0.253662109375,0.2398681640625
0.250732421875,0.2393798828125
0.314453125,0.2398681640625
0.30029296875,0.233154296875
0.298828125,0.2301025390625
0.28515625,0.248291015625
0.2274169921875,0.2381591796875
0.253662109375,0.2318115234375
0.2310791015625,0.2406005859375
0.242919921875,0.229248046875
0.2354736328125,0.23291015625
0.28466796875,0.2274169921875
0.2587890625,0.2396240234375
0.28759765625,0.2294921875
0.31982421875,0.2406005859375
0.287841796875,0.230712890625
0.249267578125,0.2396240234375
0.259765625,0.23291015625
0.251220703125,0.2352294921875
0.260009765625,0.2315673828125
0.317138671875,0.23388671875
0.28515625,0.2391357421875
0.288330078125,0.2249755859375
0.29150390625,0.2347412109375
0.2271728515625,0.246826171875
0.25634765625,0.2327880859375
0.282958984375,0.230224609375
0.30908203125,0.2291259765625
0.2626953125,0.2366943359375
0.26416015625,0.228759765625
0.1812744140625,0.2335205078125
0.313720703125,0.2265625
0.297119140625,0.24267578125
0.2464599609375,0.236572265625
0.28076171875,0.240234375
0.243408203125,0.237548828125
0.306640625,0.235595703125
0.279541015625,0.236083984375
0.287353515625,0.234130859375
0.31103515625,0.2259521484375
0.29443359375,0.24072265625
0.278564453125,0.2349853515625
0.281982421875,0.226806640625
0.268310546875,0.2471923828125
0.33203125,0.23486328125
0.236328125,0.234375
0.26904296875,0.2320556640625
0.212890625,0.228759765625
0.2578125,0.2333984375
0.294677734375,0.250244140625
0.2403564453125,0.232666015625
0.296142578125,0.2342529296875
0.260986328125,0.2413330078125
0.306884765625,0.234375
0.28515625,0.224609375
0.276123046875,0.233154296875
0.225341796875,0.2362060546875
0.276123046875,0.23486328125
0.28662109375,0.236572265625
0.269287109375,0.233154296875
0.269775390625,0.23779296875
0.279296875,0.2301025390625
0.28076171875,0.2291259765625
0.2763671875,0.2410888671875
0.2451171875,0.2415771484375
0.269775390625,0.227294921875
0.255615234375,0.2369384765625
0.27197265625,0.2449951171875
0.292724609375,0.2296142578125
0.292236328125,0.256591796875
0.297607421875,0.2371826171875
0.2822265625,0.236328125
0.28857421875,0.2386474609375
0.274658203125,0.2421875
0.2607421875,0.2425537109375
0.258544921875,0.23291015625
0.26513671875,0.2432861328125
0.2471923828125,0.2371826171875
0.270263671875,0.227294921875
0.262939453125,0.23779296875
0.302978515625,0.2369384765625
0.267578125,0.2493896484375
0.272705078125,0.2396240234375
0.30859375,0.2412109375
0.269775390625,0.2449951171875
0.311279296875,0.23193359375
0.2330322265625,0.240966796875
0.26611328125,0.2353515625
0.3212890625,0.2431640625
0.22900390625,0.240966796875
0.269287109375,0.2352294921875
0.265380859375,0.2259521484375
0.268798828125,0.2398681640625
0.259765625,0.2342529296875
0.28271484375,0.2366943359375
0.235107421875,0.224365234375
0.26953125,0.23095703125
0.2998046875,0.2220458984375
0.29638671875,0.23095703125
0.278076171875,0.2412109375
0.259033203125,0.240234375
0.251953125,0.2371826171875
0.25439453125,0.2349853515625
0.25830078125,0.2362060546875
0.2822265625,0.244873046875
0.2462158203125,0.233154296875
0.259765625,0.2320556640625
0.3095703125,0.2393798828125
0.270751953125,0.2301025390625
0.2408447265625,0.228271484375
0.25634765625,0.2408447265625
0.2841796875,0.2386474609375
0.2486572265625,0.242919921875
0.267333984375,0.234375
0.300048828125,0.244384765625
0.2724609375,0.224853515625
0.284423828125,0.232666015625
0.27001953125,0.2265625
0.276123046875,0.2252197265625
0.31591796875,0.2340087890625
0.296142578125,0.2396240234375
0.28662109375,0.2301025390625
0.22412109375,0.2274169921875
0.2861328125,0.241455078125
0.23583984375,0.237060546875
0.23486328125,0.231689453125
0.2685546875,0.235107421875
0.293212890625,0.22705078125
0.246826171875,0.2271728515625
0.2646484375,0.2325439453125
0.30712890625,0.2398681640625
0.322265625,0.234619140625
0.270751953125,0.2352294921875
0.290283203125,0.26025390625
0.2734375,0.231201171875
0.263916015625,0.240234375
0.279296875,0.2305908203125
0.270263671875,0.2423095703125
0.26416015625,0.229736328125
0.29443359375,0.2369384765625
0.257568359375,0.228759765625
0.282470703125,0.235107421875
0.2376708984375,0.230712890625
0.2230224609375,0.2266845703125
0.2294921875,0.234130859375
0.28759765625,0.2344970703125
0.27783203125,0.2335205078125
0.311767578125,0.2286376953125
0.277099609375,0.2293701171875
0.280029296875,0.2330322265625
0.2724609375,0.2427978515625
0.358154296875,0.236572265625
0.2320556640625,0.237548828125
0.324462890625,0.241455078125
0.2059326171875,0.2364501953125
0.2484130859375,0.2425537109375
0.25537109375,0.23046875
0.309814453125,0.231201171875
0.2459716796875,0.2340087890625
0.2430419921875,0.2314453125
0.27734375,0.2294921875
0.2454833984375,0.2305908203125
0.257080078125,0.23779296875
0.27783203125,0.2418212890625
0.278564453125,0.2379150390625
0.274169921875,0.2396240234375
0.309814453125,0.2369384765625
0.257568359375,0.2406005859375
0.236083984375,0.235595703125
0.25439453125,0.23095703125
0.30029296875,0.238037109375
0.25732421875,0.236328125
0.2420654296875,0.2344970703125
0.302490234375,0.228759765625
0.2379150390625,0.2310791015625
0.2626953125,0.2298583984375
0.2457275390625,0.2325439453125
0.22314453125,0.2293701171875
0.2220458984375,0.232421875
0.28173828125,0.2313232421875
0.25390625,0.234375
0.2587890625,0.2269287109375
0.283935546875,0.240234375
0.2587890625,0.24072265625
0.243408203125,0.23583984375
0.297607421875,0.2352294921875
0.25341796875,0.23583984375
0.2186279296875,0.2435302734375
0.255859375,0.234619140625
0.248291015625,0.2254638671875
0.260986328125,0.2320556640625
0.2474365234375,0.2412109375
0.29638671875,0.2413330078125
0.28759765625,0.2384033203125
0.2763671875,0.2265625
0.24169921875,0.234130859375
0.268798828125,0.2261962890625
0.322998046875,0.2354736328125
0.295654296875,0.2314453125
0.2529296875,0.2469482421875
0.276611328125,0.236328125
0.233642578125,0.235595703125
0.279541015625,0.23974609375
0.291748046875,0.228759765625
0.257568359375,0.235107421875
0.2459716796875,0.2379150390625
0.260009765625,0.2261962890625
0.266357421875,0.234130859375
0.25439453125,0.2410888671875
0.2291259765625,0.23095703125
0.284912109375,0.225341796875
0.302978515625,0.2462158203125
0.2724609375,0.2310791015625
0.274658203125,0.234619140625
0.2646484375,0.24365234375
0.321044921875,0.2305908203125
0.275390625,0.240966796875
0.25048828125,0.23681640625
0.279052734375,0.23193359375
0.256591796875,0.2381591796875
0.247802734375,0.232177734375
0.264404296875,0.233642578125
0.296142578125,0.2271728515625
0.2763671875,0.23095703125
0.262451171875,0.235595703125
0.315673828125,0.2386474609375
0.2734375,0.242431640625
0.25927734375,0.2261962890625
0.281005859375,0.237548828125
0.256103515625,0.228271484375
0.272705078125,0.233154296875
0.2744140625,0.2332763671875
0.2470703125,0.2587890625
0.27197265625,0.232177734375
0.290771484375,0.2427978515625
0.31005859375,0.2381591796875
0.235595703125,0.2296142578125
0.261962890625,0.226806640625
0.2744140625,0.2347412109375
0.290283203125,0.230224609375
0.32763671875,0.2364501953125
0.2384033203125,0.23291015625
0.2802734375,0.2432861328125
0.28955078125,0.2303466796875
0.280029296875,0.237060546875
0.314453125,0.23046875
0.315673828125,0.2398681640625
0.2587890625,0.2376708984375
0.26220703125,0.23193359375
0.282470703125,0.2330322265625
0.2381591796875,0.245361328125
0.3193359375,0.2335205078125
0.31005859375,0.236083984375
0.273193359375,0.2333984375
0.3125,0.2330322265625
0.335693359375,0.22900390625
0.298583984375,0.2423095703125
0.28125,0.2364501953125
0.2685546875,0.23583984375
0.297607421875,0.2275390625
0.285400390625,0.2413330078125
0.3408203125,0.2457275390625
0.284423828125,0.2313232421875
0.321533203125,0.2430419921875
0.257568359375,0.2294921875
0.25146484375,0.23486328125
0.255615234375,0.232666015625
0.244384765625,0.2412109375
0.2802734375,0.2413330078125
0.266845703125,0.23974609375
0.295654296875,0.244140625
0.25830078125,0.231689453125
0.300048828125,0.2442626953125
0.253662109375,0.2335205078125
0.256103515625,0.2406005859375
0.2626953125,0.23291015625
0.267578125,0.2340087890625
0.259521484375,0.2301025390625
0.285400390625,0.2357177734375
0.3046875,0.2301025390625
0.29833984375,0.2303466796875
0.276123046875,0.22998046875
0.32275390625,0.234619140625
0.278076171875,0.228515625
0.2100830078125,0.2392578125
0.25390625,0.238037109375
0.286865234375,0.2362060546875
0.26416015625,0.231689453125
0.261962890625,0.2257080078125
0.28125,0.233642578125
0.28076171875,0.239013671875
0.2437744140625,0.2333984375
0.255859375,0.237060546875
0.283447265625,0.23046875
0.2626953125,0.2430419921875
0.296630859375,0.231201171875
0.2330322265625,0.23388671875
0.262451171875,0.2393798828125
0.28173828125,0.2298583984375
0.307373046875,0.2294921875
0.298095703125,0.23876953125
0.308349609375,0.2283935546875
0.2344970703125,0.2314453125
0.29931640625,0.241943359375
0.2958984375,0.2337646484375
0.2841796875,0.2330322265625
0.287109375,0.235107421875
0.337646484375,0.240478515625
0.262939453125,0.23291015625
0.29296875,0.231689453125
0.27099609375,0.23974609375
0.298828125,0.238037109375
0.2498779296875,0.23681640625
0.275390625,0.2327880859375
0.304931640625,0.235595703125
0.291748046875,0.2349853515625
0.2388916015625,0.23681640625
0.259765625,0.2369384765625
0.27197265625,0.2386474609375
0.25537109375,0.237060546875
0.278076171875,0.230224609375
0.296875,0.2496337890625
0.275146484375,0.23388671875
0.23095703125,0.2374267578125
0.263671875,0.2335205078125
0.271484375,0.2335205078125
0.29150390625,0.22509765625
0.263427734375,0.235107421875
0.26806640625,0.239990234375
0.255859375,0.2347412109375
0.29443359375,0.2333984375
0.295654296875,0.2340087890625
0.309326171875,0.2332763671875
0.2587890625,0.2322998046875
0.2376708984375,0.2340087890625
0.2490234375,0.244140625
0.218017578125,0.237548828125
0.271728515625,0.2330322265625
0.27685546875,0.2349853515625
0.2958984375,0.23291015625
0.2822265625,0.248046875
0.291748046875,0.22998046875
0.2744140625,0.2320556640625
0.275146484375,0.2305908203125
0.2471923828125,0.2364501953125
0.2646484375,0.2349853515625
0.261962890625,0.2337646484375
0.27783203125,0.2283935546875
0.281005859375,0.227294921875
0.28515625,0.232666015625
0.296630859375,0.22607421875
0.2568359375,0.256103515625
0.245361328125,0.23193359375
0.26806640625,0.22802734375
0.23779296875,0.23779296875
0.2247314453125,0.2384033203125
0.2626953125,0.23486328125
0.27197265625,0.242431640625
0.275634765625,0.2374267578125
0.3173828125,0.24267578125
0.2197265625,0.2283935546875
0.251953125,0.232177734375
0.31005859375,0.237060546875
0.272705078125,0.2305908203125
0.26708984375,0.24462890625
0.312744140625,0.2283935546875
0.36181640625,0.2349853515625
0.3095703125,0.2342529296875
0.314208984375,0.2392578125
0.25927734375,0.2254638671875
0.2139892578125,0.2335205078125
0.320556640625,0.23193359375
0.30908203125,0.2344970703125
0.2275390625,0.2303466796875
0.312744140625,0.2415771484375
0.302734375,0.246337890625
0.2861328125,0.2381591796875
0.258544921875,0.2384033203125
0.2247314453125,0.2322998046875
0.30224609375,0.2369384765625
0.314208984375,0.2353515625
0.25732421875,0.23583984375
0.262451171875,0.2283935546875
0.247802734375,0.234130859375
0.26123046875,0.2327880859375
0.292236328125,0.233642578125
0.2283935546875,0.23388671875
0.300537109375,0.2283935546875
0.3203125,0.2381591796875
0.29345703125,0.231201171875
0.328369140625,0.2301025390625
0.21923828125,0.2369384765625
0.332275390625,0.2381591796875
0.25927734375,0.2427978515625
0.32275390625,0.23583984375
0.2646484375,0.2291259765625
0.27294921875,0.250244140625
0.276611328125,0.2310791015625
0.2022705078125,0.22900390625
0.239013671875,0.2408447265625
0.302001953125,0.232666015625
0.301025390625,0.22802734375
0.269775390625,0.24072265625
0.30615234375,0.238525390625
0.2318115234375,0.2320556640625
0.29345703125,0.2388916015625
0.244873046875,0.2333984375
0.277587890625,0.2376708984375
0.29833984375,0.2388916015625
0.293701171875,0.2403564453125
0.219970703125,0.2291259765625
0.31396484375,0.2415771484375
0.230712890625,0.22705078125
0.25634765625,0.237548828125
0.269287109375,0.234375
0.252197265625,0.237060546875
0.2734375,0.235107421875
0.3193359375,0.2286376953125
0.2418212890625,0.2384033203125
0.2529296875,0.22900390625
0.2958984375,0.238525390625
0.2626953125,0.2388916015625
0.266845703125,0.232421875
0.3076171875,0.23291015625
0.31689453125,0.2447509765625
0.26171875,0.246337890625
0.27978515625,0.2261962890625
0.260009765625,0.2357177734375
0.237060546875,0.239990234375
0.2369384765625,0.2255859375
0.273681640625,0.224853515625
0.262451171875,0.2308349609375
0.275146484375,0.2337646484375
0.224853515625,0.2264404296875
0.274658203125,0.2386474609375
0.294677734375,0.228515625
0.32080078125,0.2308349609375
0.24169921875,0.234375
0.2130126953125,0.240478515625
0.2281494140625,0.2314453125
0.251953125,0.235595703125
0.25634765625,0.2353515625
0.2176513671875,0.2498779296875
0.274658203125,0.2354736328125
0.283203125,0.2374267578125
0.334228515625,0.236572265625
0.2496337890625,0.2421875
0.2490234375,0.2337646484375
0.251953125,0.24755859375
0.2626953125,0.2406005859375
0.297119140625,0.2275390625
0.241455078125,0.2337646484375
0.288818359375,0.2421875
0.27294921875,0.2359619140625
0.317138671875,0.238525390625
0.297119140625,0.2362060546875
0.2861328125,0.232666015625
0.2369384765625,0.23681640625
0.315185546875,0.232421875
0.30712890625,0.231689453125
0.291259765625,0.244140625
0.223876953125,0.231689453125
0.2666015625,0.2342529296875
0.25390625,0.2337646484375
0.294921875,0.23681640625
0.22119140625,0.2449951171875
0.2744140625,0.2266845703125
0.2496337890625,0.23193359375
0.24267578125,0.234375
0.27685546875,0.234619140625
0.28271484375,0.2322998046875
0.2442626953125,0.2410888671875
0.309326171875,0.2320556640625
0.2281494140625,0.2283935546875
0.329345703125,0.2349853515625
0.287841796875,0.234130859375
0.30029296875,0.2294921875
0.251220703125,0.25244140625
0.298095703125,0.2464599609375
0.276123046875,0.2359619140625
0.300048828125,0.2398681640625
0.313232421875,0.2403564453125
0.2998046875,0.234619140625
0.347412109375,0.237548828125
0.2919921875,0.232421875
0.28564453125,0.2301025390625
0.28125,0.2425537109375
0.275390625,0.244140625
0.29150390625,0.2298583984375
0.26806640625,0.224853515625
0.27392578125,0.228271484375
0.2376708984375,0.228759765625
0.290771484375,0.23095703125
0.2548828125,0.2425537109375
0.29443359375,0.236572265625
0.2193603515625,0.244873046875
0.277099609375,0.233154296875
0.303955078125,0.2347412109375
0.261474609375,0.2264404296875
0.25244140625,0.2305908203125
0.2354736328125,0.2265625
0.27001953125,0.232666015625
0.322998046875,0.241943359375
0.27001953125,0.2281494140625
0.344482421875,0.2288818359375
0.297119140625,0.2310791015625
0.299560546875,0.228759765625
0.25,0.2406005859375
0.296142578125,0.2408447265625
0.26708984375,0.2359619140625
0.284423828125,0.2371826171875
0.296142578125,0.2335205078125
0.226318359375,0.2364501953125
0.30224609375,0.2275390625
0.30859375,0.230224609375
0.290771484375,0.2325439453125
0.2958984375,0.239013671875
0.306884765625,0.23095703125
0.2783203125,0.2327880859375
0.241943359375,0.2322998046875
0.2861328125,0.22802734375
0.279541015625,0.2386474609375
0.25341796875,0.24169921875
0.302978515625,0.2308349609375
0.305908203125,0.2349853515625
0.24609375,0.239013671875
0.294677734375,0.223876953125
0.272705078125,0.2327880859375
0.28955078125,0.237548828125
0.28662109375,0.236328125
0.267822265625,0.2266845703125
0.256591796875,0.242431640625
0.298583984375,0.2403564453125
0.295166015625,0.2303466796875
0.2330322265625,0.2381591796875
0.258056640625,0.2340087890625
0.279541015625,0.229736328125
0.28076171875,0.2293701171875
0.298095703125,0.2305908203125
0.26806640625,0.23193359375
0.3369140625,0.23583984375
0.293701171875,0.2327880859375
0.2529296875,0.254150390625
0.288818359375,0.238525390625
0.293701171875,0.2325439453125
0.29345703125,0.226318359375
0.295654296875,0.2296142578125
0.26416015625,0.2342529296875
0.255126953125,0.250244140625
0.258056640625,0.2353515625
0.2255859375,0.2269287109375
0.28076171875,0.234130859375
0.298828125,0.2255859375
0.236328125,0.237060546875
0.307861328125,0.2313232421875
0.2724609375,0.2430419921875
0.265380859375,0.2322998046875
0.2626953125,0.2288818359375
0.25390625,0.2305908203125
0.293212890625,0.2415771484375
0.2359619140625,0.2452392578125
0.2408447265625,0.2264404296875
0.301513671875,0.233642578125
0.28955078125,0.2269287109375
0.315185546875,0.2330322265625
0.22998046875,0.2459716796875
0.30712890625,0.2330322265625
0.2474365234375,0.229736328125
0.2403564453125,0.239501953125
0.321533203125,0.2293701171875
0.2392578125,0.2279052734375
0.302734375,0.228515625
0.307861328125,0.23291015625
0.257080078125,0.2274169921875
0.211181640625,0.2254638671875
0.252685546875,0.2469482421875
0.3154296875,0.2425537109375
0.257568359375,0.2352294921875
0.28759765625,0.2403564453125
0.282958984375,0.2342529296875
0.23583984375,0.228271484375
0.294677734375,0.228759765625
0.260986328125,0.239501953125
0.2005615234375,0.2396240234375
0.287841796875,0.2342529296875
0.229248046875,0.2374267578125
0.26220703125,0.2447509765625
0.271240234375,0.2391357421875
0.307861328125,0.2301025390625
0.278076171875,0.234375
0.245849609375,0.2293701171875
0.26171875,0.2337646484375
0.2493896484375,0.2371826171875
0.288330078125,0.2305908203125
0.26416015625,0.23388671875
0.285400390625,0.233154296875
0.337890625,0.2374267578125
0.293212890625,0.23193359375
0.27294921875,0.2391357421875
0.2568359375,0.2359619140625
0.27294921875,0.228759765625
0.26416015625,0.2335205078125
0.296875,0.2266845703125
0.269775390625,0.247802734375
0.308349609375,0.2283935546875
0.251220703125,0.23193359375
0.2470703125,0.2393798828125
0.285400390625,0.2371826171875
0.310302734375,0.251708984375
0.2822265625,0.23291015625
0.238525390625,0.243896484375
0.26611328125,0.246337890625
0.2491455078125,0.2364501953125
0.283935546875,0.2252197265625
0.265869140625,0.2376708984375
0.2276611328125,0.2357177734375
0.301513671875,0.228515625
0.255859375,0.2325439453125
0.254150390625,0.2427978515625
0.21875,0.23828125
0.27197265625,0.228515625
0.26513671875,0.23974609375
0.236083984375,0.24169921875
0.304443359375,0.22998046875
0.266357421875,0.26904296875
0.335205078125,0.2362060546875
0.2222900390625,0.23388671875
0.317138671875,0.2308349609375
0.315185546875,0.245361328125
0.271484375,0.23486328125
0.25830078125,0.25146484375
0.28076171875,0.2431640625
0.26025390625,0.2353515625
0.2802734375,0.231689453125
0.248291015625,0.24072265625
0.32666015625,0.23388671875
0.294677734375,0.241455078125
0.3017578125,0.236328125
0.259765625,0.2379150390625
0.2440185546875,0.241455078125
0.24072265625,0.2294921875
0.263671875,0.229248046875
0.3046875,0.2359619140625
0.255126953125,0.236083984375
0.3125,0.23095703125
0.27783203125,0.2315673828125
0.283203125,0.238037109375
0.25244140625,0.2310791015625
0.2998046875,0.2332763671875
0.25244140625,0.2369384765625
0.28076171875,0.2242431640625
0.266357421875,0.23779296875
0.283203125,0.23291015625
0.305419921875,0.2454833984375
0.2568359375,0.23681640625
0.26220703125,0.2286376953125
0.267578125,0.2303466796875
0.308349609375,0.2314453125
0.27099609375,0.23681640625
0.29736328125,0.2322998046875
0.28564453125,0.2452392578125
0.3203125,0.2366943359375
0.286376953125,0.2320556640625
0.298828125,0.233154296875
0.344970703125,0.2335205078125
0.2646484375,0.238525390625
0.28466796875,0.23583984375
0.291259765625,0.2342529296875
0.2435302734375,0.2332763671875
0.25927734375,0.2479248046875
0.2496337890625,0.2392578125
0.287109375,0.226318359375
0.287841796875,0.252685546875
0.274169921875,0.24951171875
0.298095703125,0.2279052734375
0.315673828125,0.243896484375
0.278076171875,0.2293701171875
0.252197265625,0.23779296875
0.246337890625,0.233642578125
0.274169921875,0.234619140625
0.269775390625,0.2415771484375
0.33447265625,0.2423095703125
0.31396484375,0.232666015625
0.2802734375,0.24267578125
0.29052734375,0.2291259765625
0.306396484375,0.2406005859375
0.26025390625,0.2388916015625
0.305908203125,0.2393798828125
0.263671875,0.22998046875
0.24560546875,0.224609375
0.225341796875,0.2332763671875
0.297607421875,0.238037109375
0.30322265625,0.240234375
0.27001953125,0.234130859375
0.252197265625,0.23681640625
0.2744140625,0.229736328125
0.267578125,0.238037109375
0.27001953125,0.2322998046875
0.272216796875,0.2386474609375
0.263916015625,0.2315673828125
0.26220703125,0.2298583984375
0.266845703125,0.239013671875
0.270751953125,0.2291259765625
0.263671875,0.2470703125
0.306884765625,0.2386474609375
0.310546875,0.236083984375
0.295654296875,0.2314453125
0.2958984375,0.236328125
0.3115234375,0.237548828125
0.259521484375,0.224853515625
0.30029296875,0.23681640625
0.281005859375,0.23193359375
0.270263671875,0.2322998046875
0.3056640625,0.2364501953125
0.290771484375,0.2308349609375
0.271240234375,0.2457275390625
0.276611328125,0.2337646484375
0.28662109375,0.2344970703125
0.28662109375,0.2607421875
0.292724609375,0.236083984375
0.26318359375,0.2509765625
0.2685546875,0.2315673828125
0.283935546875,0.2406005859375
0.247802734375,0.236083984375
0.25537109375,0.239990234375
0.244873046875,0.2388916015625
0.28125,0.2393798828125
0.2783203125,0.232421875
0.297607421875,0.24267578125
0.275146484375,0.23291015625
0.234130859375,0.2344970703125
0.29296875,0.226806640625
0.276611328125,0.225830078125
0.33056640625,0.23046875
0.289306640625,0.2396240234375
0.3173828125,0.2325439453125
0.28271484375,0.2265625
0.28564453125,0.2481689453125
0.301513671875,0.2342529296875
0.2548828125,0.23388671875
0.34521484375,0.236328125
0.29931640625,0.224609375
0.300048828125,0.228271484375
0.281494140625,0.23583984375
0.23388671875,0.24072265625
0.297607421875,0.2344970703125
0.248046875,0.240478515625
0.29345703125,0.236328125
0.2393798828125,0.2342529296875
0.25439453125,0.2386474609375
0.276611328125,0.2322998046875
0.29248046875,0.2353515625
0.271484375,0.219482421875
0.2393798828125,0.22900390625
0.235107421875,0.23974609375
0.265869140625,0.234130859375
0.273681640625,0.233154296875
0.2783203125,0.2318115234375
0.299072265625,0.2308349609375
0.211669921875,0.23193359375
0.28759765625,0.2315673828125
0.2208251953125,0.2374267578125
0.283203125,0.2335205078125
0.262451171875,0.2332763671875
0.2213134765625,0.2371826171875
0.2403564453125,0.225341796875
0.258056640625,0.2384033203125
0.270751953125,0.2366943359375
0.279052734375,0.227294921875
0.2802734375,0.24462890625
0.27490234375,0.232666015625
0.2384033203125,0.231201171875
0.29345703125,0.246337890625
0.28076171875,0.234130859375
0.266357421875,0.2432861328125
0.278564453125,0.2410888671875
0.270263671875,0.2279052734375
0.2783203125,0.2239990234375
0.290283203125,0.23193359375
0.312255859375,0.2266845703125
0.30078125,0.2242431640625
0.2080078125,0.2347412109375
0.322998046875,0.233642578125
0.29931640625,0.2347412109375
0.307373046875,0.227783203125
0.263671875,0.2335205078125
0.21923828125,0.2335205078125
0.274658203125,0.2398681640625
0.32177734375,0.2247314453125
0.2421875,0.230712890625
0.2763671875,0.2333984375
0.29833984375,0.2320556640625
0.2822265625,0.23828125
0.26123046875,0.2421875
0.2939453125,0.234130859375
0.255615234375,0.248779296875
0.2469482421875,0.2357177734375
0.28662109375,0.245849609375
0.25732421875,0.238525390625
0.337158203125,0.23779296875
0.279296875,0.234130859375
0.2783203125,0.2333984375
0.254150390625,0.24072265625
0.2484130859375,0.2362060546875
0.235595703125,0.2415771484375
0.2744140625,0.2364501953125
0.2802734375,0.23583984375
0.2861328125,0.2489013671875
0.316650390625,0.2301025390625
0.2264404296875,0.234130859375
0.232177734375,0.2381591796875
0.281005859375,0.2431640625
0.22607421875,0.2337646484375
0.2783203125,0.22900390625
0.25,0.2357177734375
0.283447265625,0.243896484375
0.298828125,0.235595703125
0.262451171875,0.2294921875
0.275390625,0.2412109375
0.265625,0.2301025390625
0.2666015625,0.238037109375
0.2744140625,0.2332763671875
0.2371826171875,0.228515625
0.289306640625,0.2310791015625
0.28125,0.2239990234375
0.24755859375,0.242919921875
0.292724609375,0.2371826171875
0.271484375,0.2261962890625
0.26220703125,0.246337890625
0.2734375,0.2269287109375
0.2822265625,0.2381591796875
0.314697265625,0.2374267578125
0.265625,0.2381591796875
0.233642578125,0.232177734375
0.28759765625,0.23291015625
0.244873046875,0.234619140625
0.23193359375,0.2357177734375
0.2388916015625,0.233642578125
0.30615234375,0.241455078125
0.30615234375,0.221923828125
0.314453125,0.2308349609375
0.315185546875,0.2279052734375
0.276123046875,0.2462158203125
0.26123046875,0.2337646484375
0.2626953125,0.2322998046875
0.262939453125,0.2391357421875
0.26171875,0.2303466796875
0.302490234375,0.225830078125
0.2578125,0.236328125
0.295166015625,0.2303466796875
0.26611328125,0.2333984375
0.255126953125,0.231201171875
0.2978515625,0.2281494140625
0.214599609375,0.2286376953125
0.3125,0.229248046875
0.26806640625,0.2362060546875
0.28564453125,0.2237548828125
0.302490234375,0.23486328125
0.3056640625,0.226806640625
0.2403564453125,0.2381591796875
0.322021484375,0.2266845703125
0.3193359375,0.2335205078125
0.32421875,0.2249755859375
0.2469482421875,0.23291015625
0.25390625,0.228515625
0.2607421875,0.2318115234375
0.2724609375,0.2322998046875
0.22314453125,0.2322998046875
0.26806640625,0.2427978515625
0.259033203125,0.23388671875
0.28955078125,0.2325439453125
0.27099609375,0.2296142578125
0.281005859375,0.240234375
0.236083984375,0.2352294921875
0.259033203125,0.24462890625
0.271728515625,0.232177734375
0.220703125,0.2447509765625
0.251708984375,0.2264404296875
0.284423828125,0.2286376953125
0.2427978515625,0.2305908203125
0.280517578125,0.2283935546875
0.2802734375,0.2352294921875
0.260009765625,0.23779296875
0.270751953125,0.2353515625
0.322265625,0.2415771484375
0.294921875,0.241455078125
0.250244140625,0.234375
0.29345703125,0.236083984375
0.275634765625,0.2310791015625
0.268798828125,0.24365234375
0.314453125,0.240478515625
0.255615234375,0.2357177734375
0.2734375,0.23388671875
0.2437744140625,0.237060546875
0.285888671875,0.234619140625
0.2191162109375,0.2381591796875
0.2333984375,0.226318359375
0.2509765625,0.23583984375
0.282470703125,0.2276611328125
0.274658203125,0.256103515625
0.291015625,0.239013671875
0.29443359375,0.231689453125
0.302978515625,0.2379150390625
0.268798828125,0.224365234375
0.307861328125,0.23095703125
0.30712890625,0.23291015625
0.229248046875,0.232666015625
0.30712890625,0.238037109375
0.299560546875,0.233154296875
0.2493896484375,0.2293701171875
0.2763671875,0.2432861328125
0.28271484375,0.2308349609375
0.2509765625,0.231689453125
0.2900390625,0.2239990234375
0.293701171875,0.2476806640625
0.28564453125,0.2298583984375
0.2646484375,0.2327880859375
0.32080078125,0.2276611328125
0.261962890625,0.2340087890625
0.266845703125,0.226806640625
0.28076171875,0.2265625
0.242431640625,0.2276611328125
0.2139892578125,0.230224609375
0.251220703125,0.236572265625
0.32080078125,0.2313232421875
0.294921875,0.2296142578125
0.303466796875,0.244873046875
0.17724609375,0.24169921875
0.311767578125,0.234375
0.2626953125,0.23291015625
0.28759765625,0.2313232421875
0.2548828125,0.2308349609375
0.306640625,0.2364501953125
0.2327880859375,0.2320556640625
0.262939453125,0.2420654296875
0.2335205078125,0.2384033203125
0.2413330078125,0.2313232421875
0.2479248046875,0.2464599609375
0.2410888671875,0.2310791015625
0.2626953125,0.2261962890625
0.29296875,0.23193359375
0.272705078125,0.2362060546875
0.2359619140625,0.243408203125
0.322998046875,0.2322998046875
0.25634765625,0.22900390625
0.298828125,0.2298583984375
0.25341796875,0.2440185546875
0.22509765625,0.2332763671875
0.23291015625,0.2373046875
0.222900390625,0.2431640625
0.344970703125,0.244140625
0.303955078125,0.231689453125
0.26611328125,0.2392578125
0.25439453125,0.230712890625
0.296875,0.2374267578125
0.326416015625,0.24560546875
0.222412109375,0.2359619140625
0.2431640625,0.2283935546875
0.2978515625,0.2308349609375
0.264892578125,0.224853515625
0.2509765625,0.233154296875
0.28515625,0.2266845703125
0.26123046875,0.2357177734375
0.2293701171875,0.2393798828125
0.245361328125,0.236328125
0.29833984375,0.2322998046875
0.248779296875,0.233154296875
0.27197265625,0.231689453125
0.2607421875,0.238037109375
0.255126953125,0.234375
0.27099609375,0.237060546875
0.282470703125,0.2352294921875
0.27978515625,0.22802734375
0.284423828125,0.232666015625
0.283203125,0.2340087890625
0.2998046875,0.23876953125
0.2213134765625,0.23779296875
0.238525390625,0.227294921875
0.26220703125,0.2303466796875
0.296630859375,0.2293701171875
0.307861328125,0.227294921875
0.27490234375,0.229736328125
0.282958984375,0.2333984375
0.20556640625,0.2352294921875
0.286376953125,0.22900390625
0.31103515625,0.22607421875
0.224853515625,0.2315673828125
0.31591796875,0.2293701171875
0.294189453125,0.2369384765625
0.267333984375,0.2215576171875
0.2314453125,0.2425537109375
0.318603515625,0.233642578125
0.262451171875,0.237548828125
0.27294921875,0.25732421875
0.3173828125,0.23583984375
0.267822265625,0.2445068359375
0.275634765625,0.229736328125
0.249267578125,0.2362060546875
0.250244140625,0.2357177734375
0.29443359375,0.227783203125
0.28369140625,0.2318115234375
0.298828125,0.229736328125
0.299560546875,0.2459716796875
0.27490234375,0.2366943359375
0.280517578125,0.2337646484375
0.2486572265625,0.2310791015625
0.24365234375,0.2330322265625
0.2099609375,0.2320556640625
0.29931640625,0.236083984375
0.260498046875,0.2484130859375
0.2071533203125,0.2423095703125
0.304443359375,0.243896484375
0.29541015625,0.2337646484375
0.236083984375,0.235107421875
0.292236328125,0.233642578125
0.26806640625,0.227783203125
0.276123046875,0.2310791015625
0.279541015625,0.238525390625
0.313232421875,0.2305908203125
0.2841796875,0.2352294921875
0.250732421875,0.2332763671875
0.215087890625,0.22705078125
0.2376708984375,0.2252197265625
0.287841796875,0.2308349609375
0.234619140625,0.2342529296875
0.2344970703125,0.239013671875
0.28125,0.2252197265625
0.2509765625,0.2410888671875
0.283447265625,0.23388671875
0.26953125,0.2283935546875
0.254150390625,0.22998046875
0.2276611328125,0.24560546875
0.2841796875,0.2340087890625
0.2763671875,0.234130859375
0.258056640625,0.2298583984375
0.221435546875,0.2359619140625
0.255859375,0.226806640625
0.290771484375,0.2318115234375
0.29345703125,0.2418212890625
0.300048828125,0.230712890625
0.269775390625,0.2298583984375
0.291748046875,0.2384033203125
0.270751953125,0.2330322265625
0.279541015625,0.2325439453125
0.29248046875,0.2371826171875
0.2440185546875,0.2373046875
0.269775390625,0.23046875
0.30810546875,0.260498046875
0.30224609375,0.22900390625
0.272705078125,0.2392578125
0.2568359375,0.236572265625
0.282470703125,0.2330322265625
0.289306640625,0.241455078125
0.271240234375,0.2344970703125
0.296142578125,0.23779296875
0.287353515625,0.2373046875
0.289306640625,0.2423095703125
0.273681640625,0.2388916015625
0.29248046875,0.244873046875
0.316162109375,0.25830078125
0.277587890625,0.2325439453125
0.259521484375,0.2313232421875
0.293212890625,0.2340087890625
0.2958984375,0.2332763671875
0.295166015625,0.2354736328125
0.3134765625,0.237060546875
0.2076416015625,0.2357177734375
0.2384033203125,0.2381591796875
0.30712890625,0.2333984375
0.342529296875,0.2322998046875
0.22802734375,0.244873046875
0.306640625,0.2305908203125
0.245361328125,0.238037109375
0.2978515625,0.2408447265625
0.264404296875,0.24072265625
0.313232421875,0.2423095703125
0.28076171875,0.2391357421875
0.2296142578125,0.234375
0.286865234375,0.225830078125
0.2607421875,0.2325439453125
0.2666015625,0.2279052734375
0.2734375,0.2418212890625
0.240234375,0.2371826171875
0.293701171875,0.23486328125
0.221923828125,0.2279052734375
0.2454833984375,0.2308349609375
0.2305908203125,0.237548828125
0.291259765625,0.234130859375
0.328125,0.2335205078125
0.285888671875,0.2392578125
0.259765625,0.23095703125
0.3154296875,0.240478515625
0.252685546875,0.2330322265625
0.284912109375,0.2342529296875
0.27783203125,0.23291015625
0.27197265625,0.2481689453125
0.254150390625,0.2271728515625
0.31103515625,0.2437744140625
0.279052734375,0.2333984375
0.31494140625,0.232666015625
0.266845703125,0.2420654296875
0.324462890625,0.23046875
0.271728515625,0.2247314453125
0.250244140625,0.23046875
0.283447265625,0.233642578125
0.305419921875,0.2386474609375
0.2176513671875,0.233154296875
0.297119140625,0.2222900390625
0.309326171875,0.2352294921875
0.26611328125,0.2359619140625
0.2763671875,0.239501953125
0.271484375,0.2330322265625
0.28759765625,0.2322998046875
0.2269287109375,0.2314453125
0.270263671875,0.238525390625
0.26611328125,0.2440185546875
0.247802734375,0.239990234375
0.301025390625,0.2314453125
0.2841796875,0.2340087890625
0.27880859375,0.2269287109375
0.3046875,0.236572265625
0.228759765625,0.238037109375
0.274658203125,0.2452392578125
0.283203125,0.2442626953125
0.243896484375,0.2391357421875
0.30859375,0.232177734375
0.318115234375,0.2293701171875
0.279541015625,0.2398681640625
0.30712890625,0.234619140625
0.26025390625,0.2332763671875
0.311767578125,0.2239990234375
0.2310791015625,0.240234375
0.262939453125,0.2286376953125
0.272705078125,0.23681640625
0.2705078125,0.2308349609375
0.269775390625,0.2333984375
0.285888671875,0.2347412109375
0.26953125,0.2266845703125
0.2890625,0.245849609375
0.305908203125,0.2452392578125
0.281005859375,0.2386474609375
0.268798828125,0.230712890625
0.2364501953125,0.23779296875
0.29296875,0.2362060546875
0.2880859375,0.240234375
0.269775390625,0.23388671875
0.267822265625,0.22900390625
0.3115234375,0.2286376953125
0.2900390625,0.2369384765625
0.282470703125,0.2366943359375
0.2939453125,0.2412109375
0.263671875,0.2301025390625
0.2998046875,0.2247314453125
0.310302734375,0.2529296875
0.25146484375,0.232421875
0.24658203125,0.2269287109375
0.2359619140625,0.2322998046875
0.259765625,0.2352294921875
0.29150390625,0.2320556640625
0.214111328125,0.2393798828125
0.2484130859375,0.236328125
0.28369140625,0.2335205078125
0.30908203125,0.232666015625
0.237060546875,0.2325439453125
0.302734375,0.2342529296875
0.274169921875,0.2391357421875
0.269287109375,0.2322998046875
0.257568359375,0.243896484375
0.32373046875,0.232666015625
0.32373046875,0.233154296875
0.251953125,0.234619140625
0.286865234375,0.248291015625
0.261474609375,0.2410888671875
0.252197265625,0.2286376953125
0.219970703125,0.2301025390625
0.267578125,0.2421875
0.35107421875,0.22802734375
0.27294921875,0.2371826171875
0.285888671875,0.23681640625
0.270751953125,0.2403564453125
0.303466796875,0.23681640625
0.290771484375,0.2276611328125
0.27490234375,0.2291259765625
0.24365234375,0.235107421875
0.296630859375,0.23095703125
0.271728515625,0.232421875
0.267822265625,0.2381591796875
0.270751953125,0.23876953125
0.2481689453125,0.2314453125
0.300048828125,0.2305908203125
0.305908203125,0.232177734375
0.2763671875,0.2469482421875
0.267333984375,0.2337646484375
0.2452392578125,0.2308349609375
0.252685546875,0.23876953125
0.27783203125,0.2464599609375
0.287109375,0.2283935546875
0.30322265625,0.2235107421875
0.311767578125,0.236083984375
0.30078125,0.2325439453125
0.30078125,0.22900390625
0.281005859375,0.2274169921875
0.27783203125,0.2283935546875
0.2469482421875,0.2281494140625
0.25732421875,0.2301025390625
0.296875,0.241943359375
0.28955078125,0.2279052734375
0.273681640625,0.23046875
0.271728515625,0.23095703125
0.259521484375,0.2281494140625
0.302490234375,0.23095703125
0.2388916015625,0.233642578125
0.28125,0.240478515625
0.316650390625,0.23486328125
0.25244140625,0.236328125
0.24169921875,0.2283935546875
0.291748046875,0.22509765625
0.30078125,0.22900390625
0.251220703125,0.247802734375
0.2371826171875,0.2293701171875
0.299072265625,0.2314453125
0.21435546875,0.237060546875
0.2469482421875,0.2398681640625
0.228759765625,0.2420654296875
0.2607421875,0.2369384765625
0.221435546875,0.23486328125
0.2763671875,0.23095703125
0.2509765625,0.2362060546875
0.28369140625,0.2366943359375
0.28125,0.2352294921875
0.318603515625,0.23583984375
0.280029296875,0.22705078125
0.2802734375,0.23583984375
0.250732421875,0.2294921875
0.284423828125,0.2364501953125
0.24072265625,0.2398681640625
0.2430419921875,0.228515625
0.2802734375,0.2294921875
0.31005859375,0.2353515625
0.2958984375,0.2320556640625
0.2646484375,0.2293701171875
0.28125,0.2384033203125
0.256591796875,0.23046875
0.2861328125,0.23486328125
0.285888671875,0.234375
0.282470703125,0.234619140625
0.270751953125,0.2490234375
0.26123046875,0.2430419921875
0.267822265625,0.2379150390625
0.263427734375,0.2401123046875
0.30712890625,0.23095703125
0.333740234375,0.254638671875
0.21826171875,0.225341796875
0.2325439453125,0.2301025390625
0.298828125,0.2279052734375
0.273681640625,0.249267578125
0.271240234375,0.2320556640625
0.30517578125,0.2244873046875
0.28662109375,0.2332763671875
0.268310546875,0.23681640625
0.2734375,0.241943359375
0.271484375,0.239990234375
0.34521484375,0.231689453125
0.307373046875,0.229248046875
0.245361328125,0.24365234375
0.24169921875,0.2330322265625
0.288818359375,0.2293701171875
0.278076171875,0.2413330078125
0.272705078125,0.235595703125
0.2255859375,0.2364501953125
0.3154296875,0.23583984375
0.276611328125,0.2369384765625
0.228271484375,0.233642578125
0.265869140625,0.2254638671875
0.279296875,0.22412109375
0.276123046875,0.23486328125
0.304931640625,0.2403564453125
0.2666015625,0.2283935546875
0.266357421875,0.2271728515625
0.30908203125,0.23486328125
0.29638671875,0.22998046875
0.278076171875,0.2342529296875
0.2205810546875,0.2420654296875
0.2919921875,0.2413330078125
0.25634765625,0.225341796875
0.25341796875,0.235107421875
0.250732421875,0.2412109375
0.27099609375,0.238525390625
0.302001953125,0.2303466796875
0.298095703125,0.2359619140625
0.280517578125,0.24072265625
0.29541015625,0.243408203125
0.30517578125,0.2357177734375
0.253662109375,0.2364501953125
0.30859375,0.231689453125
0.258544921875,0.2340087890625
0.316162109375,0.243896484375
0.2939453125,0.2340087890625
0.3076171875,0.247314453125
0.26025390625,0.245361328125
0.261962890625,0.2403564453125
0.291259765625,0.2281494140625
0.305908203125,0.2327880859375
0.288818359375,0.22802734375
0.25439453125,0.244873046875
0.20703125,0.247314453125
0.283447265625,0.2340087890625
0.267822265625,0.23876953125
0.2802734375,0.230712890625
0.315185546875,0.230712890625
0.25390625,0.2318115234375
0.25048828125,0.232666015625
0.308837890625,0.2315673828125
0.319091796875,0.231689453125
0.2071533203125,0.2294921875
0.230712890625,0.233642578125
0.29736328125,0.2315673828125
0.2451171875,0.2308349609375
0.281982421875,0.23095703125
0.27197265625,0.2401123046875
0.2366943359375,0.2327880859375
0.3076171875,0.2344970703125
0.25439453125,0.2425537109375
0.273193359375,0.232177734375
0.29638671875,0.23681640625
0.273681640625,0.2423095703125
0.237060546875,0.2274169921875
0.2626953125,0.241455078125
0.26806640625,0.239013671875
0.2509765625,0.238037109375
0.2734375,0.2403564453125
0.3349609375,0.2347412109375
0.281982421875,0.2265625
0.2802734375,0.239990234375
0.293701171875,0.230712890625
0.2919921875,0.2406005859375
0.280029296875,0.22802734375
0.280029296875,0.234619140625
0.2442626953125,0.237060546875
0.26904296875,0.236083984375
0.24609375,0.2491455078125
0.314697265625,0.2412109375
0.268798828125,0.22412109375
0.28857421875,0.2386474609375
0.2491455078125,0.2298583984375
0.315185546875,0.2296142578125
0.312255859375,0.2357177734375
0.227783203125,0.247314453125
0.298828125,0.2353515625
0.2286376953125,0.229248046875
0.26416015625,0.244140625
0.2568359375,0.2415771484375
0.26123046875,0.2276611328125
0.287841796875,0.228271484375
0.261474609375,0.2332763671875
0.2269287109375,0.2408447265625
0.26220703125,0.2320556640625
0.2425537109375,0.23583984375
0.3154296875,0.2333984375
0.273681640625,0.2352294921875
0.293701171875,0.2393798828125
0.209228515625,0.2376708984375
0.21142578125,0.2396240234375
0.306640625,0.228515625
0.32275390625,0.22998046875
0.28369140625,0.2261962890625
0.267333984375,0.2391357421875
0.259765625,0.24365234375
0.32763671875,0.228515625
0.243408203125,0.2364501953125
0.26123046875,0.2470703125
0.2646484375,0.2423095703125
0.261474609375,0.238037109375
0.308349609375,0.2327880859375
0.251953125,0.2327880859375
0.317138671875,0.237548828125
0.2396240234375,0.239013671875
0.279296875,0.236328125
0.2646484375,0.237548828125
0.28271484375,0.2279052734375
0.268798828125,0.25439453125
0.267578125,0.2373046875
0.27099609375,0.230224609375
0.258544921875,0.232666015625
0.2347412109375,0.233154296875
0.309326171875,0.228759765625
0.2313232421875,0.2335205078125
0.2142333984375,0.2393798828125
0.31396484375,0.2288818359375
0.2783203125,0.2254638671875
0.267333984375,0.235595703125
0.263427734375,0.24658203125
0.244384765625,0.23388671875
0.252197265625,0.2359619140625
0.251953125,0.2313232421875
0.254638671875,0.2359619140625
0.267578125,0.23779296875
0.25341796875,0.2421875
0.32275390625,0.2366943359375
0.2479248046875,0.2313232421875
0.303955078125,0.229248046875
0.2166748046875,0.2401123046875
0.32373046875,0.231201171875
0.2509765625,0.2325439453125
0.258544921875,0.2296142578125
0.30419921875,0.2286376953125
0.2685546875,0.2374267578125
0.31787109375,0.229248046875
0.260009765625,0.2286376953125
0.2479248046875,0.2391357421875
0.2294921875,0.2359619140625
0.291015625,0.236572265625
0.274169921875,0.236328125
0.3232421875,0.235107421875
0.270263671875,0.2421875
0.358642578125,0.240234375
0.28564453125,0.24169921875
0.286865234375,0.232421875
0.299560546875,0.266357421875
0.287841796875,0.224609375
0.31298828125,0.2406005859375
0.27197265625,0.238525390625
0.2413330078125,0.2344970703125
0.262939453125,0.2333984375
0.26708984375,0.240234375
0.2406005859375,0.239501953125
0.3134765625,0.236328125
0.301513671875,0.250244140625
0.256591796875,0.2308349609375
0.265625,0.2327880859375
0.275634765625,0.2327880859375
0.25732421875,0.2398681640625
0.298095703125,0.2421875
0.251220703125,0.2303466796875
0.268798828125,0.2325439453125
0.2568359375,0.2354736328125
0.278564453125,0.2427978515625
0.25439453125,0.2283935546875
0.260986328125,0.2293701171875
0.2293701171875,0.2362060546875
0.253662109375,0.23291015625
0.29541015625,0.2423095703125
0.248291015625,0.2308349609375
0.2509765625,0.2283935546875
0.254638671875,0.231201171875
0.265869140625,0.2347412109375
0.2783203125,0.232421875
0.25244140625,0.239013671875
0.292236328125,0.240234375
0.271484375,0.24365234375
0.3271484375,0.2308349609375
0.2431640625,0.231689453125
0.26025390625,0.2255859375
0.321533203125,0.2352294921875
0.248779296875,0.2412109375
0.3115234375,0.2340087890625
0.2900390625,0.2301025390625
0.2244873046875,0.2320556640625
0.279541015625,0.2291259765625
0.308349609375,0.24072265625
0.281982421875,0.2354736328125
0.300537109375,0.2418212890625
0.27783203125,0.23388671875
0.32666015625,0.2347412109375
0.2744140625,0.2337646484375
0.300537109375,0.232421875
0.29052734375,0.242431640625
0.296630859375,0.2327880859375
0.294677734375,0.2274169921875
0.29638671875,0.229248046875
0.265625,0.230712890625
0.275146484375,0.234130859375
0.262939453125,0.23046875
0.302001953125,0.2353515625
0.280029296875,0.234619140625
0.282470703125,0.2269287109375
0.2335205078125,0.23291015625
0.2666015625,0.2315673828125
0.309814453125,0.2369384765625
0.310546875,0.240478515625
0.254638671875,0.2388916015625
0.2626953125,0.2296142578125
0.29296875,0.2301025390625
0.306884765625,0.2369384765625
0.29931640625,0.2294921875
0.275390625,0.2257080078125
0.266845703125,0.2320556640625
0.277099609375,0.2391357421875
0.2431640625,0.2303466796875
0.2410888671875,0.2362060546875
0.314208984375,0.242919921875
0.30029296875,0.2265625
0.263916015625,0.2384033203125
0.267822265625,0.241943359375
0.28271484375,0.235107421875
0.302001953125,0.2318115234375
0.32177734375,0.2349853515625
0.27587890625,0.2288818359375
0.293212890625,0.2392578125
0.27734375,0.2391357421875
0.244140625,0.244873046875
0.2435302734375,0.23876953125
0.2410888671875,0.2318115234375
0.290771484375,0.2310791015625
0.28564453125,0.229248046875
0.321044921875,0.2325439453125
0.286865234375,0.2276611328125
0.291259765625,0.2332763671875
0.2568359375,0.235595703125
0.2880859375,0.2362060546875
0.27734375,0.23291015625
0.25048828125,0.2415771484375
0.3212890625,0.237548828125
0.32177734375,0.2308349609375
0.32861328125,0.2403564453125
0.272216796875,0.2381591796875
0.273681640625,0.237060546875
0.27099609375,0.2381591796875
0.253662109375,0.24462890625
0.282470703125,0.2340087890625
0.302978515625,0.2327880859375
0.317138671875,0.240966796875
0.30908203125,0.2332763671875
0.293212890625,0.2288818359375
0.26123046875,0.24072265625
0.2269287109375,0.23828125
0.30615234375,0.2432861328125
0.24658203125,0.2421875
0.2364501953125,0.232421875
0.28564453125,0.2430419921875
0.294189453125,0.233642578125
0.289306640625,0.239501953125
0.256591796875,0.2281494140625
0.3134765625,0.23388671875
0.22412109375,0.2298583984375
0.28857421875,0.236083984375
0.251953125,0.2308349609375
0.2958984375,0.2376708984375
0.233154296875,0.24072265625
0.28173828125,0.23193359375
0.249755859375,0.2265625
0.29638671875,0.2308349609375
0.26806640625,0.2303466796875
0.272705078125,0.2281494140625
0.25732421875,0.2352294921875
0.253173828125,0.24365234375
0.278564453125,0.2359619140625
0.27490234375,0.2288818359375
0.281982421875,0.2353515625
0.296142578125,0.2332763671875
0.2822265625,0.249755859375
0.223876953125,0.232666015625
0.262451171875,0.23388671875
0.276123046875,0.2373046875
0.237548828125,0.248046875
0.3056640625,0.2274169921875
0.279296875,0.2366943359375
0.294921875,0.2247314453125
0.29248046875,0.2371826171875
0.2293701171875,0.23095703125
0.311767578125,0.2303466796875
0.2763671875,0.2347412109375
0.249267578125,0.23486328125
0.2998046875,0.239501953125
0.3115234375,0.2347412109375
0.2724609375,0.235107421875
0.262451171875,0.2279052734375
0.2958984375,0.2401123046875
0.309326171875,0.2366943359375
0.29931640625,0.2449951171875
0.319580078125,0.2276611328125
0.2529296875,0.227294921875
0.2607421875,0.2293701171875
0.323486328125,0.2410888671875
0.248046875,0.2235107421875
0.2734375,0.246826171875
0.263916015625,0.2239990234375
0.2454833984375,0.23779296875
0.299560546875,0.2342529296875
0.2978515625,0.2266845703125
0.304443359375,0.2318115234375
0.29345703125,0.23291015625
0.3251953125,0.247314453125
0.247314453125,0.2408447265625
0.2626953125,0.230712890625
0.2493896484375,0.235595703125
0.2449951171875,0.2320556640625
0.292724609375,0.2353515625
0.2088623046875,0.2415771484375
0.263916015625,0.234619140625
0.310791015625,0.23291015625
0.263427734375,0.2235107421875
0.313232421875,0.2318115234375
0.25537109375,0.229248046875
0.289306640625,0.243408203125
0.314208984375,0.2332763671875
0.266845703125,0.2249755859375
0.291748046875,0.2315673828125
0.294189453125,0.228515625
0.2783203125,0.232666015625
0.317626953125,0.2314453125
0.31884765625,0.2259521484375
0.29052734375,0.2451171875
0.26171875,0.2418212890625
0.2646484375,0.2442626953125
0.2379150390625,0.23193359375
0.215087890625,0.2342529296875
0.2705078125,0.2294921875
0.283203125,0.237548828125
0.251708984375,0.2410888671875
0.317626953125,0.236083984375
0.280517578125,0.234375
0.292724609375,0.228271484375
0.23779296875,0.23681640625
0.270263671875,0.238525390625
0.2763671875,0.2313232421875
0.305908203125,0.2296142578125
0.266845703125,0.2265625
0.255126953125,0.2298583984375
0.228271484375,0.23193359375
0.333740234375,0.242919921875
0.281494140625,0.225830078125
0.334716796875,0.2232666015625
0.2413330078125,0.2265625
0.275146484375,0.2327880859375
0.281005859375,0.23779296875
0.27783203125,0.2427978515625
0.322265625,0.239501953125
0.240234375,0.231689453125
0.325927734375,0.2333984375
0.2210693359375,0.244140625
0.306884765625,0.2288818359375
0.2529296875,0.2344970703125
0.296142578125,0.233642578125
0.281005859375,0.2330322265625
0.22412109375,0.2325439453125
0.304443359375,0.2420654296875
0.295654296875,0.234619140625
0.283935546875,0.2457275390625
0.277099609375,0.231201171875
0.258056640625,0.2255859375
0.24853515625,0.2308349609375
0.291259765625,0.2298583984375
0.25,0.23486328125
0.292236328125,0.23193359375
0.27685546875,0.2279052734375
0.2462158203125,0.232666015625
0.2410888671875,0.2264404296875
0.2413330078125,0.2314453125
0.289794921875,0.23046875
0.276611328125,0.2445068359375
0.239501953125,0.2276611328125
0.270263671875,0.2354736328125
0.291015625,0.2366943359375
0.2802734375,0.23046875
0.25048828125,0.2366943359375
0.221923828125,0.2264404296875
0.2447509765625,0.231689453125
0.31201171875,0.2445068359375
0.2890625,0.2381591796875
0.21923828125,0.2403564453125
0.258056640625,0.234375
0.26318359375,0.2320556640625
0.3388671875,0.235595703125
0.271728515625,0.2279052734375
0.2578125,0.2322998046875
0.293701171875,0.2335205078125
0.282958984375,0.25537109375
0.2423095703125,0.23388671875
0.2264404296875,0.228515625
0.257568359375,0.23583984375
0.24951171875,0.23486328125
0.279052734375,0.23046875
0.281005859375,0.233642578125
0.26513671875,0.2275390625
0.306640625,0.23974609375
0.260498046875,0.241455078125
0.278076171875,0.2379150390625
0.236572265625,0.2283935546875
0.27392578125,0.231689453125
0.26318359375,0.2467041015625
0.309814453125,0.2491455078125
0.26220703125,0.2296142578125
0.271728515625,0.2301025390625
0.313232421875,0.2431640625
0.28271484375,0.2454833984375
0.2454833984375,0.2364501953125
0.2103271484375,0.243408203125
0.2763671875,0.2247314453125
0.32763671875,0.22998046875
0.2880859375,0.24462890625
0.2347412109375,0.2303466796875
0.2861328125,0.2333984375
0.302734375,0.250732421875
0.25927734375,0.2283935546875
0.2509765625,0.2373046875
0.285400390625,0.2264404296875
0.26513671875,0.2413330078125
0.291259765625,0.2392578125
0.269287109375,0.2322998046875
0.28564453125,0.228515625
0.280517578125,0.234130859375
0.2401123046875,0.238037109375
0.251220703125,0.237548828125
0.281005859375,0.230224609375
0.311279296875,0.235595703125
0.3095703125,0.2335205078125
0.27490234375,0.22900390625
0.2442626953125,0.2283935546875
0.2724609375,0.2283935546875
0.289794921875,0.2283935546875
0.267578125,0.2384033203125
0.2381591796875,0.2362060546875
0.26123046875,0.2286376953125
0.2822265625,0.2410888671875
0.25634765625,0.2354736328125
0.291259765625,0.2376708984375
0.251953125,0.2423095703125
0.2626953125,0.2281494140625
0.2412109375,0.2403564453125
0.353271484375,0.238037109375
0.307861328125,0.2384033203125
0.298828125,0.227294921875
0.2900390625,0.23974609375
0.351806640625,0.2314453125
0.232177734375,0.236328125
0.28515625,0.2294921875
0.23876953125,0.2393798828125
0.25341796875,0.253173828125
0.255615234375,0.2288818359375
0.30419921875,0.236328125
0.28466796875,0.231689453125
0.26220703125,0.2283935546875
0.2354736328125,0.2431640625
0.3515625,0.23779296875
0.33154296875,0.2349853515625
0.314453125,0.231689453125
0.2498779296875,0.2332763671875
0.306884765625,0.2313232421875
0.2802734375,0.229248046875
0.284423828125,0.23388671875
0.2447509765625,0.24267578125
0.298828125,0.2264404296875
0.294677734375,0.228759765625
0.291259765625,0.250244140625
0.245849609375,0.231201171875
0.282470703125,0.2340087890625
0.259033203125,0.2298583984375
0.291259765625,0.2305908203125
0.2744140625,0.2314453125
0.274169921875,0.2283935546875
0.303955078125,0.2421875
0.263671875,0.2425537109375
0.250244140625,0.2261962890625
0.2353515625,0.2425537109375
0.335205078125,0.2279052734375
0.2802734375,0.2354736328125
0.276611328125,0.23486328125
0.2607421875,0.23486328125
0.283935546875,0.2318115234375
0.271240234375,0.241943359375
0.276123046875,0.232177734375
0.301025390625,0.232177734375
0.293212890625,0.2349853515625
0.32177734375,0.2432861328125
0.2413330078125,0.2431640625
0.311767578125,0.2445068359375
0.280029296875,0.242431640625
0.27734375,0.2337646484375
0.31396484375,0.23046875
0.294677734375,0.2440185546875
0.2421875,0.2347412109375
0.2685546875,0.2467041015625
0.28662109375,0.237548828125
0.302490234375,0.2288818359375
0.3037109375,0.23046875
0.2470703125,0.2379150390625
0.25244140625,0.2305908203125
0.260986328125,0.2396240234375
0.221435546875,0.2366943359375
0.2509765625,0.241943359375
0.26904296875,0.239501953125
0.2568359375,0.2337646484375
0.31201171875,0.24267578125
0.3154296875,0.228515625
0.26171875,0.2413330078125
0.28125,0.2410888671875
0.3076171875,0.2420654296875
0.24853515625,0.247314453125
0.25048828125,0.245361328125
0.267578125,0.230224609375
0.271240234375,0.2352294921875
0.2529296875,0.232177734375
0.2578125,0.226318359375
0.247314453125,0.2274169921875
0.31591796875,0.2454833984375
0.20703125,0.229736328125
0.293212890625,0.2332763671875
0.2332763671875,0.2314453125
0.2802734375,0.24267578125
0.2086181640625,0.2386474609375
0.296630859375,0.2330322265625
0.26318359375,0.226318359375
0.234619140625,0.22900390625
0.278076171875,0.24169921875
0.278564453125,0.2386474609375
0.2275390625,0.2364501953125
0.2724609375,0.2435302734375
0.29931640625,0.244384765625
0.290771484375,0.2215576171875
0.24560546875,0.231201171875
0.2467041015625,0.232421875
0.2890625,0.2384033203125
0.293701171875,0.23876953125
0.317626953125,0.237548828125
0.294921875,0.23779296875
0.283447265625,0.23193359375
0.2734375,0.2314453125
0.3193359375,0.2294921875
0.273193359375,0.240234375
0.252685546875,0.241455078125
0.259521484375,0.2357177734375
0.279541015625,0.24755859375
0.2459716796875,0.2398681640625
0.288330078125,0.2291259765625
0.261474609375,0.2420654296875
0.273193359375,0.2342529296875
0.302490234375,0.2330322265625
0.259521484375,0.2318115234375
0.30029296875,0.2276611328125
0.214111328125,0.2335205078125
0.27685546875,0.23828125
0.2423095703125,0.2310791015625
0.302001953125,0.2373046875
0.2412109375,0.23046875
0.275634765625,0.2352294921875
0.31298828125,0.2281494140625
0.303466796875,0.230224609375
0.28466796875,0.229736328125
0.26123046875,0.2310791015625
0.316162109375,0.2474365234375
0.280029296875,0.2320556640625
0.312255859375,0.2398681640625
0.27880859375,0.237548828125
0.292236328125,0.2347412109375
0.2529296875,0.2335205078125
0.2861328125,0.233154296875
0.247802734375,0.23876953125
0.327880859375,0.24609375
0.2322998046875,0.2330322265625
0.240478515625,0.2352294921875
0.28515625,0.23486328125
0.325439453125,0.2408447265625
0.270263671875,0.235595703125
0.3056640625,0.22802734375
0.28857421875,0.2320556640625
0.274658203125,0.23974609375
0.29443359375,0.235595703125
0.25927734375,0.2359619140625
0.283447265625,0.2403564453125
0.3212890625,0.23583984375
0.2486572265625,0.2310791015625
0.235595703125,0.2354736328125
0.26953125,0.2294921875
0.258056640625,0.2362060546875
0.2493896484375,0.234130859375
0.270751953125,0.2301025390625
0.3115234375,0.238525390625
0.288330078125,0.247314453125
0.295654296875,0.237548828125
0.275146484375,0.255615234375
0.261474609375,0.243408203125
0.30029296875,0.2427978515625
0.270751953125,0.2401123046875
0.27197265625,0.2342529296875
0.3046875,0.238037109375
0.27001953125,0.23974609375
0.23876953125,0.2247314453125
0.265625,0.231689453125
0.2880859375,0.2366943359375
0.268310546875,0.24365234375
0.3134765625,0.23095703125
0.287353515625,0.236083984375
0.29052734375,0.227294921875
0.2705078125,0.239990234375
0.276611328125,0.238037109375
0.287353515625,0.25439453125
0.27587890625,0.242919921875
0.295166015625,0.2298583984375
0.271484375,0.235107421875
0.232666015625,0.2298583984375
0.2763671875,0.235107421875
0.26904296875,0.2344970703125
0.2408447265625,0.2247314453125
0.294189453125,0.224609375
0.307373046875,0.2386474609375
0.30859375,0.2313232421875
0.3046875,0.2318115234375
0.242919921875,0.2308349609375
0.25634765625,0.2257080078125
0.278564453125,0.2337646484375
0.255859375,0.2412109375
0.318359375,0.2418212890625
0.274169921875,0.2392578125
0.272216796875,0.2325439453125
0.31591796875,0.2305908203125
0.2841796875,0.2353515625
0.337158203125,0.2396240234375
0.24658203125,0.2269287109375
0.276611328125,0.2254638671875
0.294677734375,0.227783203125
0.22265625,0.2327880859375
0.31201171875,0.23046875
0.255615234375,0.2298583984375
0.292236328125,0.241943359375
0.2958984375,0.235107421875
0.276123046875,0.2325439453125
0.257080078125,0.2325439453125
0.280517578125,0.2279052734375
0.251708984375,0.2435302734375
0.297119140625,0.2249755859375
0.2939453125,0.2325439453125
0.273681640625,0.232421875
0.306884765625,0.2362060546875
0.284423828125,0.2454833984375
0.26904296875,0.235107421875
0.287841796875,0.23193359375
0.26025390625,0.2340087890625
0.2998046875,0.2366943359375
0.30859375,0.23583984375
0.363037109375,0.2391357421875
0.281494140625,0.2301025390625
0.27783203125,0.2373046875
0.279541015625,0.2308349609375
0.2398681640625,0.2333984375
0.3173828125,0.2305908203125
0.2242431640625,0.2291259765625
0.279052734375,0.2415771484375
0.306640625,0.24560546875
0.28662109375,0.2410888671875
0.277587890625,0.22998046875
0.290283203125,0.2264404296875
0.2978515625,0.2301025390625
0.2744140625,0.2327880859375
0.260986328125,0.2288818359375
0.27978515625,0.235107421875
0.2410888671875,0.2344970703125
0.259765625,0.2391357421875
0.29248046875,0.2423095703125
0.248779296875,0.2286376953125
0.291748046875,0.22412109375
0.259521484375,0.236083984375
0.2919921875,0.2291259765625
0.30322265625,0.23193359375
0.30517578125,0.2359619140625
0.21826171875,0.2335205078125
0.244140625,0.23828125
0.28466796875,0.2318115234375
0.25,0.2398681640625
0.287353515625,0.238037109375
0.26416015625,0.22900390625
0.21484375,0.2327880859375
0.276611328125,0.2447509765625
0.23681640625,0.2373046875
0.313232421875,0.23876953125
0.272216796875,0.2313232421875
0.34521484375,0.232421875
0.261962890625,0.2359619140625
0.278564453125,0.229736328125
0.261962890625,0.233154296875
0.284912109375,0.2484130859375
0.313232421875,0.2305908203125
0.287841796875,0.23876953125
0.30615234375,0.2364501953125
0.272705078125,0.23486328125
0.3359375,0.232666015625
0.296142578125,0.238525390625
0.2509765625,0.2310791015625
0.257568359375,0.2449951171875
0.274658203125,0.237060546875
0.253662109375,0.2314453125
0.306396484375,0.2303466796875
0.31201171875,0.2283935546875
0.2020263671875,0.2359619140625
0.281982421875,0.23388671875
0.30078125,0.2320556640625
0.2374267578125,0.229248046875
0.250244140625,0.231689453125
0.254638671875,0.2354736328125
0.277099609375,0.2327880859375
0.29248046875,0.234375
0.267333984375,0.2347412109375
0.244873046875,0.240478515625
0.265380859375,0.227294921875
0.2384033203125,0.2335205078125
0.297607421875,0.230224609375
0.278564453125,0.23095703125
0.291015625,0.231689453125
0.2169189453125,0.2310791015625
0.33056640625,0.2352294921875
0.276611328125,0.2366943359375
0.2459716796875,0.2354736328125
0.27978515625,0.2464599609375
0.2288818359375,0.2332763671875
0.200927734375,0.2349853515625
0.288330078125,0.2301025390625
0.281005859375,0.24169921875
0.25927734375,0.2364501953125
0.287353515625,0.238525390625
0.281005859375,0.233154296875
0.271240234375,0.2344970703125
0.2010498046875,0.225830078125
0.2607421875,0.2384033203125
0.30517578125,0.238037109375
0.30322265625,0.22998046875
0.2158203125,0.2342529296875
0.2744140625,0.22900390625
0.30078125,0.26123046875
0.2357177734375,0.2452392578125
0.294677734375,0.233642578125
0.266845703125,0.2310791015625
0.26904296875,0.239013671875
0.303466796875,0.234619140625
0.2646484375,0.2398681640625
0.26904296875,0.235595703125
0.2509765625,0.2354736328125
0.259765625,0.2432861328125
0.28173828125,0.2369384765625
0.2371826171875,0.2401123046875
0.297607421875,0.2259521484375
0.255859375,0.237060546875
0.255615234375,0.2308349609375
0.315673828125,0.241455078125
0.35205078125,0.2288818359375
0.26318359375,0.23583984375
0.263916015625,0.232421875
0.2425537109375,0.2376708984375
0.325927734375,0.233154296875
0.282958984375,0.2294921875
0.270263671875,0.2315673828125
0.284423828125,0.246337890625
0.26611328125,0.230224609375
0.2119140625,0.2305908203125
0.2371826171875,0.2293701171875
0.24609375,0.236328125
0.263671875,0.2379150390625
0.28076171875,0.2247314453125
0.2548828125,0.237060546875
0.2646484375,0.242431640625
0.301025390625,0.231201171875
0.320068359375,0.2379150390625
0.260498046875,0.2303466796875
0.3154296875,0.2384033203125
0.259521484375,0.24169921875
0.284423828125,0.22998046875
0.2447509765625,0.23681640625
0.326171875,0.2347412109375
0.3486328125,0.2303466796875
0.322509765625,0.231201171875
0.2548828125,0.2369384765625
0.236572265625,0.2352294921875
0.2386474609375,0.23095703125
0.277099609375,0.240478515625
0.3037109375,0.2227783203125
0.30029296875,0.2342529296875
0.28369140625,0.234375
0.28125,0.239013671875
0.2413330078125,0.228759765625
0.289306640625,0.2393798828125
0.2239990234375,0.2276611328125
0.2291259765625,0.2313232421875
0.29150390625,0.242919921875
0.2410888671875,0.2384033203125
0.2529296875,0.2359619140625
0.264892578125,0.2333984375
0.26953125,0.2369384765625
0.28955078125,0.2332763671875
0.3017578125,0.23779296875
0.2939453125,0.2435302734375
0.277587890625,0.230712890625
0.302978515625,0.2371826171875
0.2315673828125,0.2335205078125
0.3212890625,0.2398681640625
0.2568359375,0.2301025390625
0.307373046875,0.2352294921875
0.276611328125,0.228271484375
0.2392578125,0.235595703125
0.29150390625,0.2293701171875
0.283447265625,0.243896484375
0.2744140625,0.229248046875
0.300048828125,0.2313232421875
0.28173828125,0.2255859375
0.281494140625,0.2362060546875
0.268310546875,0.2412109375
0.310302734375,0.2227783203125
0.26025390625,0.2264404296875
0.2044677734375,0.2384033203125
0.30322265625,0.240966796875
0.252197265625,0.2303466796875
0.26318359375,0.23876953125
0.27978515625,0.2274169921875
0.275146484375,0.24072265625
0.24951171875,0.226318359375
0.287841796875,0.240234375
0.287109375,0.2313232421875
0.2578125,0.2352294921875
0.266845703125,0.2294921875
0.307373046875,0.23974609375
0.2479248046875,0.242919921875
0.2352294921875,0.2384033203125
0.238525390625,0.23388671875
0.296142578125,0.2369384765625
0.2232666015625,0.232666015625
0.278564453125,0.2303466796875
0.294189453125,0.24365234375
0.306396484375,0.237060546875
0.27685546875,0.2271728515625
0.279541015625,0.234375
0.258544921875,0.2332763671875
0.350341796875,0.25146484375
0.2188720703125,0.2442626953125
0.273193359375,0.236572265625
0.25927734375,0.22998046875
0.28369140625,0.2347412109375
0.28271484375,0.2388916015625
0.28466796875,0.23193359375
0.307861328125,0.22998046875
0.245849609375,0.23828125
0.324462890625,0.2344970703125
0.312744140625,0.2373046875
0.28173828125,0.2305908203125
0.255859375,0.227783203125
0.2626953125,0.2344970703125
0.2568359375,0.237060546875
0.3017578125,0.228271484375
0.279296875,0.24755859375
0.259521484375,0.2381591796875
0.297119140625,0.229736328125
0.255859375,0.2471923828125
0.318359375,0.2353515625
0.244140625,0.2393798828125
0.252197265625,0.2322998046875
0.277099609375,0.226318359375
0.323974609375,0.2381591796875
0.3408203125,0.23193359375
0.2010498046875,0.245361328125
0.2939453125,0.2349853515625
0.2344970703125,0.239501953125
0.294677734375,0.234130859375
0.26953125,0.2276611328125
0.319580078125,0.232177734375
0.28369140625,0.2344970703125
0.303466796875,0.2325439453125
0.26220703125,0.234619140625
0.240966796875,0.241943359375
0.298828125,0.233642578125
0.242919921875,0.2440185546875
0.2491455078125,0.2352294921875
0.290283203125,0.2373046875
0.304443359375,0.22900390625
0.25341796875,0.22998046875
0.32373046875,0.2318115234375
0.263427734375,0.2347412109375
0.28271484375,0.2303466796875
0.257080078125,0.23095703125
0.27783203125,0.23388671875
0.25341796875,0.2364501953125
0.29296875,0.2386474609375
0.2489013671875,0.2371826171875
0.2391357421875,0.232177734375
0.2451171875,0.2344970703125
0.3046875,0.2349853515625
0.282958984375,0.2303466796875
0.2449951171875,0.2371826171875
0.241943359375,0.2376708984375
0.233642578125,0.2349853515625
0.2491455078125,0.228271484375
0.3232421875,0.230712890625
0.210205078125,0.258056640625
0.28466796875,0.2327880859375
0.295654296875,0.2408447265625
0.2939453125,0.2403564453125
0.27783203125,0.2301025390625
0.3369140625,0.2286376953125
0.250732421875,0.2283935546875
0.25634765625,0.2303466796875
0.283447265625,0.2391357421875
0.234619140625,0.22705078125
0.27001953125,0.2349853515625
0.28515625,0.2412109375
0.27490234375,0.237548828125
0.281494140625,0.2364501953125
0.2435302734375,0.2244873046875
0.296875,0.2359619140625
0.281494140625,0.232177734375
0.28662109375,0.2384033203125
0.30615234375,0.234130859375
0.3740234375,0.22900390625
0.294677734375,0.25244140625
0.251708984375,0.234130859375
0.29638671875,0.24169921875
0.321044921875,0.2437744140625
0.298828125,0.2362060546875
0.278564453125,0.2349853515625
0.248779296875,0.2362060546875
0.2890625,0.2303466796875
0.289306640625,0.241943359375
0.266357421875,0.244384765625
0.26806640625,0.2313232421875
0.2744140625,0.2418212890625
0.281005859375,0.23046875
0.25390625,0.2349853515625
0.276123046875,0.2279052734375
0.2340087890625,0.2254638671875
0.285400390625,0.23779296875
0.281005859375,0.2275390625
0.299560546875,0.2392578125
0.29833984375,0.2257080078125
0.273193359375,0.234375
0.261962890625,0.2269287109375
0.26953125,0.22607421875
0.291748046875,0.231689453125
0.2156982421875,0.228515625
0.2340087890625,0.2314453125
0.2265625,0.230712890625
0.29052734375,0.239013671875
0.27734375,0.2391357421875
0.2464599609375,0.227783203125
0.20947265625,0.2440185546875
0.319091796875,0.239990234375
0.2587890625,0.2392578125
0.277099609375,0.2281494140625
0.279296875,0.2276611328125
0.294921875,0.2332763671875
0.264404296875,0.2310791015625
0.255859375,0.24462890625
0.2266845703125,0.25048828125
0.23828125,0.232421875
0.321533203125,0.2364501953125
0.2498779296875,0.238037109375
0.303955078125,0.2315673828125
0.2783203125,0.2298583984375
0.285888671875,0.2364501953125
0.3173828125,0.2322998046875
0.2626953125,0.2303466796875
0.30078125,0.234619140625
0.281005859375,0.2254638671875
0.28271484375,0.2333984375
0.275634765625,0.227783203125
0.2509765625,0.2279052734375
0.2354736328125,0.23046875
0.2509765625,0.23779296875
0.282470703125,0.2342529296875
0.323486328125,0.2271728515625
0.27294921875,0.228759765625
0.2332763671875,0.2474365234375
0.26708984375,0.2396240234375
0.28466796875,0.2318115234375
0.2958984375,0.2294921875
0.265869140625,0.23291015625
0.26318359375,0.22802734375
0.284423828125,0.2333984375
0.29248046875,0.241455078125
0.2841796875,0.22998046875
0.2890625,0.2288818359375
0.301025390625,0.2410888671875
0.20556640625,0.23681640625
0.220458984375,0.228271484375
0.267822265625,0.2447509765625
0.26123046875,0.2398681640625
0.266845703125,0.2413330078125
0.252197265625,0.2291259765625
0.23193359375,0.2318115234375
0.2469482421875,0.226806640625
0.2406005859375,0.2301025390625
0.274169921875,0.230712890625
0.32275390625,0.22900390625
0.277099609375,0.2322998046875
0.272705078125,0.23388671875
0.214111328125,0.239501953125
0.2301025390625,0.240234375
0.28955078125,0.2373046875
0.272705078125,0.242919921875
0.348388671875,0.2352294921875
0.27685546875,0.233154296875
0.284912109375,0.239501953125
0.25048828125,0.2344970703125
0.264404296875,0.2293701171875
0.26123046875,0.24658203125
0.308837890625,0.2266845703125
0.256591796875,0.2318115234375
0.283935546875,0.233154296875
0.306396484375,0.2359619140625
0.291259765625,0.246337890625
0.2744140625,0.2283935546875
0.28271484375,0.235107421875
0.2442626953125,0.2298583984375
0.252685546875,0.2386474609375
0.295166015625,0.239990234375
0.205322265625,0.2342529296875
0.2861328125,0.2330322265625
0.260009765625,0.2325439453125
0.263427734375,0.225341796875
0.226318359375,0.23388671875
0.33154296875,0.2421875
0.26220703125,0.2354736328125
0.2396240234375,0.239990234375
0.262451171875,0.2398681640625
0.275146484375,0.2254638671875
0.2783203125,0.2313232421875
0.330322265625,0.22998046875
0.281982421875,0.2471923828125
0.2373046875,0.2423095703125
0.284423828125,0.234375
0.283935546875,0.237060546875
0.27294921875,0.2344970703125
0.25,0.2379150390625
0.2685546875,0.2359619140625
0.269287109375,0.2391357421875
0.2227783203125,0.23681640625
0.27294921875,0.2362060546875
0.3017578125,0.2353515625
0.321533203125,0.232666015625
0.26806640625,0.240234375
0.26806640625,0.2266845703125
0.2347412109375,0.2330322265625
0.28759765625,0.2431640625
0.2459716796875,0.2406005859375
0.32080078125,0.22998046875
0.22314453125,0.246826171875
0.2366943359375,0.23193359375
0.299560546875,0.2314453125
0.273193359375,0.2349853515625
0.2373046875,0.2371826171875
0.267822265625,0.224609375
0.269775390625,0.2374267578125
0.316162109375,0.2254638671875
0.285888671875,0.2431640625
0.297119140625,0.2451171875
0.2841796875,0.2427978515625
0.267578125,0.2247314453125
0.30078125,0.22607421875
0.261962890625,0.2425537109375
0.269287109375,0.2425537109375
0.266357421875,0.2425537109375
0.258544921875,0.2352294921875
0.282958984375,0.2335205078125
0.2578125,0.2342529296875
0.274658203125,0.224853515625
0.27685546875,0.2386474609375
0.25634765625,0.22412109375
0.248046875,0.234619140625
0.27490234375,0.22509765625
0.267578125,0.234619140625
0.281982421875,0.233154296875
0.28857421875,0.2330322265625
0.255859375,0.2276611328125
0.266357421875,0.24365234375
0.26318359375,0.2393798828125
0.279541015625,0.2340087890625
0.252685546875,0.230712890625
0.27392578125,0.2305908203125
0.303955078125,0.2384033203125
0.2666015625,0.2364501953125
0.2939453125,0.229736328125
0.2548828125,0.2303466796875
0.263427734375,0.233154296875
0.28662109375,0.2294921875
0.268798828125,0.226806640625
0.272216796875,0.2352294921875
0.280517578125,0.2357177734375
0.2822265625,0.24853515625
0.22509765625,0.2388916015625
0.315185546875,0.2386474609375
0.2890625,0.238037109375
0.28076171875,0.231201171875
0.2294921875,0.237548828125
0.27490234375,0.233642578125
0.27587890625,0.244384765625
0.250732421875,0.2327880859375
0.267333984375,0.235107421875
0.2861328125,0.2420654296875
0.265869140625,0.23291015625
0.2646484375,0.232421875
0.2188720703125,0.2318115234375
0.23046875,0.2337646484375
0.26806640625,0.2320556640625
0.29931640625,0.2357177734375
0.2685546875,0.2373046875
0.26708984375,0.252197265625
0.293701171875,0.2266845703125
0.30078125,0.2452392578125
0.26708984375,0.2352294921875
0.24365234375,0.2252197265625
0.290283203125,0.233154296875
0.26513671875,0.229248046875
0.28271484375,0.236083984375
0.2763671875,0.240966796875
0.325927734375,0.236083984375
0.3271484375,0.2430419921875
0.30615234375,0.2352294921875
0.27099609375,0.22998046875
0.31201171875,0.2286376953125
0.320068359375,0.2294921875
0.296875,0.232421875
0.309326171875,0.2303466796875
0.281494140625,0.2376708984375
0.302490234375,0.2322998046875
0.29541015625,0.230712890625
0.28369140625,0.2325439453125
0.2496337890625,0.2303466796875
0.269775390625,0.229248046875
0.277587890625,0.2371826171875
0.2445068359375,0.2421875
0.30029296875,0.23095703125
0.296875,0.2314453125
0.282470703125,0.237548828125
0.279541015625,0.232177734375
0.249755859375,0.2310791015625
0.278076171875,0.2249755859375
0.230712890625,0.233154296875
0.29833984375,0.2318115234375
0.238525390625,0.2357177734375
0.315185546875,0.2315673828125
0.251708984375,0.2286376953125
0.2841796875,0.2430419921875
0.277099609375,0.23828125
0.2763671875,0.2281494140625
0.2320556640625,0.227783203125
0.281494140625,0.2392578125
0.290283203125,0.242919921875
0.25634765625,0.2374267578125
0.274658203125,0.230712890625
0.253173828125,0.239990234375
0.3203125,0.252685546875
0.299560546875,0.23193359375
0.307861328125,0.245849609375
0.2939453125,0.2279052734375
0.1903076171875,0.2445068359375
0.27734375,0.2310791015625
0.289794921875,0.2335205078125
0.290283203125,0.236572265625
0.223388671875,0.235595703125
0.275390625,0.2274169921875
0.252685546875,0.2418212890625
0.31884765625,0.2305908203125
0.2880859375,0.241455078125
0.2252197265625,0.2376708984375
0.2685546875,0.2401123046875
0.267822265625,0.234619140625
0.2215576171875,0.2376708984375
0.30078125,0.2359619140625
0.300048828125,0.2418212890625
0.28759765625,0.240234375
0.234130859375,0.2269287109375
0.296875,0.2283935546875
0.27099609375,0.2230224609375
0.288330078125,0.231689453125
0.319580078125,0.2386474609375
0.28759765625,0.2327880859375
0.262451171875,0.2264404296875
0.2880859375,0.2305908203125
0.2015380859375,0.2431640625
0.2188720703125,0.2353515625
0.27685546875,0.24169921875
0.28369140625,0.2423095703125
0.291748046875,0.2357177734375
0.2978515625,0.2381591796875
0.2861328125,0.22802734375
0.27685546875,0.229248046875
0.29833984375,0.232666015625
0.31787109375,0.25634765625
0.271484375,0.2412109375
0.2666015625,0.24169921875
0.291259765625,0.234130859375
0.301513671875,0.2252197265625
0.246826171875,0.2352294921875
0.279052734375,0.2275390625
0.279296875,0.2288818359375
0.236572265625,0.234619140625
0.278076171875,0.2349853515625
0.3056640625,0.23193359375
0.28173828125,0.2296142578125
0.2464599609375,0.2388916015625
0.289794921875,0.242919921875
0.247314453125,0.2303466796875
0.242919921875,0.2344970703125
0.279541015625,0.2208251953125
0.244873046875,0.2391357421875
0.2457275390625,0.25390625
0.27490234375,0.2333984375
0.24365234375,0.2371826171875
0.250244140625,0.2413330078125
0.21240234375,0.2418212890625
0.2568359375,0.2423095703125
0.303955078125,0.2320556640625
0.3212890625,0.2347412109375
0.285888671875,0.2384033203125
0.271484375,0.24462890625
0.2462158203125,0.2349853515625
0.29541015625,0.228515625
0.275634765625,0.234619140625
0.29443359375,0.2362060546875
0.290283203125,0.2342529296875
0.275390625,0.24072265625
0.267333984375,0.2447509765625
0.294677734375,0.2386474609375
0.323486328125,0.2412109375
0.2366943359375,0.2296142578125
0.30517578125,0.2332763671875
0.250732421875,0.2303466796875
0.3037109375,0.23583984375
0.283935546875,0.2374267578125
0.25830078125,0.23046875
0.2237548828125,0.22998046875
0.2646484375,0.2347412109375
0.244873046875,0.237060546875
0.2724609375,0.2279052734375
0.285400390625,0.2362060546875
0.3291015625,0.230224609375
0.23388671875,0.2337646484375
0.24365234375,0.2315673828125
0.268798828125,0.226318359375
0.2261962890625,0.2344970703125
0.283447265625,0.236572265625
0.274169921875,0.2374267578125
0.345458984375,0.243896484375
0.2939453125,0.2335205078125
0.2498779296875,0.234375
0.274658203125,0.23095703125
0.315673828125,0.2391357421875
0.2333984375,0.223388671875
0.310302734375,0.2265625
0.277099609375,0.238037109375
0.296142578125,0.2340087890625
0.29541015625,0.2393798828125
0.23583984375,0.2271728515625
0.236083984375,0.2279052734375
0.27783203125,0.2322998046875
0.309326171875,0.242919921875
0.25439453125,0.25244140625
0.259765625,0.2374267578125
0.25830078125,0.2332763671875
0.248291015625,0.2266845703125
0.256591796875,0.234619140625
0.306884765625,0.233154296875
0.2451171875,0.23095703125
0.260986328125,0.24267578125
0.307861328125,0.2364501953125
0.288818359375,0.240234375
0.27734375,0.231689453125
0.270751953125,0.2266845703125
0.280029296875,0.229248046875
0.259033203125,0.229736328125
0.28662109375,0.2283935546875
0.2408447265625,0.23291015625
0.271728515625,0.2265625
0.281005859375,0.232666015625
0.2386474609375,0.232177734375
0.263427734375,0.237060546875
0.30029296875,0.2403564453125
0.2548828125,0.231201171875
0.28515625,0.2283935546875
0.208251953125,0.2415771484375
0.27392578125,0.230224609375
0.282958984375,0.2252197265625
0.273193359375,0.233154296875
0.307861328125,0.233642578125
0.296630859375,0.236328125
0.32275390625,0.24560546875
0.3017578125,0.2607421875
0.26806640625,0.23876953125
0.2880859375,0.22900390625
0.2369384765625,0.22998046875
0.289794921875,0.230224609375
0.279052734375,0.231201171875
0.302978515625,0.239501953125
0.30908203125,0.2430419921875
0.279296875,0.231689453125
0.2193603515625,0.23291015625
0.255859375,0.234375
0.297607421875,0.2333984375
0.31298828125,0.2227783203125
0.2578125,0.231689453125
0.26513671875,0.233154296875
0.283935546875,0.2349853515625
0.2364501953125,0.232421875
0.27978515625,0.2266845703125
0.283935546875,0.2315673828125
0.259521484375,0.2310791015625
0.29541015625,0.23583984375
0.2783203125,0.2325439453125
0.228271484375,0.2318115234375
0.2071533203125,0.24365234375
0.27734375,0.232177734375
0.274169921875,0.2364501953125
0.258544921875,0.234130859375
0.29541015625,0.2412109375
0.294677734375,0.2325439453125
0.26708984375,0.2347412109375
0.299560546875,0.2353515625
0.304443359375,0.2352294921875
0.261474609375,0.23291015625
0.313720703125,0.2420654296875
0.302490234375,0.244140625
0.3212890625,0.2279052734375
0.260986328125,0.221435546875
0.291015625,0.2257080078125
0.3203125,0.232666015625
0.281494140625,0.2301025390625
0.2415771484375,0.2347412109375
0.26904296875,0.232666015625
0.339599609375,0.2415771484375
0.261962890625,0.22900390625
0.266357421875,0.2359619140625
0.261962890625,0.226318359375
0.235107421875,0.2412109375
0.266357421875,0.2408447265625
0.36181640625,0.2294921875
0.30126953125,0.23974609375
0.288330078125,0.244384765625
0.302001953125,0.2330322265625
0.31494140625,0.2464599609375
0.285888671875,0.232666015625
0.27685546875,0.2320556640625
0.2529296875,0.2340087890625
0.2176513671875,0.230224609375
0.26953125,0.242431640625
0.254638671875,0.2332763671875
0.275390625,0.2298583984375
0.229736328125,0.2398681640625
0.28564453125,0.2391357421875
0.27587890625,0.2344970703125
0.300537109375,0.22802734375
0.275146484375,0.2344970703125
0.302978515625,0.2330322265625
0.26513671875,0.2320556640625
0.258544921875,0.23876953125
0.2459716796875,0.2386474609375
0.318603515625,0.228515625
0.2476806640625,0.22802734375
0.268310546875,0.2435302734375
0.32763671875,0.2340087890625
0.2430419921875,0.2333984375
0.2978515625,0.234619140625
0.2802734375,0.2412109375
0.272216796875,0.2296142578125
0.27001953125,0.23291015625
0.262939453125,0.2359619140625
0.256103515625,0.23681640625
0.27587890625,0.2359619140625
0.283447265625,0.222412109375
0.27978515625,0.226806640625
0.306396484375,0.2242431640625
0.29296875,0.238525390625
0.293212890625,0.24169921875
0.308349609375,0.2392578125
0.30908203125,0.23046875
0.271728515625,0.233154296875
0.265380859375,0.240478515625
0.286865234375,0.234130859375
0.319580078125,0.241455078125
0.31298828125,0.2327880859375
0.25341796875,0.242919921875
0.258544921875,0.224609375
0.2578125,0.231201171875
0.260498046875,0.2330322265625
0.26806640625,0.2369384765625
0.262451171875,0.240478515625
0.234619140625,0.2314453125
0.271728515625,0.231201171875
0.2314453125,0.2347412109375
0.21826171875,0.229736328125
0.3115234375,0.2421875
0.24560546875,0.24462890625
0.264404296875,0.2431640625
0.272705078125,0.2344970703125
0.31787109375,0.2432861328125
0.239501953125,0.2384033203125
0.273193359375,0.2459716796875
0.267822265625,0.2381591796875
0.272216796875,0.25537109375
0.261962890625,0.234619140625
0.298828125,0.2310791015625
0.29833984375,0.23291015625
0.2578125,0.236083984375
0.329345703125,0.232421875
0.25927734375,0.231689453125
0.25732421875,0.229736328125
0.2373046875,0.2340087890625
0.27197265625,0.228759765625
0.268310546875,0.2322998046875
0.2437744140625,0.229736328125
0.2880859375,0.2364501953125
0.250732421875,0.234375
0.318603515625,0.2340087890625
0.277587890625,0.22998046875
0.2890625,0.234619140625
0.286376953125,0.228759765625
0.2294921875,0.244140625
0.26123046875,0.240478515625
0.2626953125,0.2265625
0.2486572265625,0.233642578125
0.28662109375,0.2364501953125
0.235107421875,0.2347412109375
0.253662109375,0.2392578125
0.296875,0.2293701171875
0.25830078125,0.2498779296875
0.2476806640625,0.2509765625
0.295166015625,0.23193359375
0.259033203125,0.2293701171875
0.2347412109375,0.2335205078125
0.25048828125,0.2305908203125
0.294189453125,0.2459716796875
0.27783203125,0.2310791015625
0.2705078125,0.2340087890625
0.2413330078125,0.2291259765625
0.230712890625,0.231689453125
0.28076171875,0.226806640625
0.2822265625,0.2413330078125
0.2423095703125,0.2354736328125
0.25390625,0.2342529296875
0.311767578125,0.238037109375
0.2685546875,0.248046875
0.260986328125,0.2294921875
0.287353515625,0.250244140625
0.28564453125,0.23388671875
0.312255859375,0.2327880859375
0.252685546875,0.2340087890625
0.291748046875,0.2342529296875
0.27685546875,0.24365234375
0.315185546875,0.234130859375
0.295166015625,0.2359619140625
0.300537109375,0.2423095703125
0.297607421875,0.2337646484375
0.27490234375,0.23095703125
0.30712890625,0.238525390625
0.27392578125,0.23095703125
0.26171875,0.2247314453125
0.2314453125,0.2373046875
0.27685546875,0.23388671875
0.25244140625,0.231689453125
0.28271484375,0.243896484375
0.302734375,0.2486572265625
0.2408447265625,0.23193359375
0.260986328125,0.2353515625
0.246337890625,0.2293701171875
0.304443359375,0.2293701171875
0.28515625,0.2423095703125
0.264404296875,0.241943359375
0.2783203125,0.2373046875
0.254150390625,0.226318359375
0.29296875,0.2432861328125
0.26416015625,0.2337646484375
0.2880859375,0.2315673828125
0.270751953125,0.23193359375
0.298828125,0.234375
0.2744140625,0.233642578125
0.253662109375,0.2371826171875
0.2152099609375,0.245849609375
0.257080078125,0.22998046875
0.3125,0.2347412109375
0.309814453125,0.2303466796875
0.296142578125,0.2325439453125
0.28125,0.2353515625
0.312744140625,0.2374267578125
0.2666015625,0.2484130859375
0.2802734375,0.2396240234375
0.265625,0.2332763671875
0.2490234375,0.2388916015625
0.311767578125,0.2491455078125
0.25390625,0.2357177734375
0.30908203125,0.233642578125
0.256591796875,0.2373046875
0.227783203125,0.2249755859375
0.28466796875,0.2396240234375
0.2900390625,0.236572265625
0.290283203125,0.23876953125
0.245361328125,0.2310791015625
0.294677734375,0.231201171875
0.288818359375,0.236572265625
0.27880859375,0.2425537109375
0.260498046875,0.2369384765625
0.286865234375,0.2286376953125
0.25341796875,0.25
0.294921875,0.244384765625
0.316650390625,0.25341796875
0.271728515625,0.2431640625
0.2568359375,0.242431640625
0.2491455078125,0.238525390625
0.34619140625,0.2291259765625
0.278564453125,0.2286376953125
0.2113037109375,0.2427978515625
0.250244140625,0.23291015625
0.286376953125,0.24267578125
0.26025390625,0.2371826171875
0.2880859375,0.2431640625
0.251220703125,0.230224609375
0.27880859375,0.237548828125
0.26025390625,0.242431640625
0.264404296875,0.2384033203125
0.31396484375,0.2447509765625
0.3046875,0.2340087890625
0.28173828125,0.228759765625
0.294677734375,0.236328125
0.2998046875,0.234130859375
0.264404296875,0.231689453125
0.261962890625,0.2354736328125
0.263916015625,0.231201171875
0.286376953125,0.237548828125
0.2481689453125,0.2366943359375
0.271240234375,0.2303466796875
0.266845703125,0.2320556640625
0.264892578125,0.2340087890625
0.3056640625,0.229736328125
0.3251953125,0.2371826171875
0.283203125,0.242431640625
0.2666015625,0.2335205078125
0.281982421875,0.2471923828125
0.290771484375,0.2374267578125
0.30517578125,0.2490234375
0.2459716796875,0.236083984375
0.233154296875,0.2398681640625
0.2435302734375,0.23779296875
0.2135009765625,0.2308349609375
0.279541015625,0.237060546875
0.27978515625,0.2301025390625
0.302734375,0.2359619140625
0.2607421875,0.2423095703125
0.281982421875,0.2305908203125
0.278564453125,0.23388671875
0.2242431640625,0.2310791015625
0.255859375,0.220947265625
0.2327880859375,0.23486328125
0.292724609375,0.2325439453125
0.272705078125,0.227783203125
0.280517578125,0.2384033203125
0.32421875,0.2369384765625
0.26123046875,0.236328125
0.275390625,0.238037109375
0.309814453125,0.22998046875
0.314697265625,0.2412109375
0.274658203125,0.2255859375
0.269287109375,0.2354736328125
0.316650390625,0.2276611328125
0.2452392578125,0.2384033203125
0.289794921875,0.2340087890625
0.27001953125,0.245849609375
0.2406005859375,0.227783203125
0.2685546875,0.2327880859375
0.227294921875,0.2330322265625
0.2861328125,0.2340087890625
0.318359375,0.2354736328125
0.30517578125,0.237060546875
0.301513671875,0.247314453125
0.2734375,0.223876953125
0.26708984375,0.2347412109375
0.2310791015625,0.2398681640625
0.316650390625,0.2462158203125
0.25390625,0.2379150390625
0.2744140625,0.229248046875
0.28564453125,0.2430419921875
0.32080078125,0.228515625
0.261962890625,0.2435302734375
0.294921875,0.234619140625
0.25830078125,0.2391357421875
0.262451171875,0.2452392578125
0.31982421875,0.2352294921875
0.266845703125,0.236328125
0.2327880859375,0.23583984375
0.2158203125,0.237060546875
0.298583984375,0.2432861328125
0.3193359375,0.2412109375
0.31396484375,0.243896484375
0.2076416015625,0.2374267578125
0.275146484375,0.2376708984375
0.285888671875,0.2291259765625
0.2392578125,0.2288818359375
0.2423095703125,0.2264404296875
0.294677734375,0.2286376953125
0.271484375,0.2357177734375
0.27587890625,0.24072265625
0.251220703125,0.232421875
0.267578125,0.232421875
0.301025390625,0.2457275390625
0.259033203125,0.2333984375
0.198486328125,0.2291259765625
0.248779296875,0.2330322265625
0.296875,0.2344970703125
0.23828125,0.2352294921875
0.305908203125,0.2406005859375
0.29931640625,0.234130859375
0.2919921875,0.258056640625
0.263671875,0.2381591796875
0.31494140625,0.234375
0.296142578125,0.239990234375
0.3125,0.2313232421875
0.316162109375,0.239990234375
0.255615234375,0.23095703125
0.22119140625,0.250732421875
0.26953125,0.2354736328125
0.29443359375,0.2344970703125
0.27734375,0.2247314453125
0.268310546875,0.233154296875
0.33251953125,0.2266845703125
0.25439453125,0.23876953125
0.27734375,0.229248046875
0.22265625,0.2327880859375
0.2529296875,0.2333984375
0.2154541015625,0.2393798828125
0.2802734375,0.2374267578125
0.2230224609375,0.2318115234375
0.30126953125,0.2313232421875
0.307373046875,0.2314453125
0.234619140625,0.234619140625
0.261474609375,0.2330322265625
0.28759765625,0.242919921875
0.275634765625,0.2369384765625
0.285400390625,0.24365234375
0.288330078125,0.2470703125
0.239990234375,0.2286376953125
0.26904296875,0.235595703125
0.2452392578125,0.2376708984375
0.256591796875,0.23828125
0.2509765625,0.228759765625
0.26220703125,0.2310791015625
0.2347412109375,0.2362060546875
0.29638671875,0.23583984375
0.2880859375,0.2374267578125
0.28564453125,0.2298583984375
0.224609375,0.239990234375
0.279296875,0.22998046875
0.2939453125,0.23046875
0.273681640625,0.2325439453125
0.321044921875,0.2330322265625
0.27099609375,0.2301025390625
0.275634765625,0.2310791015625
0.268310546875,0.25
0.2423095703125,0.235107421875
0.254150390625,0.232666015625
0.251220703125,0.2314453125
0.279052734375,0.2274169921875
0.2353515625,0.2352294921875
0.2401123046875,0.231201171875
0.30712890625,0.228759765625
0.29345703125,0.2330322265625
0.27001953125,0.240234375
0.291748046875,0.2388916015625
0.236083984375,0.239013671875
0.3076171875,0.2313232421875
0.306884765625,0.236083984375
0.2484130859375,0.2393798828125
0.25830078125,0.247802734375
0.2783203125,0.2425537109375
0.289794921875,0.2296142578125
0.26513671875,0.2369384765625
0.28759765625,0.23828125
0.2138671875,0.2318115234375
0.30224609375,0.2308349609375
0.2476806640625,0.237548828125
0.2464599609375,0.2327880859375
0.32275390625,0.2347412109375
0.288330078125,0.232177734375
0.251220703125,0.2366943359375
0.25830078125,0.253662109375
0.28125,0.233154296875
0.2264404296875,0.2314453125
0.287841796875,0.2266845703125
0.290283203125,0.235595703125
0.3291015625,0.2314453125
0.231201171875,0.2255859375
0.30908203125,0.23095703125
0.29345703125,0.2320556640625
0.292724609375,0.234619140625
0.288818359375,0.234375
0.286865234375,0.2291259765625
0.284912109375,0.239990234375
0.273681640625,0.25341796875
0.242919921875,0.2305908203125
0.277099609375,0.236083984375
0.302001953125,0.2286376953125
0.2086181640625,0.235595703125
0.251953125,0.24658203125
0.28564453125,0.2308349609375
0.246826171875,0.2349853515625
0.27392578125,0.243408203125
0.28515625,0.23291015625
0.235107421875,0.230224609375
0.2734375,0.2332763671875
0.275390625,0.2423095703125
0.30126953125,0.2437744140625
0.290771484375,0.2288818359375
0.293701171875,0.247802734375
0.24951171875,0.229248046875
0.2822265625,0.237548828125
0.2393798828125,0.234619140625
0.302734375,0.2305908203125
0.28125,0.2320556640625
0.284912109375,0.236083984375
0.259765625,0.2325439453125
0.232421875,0.236083984375
0.255859375,0.2440185546875
0.274658203125,0.232666015625
0.288818359375,0.2252197265625
0.265380859375,0.249267578125
0.273193359375,0.23681640625
0.27880859375,0.23681640625
0.306640625,0.2333984375
0.25537109375,0.2359619140625
0.27685546875,0.2281494140625
0.3115234375,0.2296142578125
0.277099609375,0.246826171875
0.302490234375,0.2366943359375
0.203369140625,0.2393798828125
0.235595703125,0.239990234375
0.2467041015625,0.2298583984375
0.288818359375,0.2427978515625
0.30322265625,0.2294921875
0.2646484375,0.2330322265625
0.283935546875,0.2296142578125
0.2340087890625,0.2274169921875
0.2257080078125,0.237548828125
0.27734375,0.234375
0.2186279296875,0.23388671875
0.31103515625,0.2333984375
0.299560546875,0.2314453125
0.269775390625,0.2315673828125
0.325927734375,0.2305908203125
0.295654296875,0.2476806640625
0.248779296875,0.229736328125
0.248046875,0.2467041015625
0.2423095703125,0.241943359375
0.250244140625,0.234375
0.262939453125,0.232421875
0.25439453125,0.2393798828125
0.281005859375,0.2384033203125
0.277099609375,0.22900390625
0.2666015625,0.239990234375
0.28173828125,0.2423095703125
0.30029296875,0.221923828125
0.267333984375,0.2413330078125
0.24072265625,0.240234375
0.2442626953125,0.2412109375
0.28173828125,0.225830078125
0.262451171875,0.234375
0.34033203125,0.2310791015625
0.305908203125,0.2412109375
0.2890625,0.24072265625
0.246826171875,0.2298583984375
0.244873046875,0.2255859375
0.288818359375,0.2423095703125
0.301025390625,0.226806640625
0.278564453125,0.2369384765625
0.269287109375,0.227294921875
0.2802734375,0.2396240234375
0.313232421875,0.2342529296875
0.280029296875,0.22607421875
0.265869140625,0.229736328125
0.2471923828125,0.2342529296875
0.23388671875,0.233154296875
0.312744140625,0.227294921875
0.3154296875,0.2410888671875
0.302734375,0.2366943359375
0.2880859375,0.2374267578125
0.29248046875,0.2435302734375
0.26806640625,0.2275390625
0.303466796875,0.2420654296875
0.28369140625,0.258544921875
0.2763671875,0.2362060546875
0.267822265625,0.23388671875
0.29248046875,0.241455078125
0.2978515625,0.248779296875
0.3056640625,0.232666015625
0.226318359375,0.23291015625
0.262939453125,0.24755859375
0.29150390625,0.240478515625
0.2484130859375,0.2337646484375
0.2183837890625,0.241943359375
0.302734375,0.2384033203125
0.28662109375,0.2325439453125
0.267822265625,0.2301025390625
0.24462890625,0.23486328125
0.2381591796875,0.2257080078125
0.23681640625,0.236328125
0.2568359375,0.23486328125
0.237060546875,0.227783203125
0.27001953125,0.228759765625
0.250732421875,0.23193359375
0.27978515625,0.2332763671875
0.295654296875,0.235107421875
0.250244140625,0.2392578125
0.275146484375,0.23388671875
0.3369140625,0.2303466796875
0.249267578125,0.239501953125
0.27734375,0.23046875
0.29296875,0.236328125
0.236083984375,0.2279052734375
0.29638671875,0.2249755859375
0.240966796875,0.2327880859375
0.310302734375,0.2344970703125
0.25830078125,0.239990234375
0.257080078125,0.230712890625
0.279296875,0.2291259765625
0.2587890625,0.2332763671875
0.310791015625,0.235107421875
0.3330078125,0.2509765625
0.273193359375,0.2418212890625
0.308837890625,0.239501953125
0.30224609375,0.2479248046875
0.25927734375,0.2298583984375
0.29443359375,0.2392578125
0.244873046875,0.237060546875
0.296630859375,0.2269287109375
0.31396484375,0.2276611328125
0.25048828125,0.2315673828125
0.278076171875,0.238525390625
0.240966796875,0.2283935546875
0.3232421875,0.2279052734375
0.286376953125,0.2320556640625
0.279052734375,0.23486328125
0.26123046875,0.23046875
0.312255859375,0.2337646484375
0.234619140625,0.2347412109375
0.26708984375,0.2308349609375
0.25830078125,0.2276611328125
0.278076171875,0.23583984375
0.2039794921875,0.2359619140625
0.316650390625,0.2406005859375
0.23974609375,0.2474365234375
0.2464599609375,0.2459716796875
0.25390625,0.251953125
0.2322998046875,0.2393798828125
0.235595703125,0.232666015625
0.263916015625,0.23974609375
0.2919921875,0.2366943359375
0.25439453125,0.23681640625
0.2578125,0.23486328125
0.228515625,0.233642578125
0.244873046875,0.2437744140625
0.2900390625,0.2286376953125
0.29052734375,0.24462890625
0.273681640625,0.2261962890625
0.263671875,0.236328125
0.28125,0.237060546875
0.252685546875,0.2420654296875
0.271484375,0.23046875
0.307373046875,0.2340087890625
0.25244140625,0.2266845703125
0.271484375,0.230712890625
0.304931640625,0.240478515625
0.263916015625,0.231201171875
0.306396484375,0.2425537109375
0.266845703125,0.244873046875
0.2489013671875,0.23388671875
0.2171630859375,0.2313232421875
0.28271484375,0.2271728515625
0.26904296875,0.2364501953125
0.268798828125,0.2340087890625
0.26171875,0.234375
0.26513671875,0.24609375
0.29052734375,0.23828125
0.254638671875,0.226806640625
0.2841796875,0.22705078125
0.266845703125,0.237060546875
0.263916015625,0.2423095703125
0.266357421875,0.2353515625
0.244384765625,0.2413330078125
0.244873046875,0.233642578125
0.25634765625,0.23095703125
0.30908203125,0.23095703125
0.27587890625,0.2330322265625
0.320556640625,0.2362060546875
0.26123046875,0.2325439453125
0.325927734375,0.2418212890625
0.30615234375,0.239013671875
0.29296875,0.2352294921875
0.319091796875,0.2271728515625
0.294677734375,0.22900390625
0.256591796875,0.2381591796875
0.257568359375,0.2427978515625
0.255126953125,0.2413330078125
0.297607421875,0.2406005859375
0.2734375,0.2266845703125
0.26953125,0.24072265625
0.25732421875,0.2381591796875
0.279541015625,0.236083984375
0.2578125,0.2286376953125
0.242431640625,0.2396240234375
0.319091796875,0.2305908203125
0.30615234375,0.2274169921875
0.31005859375,0.234375
0.253173828125,0.226318359375
0.255126953125,0.2421875
0.27197265625,0.229736328125
0.248779296875,0.2275390625
0.25341796875,0.22607421875
0.296142578125,0.23095703125
0.271484375,0.228759765625
0.281982421875,0.24560546875
0.2939453125,0.2344970703125
0.28759765625,0.2337646484375
0.314453125,0.2274169921875
0.2366943359375,0.2315673828125
0.276123046875,0.2447509765625
0.251220703125,0.2369384765625
0.29931640625,0.2264404296875
0.26611328125,0.232177734375
0.30029296875,0.2332763671875
0.22998046875,0.2357177734375
0.2318115234375,0.2406005859375
0.26220703125,0.2386474609375
0.221923828125,0.241455078125
0.272216796875,0.2392578125
0.2802734375,0.23193359375
0.314208984375,0.228759765625
0.276123046875,0.23681640625
0.24609375,0.2337646484375
0.28564453125,0.23681640625
0.2822265625,0.228271484375
0.286865234375,0.236083984375
0.32373046875,0.23583984375
0.285888671875,0.2301025390625
0.285400390625,0.2371826171875
0.24462890625,0.2337646484375
0.293212890625,0.24658203125
0.314697265625,0.23046875
0.283935546875,0.23291015625
0.26025390625,0.2325439453125
0.275390625,0.2398681640625
0.26318359375,0.22802734375
0.259521484375,0.2423095703125
0.2261962890625,0.227783203125
0.28369140625,0.23291015625
0.302001953125,0.24169921875
0.259033203125,0.2288818359375
0.357421875,0.23193359375
0.240234375,0.230224609375
0.278076171875,0.235595703125
0.2489013671875,0.2393798828125
0.2261962890625,0.2357177734375
0.245849609375,0.2457275390625
0.275390625,0.2283935546875
0.217041015625,0.228271484375
0.35693359375,0.2333984375
0.298583984375,0.2391357421875
0.250732421875,0.2364501953125
0.2225341796875,0.232666015625
0.287109375,0.230224609375
0.319091796875,0.2325439453125
0.309326171875,0.2412109375
0.319580078125,0.2232666015625
0.26318359375,0.2303466796875
0.25439453125,0.2310791015625
0.26318359375,0.22265625
0.24365234375,0.2373046875
0.279541015625,0.25
0.28466796875,0.239990234375
0.28076171875,0.228759765625
0.269775390625,0.234130859375
0.2822265625,0.2332763671875
0.308349609375,0.2255859375
0.26220703125,0.225830078125
0.284912109375,0.2296142578125
0.275146484375,0.2396240234375
0.321533203125,0.2447509765625
0.298828125,0.23095703125
0.290771484375,0.2261962890625
0.25048828125,0.2271728515625
0.2744140625,0.2437744140625
0.2320556640625,0.236328125
0.25830078125,0.2298583984375
0.30126953125,0.250244140625
0.310302734375,0.2423095703125
0.306884765625,0.234375
0.25732421875,0.2347412109375
0.274658203125,0.228271484375
0.2734375,0.2418212890625
0.253173828125,0.2391357421875
0.3173828125,0.23486328125
0.244873046875,0.23974609375
0.30078125,0.2393798828125
0.249267578125,0.23046875
0.2978515625,0.228515625
0.291015625,0.236328125
0.2998046875,0.2269287109375
0.32763671875,0.23486328125
0.279052734375,0.22900390625
0.27685546875,0.233154296875
0.27734375,0.23388671875
0.241943359375,0.2275390625
0.275390625,0.2498779296875
0.2353515625,0.2353515625
0.25390625,0.2408447265625
0.33544921875,0.2451171875
0.272216796875,0.23828125
0.287353515625,0.240478515625
0.2724609375,0.24267578125
0.263427734375,0.2313232421875
0.2763671875,0.22998046875
0.287841796875,0.239501953125
0.24072265625,0.237060546875
0.26123046875,0.24072265625
0.252197265625,0.2354736328125
0.280517578125,0.25
0.274169921875,0.240234375
0.279541015625,0.236083984375
0.28076171875,0.236083984375
0.32080078125,0.239990234375
0.279541015625,0.2325439453125
0.316162109375,0.2335205078125
0.2734375,0.2291259765625
0.305419921875,0.2313232421875
0.267822265625,0.2281494140625
0.29931640625,0.2320556640625
0.2415771484375,0.23095703125
0.218017578125,0.2347412109375
0.28173828125,0.2347412109375
0.295654296875,0.2320556640625
0.27392578125,0.2315673828125
0.24658203125,0.2359619140625
0.26953125,0.227783203125
0.298583984375,0.2314453125
0.2568359375,0.232421875
0.26025390625,0.2276611328125
0.2744140625,0.229248046875
0.32275390625,0.232421875
0.24462890625,0.2373046875
0.303955078125,0.2308349609375
0.22265625,0.228759765625
0.248046875,0.23779296875
0.341796875,0.24169921875
0.35888671875,0.244873046875
0.279541015625,0.2322998046875
0.26513671875,0.2269287109375
0.24951171875,0.2332763671875
0.308349609375,0.2359619140625
0.295166015625,0.244873046875
0.279296875,0.2371826171875
0.300048828125,0.233642578125
0.267822265625,0.23486328125
0.3193359375,0.2354736328125
0.260498046875,0.2384033203125
0.259765625,0.260986328125
0.2447509765625,0.239013671875
0.280029296875,0.2344970703125
0.275146484375,0.233642578125
0.30810546875,0.2296142578125
0.270751953125,0.232666015625
0.27734375,0.240966796875
0.272216796875,0.229736328125
0.316162109375,0.228759765625
0.260498046875,0.239990234375
0.322509765625,0.2373046875
0.29345703125,0.2425537109375
0.259765625,0.2327880859375
0.270263671875,0.2392578125
0.2861328125,0.24072265625
0.270263671875,0.2421875
0.262451171875,0.22802734375
0.281982421875,0.236328125
0.2239990234375,0.2388916015625
0.26318359375,0.229736328125
0.27001953125,0.2364501953125
0.27587890625,0.234619140625
0.294189453125,0.236328125
0.255615234375,0.23828125
0.272216796875,0.239501953125
0.258544921875,0.23193359375
0.31298828125,0.23388671875
0.283935546875,0.2440185546875
0.27490234375,0.23291015625
0.284912109375,0.2374267578125
0.2900390625,0.2401123046875
0.25732421875,0.2349853515625
0.29345703125,0.2364501953125
0.2364501953125,0.23583984375
0.271728515625,0.2423095703125
0.273193359375,0.2354736328125
0.296142578125,0.2366943359375
0.2498779296875,0.2298583984375
0.267578125,0.22412109375
0.286865234375,0.2254638671875
0.280517578125,0.2265625
0.302734375,0.2318115234375
0.263671875,0.23291015625
0.252685546875,0.2352294921875
0.2763671875,0.2305908203125
0.2462158203125,0.2376708984375
0.277099609375,0.232177734375
0.298095703125,0.2247314453125
0.24609375,0.2322998046875
0.254638671875,0.2393798828125
0.247314453125,0.244384765625
0.279052734375,0.231689453125
0.295654296875,0.2406005859375
0.308349609375,0.233642578125
0.296142578125,0.23486328125
0.2021484375,0.243408203125
0.2548828125,0.2281494140625
0.23486328125,0.2349853515625
0.27978515625,0.2437744140625
0.306884765625,0.242919921875
0.28466796875,0.2322998046875
0.2391357421875,0.2423095703125
0.2156982421875,0.225341796875
0.315673828125,0.23876953125
0.225341796875,0.2286376953125
0.28662109375,0.2310791015625
0.289794921875,0.238037109375
0.2529296875,0.2548828125
0.302490234375,0.2281494140625
0.30419921875,0.23779296875
0.278076171875,0.23486328125
0.30908203125,0.2288818359375
0.279296875,0.23583984375
0.2352294921875,0.234375
0.25146484375,0.233154296875
0.302978515625,0.2288818359375
0.26171875,0.2427978515625
0.287353515625,0.2335205078125
0.218017578125,0.235595703125
0.2353515625,0.233642578125
0.26123046875,0.2337646484375
0.25146484375,0.2449951171875
0.306640625,0.226318359375
0.259521484375,0.2281494140625
0.2432861328125,0.24609375
0.296630859375,0.2244873046875
0.2200927734375,0.235595703125
0.28466796875,0.236328125
0.249267578125,0.23876953125
0.318603515625,0.24169921875
0.255615234375,0.23779296875
0.2462158203125,0.2308349609375
0.218994140625,0.2362060546875
0.328125,0.2298583984375
0.307861328125,0.23486328125
0.241455078125,0.2296142578125
0.29248046875,0.2376708984375
0.3369140625,0.239501953125
0.2493896484375,0.2454833984375
0.29150390625,0.236572265625
0.255126953125,0.232421875
0.2822265625,0.2313232421875
0.256591796875,0.233154296875
0.2469482421875,0.245361328125
0.2724609375,0.238525390625
0.323486328125,0.2305908203125
0.321044921875,0.2391357421875
0.2578125,0.23291015625
0.2347412109375,0.2384033203125
0.2900390625,0.234130859375
0.25732421875,0.2347412109375
0.23388671875,0.234619140625
0.2135009765625,0.23193359375
0.27685546875,0.2303466796875
0.31103515625,0.2308349609375
0.27734375,0.230224609375
0.30517578125,0.2388916015625
0.2939453125,0.2293701171875
0.302734375,0.2322998046875
0.2333984375,0.23095703125
0.31591796875,0.2349853515625
0.256103515625,0.22998046875
0.279052734375,0.2288818359375
0.273681640625,0.2308349609375
0.256103515625,0.2425537109375
0.29248046875,0.2362060546875
0.252197265625,0.2249755859375
0.25390625,0.2252197265625
0.3046875,0.2490234375
0.311767578125,0.230224609375
0.292236328125,0.2308349609375
0.26904296875,0.2353515625
0.271484375,0.2325439453125
0.23779296875,0.23828125
0.209228515625,0.2386474609375
0.244384765625,0.2430419921875
0.26708984375,0.238037109375
0.2822265625,0.227783203125
0.2430419921875,0.23046875
0.198486328125,0.23486328125
0.2509765625,0.241455078125
0.29541015625,0.2469482421875
0.20166015625,0.2257080078125
0.32177734375,0.2344970703125
0.250244140625,0.2418212890625
0.270751953125,0.238525390625
0.2388916015625,0.23681640625
0.298828125,0.2384033203125
0.285400390625,0.2269287109375
0.265380859375,0.2298583984375
0.250732421875,0.2464599609375
0.280517578125,0.24462890625
0.276123046875,0.2301025390625
0.28173828125,0.2376708984375
0.31103515625,0.23779296875
0.260498046875,0.2291259765625
0.267578125,0.243408203125
0.240478515625,0.229736328125
0.259033203125,0.23388671875
0.2452392578125,0.23193359375
0.286865234375,0.2384033203125
0.301513671875,0.236572265625
0.283203125,0.23193359375
0.295654296875,0.245361328125
0.2392578125,0.237548828125
0.28759765625,0.2406005859375
0.30810546875,0.2373046875
0.28662109375,0.2354736328125
0.26806640625,0.240234375
0.23876953125,0.2315673828125
0.24951171875,0.2410888671875
0.266357421875,0.2342529296875
0.267333984375,0.2384033203125
0.25341796875,0.233154296875
0.274169921875,0.2305908203125
0.254638671875,0.23486328125
0.273193359375,0.2459716796875
0.2359619140625,0.23095703125
0.2783203125,0.2327880859375
0.26123046875,0.2442626953125
0.332763671875,0.25439453125
0.290283203125,0.231201171875
0.26318359375,0.2296142578125
0.248046875,0.2347412109375
0.2498779296875,0.2265625
0.2052001953125,0.232666015625
0.248779296875,0.2349853515625
0.2218017578125,0.2325439453125
0.24365234375,0.2314453125
0.27099609375,0.252197265625
0.27978515625,0.2354736328125
0.253173828125,0.2327880859375
0.209228515625,0.2330322265625
0.2198486328125,0.2327880859375
0.30029296875,0.2320556640625
0.282470703125,0.232421875
0.305908203125,0.242431640625
0.267333984375,0.2440185546875
0.256591796875,0.2308349609375
0.2783203125,0.235595703125
0.25,0.2352294921875
0.309326171875,0.239501953125
0.30517578125,0.2340087890625
0.294921875,0.237548828125
0.28466796875,0.2332763671875
0.22265625,0.226806640625
0.292724609375,0.2325439453125
0.29345703125,0.23095703125
0.259765625,0.23828125
0.2174072265625,0.229736328125
0.278076171875,0.233154296875
0.289306640625,0.23828125
0.27392578125,0.2266845703125
0.28759765625,0.2423095703125
0.30517578125,0.23486328125
0.241455078125,0.2327880859375
0.28466796875,0.22802734375
0.29150390625,0.2412109375
0.266845703125,0.2369384765625
0.23583984375,0.2352294921875
0.285888671875,0.2291259765625
0.257080078125,0.238037109375
0.29345703125,0.226806640625
0.2646484375,0.233154296875
0.273193359375,0.2305908203125
0.2398681640625,0.23828125
0.262451171875,0.2265625
0.1893310546875,0.2335205078125
0.279541015625,0.229248046875
0.31103515625,0.2432861328125
0.231689453125,0.222900390625
0.26904296875,0.2281494140625
0.300537109375,0.229736328125
0.291015625,0.23974609375
0.283203125,0.2406005859375
0.28173828125,0.2291259765625
0.2337646484375,0.2371826171875
0.269287109375,0.2440185546875
0.263427734375,0.2296142578125
0.2320556640625,0.243896484375
0.24462890625,0.2274169921875
0.2509765625,0.2332763671875
0.2841796875,0.242919921875
0.3232421875,0.2308349609375
0.264892578125,0.2396240234375
0.251953125,0.24169921875
0.2958984375,0.227783203125
0.2078857421875,0.23583984375
0.252685546875,0.23291015625
0.2154541015625,0.2349853515625
0.26708984375,0.2318115234375
0.30517578125,0.2379150390625
0.275634765625,0.235107421875
0.235107421875,0.2330322265625
0.239501953125,0.2347412109375
0.30517578125,0.23974609375
0.247314453125,0.2327880859375
0.296142578125,0.2354736328125
0.2626953125,0.2274169921875
0.284423828125,0.2308349609375
0.2384033203125,0.2340087890625
0.2744140625,0.2425537109375
0.2364501953125,0.23779296875
0.257568359375,0.23388671875
0.300537109375,0.2293701171875
0.243896484375,0.2318115234375
0.326171875,0.24658203125
0.2474365234375,0.2379150390625
0.28564453125,0.240966796875
0.296630859375,0.2298583984375
0.2406005859375,0.2425537109375
0.2364501953125,0.2364501953125
0.2587890625,0.2464599609375
0.28369140625,0.237060546875
0.2493896484375,0.2379150390625
0.264892578125,0.2347412109375
0.30224609375,0.2305908203125
0.287841796875,0.2357177734375
0.2841796875,0.2264404296875
0.296875,0.240478515625
0.222900390625,0.232666015625
0.306640625,0.2337646484375
0.2724609375,0.243896484375
0.33837890625,0.231201171875
0.270751953125,0.2340087890625
0.28466796875,0.2462158203125
0.2369384765625,0.229736328125
0.288818359375,0.2325439453125
0.262451171875,0.2337646484375
0.318603515625,0.2327880859375
0.2783203125,0.24072265625
0.2490234375,0.233154296875
0.313720703125,0.2275390625
0.3330078125,0.254150390625
0.27099609375,0.224609375
0.283447265625,0.24267578125
0.284423828125,0.2315673828125
0.226318359375,0.2384033203125
0.302001953125,0.230224609375
0.262939453125,0.2340087890625
0.29248046875,0.2406005859375
0.295654296875,0.2349853515625
0.26025390625,0.234130859375
0.302978515625,0.227294921875
0.271484375,0.238525390625
0.3037109375,0.2288818359375
0.2354736328125,0.226318359375
0.288818359375,0.2325439453125
0.249755859375,0.2313232421875
0.250732421875,0.2340087890625
0.2578125,0.2291259765625
0.267822265625,0.2305908203125
0.300048828125,0.23583984375
0.32373046875,0.244384765625
0.294677734375,0.2332763671875
0.301025390625,0.2362060546875
0.27880859375,0.236328125
0.270263671875,0.239013671875
0.244384765625,0.2337646484375
0.254638671875,0.238037109375
0.24072265625,0.2276611328125
0.301025390625,0.23779296875
0.297119140625,0.247802734375
0.3623046875,0.2320556640625
0.271728515625,0.23388671875
0.2724609375,0.2281494140625
0.281494140625,0.2376708984375
0.3251953125,0.2391357421875
0.279052734375,0.235595703125
0.2496337890625,0.2266845703125
0.3173828125,0.2325439453125
0.299560546875,0.239990234375
0.286865234375,0.231689453125
0.2374267578125,0.2373046875
0.2646484375,0.235595703125
0.25341796875,0.2308349609375
0.2783203125,0.238037109375
0.26806640625,0.224853515625
0.306396484375,0.236328125
0.263427734375,0.2325439453125
0.2890625,0.2431640625
0.267822265625,0.2415771484375
0.30078125,0.2269287109375
0.282470703125,0.236083984375
0.27978515625,0.2432861328125
0.287841796875,0.2384033203125
0.2646484375,0.2281494140625
0.225341796875,0.2303466796875
0.27734375,0.22900390625
0.278076171875,0.2393798828125
0.25634765625,0.2410888671875
0.28076171875,0.2357177734375
0.26611328125,0.2366943359375
0.247802734375,0.2335205078125
0.34619140625,0.2398681640625
0.316650390625,0.236328125
0.33447265625,0.23095703125
0.1837158203125,0.2393798828125
0.26171875,0.2354736328125
0.265625,0.2425537109375
0.261962890625,0.2388916015625
0.265380859375,0.2410888671875
0.261474609375,0.2313232421875
0.259765625,0.2353515625
0.28857421875,0.2386474609375
0.277099609375,0.232421875
0.26318359375,0.2359619140625
0.28515625,0.2347412109375
0.2122802734375,0.2362060546875
0.281005859375,0.240234375
0.3173828125,0.2364501953125
0.252685546875,0.232177734375
0.262451171875,0.235595703125
0.24951171875,0.248046875
0.31494140625,0.238525390625
0.32861328125,0.242919921875
0.251220703125,0.2369384765625
0.27783203125,0.2359619140625
0.254150390625,0.239013671875
0.302978515625,0.234130859375
0.305908203125,0.24072265625
0.28271484375,0.2449951171875
0.343505859375,0.2318115234375
0.268310546875,0.2364501953125
0.275390625,0.2352294921875
0.251953125,0.240234375
0.301513671875,0.2325439453125
0.29833984375,0.2388916015625
0.199462890625,0.2403564453125
0.28173828125,0.2305908203125
0.25390625,0.2315673828125
0.261474609375,0.2265625
0.25927734375,0.2276611328125
0.22509765625,0.2332763671875
0.30908203125,0.22900390625
0.28076171875,0.2381591796875
0.29736328125,0.23681640625
0.252197265625,0.2340087890625
0.312744140625,0.2349853515625
0.302490234375,0.23046875
0.313232421875,0.23095703125
0.2239990234375,0.2393798828125
0.274169921875,0.2359619140625
0.251220703125,0.2352294921875
0.257568359375,0.232421875
0.262939453125,0.23388671875
0.253173828125,0.2349853515625
0.284423828125,0.2435302734375
0.2705078125,0.2303466796875
0.286376953125,0.2314453125
0.208251953125,0.24462890625
0.217041015625,0.2357177734375
0.291015625,0.240234375
0.234375,0.2371826171875
0.235107421875,0.2410888671875
0.3017578125,0.238037109375
0.2744140625,0.2357177734375
0.266357421875,0.231201171875
0.22607421875,0.233154296875
0.243408203125,0.2398681640625
0.262939453125,0.2298583984375
0.2236328125,0.2371826171875
0.263427734375,0.2265625
0.3046875,0.2354736328125
0.27197265625,0.233642578125
0.2374267578125,0.2454833984375
0.31591796875,0.23828125
0.298095703125,0.243408203125
0.31396484375,0.228515625
0.275390625,0.2308349609375
0.27734375,0.2308349609375
0.318115234375,0.223876953125
0.2158203125,0.2291259765625
0.30810546875,0.25244140625
0.2509765625,0.22998046875
0.272705078125,0.23876953125
0.2376708984375,0.236328125
0.294677734375,0.23193359375
0.248046875,0.2412109375
0.239501953125,0.2376708984375
0.27587890625,0.2425537109375
0.2252197265625,0.2276611328125
0.2998046875,0.230712890625
0.29345703125,0.234130859375
0.317138671875,0.228759765625
0.2476806640625,0.237060546875
0.28857421875,0.2392578125
0.304443359375,0.240234375
0.2822265625,0.2425537109375
0.285888671875,0.230712890625
0.31298828125,0.2259521484375
0.23876953125,0.236572265625
0.219482421875,0.24072265625
0.297607421875,0.2391357421875
0.3076171875,0.2391357421875
0.267333984375,0.2373046875
0.2548828125,0.2275390625
0.293212890625,0.2425537109375
0.29931640625,0.2349853515625
0.2724609375,0.2239990234375
0.26806640625,0.2283935546875
0.2724609375,0.2352294921875
0.1656494140625,0.235595703125
0.25927734375,0.2303466796875
0.26318359375,0.2352294921875
0.307373046875,0.2269287109375
0.248291015625,0.23291015625
0.323486328125,0.2354736328125
0.298095703125,0.23486328125
0.251953125,0.231201171875
0.26611328125,0.2308349609375
0.28369140625,0.237060546875
0.290771484375,0.22705078125
0.305908203125,0.2313232421875
0.2354736328125,0.244140625
0.3134765625,0.2257080078125
0.235107421875,0.23583984375
0.280517578125,0.232421875
0.325439453125,0.2281494140625
0.29248046875,0.2353515625
0.270751953125,0.25390625
0.33349609375,0.247314453125
0.32763671875,0.2386474609375
0.3310546875,0.228759765625
0.25732421875,0.249267578125
0.273681640625,0.2391357421875
0.285400390625,0.234130859375
0.25634765625,0.2333984375
0.299072265625,0.232666015625
0.272216796875,0.2294921875
0.272705078125,0.2333984375
0.271240234375,0.2313232421875
0.2259521484375,0.2369384765625
0.28515625,0.238525390625
0.32080078125,0.239501953125
0.2763671875,0.2366943359375
0.298095703125,0.2314453125
0.266845703125,0.234619140625
0.250244140625,0.2410888671875
0.22216796875,0.24365234375
0.262939453125,0.2303466796875
0.277099609375,0.25634765625
0.341552734375,0.2373046875
0.29443359375,0.239013671875
0.275390625,0.2294921875
0.350341796875,0.2440185546875
0.27978515625,0.2347412109375
0.243896484375,0.239013671875
0.26513671875,0.232177734375
0.2454833984375,0.241455078125
0.251708984375,0.2301025390625
0.25830078125,0.2318115234375
0.328125,0.2381591796875
0.281005859375,0.2398681640625
0.2469482421875,0.2371826171875
0.275634765625,0.2381591796875
0.297607421875,0.2288818359375
0.2493896484375,0.2318115234375
0.29443359375,0.23486328125
0.287353515625,0.24072265625
0.336669921875,0.23291015625
0.280029296875,0.236083984375
0.253173828125,0.2362060546875
0.265380859375,0.236572265625
0.326171875,0.2418212890625
0.2578125,0.23681640625
0.2978515625,0.23779296875
0.2763671875,0.2366943359375
0.26025390625,0.2333984375
0.2476806640625,0.2288818359375
0.2457275390625,0.2371826171875
0.220703125,0.23974609375
0.269287109375,0.2315673828125
0.25390625,0.2269287109375
0.2431640625,0.2425537109375
0.27587890625,0.2325439453125
0.2578125,0.242431640625
0.26806640625,0.2325439453125
0.3056640625,0.2435302734375
0.2529296875,0.22802734375
0.23779296875,0.24169921875
0.32177734375,0.2327880859375
0.32470703125,0.2325439453125
0.260009765625,0.2342529296875
0.2388916015625,0.2412109375
0.266845703125,0.2286376953125
0.309326171875,0.237548828125
0.3203125,0.235595703125
0.2783203125,0.2344970703125
0.29443359375,0.239013671875
0.263427734375,0.2354736328125
0.3134765625,0.2298583984375
0.2325439453125,0.2408447265625
0.2900390625,0.237548828125
0.3046875,0.2352294921875
0.331787109375,0.237548828125
0.279541015625,0.229248046875
0.2427978515625,0.2303466796875
0.26123046875,0.23974609375
0.27783203125,0.2374267578125
0.253662109375,0.2459716796875
0.25537109375,0.24267578125
0.216064453125,0.2261962890625
0.30419921875,0.24462890625
0.265869140625,0.2314453125
0.333251953125,0.2384033203125
0.2578125,0.2257080078125
0.26611328125,0.2279052734375
0.25048828125,0.228515625
0.263916015625,0.2398681640625
0.266357421875,0.228271484375
0.253662109375,0.2347412109375
0.257080078125,0.2374267578125
0.296142578125,0.23974609375
0.2587890625,0.251220703125
0.27783203125,0.2335205078125
0.292236328125,0.238525390625
0.26220703125,0.2296142578125
0.253173828125,0.2232666015625
0.239013671875,0.2281494140625
0.255615234375,0.2305908203125
0.2802734375,0.23291015625
0.310791015625,0.2332763671875
0.2264404296875,0.2403564453125
0.3037109375,0.234130859375
0.25244140625,0.2384033203125
0.2587890625,0.2322998046875
0.252685546875,0.2310791015625
0.21240234375,0.235107421875
0.28125,0.2257080078125
0.301513671875,0.238037109375
0.2335205078125,0.2344970703125
0.2467041015625,0.2298583984375
0.277587890625,0.230224609375
0.24560546875,0.2288818359375
0.262451171875,0.233154296875
0.279052734375,0.2362060546875
0.256591796875,0.2340087890625
0.305908203125,0.241943359375
0.258544921875,0.23681640625
0.2459716796875,0.2391357421875
0.25439453125,0.229736328125
0.330322265625,0.242431640625
0.259521484375,0.2303466796875
0.298828125,0.2376708984375
0.228515625,0.238037109375
0.267578125,0.240478515625
0.25244140625,0.24169921875
0.275146484375,0.2322998046875
0.294677734375,0.2283935546875
0.2314453125,0.2352294921875
0.2763671875,0.241455078125
0.318359375,0.2276611328125
0.262451171875,0.2412109375
0.275146484375,0.22802734375
0.291259765625,0.2459716796875
0.28173828125,0.23095703125
0.2286376953125,0.225830078125
0.330810546875,0.23974609375
0.31201171875,0.2349853515625
0.29736328125,0.2276611328125
0.301513671875,0.2239990234375
0.270751953125,0.2330322265625
0.2529296875,0.2371826171875
0.2139892578125,0.2354736328125
0.30517578125,0.227294921875
0.2900390625,0.24169921875
0.314697265625,0.2376708984375
0.277587890625,0.24169921875
0.2841796875,0.2413330078125
0.291015625,0.23095703125
0.2322998046875,0.233154296875
0.296875,0.237548828125
0.2646484375,0.2413330078125
0.260498046875,0.2257080078125
0.2705078125,0.2352294921875
0.28173828125,0.22998046875
0.2386474609375,0.2349853515625
0.2734375,0.24951171875
0.2568359375,0.2364501953125
0.27783203125,0.2340087890625
0.23291015625,0.2408447265625
0.252685546875,0.2310791015625
0.2498779296875,0.2314453125
0.2724609375,0.23095703125
0.272705078125,0.2484130859375
0.2484130859375,0.22509765625
0.264892578125,0.23583984375
0.301513671875,0.2298583984375
0.276123046875,0.2283935546875
0.2724609375,0.2425537109375
0.2435302734375,0.241455078125
0.281982421875,0.2374267578125
0.2587890625,0.228759765625
0.30029296875,0.2479248046875
0.26123046875,0.2288818359375
0.29296875,0.24072265625
0.299560546875,0.2303466796875
0.214599609375,0.2265625
0.2467041015625,0.23095703125
0.287841796875,0.229736328125
0.272705078125,0.2362060546875
0.29541015625,0.24169921875
0.302490234375,0.229736328125
0.27587890625,0.2364501953125
0.32568359375,0.2427978515625
0.273193359375,0.229736328125
0.2939453125,0.239013671875
0.24853515625,0.2393798828125
0.2376708984375,0.2353515625
0.28564453125,0.2342529296875
0.29248046875,0.2315673828125
0.2783203125,0.258544921875
0.292724609375,0.232666015625
0.27099609375,0.24462890625
0.2763671875,0.234619140625
0.27197265625,0.230712890625
0.31201171875,0.239013671875
0.281494140625,0.2330322265625
0.285400390625,0.2435302734375
0.287353515625,0.2335205078125
0.310302734375,0.2335205078125
0.28515625,0.23779296875
0.277587890625,0.2320556640625
0.253662109375,0.239013671875
0.260986328125,0.24658203125
0.269775390625,0.2362060546875
0.279296875,0.2415771484375
0.31298828125,0.2344970703125
0.306640625,0.23486328125
0.2391357421875,0.2371826171875
0.290283203125,0.2283935546875
0.295166015625,0.2314453125
0.28125,0.23974609375
0.279052734375,0.2359619140625
0.297607421875,0.229248046875
0.287353515625,0.23291015625
0.23974609375,0.242919921875
0.27978515625,0.2353515625
0.2408447265625,0.2264404296875
0.296630859375,0.225341796875
0.230224609375,0.2371826171875
0.302490234375,0.240234375
0.26953125,0.2366943359375
0.2408447265625,0.230712890625
0.204833984375,0.23046875
0.251220703125,0.2376708984375
0.312255859375,0.232421875
0.2783203125,0.2349853515625
0.27197265625,0.233154296875
0.255859375,0.2374267578125
0.262939453125,0.2509765625
0.26708984375,0.233154296875
0.283447265625,0.231689453125
0.3154296875,0.2291259765625
0.28369140625,0.2359619140625
0.275390625,0.237548828125
0.244384765625,0.2275390625
0.255859375,0.239501953125
0.326171875,0.22607421875
0.271728515625,0.2298583984375
0.30517578125,0.24169921875
0.26708984375,0.2275390625
0.2491455078125,0.228515625
0.2861328125,0.244140625
0.275390625,0.2310791015625
0.27392578125,0.2322998046875
0.2900390625,0.2283935546875
0.298828125,0.244140625
0.260986328125,0.2408447265625
0.266845703125,0.23193359375
0.276123046875,0.24267578125
0.2298583984375,0.23583984375
0.265625,0.231689453125
0.214599609375,0.232177734375
0.286376953125,0.2269287109375
0.295166015625,0.23095703125
0.34228515625,0.2391357421875
0.295166015625,0.2427978515625
0.2152099609375,0.2344970703125
0.291259765625,0.2401123046875
0.278564453125,0.22314453125
0.31884765625,0.23583984375
0.2392578125,0.2247314453125
0.19287109375,0.2261962890625
0.261962890625,0.2325439453125
0.279296875,0.232421875
0.3330078125,0.240966796875
0.30224609375,0.2279052734375
0.33837890625,0.2440185546875
0.25537109375,0.250732421875
0.2489013671875,0.2425537109375
0.25732421875,0.232666015625
0.270751953125,0.2318115234375
0.25830078125,0.230224609375
0.2939453125,0.255615234375
0.289306640625,0.2364501953125
0.272705078125,0.239990234375
0.301513671875,0.228759765625
0.273681640625,0.232421875
0.25341796875,0.2353515625
0.28515625,0.2349853515625
0.233642578125,0.24169921875
0.26416015625,0.2298583984375
0.267333984375,0.2325439453125
0.2352294921875,0.2237548828125
0.2509765625,0.2271728515625
0.269775390625,0.23388671875
0.2354736328125,0.237548828125
0.255126953125,0.229248046875
0.29638671875,0.237060546875
0.258056640625,0.2279052734375
0.296142578125,0.228759765625
0.314453125,0.2320556640625
0.2841796875,0.2344970703125
0.2320556640625,0.232421875
0.25048828125,0.240234375
0.260498046875,0.223876953125
0.2578125,0.2315673828125
0.2431640625,0.22607421875
0.28759765625,0.2298583984375
0.262939453125,0.231201171875
0.281494140625,0.2254638671875
0.2235107421875,0.230712890625
0.263671875,0.2410888671875
0.30224609375,0.2396240234375
0.2568359375,0.2261962890625
0.29736328125,0.2342529296875
0.291748046875,0.2398681640625
0.296875,0.2357177734375
0.2548828125,0.2271728515625
0.300537109375,0.23095703125
0.264892578125,0.238525390625
0.2734375,0.2288818359375
0.288330078125,0.2266845703125
0.28515625,0.239013671875
0.26708984375,0.2376708984375
0.2841796875,0.236328125
0.282470703125,0.233154296875
0.21484375,0.234130859375
0.263916015625,0.2296142578125
0.253173828125,0.2322998046875
0.26806640625,0.236572265625
0.28857421875,0.229248046875
0.20703125,0.2303466796875
0.306396484375,0.227783203125
0.2122802734375,0.2298583984375
0.285888671875,0.2388916015625
0.2626953125,0.2447509765625
0.31298828125,0.228759765625
0.2958984375,0.233642578125
0.302978515625,0.23291015625
0.255859375,0.233642578125
0.3212890625,0.24267578125
0.29345703125,0.2432861328125
0.28759765625,0.23583984375
0.279541015625,0.2366943359375
0.279541015625,0.2454833984375
0.309814453125,0.225341796875
0.291748046875,0.2283935546875
0.249755859375,0.2293701171875
0.2489013671875,0.233154296875
0.305419921875,0.227783203125
0.307373046875,0.2313232421875
0.271484375,0.2498779296875
0.2783203125,0.23974609375
0.271484375,0.231201171875
0.31298828125,0.23388671875
0.301513671875,0.2286376953125
0.256591796875,0.22705078125
0.252685546875,0.2310791015625
0.283935546875,0.233154296875
0.26416015625,0.239501953125
0.248291015625,0.2333984375
0.306640625,0.238037109375
0.3046875,0.232666015625
0.2254638671875,0.2578125
0.247802734375,0.2354736328125
0.29541015625,0.239501953125
0.2919921875,0.2313232421875
0.2149658203125,0.234130859375
0.26025390625,0.2333984375
0.300537109375,0.232177734375
0.27685546875,0.2391357421875
0.28369140625,0.231689453125
0.2452392578125,0.237548828125
0.310546875,0.23486328125
0.236572265625,0.236328125
0.292236328125,0.236328125
0.28466796875,0.232666015625
0.2197265625,0.2283935546875
0.26611328125,0.2313232421875
0.28515625,0.230224609375
0.299072265625,0.2430419921875
0.27197265625,0.23046875
0.28662109375,0.2347412109375
0.235107421875,0.232666015625
0.2467041015625,0.23095703125
0.2705078125,0.226318359375
0.267578125,0.2294921875
0.28076171875,0.256103515625
0.227294921875,0.246337890625
0.2474365234375,0.2227783203125
0.25146484375,0.2420654296875
0.28125,0.2369384765625
0.2476806640625,0.23486328125
0.2230224609375,0.2305908203125
0.30712890625,0.2340087890625
0.273193359375,0.226806640625
0.2279052734375,0.251708984375
0.309814453125,0.2381591796875
0.287353515625,0.2315673828125
0.27294921875,0.235595703125
0.2822265625,0.24072265625
0.3154296875,0.234619140625
0.2379150390625,0.2349853515625
0.2744140625,0.2396240234375
0.298095703125,0.236083984375
0.25390625,0.23828125
0.258056640625,0.2344970703125
0.282470703125,0.2357177734375
0.2626953125,0.2305908203125
0.26171875,0.2322998046875
0.2685546875,0.2442626953125
0.2900390625,0.22802734375
0.26220703125,0.2335205078125
0.2154541015625,0.232177734375
0.28466796875,0.2332763671875
0.212158203125,0.239501953125
0.23828125,0.2398681640625
0.296630859375,0.2401123046875
0.267333984375,0.24169921875
0.2568359375,0.237060546875
0.28955078125,0.2344970703125
0.22900390625,0.2315673828125
0.309326171875,0.240234375
0.325439453125,0.232177734375
0.270751953125,0.227783203125
0.293701171875,0.2259521484375
0.282470703125,0.2381591796875
0.29345703125,0.2391357421875
0.33154296875,0.2269287109375
0.26708984375,0.2420654296875
0.27490234375,0.22265625
0.2410888671875,0.2396240234375
0.2427978515625,0.231201171875
0.259521484375,0.23779296875
0.251953125,0.244140625
0.270263671875,0.234130859375
0.2802734375,0.23388671875
0.293701171875,0.2359619140625
0.25244140625,0.2352294921875
0.2626953125,0.235107421875
0.246337890625,0.2403564453125
0.2366943359375,0.2371826171875
0.2666015625,0.2322998046875
0.26025390625,0.2275390625
0.29736328125,0.231201171875
0.29248046875,0.2374267578125
0.267578125,0.2314453125
0.28955078125,0.2393798828125
0.292724609375,0.2379150390625
0.24951171875,0.230224609375
0.265869140625,0.2325439453125
0.27783203125,0.2315673828125
0.309814453125,0.2305908203125
0.32568359375,0.244140625
0.30126953125,0.23974609375
0.268798828125,0.2376708984375
0.301513671875,0.234375
0.26611328125,0.240478515625
0.283203125,0.2418212890625
0.244384765625,0.2337646484375
0.243408203125,0.230224609375
0.256591796875,0.2305908203125
0.25927734375,0.2391357421875
0.208984375,0.2322998046875
0.294677734375,0.2381591796875
0.292724609375,0.2333984375
0.272705078125,0.2266845703125
0.313720703125,0.2432861328125
0.268798828125,0.2420654296875
0.29345703125,0.239013671875
0.291015625,0.228515625
0.279541015625,0.2315673828125
0.247802734375,0.2362060546875
0.2763671875,0.2393798828125
0.2333984375,0.24365234375
0.288818359375,0.2359619140625
0.217529296875,0.238037109375
0.282958984375,0.2386474609375
0.267578125,0.2283935546875
0.27880859375,0.2286376953125
0.306396484375,0.23046875
0.2332763671875,0.2342529296875
0.280029296875,0.2432861328125
0.280029296875,0.2288818359375
0.295166015625,0.2420654296875
0.26708984375,0.2274169921875
0.27099609375,0.229736328125
0.2457275390625,0.2298583984375
0.279052734375,0.232421875
0.263916015625,0.222412109375
0.287353515625,0.23779296875
0.2685546875,0.232421875
0.2822265625,0.2369384765625
0.29833984375,0.228515625
0.285400390625,0.2266845703125
0.277099609375,0.2325439453125
0.28515625,0.2423095703125
0.30615234375,0.2369384765625
0.306884765625,0.2340087890625
0.307373046875,0.241943359375
0.339111328125,0.2313232421875
0.29541015625,0.226318359375
0.280517578125,0.2401123046875
0.312744140625,0.2393798828125
0.193603515625,0.2415771484375
0.35205078125,0.234619140625
0.2783203125,0.24072265625
0.279541015625,0.2353515625
0.276611328125,0.23681640625
0.297607421875,0.22998046875
0.280029296875,0.2386474609375
0.268798828125,0.236083984375
0.270263671875,0.236328125
0.297607421875,0.2354736328125
0.297607421875,0.2418212890625
0.312255859375,0.2342529296875
0.2822265625,0.23291015625
0.285888671875,0.23193359375
0.2425537109375,0.23583984375
0.28564453125,0.2303466796875
0.26953125,0.2421875
0.283935546875,0.233642578125
0.3017578125,0.226806640625
0.2379150390625,0.237548828125
0.26318359375,0.2568359375
0.265869140625,0.23193359375
0.304443359375,0.2447509765625
0.308837890625,0.227294921875
0.30322265625,0.25048828125
0.294189453125,0.2349853515625
0.326171875,0.2454833984375
0.2152099609375,0.240234375
0.260986328125,0.2332763671875
0.28125,0.2286376953125
0.251708984375,0.237060546875
0.267333984375,0.233154296875
0.24951171875,0.2408447265625
0.30078125,0.233154296875
0.2174072265625,0.23388671875
0.2841796875,0.2293701171875
0.288818359375,0.236083984375
0.28125,0.227783203125
0.2115478515625,0.2337646484375
0.300537109375,0.2327880859375
0.3310546875,0.2353515625
0.2435302734375,0.2451171875
0.32958984375,0.2296142578125
0.290283203125,0.23486328125
0.30615234375,0.22998046875
0.318359375,0.236572265625
0.351318359375,0.24267578125
0.26611328125,0.239501953125
0.261962890625,0.2276611328125
0.280029296875,0.234130859375
0.279052734375,0.228271484375
0.2442626953125,0.235595703125
0.293212890625,0.225341796875
0.261962890625,0.237548828125
0.30517578125,0.2286376953125
0.278564453125,0.229248046875
0.281494140625,0.2247314453125
0.3134765625,0.2357177734375
0.204345703125,0.2327880859375
0.276123046875,0.2388916015625
0.22509765625,0.2366943359375
0.26806640625,0.2403564453125
0.26220703125,0.2462158203125
0.265380859375,0.238037109375
0.25537109375,0.2288818359375
0.26123046875,0.22705078125
0.265869140625,0.2431640625
0.326904296875,0.234130859375
0.28955078125,0.2269287109375
0.303955078125,0.234375
0.28125,0.2347412109375
0.284423828125,0.2283935546875
0.260986328125,0.2430419921875
0.240966796875,0.2320556640625
0.278076171875,0.236083984375
0.291015625,0.237060546875
0.2744140625,0.228759765625
0.318115234375,0.232177734375
0.2322998046875,0.2293701171875
0.30126953125,0.2349853515625
0.3212890625,0.2308349609375
0.236572265625,0.2464599609375
0.29638671875,0.242919921875
0.2239990234375,0.251953125
0.299072265625,0.234619140625
0.291015625,0.2374267578125
0.2435302734375,0.2308349609375
0.27490234375,0.232177734375
0.29931640625,0.2374267578125
0.271484375,0.226806640625
0.290771484375,0.229248046875
0.284912109375,0.2333984375
0.28857421875,0.2406005859375
0.264892578125,0.2391357421875
0.27099609375,0.2314453125
0.2548828125,0.233642578125
0.2744140625,0.2379150390625
0.28759765625,0.2408447265625
0.232421875,0.2330322265625
0.268310546875,0.24169921875
0.27685546875,0.2347412109375
0.3046875,0.2310791015625
0.273193359375,0.2412109375
0.269775390625,0.235595703125
0.2471923828125,0.23193359375
0.2734375,0.23779296875
0.30517578125,0.2325439453125
0.30224609375,0.2491455078125
0.24951171875,0.2369384765625
0.30029296875,0.2467041015625
0.2939453125,0.23486328125
0.30615234375,0.2293701171875
0.2420654296875,0.2396240234375
0.251220703125,0.22705078125
0.270751953125,0.23583984375
0.2646484375,0.229248046875
0.243896484375,0.2369384765625
0.256103515625,0.2275390625
0.256591796875,0.2298583984375
0.240966796875,0.232666015625
0.2418212890625,0.2320556640625
0.284423828125,0.2330322265625
0.290771484375,0.2296142578125
0.2388916015625,0.232177734375
0.278076171875,0.235107421875
0.2467041015625,0.2298583984375
0.25634765625,0.228759765625
0.238037109375,0.231201171875
0.2451171875,0.235107421875
0.251953125,0.2337646484375
0.235107421875,0.235107421875
0.262939453125,0.23193359375
0.2264404296875,0.2410888671875
0.305908203125,0.2451171875
0.2587890625,0.2362060546875
0.256103515625,0.2421875
0.273681640625,0.2432861328125
0.246826171875,0.236572265625
0.25048828125,0.2369384765625
0.260009765625,0.235595703125
0.30224609375,0.233642578125
0.30712890625,0.2381591796875
0.26953125,0.2314453125
0.31884765625,0.236328125
0.25,0.2373046875
0.26953125,0.2236328125
0.2188720703125,0.232177734375
0.2548828125,0.237060546875
0.2025146484375,0.24072265625
0.311767578125,0.23046875
0.2314453125,0.228271484375
0.2135009765625,0.2440185546875
0.28955078125,0.2471923828125
0.243896484375,0.234619140625
0.274658203125,0.2239990234375
0.2353515625,0.23486328125
0.3115234375,0.22802734375
0.271728515625,0.2325439453125
0.29541015625,0.23095703125
0.303466796875,0.228759765625
0.281005859375,0.225341796875
0.25244140625,0.2432861328125
0.2861328125,0.239013671875
0.30078125,0.2315673828125
0.26806640625,0.2274169921875
0.29638671875,0.23681640625
0.26708984375,0.2286376953125
0.2783203125,0.23876953125
0.3310546875,0.2493896484375
0.230224609375,0.2381591796875
0.244140625,0.239501953125
0.280517578125,0.23486328125
0.292236328125,0.2366943359375
0.26513671875,0.233642578125
0.25244140625,0.2423095703125
0.26513671875,0.232177734375
0.251708984375,0.2344970703125
0.2425537109375,0.2451171875
0.308837890625,0.2275390625
0.28369140625,0.231201171875
0.293212890625,0.23388671875
0.26904296875,0.22802734375
0.289306640625,0.235107421875
0.2452392578125,0.2364501953125
0.285400390625,0.245361328125
0.2318115234375,0.2303466796875
0.305419921875,0.23388671875
0.263671875,0.2325439453125
0.314208984375,0.234375
0.253662109375,0.23291015625
0.2354736328125,0.2379150390625
0.29443359375,0.25146484375
0.2169189453125,0.2283935546875
0.28466796875,0.232421875
0.310302734375,0.2314453125
0.2183837890625,0.2301025390625
0.270263671875,0.2352294921875
0.25390625,0.231201171875
0.334716796875,0.2254638671875
0.291015625,0.2313232421875
0.25341796875,0.2294921875
0.279296875,0.23876953125
0.30517578125,0.2335205078125
0.270751953125,0.22998046875
0.2420654296875,0.2373046875
0.25048828125,0.2354736328125
0.250732421875,0.2347412109375
0.285888671875,0.2357177734375
0.26806640625,0.229736328125
0.297607421875,0.239501953125
0.310546875,0.232177734375
0.24267578125,0.2471923828125
0.287353515625,0.22900390625
0.2705078125,0.2376708984375
0.334716796875,0.2330322265625
0.316650390625,0.235595703125
0.289794921875,0.2366943359375
0.300537109375,0.2296142578125
0.2900390625,0.2308349609375
0.28369140625,0.2333984375
0.26416015625,0.231689453125
0.318603515625,0.2293701171875
0.2349853515625,0.2467041015625
0.241943359375,0.2435302734375
0.280029296875,0.23291015625
0.3115234375,0.235107421875
0.28955078125,0.2376708984375
0.19580078125,0.23681640625
0.236328125,0.2315673828125
0.264404296875,0.228759765625
0.2435302734375,0.2445068359375
0.302490234375,0.232177734375
0.32275390625,0.239501953125
0.279296875,0.23046875
0.254638671875,0.2362060546875
0.26611328125,0.2254638671875
0.267822265625,0.2281494140625
0.248779296875,0.2320556640625
0.258056640625,0.2431640625
0.267822265625,0.2379150390625
0.26806640625,0.236083984375
0.307373046875,0.2498779296875
0.2447509765625,0.2333984375
0.26220703125,0.238037109375
0.249755859375,0.226806640625
0.27490234375,0.239501953125
0.24365234375,0.2344970703125
0.299560546875,0.2325439453125
0.275634765625,0.232666015625
0.272216796875,0.240966796875
0.3095703125,0.236083984375
0.2919921875,0.2335205078125
0.26806640625,0.22412109375
0.291748046875,0.22412109375
0.2269287109375,0.2357177734375
0.26123046875,0.229248046875
0.235595703125,0.24365234375
0.3046875,0.22802734375
0.3076171875,0.2274169921875
0.306884765625,0.24560546875
0.275146484375,0.2420654296875
0.2958984375,0.2391357421875
0.2459716796875,0.23828125
0.295654296875,0.230712890625
0.271484375,0.2347412109375
0.251708984375,0.242431640625
0.28857421875,0.2344970703125
0.308837890625,0.231689453125
0.27685546875,0.2470703125
0.27294921875,0.23828125
0.2318115234375,0.235595703125
0.21484375,0.2296142578125
0.2548828125,0.2271728515625
0.293701171875,0.2296142578125
0.27685546875,0.2432861328125
0.2705078125,0.2314453125
0.2646484375,0.2264404296875
0.275634765625,0.234375
0.270263671875,0.224365234375
0.2110595703125,0.2296142578125
0.29736328125,0.2325439453125
0.311279296875,0.2257080078125
0.307861328125,0.239013671875
0.288818359375,0.2301025390625
0.30615234375,0.2325439453125
0.336669921875,0.24755859375
0.29296875,0.2265625
0.273681640625,0.232421875
0.298095703125,0.2327880859375
0.21337890625,0.2376708984375
0.228515625,0.245361328125
0.300048828125,0.2384033203125
0.301025390625,0.232177734375
0.307861328125,0.2371826171875
0.2213134765625,0.237548828125
0.30126953125,0.2354736328125
0.286376953125,0.24072265625
0.2393798828125,0.236572265625
0.3095703125,0.22998046875
0.266357421875,0.2310791015625
0.29833984375,0.2276611328125
0.29296875,0.252197265625
0.276123046875,0.234375
0.299560546875,0.239013671875
0.28125,0.2315673828125
0.2130126953125,0.2401123046875
0.25146484375,0.2296142578125
0.250244140625,0.2410888671875
0.229248046875,0.236083984375
0.2401123046875,0.2279052734375
0.2744140625,0.2296142578125
0.289306640625,0.2259521484375
0.185791015625,0.2415771484375
0.2763671875,0.23828125
0.27783203125,0.2342529296875
0.277587890625,0.23291015625
0.250732421875,0.22900390625
0.28271484375,0.24365234375
0.262451171875,0.2244873046875
0.329833984375,0.2298583984375
0.2763671875,0.2386474609375
0.22998046875,0.2293701171875
0.29443359375,0.23046875
0.256103515625,0.22705078125
0.302001953125,0.2476806640625
0.225341796875,0.23681640625
0.3115234375,0.2371826171875
0.282958984375,0.23681640625
0.276123046875,0.238525390625
0.257568359375,0.229736328125
0.248779296875,0.22900390625
0.21826171875,0.2337646484375
0.2998046875,0.240234375
0.340576171875,0.23388671875
0.271240234375,0.232666015625
0.29443359375,0.224853515625
0.316162109375,0.2386474609375
0.250244140625,0.2310791015625
0.283203125,0.2318115234375
0.287841796875,0.2376708984375
0.305419921875,0.2374267578125
0.2548828125,0.2376708984375
0.314697265625,0.2432861328125
0.298583984375,0.235107421875
0.293701171875,0.2408447265625
0.2490234375,0.2357177734375
0.287841796875,0.2376708984375
0.27978515625,0.22802734375
0.28515625,0.232177734375
0.2447509765625,0.2447509765625
0.287109375,0.2470703125
0.222900390625,0.234130859375
0.2222900390625,0.235107421875
0.287109375,0.2333984375
0.276123046875,0.2364501953125
0.292236328125,0.224365234375
0.251953125,0.23828125
0.31005859375,0.2318115234375
0.333251953125,0.239990234375
0.287841796875,0.228759765625
0.2457275390625,0.2388916015625
0.2459716796875,0.229736328125
0.259765625,0.23291015625
0.306640625,0.2325439453125
0.322265625,0.235107421875
0.27734375,0.2340087890625
0.283935546875,0.2425537109375
0.30322265625,0.234130859375
0.305419921875,0.250244140625
0.260009765625,0.23046875
0.25634765625,0.2314453125
0.27978515625,0.225341796875
0.283447265625,0.2303466796875
0.255126953125,0.23095703125
0.26611328125,0.2412109375
0.294921875,0.2430419921875
0.29833984375,0.22998046875
0.27197265625,0.2281494140625
0.291748046875,0.2459716796875
0.2462158203125,0.2354736328125
0.294189453125,0.23095703125
0.2437744140625,0.242919921875
0.25439453125,0.2373046875
0.2301025390625,0.236572265625
0.24365234375,0.23828125
0.285400390625,0.24658203125
0.3193359375,0.2401123046875
0.2406005859375,0.237548828125
0.30908203125,0.235107421875
0.22265625,0.2308349609375
0.2939453125,0.2406005859375
0.255615234375,0.2301025390625
0.26220703125,0.2587890625
0.310302734375,0.2271728515625
0.2403564453125,0.2432861328125
0.30908203125,0.2315673828125
0.3173828125,0.2379150390625
0.2489013671875,0.233154296875
0.2705078125,0.238037109375
0.255615234375,0.2283935546875
0.271484375,0.23291015625
0.318115234375,0.2379150390625
0.2222900390625,0.24169921875
0.26953125,0.237060546875
0.33447265625,0.2342529296875
0.2049560546875,0.236328125
0.2381591796875,0.2371826171875
0.2890625,0.2340087890625
0.28515625,0.238525390625
0.2763671875,0.2296142578125
0.2340087890625,0.22998046875
0.286376953125,0.2320556640625
0.2392578125,0.2412109375
0.272705078125,0.2337646484375
0.303466796875,0.2298583984375
0.264892578125,0.2408447265625
0.260498046875,0.2330322265625
0.2440185546875,0.2362060546875
0.2998046875,0.2291259765625
0.269775390625,0.2310791015625
0.298828125,0.23486328125
0.319580078125,0.2435302734375
0.295166015625,0.2354736328125
0.295654296875,0.242431640625
0.2481689453125,0.23095703125
0.2427978515625,0.229736328125
0.312744140625,0.2364501953125
0.26416015625,0.2344970703125
0.299560546875,0.2305908203125
0.273193359375,0.2318115234375
0.251708984375,0.2431640625
0.2265625,0.2327880859375
0.25341796875,0.2362060546875
0.28955078125,0.224853515625
0.26025390625,0.239501953125
0.302978515625,0.2340087890625
0.26806640625,0.2296142578125
0.269287109375,0.2386474609375
0.272216796875,0.2347412109375
0.239013671875,0.2313232421875
0.27587890625,0.2498779296875
0.267333984375,0.2393798828125
0.27734375,0.2333984375
0.20751953125,0.2265625
0.2880859375,0.232421875
0.29833984375,0.2392578125
0.2349853515625,0.227783203125
0.303955078125,0.2427978515625
0.259765625,0.246337890625
0.29150390625,0.23046875
0.290771484375,0.2332763671875
0.2415771484375,0.2352294921875
0.27099609375,0.2276611328125
0.267333984375,0.229248046875
0.250732421875,0.2315673828125
0.22021484375,0.2371826171875
0.2666015625,0.235107421875
0.3056640625,0.2369384765625
0.28564453125,0.230224609375
0.28857421875,0.229736328125
0.30322265625,0.24169921875
0.316650390625,0.2337646484375
0.262939453125,0.23095703125
0.274658203125,0.236328125
0.286376953125,0.246337890625
0.259765625,0.232666015625
0.241943359375,0.2384033203125
0.265869140625,0.2342529296875
0.2305908203125,0.2242431640625
0.263427734375,0.22998046875
0.313720703125,0.232177734375
0.305419921875,0.2257080078125
0.317626953125,0.232421875
0.26318359375,0.230224609375
0.247802734375,0.234619140625
0.255615234375,0.24658203125
0.26708984375,0.231689453125
0.275390625,0.2386474609375
0.258544921875,0.2305908203125
0.257080078125,0.231201171875
0.30712890625,0.233642578125
0.2880859375,0.2330322265625
0.3095703125,0.236572265625
0.3125,0.240478515625
0.266357421875,0.2337646484375
0.281982421875,0.2476806640625
0.294921875,0.2303466796875
0.2744140625,0.23046875
0.27099609375,0.2281494140625
0.300537109375,0.2396240234375
0.277587890625,0.23388671875
0.27685546875,0.2369384765625
0.27783203125,0.2315673828125
0.2430419921875,0.224365234375
0.262451171875,0.2354736328125
0.27490234375,0.240478515625
0.291748046875,0.2410888671875
0.295654296875,0.2354736328125
0.285400390625,0.2337646484375
0.29833984375,0.22900390625
0.299560546875,0.2391357421875
0.2215576171875,0.2359619140625
0.307861328125,0.2396240234375
0.332275390625,0.2249755859375
0.29638671875,0.224365234375
0.29931640625,0.2303466796875
0.29443359375,0.24853515625
0.2880859375,0.23486328125
0.28857421875,0.2337646484375
0.2408447265625,0.228759765625
0.314453125,0.2288818359375
0.270263671875,0.2318115234375
0.279541015625,0.234619140625
0.329345703125,0.2337646484375
0.252197265625,0.232666015625
0.245849609375,0.2413330078125
0.27197265625,0.2344970703125
0.262451171875,0.2357177734375
0.28173828125,0.23681640625
0.1956787109375,0.2313232421875
0.23095703125,0.234619140625
0.251953125,0.23291015625
0.1878662109375,0.2330322265625
0.269287109375,0.2462158203125
0.248046875,0.2337646484375
0.268310546875,0.2337646484375
0.277587890625,0.2320556640625
0.298095703125,0.22412109375
0.257568359375,0.228759765625
0.264404296875,0.233154296875
0.29150390625,0.22509765625
0.2265625,0.2313232421875
0.2783203125,0.236572265625
0.28515625,0.231689453125
0.273193359375,0.232666015625
0.31201171875,0.232421875
0.338623046875,0.232177734375
0.2841796875,0.236328125
0.30078125,0.23046875
0.278564453125,0.2325439453125
0.310302734375,0.248291015625
0.279296875,0.228271484375
0.2998046875,0.2310791015625
0.294189453125,0.226318359375
0.264404296875,0.23193359375
0.27392578125,0.24072265625
0.24365234375,0.2410888671875
0.281494140625,0.251708984375
0.256103515625,0.2430419921875
0.271484375,0.2271728515625
0.26953125,0.22802734375
0.26953125,0.2364501953125
0.257568359375,0.247802734375
0.326171875,0.2451171875
0.3017578125,0.238525390625
0.312744140625,0.2332763671875
0.301025390625,0.232421875
0.263916015625,0.23779296875
0.251953125,0.231689453125
0.307861328125,0.2314453125
0.256103515625,0.225341796875
0.27685546875,0.23583984375
0.301513671875,0.2335205078125
0.269287109375,0.240478515625
0.30126953125,0.2310791015625
0.31396484375,0.2330322265625
0.2462158203125,0.23388671875
0.29736328125,0.2313232421875
0.2890625,0.2247314453125
0.276611328125,0.2271728515625
0.271240234375,0.2301025390625
0.255126953125,0.227294921875
0.296875,0.235595703125
0.2379150390625,0.2286376953125
0.277099609375,0.2379150390625
0.316162109375,0.2305908203125
0.2724609375,0.2347412109375
0.277587890625,0.2318115234375
0.2235107421875,0.2396240234375
0.3076171875,0.238525390625
0.268310546875,0.2496337890625
0.279541015625,0.2257080078125
0.218505859375,0.2259521484375
0.26513671875,0.23193359375
0.277099609375,0.23291015625
0.26611328125,0.248291015625
0.255859375,0.232666015625
0.297119140625,0.2452392578125
0.314208984375,0.236572265625
0.311279296875,0.2294921875
0.269287109375,0.232421875
0.2919921875,0.234375
0.251953125,0.229248046875
0.284912109375,0.232421875
0.303955078125,0.236083984375
0.2744140625,0.2462158203125
0.34814453125,0.2364501953125
0.2298583984375,0.24169921875
0.270751953125,0.234619140625
0.2215576171875,0.2384033203125
0.247314453125,0.232666015625
0.264892578125,0.2413330078125
0.32470703125,0.228515625
0.3173828125,0.232666015625
0.2880859375,0.2391357421875
0.27099609375,0.2269287109375
0.3115234375,0.22900390625
0.2802734375,0.2308349609375
0.294677734375,0.236328125
0.316650390625,0.2420654296875
0.229736328125,0.23828125
0.27685546875,0.22900390625
0.226806640625,0.2335205078125
0.27783203125,0.2398681640625
0.2047119140625,0.24560546875
0.275390625,0.2393798828125
0.262451171875,0.224365234375
0.27392578125,0.233154296875
0.2384033203125,0.242431640625
0.27099609375,0.2421875
0.279541015625,0.2298583984375
0.2298583984375,0.23681640625
0.287353515625,0.240478515625
0.256591796875,0.2254638671875
0.309814453125,0.2257080078125
0.2454833984375,0.23779296875
0.27099609375,0.2330322265625
0.26123046875,0.231689453125
0.2220458984375,0.2310791015625
0.275390625,0.2283935546875
0.281005859375,0.242431640625
0.2451171875,0.24951171875
0.2958984375,0.2322998046875
0.245361328125,0.2283935546875
0.291015625,0.23388671875
0.27197265625,0.22998046875
0.2337646484375,0.2415771484375
0.281982421875,0.2384033203125
0.28076171875,0.2359619140625
0.267822265625,0.237060546875
0.2646484375,0.2403564453125
0.292724609375,0.236572265625
0.267333984375,0.2333984375
0.272705078125,0.2325439453125
0.296630859375,0.2340087890625
0.246337890625,0.223876953125
0.311767578125,0.2296142578125
0.2802734375,0.2398681640625
0.2425537109375,0.2347412109375
0.254638671875,0.235595703125
0.2509765625,0.23486328125
0.29638671875,0.248046875
0.31689453125,0.2337646484375
0.29296875,0.2403564453125
0.287109375,0.2291259765625
0.293212890625,0.23486328125
0.265625,0.2330322265625
0.312255859375,0.23193359375
0.325927734375,0.2442626953125
0.2344970703125,0.23046875
0.28125,0.2308349609375
0.306884765625,0.2315673828125
0.281982421875,0.2305908203125
0.285888671875,0.2352294921875
0.294921875,0.2310791015625
0.3115234375,0.231689453125
0.30615234375,0.2364501953125
0.23779296875,0.240966796875
0.294921875,0.234375
0.2529296875,0.2362060546875
0.263671875,0.228759765625
0.300048828125,0.2376708984375
0.263427734375,0.2308349609375
0.20654296875,0.239990234375
0.29052734375,0.235595703125
0.254638671875,0.2335205078125
0.300048828125,0.2408447265625
0.248046875,0.23046875
0.2369384765625,0.239990234375
0.2239990234375,0.2332763671875
0.278076171875,0.2288818359375
0.282958984375,0.2335205078125
0.2783203125,0.22509765625
0.2802734375,0.230224609375
0.2340087890625,0.231689453125
0.31591796875,0.2305908203125
0.303955078125,0.229248046875
0.27783203125,0.233642578125
0.282470703125,0.25537109375
0.2427978515625,0.2281494140625
0.31103515625,0.23681640625
0.2734375,0.2373046875
0.239990234375,0.23681640625
0.274169921875,0.2344970703125
0.285400390625,0.2310791015625
0.291259765625,0.2322998046875
0.261962890625,0.2308349609375
0.261474609375,0.235107421875
0.31494140625,0.226806640625
0.277587890625,0.2425537109375
0.265869140625,0.2374267578125
0.240966796875,0.2318115234375
0.29150390625,0.22314453125
0.302001953125,0.231201171875
0.283935546875,0.2445068359375
0.351318359375,0.23291015625
0.260009765625,0.241455078125
0.257080078125,0.235107421875
0.30810546875,0.234375
0.2205810546875,0.2340087890625
0.24560546875,0.23291015625
0.31787109375,0.235107421875
0.289794921875,0.244384765625
0.26025390625,0.2335205078125
0.280029296875,0.235107421875
0.29443359375,0.257080078125
0.255126953125,0.2379150390625
0.287109375,0.2391357421875
0.318359375,0.2476806640625
0.24462890625,0.2237548828125
0.195556640625,0.23046875
0.2978515625,0.2327880859375
0.27001953125,0.238525390625
0.256591796875,0.2291259765625
0.253662109375,0.2314453125
0.2470703125,0.2322998046875
0.32470703125,0.2415771484375
0.2432861328125,0.239013671875
0.268310546875,0.22802734375
0.28564453125,0.2379150390625
0.2861328125,0.2301025390625
0.320068359375,0.233642578125
0.2001953125,0.240478515625
0.2529296875,0.2269287109375
0.30322265625,0.233642578125
0.301025390625,0.230224609375
0.242919921875,0.247314453125
0.280517578125,0.2305908203125
0.267822265625,0.2376708984375
0.28759765625,0.2269287109375
0.2900390625,0.231201171875
0.240234375,0.2305908203125
0.304931640625,0.241455078125
0.25341796875,0.2373046875
0.29931640625,0.2457275390625
0.260009765625,0.2305908203125
0.240234375,0.25244140625
0.260986328125,0.23388671875
0.26513671875,0.2366943359375
0.31884765625,0.231201171875
0.298828125,0.2357177734375
0.276611328125,0.2366943359375
0.233642578125,0.2305908203125
0.27392578125,0.2313232421875
0.236572265625,0.235595703125
0.2381591796875,0.2314453125
0.29443359375,0.2344970703125
0.3046875,0.2342529296875
0.30126953125,0.240234375
0.232421875,0.230224609375
0.277099609375,0.2301025390625
0.279296875,0.2369384765625
0.29150390625,0.23974609375
0.2171630859375,0.2366943359375
0.302734375,0.2396240234375
0.275390625,0.23974609375
0.275146484375,0.23291015625
0.300048828125,0.2491455078125
0.258544921875,0.2325439453125
0.291015625,0.2403564453125
0.305419921875,0.2353515625
0.286376953125,0.2340087890625
0.255126953125,0.2239990234375
0.261962890625,0.2388916015625
0.277099609375,0.2406005859375
0.24365234375,0.23583984375
0.296630859375,0.2391357421875
0.29931640625,0.230224609375
0.302978515625,0.2386474609375
0.2978515625,0.225830078125
0.30908203125,0.225341796875
0.318115234375,0.2354736328125
0.279296875,0.2374267578125
0.27197265625,0.2357177734375
0.2509765625,0.228759765625
0.2763671875,0.233642578125
0.26611328125,0.2369384765625
0.25048828125,0.2374267578125
0.27978515625,0.2305908203125
0.27587890625,0.2412109375
0.2919921875,0.2431640625
0.302001953125,0.229736328125
0.245361328125,0.236572265625
0.273681640625,0.2276611328125
0.290283203125,0.2327880859375
0.281982421875,0.23095703125
0.27197265625,0.239013671875
0.249755859375,0.2327880859375
0.26806640625,0.2315673828125
0.272216796875,0.2244873046875
0.281982421875,0.244384765625
0.24853515625,0.2294921875
0.26513671875,0.239990234375
0.252197265625,0.2303466796875
0.266845703125,0.230712890625
0.266845703125,0.2353515625
0.281982421875,0.2340087890625
0.27490234375,0.224609375
0.258544921875,0.2353515625
0.32275390625,0.23486328125
0.296875,0.240966796875
0.313232421875,0.22802734375
0.3291015625,0.2457275390625
0.271484375,0.225830078125
0.292236328125,0.227294921875
0.2332763671875,0.230224609375
0.3056640625,0.2313232421875
0.281005859375,0.2337646484375
0.2369384765625,0.228759765625
0.2474365234375,0.233154296875
0.235107421875,0.235107421875
0.272705078125,0.239990234375
0.2880859375,0.232666015625
0.255859375,0.2423095703125
0.2724609375,0.2340087890625
0.253662109375,0.2288818359375
0.279052734375,0.2430419921875
0.255126953125,0.229248046875
0.247802734375,0.229248046875
0.299560546875,0.2362060546875
0.29296875,0.23193359375
0.2476806640625,0.2353515625
0.27685546875,0.23193359375
0.231689453125,0.22900390625
0.2142333984375,0.2293701171875
0.267333984375,0.230712890625
0.3095703125,0.232421875
0.294921875,0.2301025390625
0.2479248046875,0.2327880859375
0.27880859375,0.2369384765625
0.353515625,0.2354736328125
0.24462890625,0.232421875
0.228759765625,0.2401123046875
0.290771484375,0.23291015625
0.2125244140625,0.2318115234375
0.290283203125,0.235107421875
0.276123046875,0.235107421875
0.269775390625,0.2275390625
0.2442626953125,0.2286376953125
0.328857421875,0.240478515625
0.23193359375,0.2276611328125
0.300048828125,0.2374267578125
0.288330078125,0.229736328125
0.263671875,0.2327880859375
0.29638671875,0.2340087890625
0.264404296875,0.2279052734375
0.273681640625,0.255859375
0.29833984375,0.2349853515625
0.284423828125,0.2340087890625
0.259765625,0.234375
0.310791015625,0.2376708984375
0.325439453125,0.22998046875
0.253662109375,0.2283935546875
0.2841796875,0.230712890625
0.26171875,0.231689453125
0.300537109375,0.239013671875
0.251953125,0.2344970703125
0.30859375,0.23291015625
0.208740234375,0.2412109375
0.287109375,0.2314453125
0.26611328125,0.24072265625
0.307373046875,0.240478515625
0.2142333984375,0.234619140625
0.3134765625,0.2396240234375
0.2646484375,0.22998046875
0.2462158203125,0.2335205078125
0.285400390625,0.2230224609375
0.30078125,0.23193359375
0.293701171875,0.2474365234375
0.253173828125,0.2457275390625
0.294189453125,0.2293701171875
0.26220703125,0.2320556640625
0.29052734375,0.238037109375
0.297607421875,0.23974609375
0.253173828125,0.2333984375
0.27490234375,0.2305908203125
0.25244140625,0.246826171875
0.274658203125,0.2357177734375
0.2489013671875,0.251220703125
0.3193359375,0.2283935546875
0.30712890625,0.24169921875
0.23193359375,0.2327880859375
0.2139892578125,0.23583984375
0.29638671875,0.254638671875
0.29541015625,0.229736328125
0.31494140625,0.239990234375
0.253173828125,0.236328125
0.265869140625,0.240478515625
0.2276611328125,0.233154296875
0.284423828125,0.22412109375
0.2890625,0.23291015625
0.2587890625,0.225830078125
0.269287109375,0.2366943359375
0.229736328125,0.2293701171875
0.2139892578125,0.2393798828125
0.286376953125,0.230712890625
0.2880859375,0.235107421875
0.27734375,0.22900390625
0.270751953125,0.235107421875
0.27783203125,0.2308349609375
0.274658203125,0.2391357421875
0.2666015625,0.241455078125
0.2481689453125,0.2310791015625
0.314208984375,0.237548828125
0.279052734375,0.241943359375
0.23779296875,0.2423095703125
0.27685546875,0.2396240234375
0.2423095703125,0.2425537109375
0.26171875,0.239501953125
0.243408203125,0.2254638671875
0.221435546875,0.2335205078125
0.25390625,0.2435302734375
0.2958984375,0.238525390625
0.26953125,0.2296142578125
0.26171875,0.24169921875
0.28857421875,0.2305908203125
0.26611328125,0.23876953125
0.30712890625,0.235107421875
0.268798828125,0.25537109375
0.29150390625,0.2362060546875
0.2763671875,0.2421875
0.313232421875,0.23974609375
0.30859375,0.2354736328125
0.27392578125,0.2359619140625
0.256591796875,0.2362060546875
0.268798828125,0.2296142578125
0.262451171875,0.2303466796875
0.292236328125,0.232177734375
0.275146484375,0.24462890625
0.259521484375,0.232177734375
0.295654296875,0.2294921875
0.276123046875,0.23291015625
0.2489013671875,0.232666015625
0.30517578125,0.2288818359375
0.26708984375,0.2437744140625
0.277587890625,0.2318115234375
0.285888671875,0.23681640625
0.291015625,0.2359619140625
0.296142578125,0.226318359375
0.26123046875,0.2408447265625
0.28466796875,0.2415771484375
0.275146484375,0.242919921875
0.2459716796875,0.2371826171875
0.25732421875,0.2337646484375
0.2919921875,0.238525390625
0.283203125,0.26025390625
0.265625,0.237548828125
0.259033203125,0.238525390625
0.261962890625,0.2259521484375
0.264404296875,0.2314453125
0.248291015625,0.2330322265625
0.233154296875,0.237060546875
0.296142578125,0.2337646484375
0.265380859375,0.236328125
0.2259521484375,0.2386474609375
0.271240234375,0.2486572265625
0.31591796875,0.2447509765625
0.322265625,0.234619140625
0.2890625,0.231201171875
0.255126953125,0.23486328125
0.278076171875,0.2413330078125
0.258056640625,0.237060546875
0.262939453125,0.2373046875
0.29443359375,0.234375
0.259765625,0.2413330078125
0.267578125,0.2310791015625
0.25830078125,0.2255859375
0.286865234375,0.22900390625
0.30078125,0.237548828125
0.25341796875,0.2401123046875
0.289794921875,0.231201171875
0.2705078125,0.2442626953125
0.23095703125,0.235107421875
0.2744140625,0.2281494140625
0.268310546875,0.2398681640625
0.278564453125,0.227294921875
0.32373046875,0.2303466796875
0.297607421875,0.2408447265625
0.262939453125,0.2347412109375
0.322509765625,0.2366943359375
0.2548828125,0.23681640625
0.231689453125,0.240966796875
0.23193359375,0.23046875
0.28369140625,0.2379150390625
0.255615234375,0.225830078125
0.285400390625,0.2366943359375
0.27734375,0.228271484375
0.287841796875,0.2357177734375
0.298583984375,0.23193359375
0.266357421875,0.241943359375
0.3173828125,0.2261962890625
0.303466796875,0.2296142578125
0.29638671875,0.2353515625
0.266845703125,0.2498779296875
0.293701171875,0.230224609375
0.25146484375,0.24365234375
0.25048828125,0.232177734375
0.27490234375,0.2242431640625
0.266357421875,0.2381591796875
0.241943359375,0.2313232421875
0.355712890625,0.2490234375
0.292236328125,0.2332763671875
0.2354736328125,0.2296142578125
0.271240234375,0.230224609375
0.307861328125,0.237060546875
0.279541015625,0.23583984375
0.272216796875,0.232666015625
0.30712890625,0.23388671875
0.2275390625,0.2301025390625
0.266357421875,0.2275390625
0.2783203125,0.2364501953125
0.2783203125,0.22607421875
0.2646484375,0.2406005859375
0.29443359375,0.240478515625
0.261474609375,0.2435302734375
0.2958984375,0.2486572265625
0.304443359375,0.22607421875
0.28466796875,0.23388671875
0.250732421875,0.232666015625
0.250732421875,0.23828125
0.326171875,0.2354736328125
0.297119140625,0.2376708984375
0.27587890625,0.2420654296875
0.273681640625,0.2359619140625
0.30615234375,0.23779296875
0.348876953125,0.2352294921875
0.251953125,0.229736328125
0.271484375,0.2303466796875
0.2529296875,0.238525390625
0.30615234375,0.2369384765625
0.229248046875,0.235107421875
0.2298583984375,0.2406005859375
0.2464599609375,0.231689453125
0.296630859375,0.2381591796875
0.259521484375,0.23876953125
0.26953125,0.2337646484375
0.29248046875,0.23046875
0.2568359375,0.2294921875
0.25048828125,0.227783203125
0.280517578125,0.2288818359375
0.26904296875,0.2364501953125
0.275634765625,0.2305908203125
0.2822265625,0.2318115234375
0.2548828125,0.240966796875
0.304931640625,0.2369384765625
0.288818359375,0.2376708984375
0.2239990234375,0.242919921875
0.275146484375,0.240478515625
0.302734375,0.2315673828125
0.347900390625,0.252197265625
0.2841796875,0.244384765625
0.292236328125,0.2279052734375
0.266845703125,0.229736328125
0.2998046875,0.241943359375
0.280029296875,0.2401123046875
0.301025390625,0.2296142578125
0.288330078125,0.23828125
0.296142578125,0.2275390625
0.265380859375,0.23876953125
0.2861328125,0.229248046875
0.3193359375,0.2401123046875
0.23486328125,0.2335205078125
0.2685546875,0.235595703125
0.271484375,0.2373046875
0.2484130859375,0.2313232421875
0.277587890625,0.23095703125
0.2783203125,0.2376708984375
0.2919921875,0.2344970703125
0.313720703125,0.2242431640625
0.2335205078125,0.2340087890625
0.28564453125,0.23779296875
0.28564453125,0.2308349609375
0.275634765625,0.2303466796875
0.286865234375,0.2354736328125
0.2880859375,0.244873046875
0.275634765625,0.234130859375
0.273193359375,0.2423095703125
0.2283935546875,0.2301025390625
0.267822265625,0.2369384765625
0.292724609375,0.2401123046875
0.264404296875,0.232421875
0.260009765625,0.237060546875
0.284423828125,0.224609375
0.258544921875,0.227294921875
0.284423828125,0.239990234375
0.289306640625,0.228271484375
0.23095703125,0.2310791015625
0.264404296875,0.2259521484375
0.2470703125,0.238525390625
0.28515625,0.2313232421875
0.2030029296875,0.2327880859375
0.2333984375,0.228271484375
0.27001953125,0.2432861328125
0.255615234375,0.228759765625
0.293701171875,0.22998046875
0.292724609375,0.2401123046875
0.28955078125,0.2301025390625
0.2344970703125,0.237060546875
0.26953125,0.2310791015625
0.26123046875,0.2353515625
0.2427978515625,0.2337646484375
0.25927734375,0.2318115234375
0.338134765625,0.2342529296875
0.35302734375,0.2294921875
0.2705078125,0.2315673828125
0.30615234375,0.24169921875
0.30078125,0.231689453125
0.28466796875,0.238037109375
0.27880859375,0.240966796875
0.257080078125,0.2325439453125
0.282958984375,0.2386474609375
0.28564453125,0.230712890625
0.285400390625,0.2322998046875
0.260986328125,0.2347412109375
0.27392578125,0.232421875
0.30029296875,0.2386474609375
0.302490234375,0.23046875
0.27685546875,0.233642578125
0.2354736328125,0.2310791015625
0.259765625,0.2332763671875
0.2425537109375,0.2318115234375
0.30419921875,0.233642578125
0.305908203125,0.234130859375
0.262451171875,0.2242431640625
0.262939453125,0.2364501953125
0.24853515625,0.23486328125
0.289794921875,0.2274169921875
0.2685546875,0.24072265625
0.256103515625,0.2427978515625
0.30029296875,0.2344970703125
0.27978515625,0.2318115234375
0.290283203125,0.23486328125
0.265625,0.2275390625
0.25537109375,0.2392578125
0.326171875,0.232177734375
0.305419921875,0.240966796875
0.3017578125,0.2379150390625
0.281494140625,0.2275390625
0.24267578125,0.23779296875
0.29736328125,0.230712890625
0.26123046875,0.229736328125
0.302001953125,0.2313232421875
0.220703125,0.2308349609375
0.2376708984375,0.243408203125
0.259033203125,0.23046875
0.27978515625,0.2349853515625
0.26611328125,0.2318115234375
0.2646484375,0.233642578125
0.2442626953125,0.2325439453125
0.26904296875,0.2489013671875
0.29296875,0.2337646484375
0.24951171875,0.2353515625
0.261962890625,0.2352294921875
0.295166015625,0.2406005859375
0.311767578125,0.239013671875
0.2484130859375,0.2335205078125
0.315185546875,0.23974609375
0.291259765625,0.2369384765625
0.310546875,0.2320556640625
0.271240234375,0.232666015625
0.28466796875,0.239013671875
0.2978515625,0.2449951171875
0.27978515625,0.24951171875
0.30029296875,0.2293701171875
0.2435302734375,0.22607421875
0.249267578125,0.2296142578125
0.32861328125,0.2298583984375
0.1993408203125,0.22998046875
0.290771484375,0.23486328125
0.27685546875,0.2310791015625
0.28857421875,0.23046875
0.262451171875,0.2269287109375
0.3125,0.233642578125
0.30712890625,0.2364501953125
0.306884765625,0.23828125
0.28857421875,0.2288818359375
0.28076171875,0.2298583984375
0.273193359375,0.2308349609375
0.222412109375,0.2276611328125
0.277587890625,0.234619140625
0.2470703125,0.229248046875
0.27392578125,0.2374267578125
0.216064453125,0.2457275390625
0.317138671875,0.2271728515625
0.314697265625,0.23828125
0.28955078125,0.2364501953125
0.28955078125,0.239501953125
0.320068359375,0.227783203125
0.284423828125,0.2421875
0.284912109375,0.2288818359375
0.3310546875,0.234619140625
0.2587890625,0.2305908203125
0.248779296875,0.233642578125
0.276611328125,0.2403564453125
0.30126953125,0.2247314453125
0.282470703125,0.2421875
0.289794921875,0.233154296875
0.2724609375,0.2362060546875
0.308349609375,0.2493896484375
0.2666015625,0.2359619140625
0.2724609375,0.2349853515625
0.282958984375,0.2279052734375
0.26220703125,0.242431640625
0.2783203125,0.234375
0.28857421875,0.2337646484375
0.29345703125,0.24267578125
0.31640625,0.2451171875
0.305908203125,0.2352294921875
0.221923828125,0.2296142578125
0.296875,0.2340087890625
0.2509765625,0.2213134765625
0.2919921875,0.233642578125
0.266357421875,0.2369384765625
0.265869140625,0.2265625
0.27490234375,0.2333984375
0.26025390625,0.235107421875
0.27734375,0.2313232421875
0.296630859375,0.236083984375
0.3046875,0.2418212890625
0.253662109375,0.2332763671875
0.29541015625,0.2303466796875
0.29296875,0.229736328125
0.26708984375,0.2293701171875
0.309814453125,0.24609375
0.280029296875,0.240234375
0.278076171875,0.23583984375
0.318603515625,0.2303466796875
0.256103515625,0.2406005859375
0.2861328125,0.2298583984375
0.27783203125,0.24169921875
0.257080078125,0.2427978515625
0.316162109375,0.232177734375
0.259765625,0.23681640625
0.27880859375,0.2406005859375
0.2318115234375,0.2362060546875
0.31494140625,0.2303466796875
0.32421875,0.2381591796875
0.3115234375,0.2391357421875
0.267822265625,0.251708984375
0.24658203125,0.2275390625
0.2978515625,0.2374267578125
0.2496337890625,0.238525390625
0.2509765625,0.234375
0.226318359375,0.227783203125
0.294921875,0.2366943359375
0.30810546875,0.230224609375
0.31201171875,0.2275390625
0.267822265625,0.2344970703125
0.2366943359375,0.23876953125
0.312744140625,0.243896484375
0.224609375,0.239013671875
0.2607421875,0.25244140625
0.26123046875,0.230712890625
0.3203125,0.231201171875
0.294677734375,0.2303466796875
0.287109375,0.238525390625
0.256103515625,0.2291259765625
0.2734375,0.233642578125
0.2147216796875,0.2313232421875
0.294677734375,0.240478515625
0.279541015625,0.234375
0.307861328125,0.23779296875
0.2578125,0.2261962890625
0.280029296875,0.23681640625
0.30810546875,0.2310791015625
0.287353515625,0.2374267578125
0.2578125,0.2344970703125
0.298828125,0.222412109375
0.2568359375,0.24560546875
0.26123046875,0.2298583984375
0.30126953125,0.245849609375
0.253662109375,0.229248046875
0.22998046875,0.227294921875
0.2880859375,0.233154296875
0.291015625,0.2291259765625
0.294189453125,0.23095703125
0.24658203125,0.2333984375
0.2783203125,0.234619140625
0.28515625,0.2293701171875
0.287841796875,0.2349853515625
0.257568359375,0.22412109375
0.2373046875,0.2281494140625
0.26904296875,0.2386474609375
0.274658203125,0.2352294921875
0.2880859375,0.2347412109375
0.332275390625,0.2313232421875
0.2646484375,0.2371826171875
0.275634765625,0.2335205078125
0.30322265625,0.2362060546875
0.3046875,0.2308349609375
0.277587890625,0.238525390625
0.2978515625,0.2420654296875
0.25830078125,0.23828125
0.26123046875,0.22705078125
0.268310546875,0.236572265625
0.306640625,0.2296142578125
0.24365234375,0.2342529296875
0.294677734375,0.237548828125
0.3017578125,0.2296142578125
0.31884765625,0.22998046875
0.28125,0.232421875
0.278564453125,0.2457275390625
0.274169921875,0.2266845703125
0.294921875,0.2470703125
0.24609375,0.2303466796875
0.251953125,0.2337646484375
0.2396240234375,0.2349853515625
0.27734375,0.2391357421875
0.273681640625,0.232177734375
0.226318359375,0.2247314453125
0.311767578125,0.232666015625
0.2626953125,0.2305908203125
0.273681640625,0.226806640625
0.311279296875,0.2275390625
0.2274169921875,0.2401123046875
0.348388671875,0.2322998046875
0.222900390625,0.243896484375
0.267333984375,0.2392578125
0.27294921875,0.2230224609375
0.2327880859375,0.23681640625
0.308349609375,0.224853515625
0.26513671875,0.23486328125
0.2724609375,0.2337646484375
0.3037109375,0.2406005859375
0.2476806640625,0.2432861328125
0.303466796875,0.2354736328125
0.251953125,0.229248046875
0.324462890625,0.2288818359375
0.298095703125,0.240966796875
0.2841796875,0.2376708984375
0.274658203125,0.227783203125
0.317138671875,0.2449951171875
0.223388671875,0.240478515625
0.27734375,0.2325439453125
0.31982421875,0.22509765625
0.28515625,0.2301025390625
0.290283203125,0.228271484375
0.30517578125,0.231201171875
0.2386474609375,0.240234375
0.277099609375,0.2457275390625
0.2303466796875,0.244140625
0.287353515625,0.229736328125
0.27294921875,0.2301025390625
0.30126953125,0.2373046875
0.2384033203125,0.22900390625
0.30419921875,0.2418212890625
0.2314453125,0.2401123046875
0.2978515625,0.2269287109375
0.2479248046875,0.2364501953125
0.2325439453125,0.2298583984375
0.305419921875,0.235107421875
0.27587890625,0.2362060546875
0.249267578125,0.2440185546875
0.278564453125,0.2431640625
0.30810546875,0.2294921875
0.2305908203125,0.23828125
0.2442626953125,0.234375
0.291259765625,0.23681640625
0.2301025390625,0.2398681640625
0.303955078125,0.228759765625
0.291015625,0.234375
0.19677734375,0.23828125
0.298095703125,0.235107421875
0.308349609375,0.2303466796875
0.288818359375,0.2325439453125
0.241455078125,0.2283935546875
0.287841796875,0.232421875
0.2646484375,0.234130859375
0.2861328125,0.2392578125
0.26123046875,0.2264404296875
0.282470703125,0.2398681640625
0.259521484375,0.2305908203125
0.26171875,0.2265625
0.286376953125,0.2364501953125
0.251220703125,0.23779296875
0.229248046875,0.2418212890625
0.27392578125,0.235595703125
0.251220703125,0.2401123046875
0.281982421875,0.229736328125
0.26220703125,0.2369384765625
0.2841796875,0.2279052734375
0.268798828125,0.23095703125
0.256103515625,0.23388671875
0.2626953125,0.229736328125
0.3076171875,0.2352294921875
0.30322265625,0.2354736328125
0.3408203125,0.2340087890625
0.292724609375,0.2352294921875
0.298828125,0.2266845703125
0.27099609375,0.235595703125
0.2509765625,0.2305908203125
0.29736328125,0.232421875
0.274658203125,0.2415771484375
0.293212890625,0.2335205078125
0.329345703125,0.236083984375
0.29931640625,0.229736328125
0.27099609375,0.259033203125
0.285888671875,0.2371826171875
0.252685546875,0.2320556640625
0.2646484375,0.240478515625
0.277587890625,0.22900390625
0.268310546875,0.2364501953125
0.27392578125,0.232666015625
0.225830078125,0.236328125
0.316162109375,0.234375
0.2216796875,0.2330322265625
0.266845703125,0.230712890625
0.294677734375,0.241455078125
0.28125,0.235595703125
0.279541015625,0.236328125
0.2464599609375,0.23193359375
0.268310546875,0.238525390625
0.262939453125,0.2330322265625
0.29931640625,0.244140625
0.2396240234375,0.2257080078125
0.2354736328125,0.2320556640625
0.2861328125,0.233154296875
0.27978515625,0.2318115234375
0.319580078125,0.235595703125
0.26513671875,0.2279052734375
0.275390625,0.2352294921875
0.267333984375,0.232421875
0.2939453125,0.2291259765625
0.24658203125,0.232421875
0.23095703125,0.2332763671875
0.30029296875,0.2432861328125
0.291748046875,0.242919921875
0.306396484375,0.2294921875
0.264404296875,0.233642578125
0.287841796875,0.23486328125
0.28369140625,0.234130859375
0.25634765625,0.2406005859375
0.25390625,0.2435302734375
0.204833984375,0.2353515625
0.2724609375,0.2320556640625
0.23291015625,0.2408447265625
0.294677734375,0.234619140625
0.2939453125,0.24072265625
0.253173828125,0.2401123046875
0.26171875,0.23974609375
0.2340087890625,0.2237548828125
0.278076171875,0.2435302734375
0.301025390625,0.2274169921875
0.264892578125,0.2373046875
0.293701171875,0.2359619140625
0.2479248046875,0.22998046875
0.275390625,0.235107421875
0.30615234375,0.22412109375
0.2271728515625,0.2322998046875
0.30029296875,0.240966796875
0.280029296875,0.2291259765625
0.276123046875,0.22900390625
0.32373046875,0.2310791015625
0.305419921875,0.225830078125
0.30712890625,0.2318115234375
0.286376953125,0.225830078125
0.294921875,0.235107421875
0.2144775390625,0.2257080078125
0.25927734375,0.240966796875
0.240478515625,0.2352294921875
0.236328125,0.230224609375
0.257080078125,0.2393798828125
0.31201171875,0.22509765625
0.30029296875,0.230712890625
0.27099609375,0.22998046875
0.306396484375,0.2371826171875
0.29443359375,0.2430419921875
0.2783203125,0.2340087890625
0.251708984375,0.22802734375
0.275390625,0.2369384765625
0.2822265625,0.236572265625
0.258544921875,0.238037109375
0.2230224609375,0.242919921875
0.28759765625,0.233154296875
0.291015625,0.2281494140625
0.22216796875,0.2342529296875
0.2415771484375,0.2352294921875
0.275146484375,0.231689453125
0.2318115234375,0.239990234375
0.23583984375,0.237060546875
0.306640625,0.2239990234375
0.26708984375,0.242919921875
0.300048828125,0.2410888671875
0.275390625,0.2369384765625
0.267333984375,0.233642578125
0.2447509765625,0.236328125
0.26171875,0.2337646484375
0.3037109375,0.2391357421875
0.27294921875,0.236328125
0.29931640625,0.2379150390625
0.268310546875,0.2294921875
0.3046875,0.2333984375
0.306884765625,0.228515625
0.29150390625,0.24560546875
0.276123046875,0.2269287109375
0.270751953125,0.2415771484375
0.274169921875,0.2291259765625
0.28271484375,0.2330322265625
0.281494140625,0.22998046875
0.278076171875,0.235107421875
0.22802734375,0.244384765625
0.27197265625,0.2412109375
0.27783203125,0.237060546875
0.3037109375,0.2261962890625
0.2315673828125,0.23046875
0.255126953125,0.231689453125
0.260498046875,0.23486328125
0.3037109375,0.2265625
0.2607421875,0.239013671875
0.306640625,0.2381591796875
0.299560546875,0.2257080078125
0.282470703125,0.241943359375
0.256103515625,0.2237548828125
0.252197265625,0.2310791015625
0.25390625,0.23095703125
0.37548828125,0.236083984375
0.297607421875,0.2374267578125
0.322265625,0.237548828125
0.288818359375,0.225341796875
0.236328125,0.2222900390625
0.29541015625,0.2320556640625
0.25048828125,0.236328125
0.26220703125,0.2294921875
0.2509765625,0.228271484375
0.262451171875,0.234619140625
0.2139892578125,0.2294921875
0.227783203125,0.2303466796875
0.250244140625,0.2288818359375
0.230224609375,0.2327880859375
0.285400390625,0.2275390625
0.2427978515625,0.2364501953125
0.2303466796875,0.234130859375
0.28369140625,0.2313232421875
0.28759765625,0.2303466796875
0.27587890625,0.2469482421875
0.3515625,0.2322998046875
0.279296875,0.2548828125
0.30078125,0.2420654296875
0.337890625,0.2386474609375
0.2333984375,0.242431640625
0.21728515625,0.2261962890625
0.2420654296875,0.233642578125
0.29248046875,0.2423095703125
0.280029296875,0.2340087890625
0.310546875,0.2279052734375
0.3056640625,0.23388671875
0.25830078125,0.2266845703125
0.251708984375,0.2452392578125
0.28955078125,0.2391357421875
0.27587890625,0.2274169921875
0.2412109375,0.2471923828125
0.302490234375,0.2308349609375
0.30419921875,0.2293701171875
0.2919921875,0.2332763671875
0.30908203125,0.2421875
0.2802734375,0.2359619140625
0.28369140625,0.2279052734375
0.346923828125,0.2313232421875
0.255859375,0.2257080078125
0.299560546875,0.233154296875
0.2415771484375,0.234619140625
0.259033203125,0.2322998046875
0.28857421875,0.228271484375
0.326416015625,0.235595703125
0.2890625,0.224853515625
0.2841796875,0.236083984375
0.229248046875,0.232666015625
0.26904296875,0.2359619140625
0.27685546875,0.2325439453125
0.2705078125,0.2357177734375
0.23681640625,0.2423095703125
0.26513671875,0.237060546875
0.264404296875,0.235107421875
0.25244140625,0.233642578125
0.311767578125,0.2322998046875
0.297607421875,0.22509765625
0.288330078125,0.223388671875
0.276123046875,0.23681640625
0.293212890625,0.231689453125
0.2388916015625,0.2288818359375
0.2493896484375,0.2327880859375
0.307373046875,0.251708984375
0.25341796875,0.23291015625
0.294677734375,0.2308349609375
0.266845703125,0.264404296875
0.359619140625,0.233642578125
0.2373046875,0.235595703125
0.303955078125,0.23486328125
0.2469482421875,0.2335205078125
0.26171875,0.2318115234375
0.27587890625,0.2318115234375
0.2685546875,0.2359619140625
0.25390625,0.2340087890625
0.315185546875,0.244873046875
0.314453125,0.2425537109375
0.316650390625,0.2373046875
0.245849609375,0.2298583984375
0.26904296875,0.240966796875
0.309326171875,0.225830078125
0.301513671875,0.233642578125
0.273681640625,0.229248046875
0.26171875,0.240966796875
0.3173828125,0.239013671875
0.278076171875,0.2410888671875
0.2412109375,0.2269287109375
0.3037109375,0.2310791015625
0.268798828125,0.2437744140625
0.293701171875,0.2274169921875
0.239990234375,0.23486328125
0.282958984375,0.2354736328125
0.2447509765625,0.238525390625
0.286865234375,0.2373046875
0.2392578125,0.230224609375
0.306640625,0.2398681640625
0.296630859375,0.225830078125
0.317626953125,0.2274169921875
0.2276611328125,0.2266845703125
0.253173828125,0.228271484375
0.316650390625,0.2393798828125
0.3076171875,0.2320556640625
0.2388916015625,0.2344970703125
0.25146484375,0.23583984375
0.284912109375,0.2401123046875
0.27001953125,0.2437744140625
0.26708984375,0.2418212890625
0.244384765625,0.22802734375
0.226318359375,0.2357177734375
0.2724609375,0.229248046875
0.30615234375,0.2401123046875
0.253662109375,0.224609375
0.284423828125,0.2357177734375
0.294189453125,0.2357177734375
0.2388916015625,0.239013671875
0.2489013671875,0.2337646484375
0.295166015625,0.2384033203125
0.23583984375,0.2340087890625
0.2451171875,0.239501953125
0.314453125,0.2288818359375
0.2344970703125,0.233154296875
0.27880859375,0.2352294921875
0.28857421875,0.23876953125
0.256103515625,0.2313232421875
0.29638671875,0.2421875
0.2266845703125,0.238525390625
0.2347412109375,0.248291015625
0.283935546875,0.229248046875
0.281982421875,0.25390625
0.261962890625,0.234619140625
0.29296875,0.2403564453125
0.278076171875,0.2320556640625
0.2303466796875,0.230224609375
0.2333984375,0.249267578125
0.245361328125,0.24462890625
0.310791015625,0.2275390625
0.2607421875,0.230712890625
0.278564453125,0.233154296875
0.29931640625,0.238525390625
0.258056640625,0.24462890625
0.271728515625,0.2283935546875
0.2454833984375,0.232421875
0.234130859375,0.2340087890625
0.326171875,0.2392578125
0.2744140625,0.232666015625
0.256591796875,0.2379150390625
0.236572265625,0.23291015625
0.296630859375,0.230712890625
0.2587890625,0.2352294921875
0.28271484375,0.237060546875
0.297607421875,0.2369384765625
0.27099609375,0.225830078125
0.3095703125,0.2288818359375
0.313232421875,0.236572265625
0.297607421875,0.2352294921875
0.2296142578125,0.2349853515625
0.27392578125,0.23828125
0.2452392578125,0.233154296875
0.231201171875,0.2283935546875
0.28369140625,0.2294921875
0.3154296875,0.2325439453125
0.3291015625,0.2457275390625
0.24169921875,0.23876953125
0.299560546875,0.228271484375
0.27392578125,0.2366943359375
0.278564453125,0.2445068359375
0.27197265625,0.236328125
0.3203125,0.2305908203125
0.2900390625,0.2314453125
0.262939453125,0.2322998046875
0.255615234375,0.2401123046875
0.2320556640625,0.2393798828125
0.297119140625,0.2391357421875
0.2470703125,0.225830078125
0.298828125,0.2401123046875
0.268310546875,0.2352294921875
0.29736328125,0.230712890625
0.2724609375,0.2403564453125
0.27978515625,0.24072265625
0.2724609375,0.2366943359375
0.23193359375,0.2342529296875
0.1923828125,0.25146484375
0.2413330078125,0.236572265625
0.251708984375,0.23193359375
0.267578125,0.2322998046875
0.27978515625,0.2314453125
0.291748046875,0.2236328125
0.271484375,0.233154296875
0.317138671875,0.2489013671875
0.234619140625,0.2264404296875
0.324951171875,0.2398681640625
0.252197265625,0.2357177734375
0.2607421875,0.2415771484375
0.2578125,0.236083984375
0.2330322265625,0.23291015625
0.266845703125,0.2269287109375
0.253173828125,0.2349853515625
0.274658203125,0.22705078125
0.3046875,0.235107421875
0.331298828125,0.229248046875
0.2376708984375,0.232666015625
0.2412109375,0.2330322265625
0.316650390625,0.24658203125
0.296142578125,0.2320556640625
0.36669921875,0.229736328125
0.334716796875,0.2366943359375
0.21533203125,0.23046875
0.27001953125,0.228515625
0.27490234375,0.2193603515625
0.26611328125,0.2315673828125
0.246337890625,0.2393798828125
0.302001953125,0.2286376953125
0.27392578125,0.2271728515625
0.2335205078125,0.2371826171875
0.26318359375,0.235595703125
0.205322265625,0.2369384765625
0.2275390625,0.232177734375
0.26171875,0.2288818359375
0.26171875,0.2320556640625
0.26171875,0.2325439453125
0.27392578125,0.2281494140625
0.2578125,0.2425537109375
0.277099609375,0.22802734375
0.267822265625,0.2332763671875
0.2467041015625,0.2369384765625
0.30517578125,0.2366943359375
0.279052734375,0.2357177734375
0.317626953125,0.233642578125
0.246826171875,0.229248046875
0.33642578125,0.2293701171875
0.28271484375,0.2301025390625
0.277099609375,0.2314453125
0.282958984375,0.23388671875
0.2724609375,0.2274169921875
0.25390625,0.236328125
0.29248046875,0.242431640625
0.25634765625,0.2257080078125
0.2607421875,0.2374267578125
0.28662109375,0.2344970703125
0.288330078125,0.23388671875
0.2333984375,0.2294921875
0.262939453125,0.229248046875
0.29443359375,0.2391357421875
0.335693359375,0.231689453125
0.28759765625,0.23828125
0.2431640625,0.2362060546875
0.269287109375,0.22998046875
0.321044921875,0.24365234375
0.2401123046875,0.25048828125
0.2666015625,0.22998046875
0.243408203125,0.240234375
0.291748046875,0.2374267578125
0.296142578125,0.2296142578125
0.325439453125,0.2322998046875
0.26904296875,0.235107421875
0.2376708984375,0.240234375
0.24365234375,0.239501953125
0.236083984375,0.22998046875
0.3251953125,0.2364501953125
0.245849609375,0.2388916015625
0.26513671875,0.2313232421875
0.28564453125,0.2335205078125
0.26416015625,0.2281494140625
0.271240234375,0.2354736328125
0.26123046875,0.23681640625
0.2442626953125,0.2353515625
0.29248046875,0.22705078125
0.234375,0.2327880859375
0.214599609375,0.2275390625
0.30126953125,0.2320556640625
0.285400390625,0.2254638671875
0.30517578125,0.236572265625
0.28857421875,0.237548828125
0.2900390625,0.23046875
0.2578125,0.2330322265625
0.321044921875,0.237548828125
0.2366943359375,0.247802734375
0.2646484375,0.2330322265625
0.26513671875,0.232421875
0.247802734375,0.2376708984375
0.253662109375,0.23046875
0.27490234375,0.233642578125
0.2318115234375,0.23291015625
0.274169921875,0.228759765625
0.26904296875,0.2276611328125
0.328857421875,0.224853515625
0.252197265625,0.230712890625
0.28173828125,0.2291259765625
0.291259765625,0.2467041015625
0.29638671875,0.2335205078125
0.310302734375,0.228515625
0.290283203125,0.2401123046875
0.227294921875,0.2379150390625
0.26513671875,0.2445068359375
0.279052734375,0.2310791015625
0.25048828125,0.2391357421875
0.28125,0.2391357421875
0.2734375,0.23291015625
0.2607421875,0.23291015625
0.29443359375,0.2337646484375
0.24853515625,0.22802734375
0.282958984375,0.2349853515625
0.271240234375,0.233642578125
0.273681640625,0.23095703125
0.2548828125,0.2330322265625
0.266357421875,0.2359619140625
0.326904296875,0.2225341796875
0.26220703125,0.24755859375
0.284423828125,0.236328125
0.3046875,0.2242431640625
0.28564453125,0.241455078125
0.274658203125,0.2474365234375
0.256591796875,0.2315673828125
0.298583984375,0.234375
0.2484130859375,0.2330322265625
0.26513671875,0.2421875
0.255859375,0.236572265625
0.289794921875,0.231689453125
0.27099609375,0.233154296875
0.26171875,0.23974609375
0.277099609375,0.233642578125
0.2423095703125,0.2420654296875
0.244873046875,0.235107421875
0.309326171875,0.2315673828125
0.297119140625,0.2376708984375
0.2410888671875,0.230712890625
0.317138671875,0.231201171875
0.313720703125,0.2330322265625
0.306884765625,0.2296142578125
0.301513671875,0.2410888671875
0.2841796875,0.237060546875
0.256103515625,0.2314453125
0.286376953125,0.23388671875
0.2822265625,0.2403564453125
0.263671875,0.234375
0.272705078125,0.2283935546875
0.287353515625,0.23046875
0.2474365234375,0.23388671875
0.268310546875,0.2420654296875
0.265869140625,0.2421875
0.2188720703125,0.24072265625
0.30126953125,0.2357177734375
0.306884765625,0.23486328125
0.281982421875,0.258056640625
0.255615234375,0.24267578125
0.2646484375,0.234375
0.243408203125,0.233154296875
0.271240234375,0.227294921875
0.22998046875,0.2327880859375
0.2420654296875,0.231201171875
0.2890625,0.237548828125
0.26416015625,0.2318115234375
0.31298828125,0.2391357421875
0.2578125,0.2342529296875
0.2401123046875,0.2353515625
0.29541015625,0.24462890625
0.296875,0.23095703125
0.32421875,0.22998046875
0.278564453125,0.232421875
0.323974609375,0.2308349609375
0.2484130859375,0.22998046875
0.263427734375,0.2308349609375
0.2587890625,0.2354736328125
0.26513671875,0.227294921875
0.2259521484375,0.2335205078125
0.28515625,0.2388916015625
0.270751953125,0.2452392578125
0.287353515625,0.2325439453125
0.25341796875,0.235595703125
0.304931640625,0.2281494140625
0.3037109375,0.2371826171875
0.2138671875,0.2421875
0.2408447265625,0.2314453125
0.260009765625,0.2344970703125
0.266357421875,0.230224609375
0.279052734375,0.23876953125
0.27978515625,0.2340087890625
0.304443359375,0.226318359375
0.282470703125,0.2420654296875
0.294921875,0.228271484375
0.254150390625,0.2352294921875
0.303466796875,0.2286376953125
0.287353515625,0.232177734375
0.293212890625,0.2314453125
0.28125,0.237548828125
0.273681640625,0.2425537109375
0.26025390625,0.234130859375
0.2274169921875,0.236083984375
0.324462890625,0.228515625
0.29638671875,0.2459716796875
0.3134765625,0.241455078125
0.2408447265625,0.2344970703125
0.2247314453125,0.228515625
0.2330322265625,0.2371826171875
0.270751953125,0.2373046875
0.2406005859375,0.2366943359375
0.261962890625,0.2264404296875
0.234375,0.2388916015625
0.26123046875,0.244140625
0.274658203125,0.2298583984375
0.27294921875,0.2314453125
0.2470703125,0.2354736328125
0.244384765625,0.23486328125
0.30029296875,0.229736328125
0.2861328125,0.2294921875
0.2626953125,0.2305908203125
0.259521484375,0.22802734375
0.302490234375,0.2310791015625
0.3291015625,0.24951171875
0.32177734375,0.2257080078125
0.286376953125,0.2369384765625
0.2474365234375,0.2333984375
0.2061767578125,0.2376708984375
0.286376953125,0.23046875
0.25830078125,0.228271484375
0.287841796875,0.2347412109375
0.26953125,0.230712890625
0.26123046875,0.2362060546875
0.27001953125,0.236083984375
0.279541015625,0.233642578125
0.314208984375,0.224609375
0.2802734375,0.2369384765625
0.25439453125,0.228759765625
0.223388671875,0.2418212890625
0.251953125,0.226318359375
0.255615234375,0.22802734375
0.313720703125,0.2366943359375
0.24169921875,0.234130859375
0.312744140625,0.230224609375
0.258544921875,0.2310791015625
0.30029296875,0.235107421875
0.271484375,0.244873046875
0.29541015625,0.2332763671875
0.28271484375,0.2303466796875
0.2381591796875,0.2320556640625
0.27880859375,0.2340087890625
0.29833984375,0.2413330078125
0.296875,0.230712890625
0.259521484375,0.2261962890625
0.29296875,0.2274169921875
0.29638671875,0.23291015625
0.3095703125,0.236083984375
0.2286376953125,0.23193359375
0.255126953125,0.2471923828125
0.29736328125,0.242431640625
0.322509765625,0.2366943359375
0.2939453125,0.227294921875
0.285888671875,0.228759765625
0.28662109375,0.229248046875
0.2467041015625,0.231689453125
0.27783203125,0.231201171875
0.314453125,0.234619140625
0.239501953125,0.2293701171875
0.30859375,0.227783203125
0.306396484375,0.234130859375
0.24169921875,0.2413330078125
0.3125,0.2342529296875
0.3388671875,0.2359619140625
0.261962890625,0.2347412109375
0.266845703125,0.228759765625
0.256103515625,0.2327880859375
0.27294921875,0.2352294921875
0.259033203125,0.2359619140625
0.27392578125,0.2371826171875
0.2459716796875,0.230712890625
0.2919921875,0.232177734375
0.28173828125,0.230224609375
0.2032470703125,0.2357177734375
0.288330078125,0.232666015625
0.333251953125,0.2286376953125
0.26123046875,0.22998046875
0.28662109375,0.2349853515625
0.1998291015625,0.2315673828125
0.27978515625,0.233154296875
0.25732421875,0.2392578125
0.27587890625,0.2366943359375
0.276611328125,0.2384033203125
0.305419921875,0.234130859375
0.239501953125,0.2396240234375
0.262451171875,0.22900390625
0.335205078125,0.22509765625
0.245849609375,0.2342529296875
0.277587890625,0.2420654296875
0.252197265625,0.22705078125
0.2333984375,0.23486328125
0.265625,0.235107421875
0.287109375,0.232421875
0.30419921875,0.241943359375
0.270751953125,0.2376708984375
0.278564453125,0.22705078125
0.246826171875,0.234375
0.264404296875,0.2198486328125
0.2437744140625,0.231201171875
0.277587890625,0.2357177734375
0.2491455078125,0.23095703125
0.2384033203125,0.2291259765625
0.26904296875,0.2359619140625
0.3037109375,0.231201171875
0.297607421875,0.238525390625
0.267333984375,0.2384033203125
0.2734375,0.234130859375
0.2861328125,0.23828125
0.260986328125,0.23876953125
0.26025390625,0.2298583984375
0.288330078125,0.23046875
0.278076171875,0.24072265625
0.237060546875,0.233642578125
0.2666015625,0.236083984375
0.2357177734375,0.2353515625
0.294189453125,0.23876953125
0.2369384765625,0.2237548828125
0.273681640625,0.234375
0.258544921875,0.2427978515625
0.302734375,0.23974609375
0.2464599609375,0.2344970703125
0.272705078125,0.2283935546875
0.2283935546875,0.23828125
0.28076171875,0.228759765625
0.311767578125,0.2333984375
0.2178955078125,0.2474365234375
0.32177734375,0.24560546875
0.259033203125,0.2568359375
0.3115234375,0.2313232421875
0.324951171875,0.231201171875
0.28076171875,0.244384765625
0.259521484375,0.2314453125
0.2890625,0.2305908203125
0.26025390625,0.234375
0.29443359375,0.2423095703125
0.276123046875,0.23583984375
0.286376953125,0.236328125
0.2529296875,0.236572265625
0.3095703125,0.2353515625
0.2607421875,0.235107421875
0.32568359375,0.2352294921875
0.26953125,0.2412109375
0.29248046875,0.24169921875
0.257080078125,0.24365234375
0.290771484375,0.2303466796875
0.298828125,0.2373046875
0.309814453125,0.2320556640625
0.2498779296875,0.2313232421875
0.295166015625,0.2425537109375
0.24365234375,0.238525390625
0.24755859375,0.2447509765625
0.31298828125,0.239990234375
0.263671875,0.2386474609375
0.28759765625,0.2335205078125
0.3037109375,0.2496337890625
0.274169921875,0.2445068359375
0.30712890625,0.2366943359375
0.300537109375,0.2354736328125
0.292724609375,0.234619140625
0.29052734375,0.2320556640625
0.285888671875,0.234375
0.317626953125,0.2327880859375
0.2890625,0.2354736328125
0.2493896484375,0.243408203125
0.257568359375,0.2376708984375
0.2744140625,0.235595703125
0.27490234375,0.2314453125
0.31689453125,0.2347412109375
0.256591796875,0.239990234375
0.35009765625,0.2313232421875
0.263916015625,0.229736328125
0.251708984375,0.243896484375
0.260986328125,0.23779296875
0.32373046875,0.226318359375
0.2705078125,0.234130859375
0.260986328125,0.2364501953125
0.256103515625,0.2335205078125
0.26025390625,0.232421875
0.28076171875,0.2283935546875
0.3037109375,0.2427978515625
0.284423828125,0.2386474609375
0.297119140625,0.2398681640625
0.262939453125,0.231689453125
0.241943359375,0.234375
0.26318359375,0.2384033203125
0.28955078125,0.2344970703125
0.31689453125,0.23828125
0.2125244140625,0.234619140625
0.222900390625,0.2286376953125
0.292236328125,0.228515625
0.257080078125,0.223876953125
0.310546875,0.2392578125
0.251953125,0.240234375
0.263916015625,0.239013671875
0.298828125,0.2294921875
0.264404296875,0.2364501953125
0.2425537109375,0.231689453125
0.292724609375,0.23681640625
0.31689453125,0.239990234375
0.264892578125,0.238037109375
0.2296142578125,0.229736328125
0.2900390625,0.2340087890625
0.2685546875,0.2330322265625
0.31689453125,0.23046875
0.2496337890625,0.236572265625
0.266845703125,0.224609375
0.330810546875,0.23388671875
0.2454833984375,0.228271484375
0.272705078125,0.2279052734375
0.29248046875,0.22705078125
0.25439453125,0.2318115234375
0.3017578125,0.238525390625
0.276611328125,0.233154296875
0.271240234375,0.2374267578125
0.34423828125,0.230224609375
0.279296875,0.2288818359375
0.280517578125,0.2337646484375
0.2958984375,0.2303466796875
0.260498046875,0.2315673828125
0.29638671875,0.2357177734375
0.265869140625,0.233154296875
0.258544921875,0.23779296875
0.281005859375,0.2340087890625
0.2666015625,0.2298583984375
0.28076171875,0.232666015625
0.2578125,0.227783203125
0.29443359375,0.2427978515625
0.271240234375,0.2322998046875
0.234375,0.227294921875
0.282470703125,0.2340087890625
0.328369140625,0.2337646484375
0.30029296875,0.241455078125
0.26220703125,0.2305908203125
0.236328125,0.2313232421875
0.2880859375,0.23486328125
0.30224609375,0.2281494140625
0.251953125,0.2353515625
0.26953125,0.236083984375
0.293701171875,0.23095703125
0.20556640625,0.230224609375
0.296630859375,0.23046875
0.2841796875,0.23876953125
0.295654296875,0.24267578125
0.2181396484375,0.233642578125
0.293212890625,0.23974609375
0.2425537109375,0.2235107421875
0.285400390625,0.23046875
0.2384033203125,0.233642578125
0.2685546875,0.246826171875
0.26611328125,0.2335205078125
0.290771484375,0.22998046875
0.348388671875,0.230224609375
0.2498779296875,0.2364501953125
0.290283203125,0.237548828125
0.2490234375,0.2353515625
0.268798828125,0.246826171875
0.2412109375,0.2222900390625
0.25439453125,0.235107421875
0.283935546875,0.228271484375
0.283447265625,0.242431640625
0.300537109375,0.222412109375
0.28955078125,0.2388916015625
0.2474365234375,0.2371826171875
0.30615234375,0.2314453125
0.25634765625,0.237060546875
0.3212890625,0.23828125
0.2607421875,0.2398681640625
0.295166015625,0.22900390625
0.28271484375,0.2371826171875
0.236328125,0.2293701171875
0.29345703125,0.2322998046875
0.321044921875,0.2308349609375
0.2469482421875,0.228271484375
0.279541015625,0.2435302734375
0.2432861328125,0.224365234375
0.2210693359375,0.2288818359375
0.234619140625,0.2344970703125
0.2568359375,0.2388916015625
0.2354736328125,0.235107421875
0.2763671875,0.228759765625
0.3154296875,0.230224609375
0.243408203125,0.23583984375
0.30419921875,0.2379150390625
0.301025390625,0.237060546875
0.282470703125,0.234375
0.26708984375,0.2451171875
0.2744140625,0.2392578125
0.286376953125,0.2386474609375
0.293701171875,0.234130859375
0.2548828125,0.2437744140625
0.2646484375,0.2337646484375
0.2587890625,0.2198486328125
0.326904296875,0.2308349609375
0.279296875,0.237060546875
0.285400390625,0.2408447265625
0.2919921875,0.2283935546875
0.258544921875,0.23828125
0.274658203125,0.22802734375
0.236572265625,0.2442626953125
0.29248046875,0.232666015625
0.30322265625,0.236083984375
0.293212890625,0.2310791015625
0.251708984375,0.240966796875
0.30224609375,0.2318115234375
0.220947265625,0.2447509765625
0.3056640625,0.233154296875
0.28564453125,0.233154296875
0.2366943359375,0.228271484375
0.257080078125,0.2318115234375
0.273681640625,0.23583984375
0.2486572265625,0.2335205078125
0.26025390625,0.2335205078125
0.287109375,0.238525390625
0.28955078125,0.2369384765625
0.286376953125,0.23583984375
0.290283203125,0.2330322265625
0.259765625,0.2313232421875
0.246826171875,0.2359619140625
0.2406005859375,0.2427978515625
0.255615234375,0.2308349609375
0.2978515625,0.2445068359375
0.2841796875,0.24072265625
0.32177734375,0.241943359375
0.2315673828125,0.230712890625
0.352294921875,0.24267578125
0.26708984375,0.2440185546875
0.251220703125,0.2403564453125
0.26953125,0.2286376953125
0.2366943359375,0.2296142578125
0.248046875,0.234375
0.294921875,0.2264404296875
0.28173828125,0.235595703125
0.272705078125,0.2403564453125
0.291748046875,0.235595703125
0.28759765625,0.243896484375
0.258544921875,0.224609375
0.291015625,0.2412109375
0.27734375,0.24267578125
0.27001953125,0.232177734375
0.32373046875,0.2310791015625
0.263427734375,0.2467041015625
0.275146484375,0.2283935546875
0.265625,0.2369384765625
0.242431640625,0.2352294921875
0.26171875,0.251953125
0.2607421875,0.247802734375
0.289306640625,0.2344970703125
0.27001953125,0.2496337890625
0.25341796875,0.2476806640625
0.275634765625,0.234375
0.2958984375,0.2274169921875
0.252197265625,0.23583984375
0.256103515625,0.235595703125
0.24169921875,0.232666015625
0.280517578125,0.2344970703125
0.2705078125,0.235595703125
0.249755859375,0.2296142578125
0.28466796875,0.2337646484375
0.2147216796875,0.22998046875
0.275146484375,0.242431640625
0.26611328125,0.2314453125
0.279541015625,0.2471923828125
0.2509765625,0.238037109375
0.247802734375,0.2364501953125
0.26611328125,0.233154296875
0.282958984375,0.2420654296875
0.28662109375,0.235595703125
0.293212890625,0.22705078125
0.286376953125,0.23291015625
0.2724609375,0.236083984375
0.284912109375,0.2242431640625
0.276611328125,0.230712890625
0.215576171875,0.232421875
0.271240234375,0.2315673828125
0.275634765625,0.237060546875
0.2509765625,0.2315673828125
0.284423828125,0.234375
0.261962890625,0.2315673828125
0.2440185546875,0.2296142578125
0.277099609375,0.2332763671875
0.2568359375,0.2333984375
0.26123046875,0.230712890625
0.25048828125,0.2490234375
0.302490234375,0.2366943359375
0.289794921875,0.232177734375
0.2232666015625,0.2359619140625
0.276611328125,0.238037109375
0.27734375,0.229248046875
0.33984375,0.2388916015625
0.274169921875,0.238037109375
0.2296142578125,0.2451171875
0.2822265625,0.2313232421875
0.299072265625,0.23095703125
0.302490234375,0.23828125
0.271728515625,0.2332763671875
0.276123046875,0.2403564453125
0.2291259765625,0.22900390625
0.296630859375,0.2357177734375
0.274169921875,0.24365234375
0.30078125,0.2432861328125
0.2998046875,0.2369384765625
0.2998046875,0.22998046875
0.31591796875,0.2322998046875
0.25537109375,0.240234375
0.25244140625,0.2393798828125
0.2420654296875,0.23291015625
0.2802734375,0.2342529296875
0.280517578125,0.2352294921875
0.261474609375,0.2354736328125
0.268798828125,0.23291015625
0.2373046875,0.2353515625
0.290283203125,0.2303466796875
0.264892578125,0.2447509765625
0.2127685546875,0.2379150390625
0.30224609375,0.2364501953125
0.305908203125,0.23779296875
0.220458984375,0.2294921875
0.2802734375,0.2279052734375
0.25634765625,0.2548828125
0.26123046875,0.223876953125
0.22705078125,0.2325439453125
0.276611328125,0.238037109375
0.2978515625,0.23681640625
0.2379150390625,0.2340087890625
0.262451171875,0.234619140625
0.2296142578125,0.2374267578125
0.2421875,0.25390625
0.2646484375,0.234130859375
0.257568359375,0.24072265625
0.302001953125,0.228515625
0.27099609375,0.242919921875
0.2373046875,0.241943359375
0.27001953125,0.2449951171875
0.2802734375,0.23974609375
0.2880859375,0.2349853515625
0.2454833984375,0.2294921875
0.27294921875,0.258056640625
0.2427978515625,0.2347412109375
0.293701171875,0.227294921875
0.28564453125,0.22900390625
0.2646484375,0.238525390625
0.264404296875,0.2371826171875
0.2529296875,0.2305908203125
0.2413330078125,0.228271484375
0.287841796875,0.2296142578125
0.2705078125,0.24169921875
0.318603515625,0.230224609375
0.2822265625,0.226806640625
0.277587890625,0.2369384765625
0.29248046875,0.2421875
0.314697265625,0.23583984375
0.257080078125,0.237060546875
0.28125,0.2335205078125
0.273193359375,0.2310791015625
0.242431640625,0.2449951171875
0.28515625,0.2391357421875
0.3330078125,0.2371826171875
0.25146484375,0.23779296875
0.286865234375,0.232421875
0.2666015625,0.235595703125
0.2998046875,0.23486328125
0.2442626953125,0.245361328125
0.272216796875,0.2335205078125
0.279296875,0.2470703125
0.2301025390625,0.2301025390625
0.26611328125,0.2314453125
0.287109375,0.237548828125
0.293701171875,0.2266845703125
0.2464599609375,0.2401123046875
0.248291015625,0.2305908203125
0.310546875,0.22998046875
0.26953125,0.2357177734375
0.298095703125,0.233642578125
0.2490234375,0.2265625
0.243896484375,0.23779296875
0.2425537109375,0.2364501953125
0.313720703125,0.239501953125
0.290283203125,0.2401123046875
0.245849609375,0.226806640625
0.216552734375,0.23291015625
0.255615234375,0.2447509765625
0.245849609375,0.2340087890625
0.29248046875,0.2352294921875
0.2763671875,0.2347412109375
0.294921875,0.2301025390625
0.24462890625,0.2371826171875
0.330810546875,0.234130859375
0.27392578125,0.240966796875
0.2313232421875,0.244873046875
0.2666015625,0.2391357421875
0.259033203125,0.22998046875
0.2861328125,0.2359619140625
0.2861328125,0.232177734375
0.284912109375,0.23974609375
0.278076171875,0.234130859375
0.260498046875,0.2344970703125
0.3310546875,0.25390625
0.2452392578125,0.22998046875
0.2430419921875,0.2344970703125
0.2880859375,0.2275390625
0.314208984375,0.232666015625
0.2330322265625,0.2418212890625
0.263671875,0.23046875
0.329833984375,0.230712890625
0.3134765625,0.2459716796875
0.30419921875,0.2283935546875
0.2578125,0.232666015625
0.239990234375,0.23046875
0.277587890625,0.243408203125
0.26953125,0.2308349609375
0.253662109375,0.2279052734375
0.345703125,0.232177734375
0.2474365234375,0.2276611328125
0.281005859375,0.2366943359375
0.271484375,0.2275390625
0.2783203125,0.23095703125
0.248291015625,0.2320556640625
0.2861328125,0.234130859375
0.29638671875,0.2335205078125
0.299560546875,0.2462158203125
0.31103515625,0.23681640625
0.27587890625,0.2308349609375
0.29638671875,0.2464599609375
0.260009765625,0.240966796875
0.28515625,0.2408447265625
0.268798828125,0.244140625
0.29833984375,0.2337646484375
0.2301025390625,0.235107421875
0.266357421875,0.231689453125
0.269287109375,0.247802734375
0.2626953125,0.234619140625
0.222412109375,0.234130859375
0.2464599609375,0.24169921875
0.3115234375,0.230224609375
0.280517578125,0.2259521484375
0.301025390625,0.24365234375
0.26123046875,0.2301025390625
0.313720703125,0.2318115234375
0.258056640625,0.23486328125
0.28662109375,0.2349853515625
0.314697265625,0.2335205078125
0.311767578125,0.2283935546875
0.242919921875,0.2314453125
0.30322265625,0.2327880859375
0.2161865234375,0.2333984375
0.279296875,0.23828125
0.2939453125,0.2369384765625
0.2919921875,0.2371826171875
0.3037109375,0.2310791015625
0.2476806640625,0.234619140625
0.275390625,0.2332763671875
0.294189453125,0.2396240234375
0.283203125,0.2315673828125
0.3037109375,0.2352294921875
0.297119140625,0.243896484375
0.1973876953125,0.2320556640625
0.2467041015625,0.239990234375
0.278076171875,0.2259521484375
0.26953125,0.2333984375
0.260498046875,0.236572265625
0.264892578125,0.237548828125
0.348388671875,0.2320556640625
0.2490234375,0.2313232421875
0.30810546875,0.2432861328125
0.259765625,0.2283935546875
0.293701171875,0.2275390625
0.271728515625,0.229736328125
0.2724609375,0.2408447265625
0.251220703125,0.2373046875
0.2978515625,0.2335205078125
0.25048828125,0.238525390625
0.285400390625,0.2296142578125
0.26123046875,0.22900390625
0.2393798828125,0.225830078125
0.33251953125,0.239501953125
0.294189453125,0.2396240234375
0.2939453125,0.232666015625
0.2587890625,0.234375
0.286376953125,0.2398681640625
0.21923828125,0.229736328125
0.2685546875,0.2254638671875
0.287109375,0.235595703125
0.285888671875,0.24462890625
0.300537109375,0.2344970703125
0.280029296875,0.2406005859375
0.265869140625,0.241455078125
0.292236328125,0.2491455078125
0.29296875,0.24072265625
0.274169921875,0.2437744140625
0.339111328125,0.236572265625
0.28369140625,0.23046875
0.316650390625,0.2303466796875
0.2457275390625,0.2471923828125
0.28271484375,0.2335205078125
0.267333984375,0.2332763671875
0.284423828125,0.235595703125
0.2255859375,0.2230224609375
0.25390625,0.259521484375
0.318115234375,0.24072265625
0.2286376953125,0.23291015625
0.271240234375,0.2354736328125
0.305908203125,0.2327880859375
0.290771484375,0.2362060546875
0.31689453125,0.2354736328125
0.2410888671875,0.23095703125
0.290283203125,0.2374267578125
0.307861328125,0.24365234375
0.2744140625,0.243896484375
0.25,0.2454833984375
0.270263671875,0.22802734375
0.23583984375,0.23291015625
0.234619140625,0.2396240234375
0.276611328125,0.237548828125
0.28662109375,0.2349853515625
0.2841796875,0.2381591796875
0.29736328125,0.233154296875
0.2724609375,0.2418212890625
0.296875,0.22900390625
0.27685546875,0.2342529296875
0.253173828125,0.2322998046875
0.317626953125,0.23095703125
0.270751953125,0.239990234375
0.265869140625,0.228515625
0.257080078125,0.230224609375
0.2705078125,0.227783203125
0.2880859375,0.2369384765625
0.267822265625,0.22705078125
0.25439453125,0.2320556640625
0.332275390625,0.2386474609375
0.325439453125,0.2359619140625
0.271240234375,0.233154296875
0.2225341796875,0.23974609375
0.298583984375,0.2322998046875
0.250732421875,0.24169921875
0.299072265625,0.2353515625
0.2509765625,0.2279052734375
0.281494140625,0.2357177734375
0.277587890625,0.2330322265625
0.295166015625,0.2315673828125
0.27490234375,0.2364501953125
0.28759765625,0.2288818359375
0.26513671875,0.2420654296875
0.286376953125,0.2357177734375
0.26171875,0.234130859375
0.26513671875,0.2313232421875
0.25927734375,0.25634765625
0.269775390625,0.2440185546875
0.25439453125,0.237548828125
0.2296142578125,0.2288818359375
0.255859375,0.2349853515625
0.26708984375,0.230712890625
0.2939453125,0.2418212890625
0.2880859375,0.231689453125
0.2548828125,0.2315673828125
0.26416015625,0.2330322265625
0.26953125,0.2354736328125
0.264892578125,0.2337646484375
0.2479248046875,0.2325439453125
0.267822265625,0.236083984375
0.280029296875,0.2401123046875
0.30615234375,0.23388671875
0.258544921875,0.227294921875
0.248291015625,0.2322998046875
0.2459716796875,0.230712890625
0.23583984375,0.2318115234375
0.2236328125,0.242919921875
0.32373046875,0.2381591796875
0.242431640625,0.2342529296875
0.28955078125,0.2325439453125
0.327392578125,0.22900390625
0.25537109375,0.2322998046875
0.29150390625,0.2303466796875
0.2352294921875,0.2296142578125
0.2374267578125,0.2359619140625
0.231201171875,0.2376708984375
0.267578125,0.23291015625
0.2861328125,0.2359619140625
0.28662109375,0.2410888671875
0.2442626953125,0.2294921875
0.288818359375,0.232177734375
0.290771484375,0.2392578125
0.260009765625,0.2275390625
0.294189453125,0.2357177734375
0.287109375,0.236083984375
0.286376953125,0.2318115234375
0.2459716796875,0.2357177734375
0.2462158203125,0.2347412109375
0.265869140625,0.244140625
0.2376708984375,0.237060546875
0.277099609375,0.2362060546875
0.307861328125,0.23681640625
0.2353515625,0.2291259765625
0.272705078125,0.2379150390625
0.257568359375,0.2261962890625
0.261962890625,0.247802734375
0.2467041015625,0.2384033203125
0.314697265625,0.240234375
0.2919921875,0.2459716796875
0.264404296875,0.229736328125
0.251953125,0.250244140625
0.26611328125,0.230712890625
0.28125,0.22705078125
0.253662109375,0.235595703125
0.2802734375,0.251708984375
0.285400390625,0.2352294921875
0.2900390625,0.2266845703125
0.2205810546875,0.236083984375
0.273193359375,0.2298583984375
0.266357421875,0.240966796875
0.334716796875,0.24951171875
0.29150390625,0.2412109375
0.259765625,0.2431640625
0.274658203125,0.2315673828125
0.26123046875,0.230224609375
0.259033203125,0.236328125
0.281005859375,0.2242431640625
0.2318115234375,0.232666015625
0.245361328125,0.22900390625
0.324462890625,0.237548828125
0.2301025390625,0.23974609375
0.2734375,0.234375
0.269287109375,0.2286376953125
0.281494140625,0.2364501953125
0.310791015625,0.23974609375
0.2783203125,0.232421875
0.314453125,0.2392578125
0.345703125,0.2276611328125
0.258544921875,0.251953125
0.28173828125,0.2315673828125
0.262451171875,0.224365234375
0.265869140625,0.2318115234375
0.282958984375,0.22998046875
0.2481689453125,0.2296142578125
0.2705078125,0.2322998046875
0.293212890625,0.22900390625
0.29052734375,0.2381591796875
0.26513671875,0.2271728515625
0.259033203125,0.2371826171875
0.27392578125,0.23828125
0.275634765625,0.22802734375
0.274169921875,0.23583984375
0.287841796875,0.2296142578125
0.26025390625,0.2342529296875
0.26171875,0.2344970703125
0.281494140625,0.2386474609375
0.25537109375,0.2352294921875
0.23974609375,0.22900390625
0.270263671875,0.2427978515625
0.290283203125,0.232177734375
0.2265625,0.2237548828125
0.30078125,0.2410888671875
0.2626953125,0.2301025390625
0.2432861328125,0.23876953125
0.2607421875,0.22900390625
0.2227783203125,0.2386474609375
0.30322265625,0.234130859375
0.286376953125,0.2288818359375
0.30419921875,0.237060546875
0.26708984375,0.232421875
0.280517578125,0.24072265625
0.299072265625,0.2333984375
0.207275390625,0.242431640625
0.294921875,0.241455078125
0.327880859375,0.22900390625
0.26708984375,0.2308349609375
0.282470703125,0.2379150390625
0.2626953125,0.2288818359375
0.291748046875,0.228271484375
0.2396240234375,0.231689453125
0.282958984375,0.248291015625
0.2705078125,0.2415771484375
0.2724609375,0.231201171875
0.27197265625,0.23193359375
0.31201171875,0.2305908203125
0.257080078125,0.228759765625
0.27783203125,0.238037109375
0.2939453125,0.2261962890625
0.2763671875,0.237060546875
0.26025390625,0.2305908203125
0.2587890625,0.231689453125
0.2371826171875,0.2344970703125
0.264404296875,0.231201171875
0.278076171875,0.2330322265625
0.327392578125,0.2362060546875
0.257080078125,0.2364501953125
0.2322998046875,0.24658203125
0.323486328125,0.2318115234375
0.222900390625,0.2314453125
0.265869140625,0.234130859375
0.2900390625,0.241455078125
0.271240234375,0.235595703125
0.300048828125,0.2381591796875
0.2406005859375,0.25
0.25634765625,0.2388916015625
0.30859375,0.2373046875
0.271240234375,0.2359619140625
0.31787109375,0.2320556640625
0.26611328125,0.23291015625
0.3056640625,0.2509765625
0.310791015625,0.2303466796875
0.30126953125,0.2244873046875
0.2958984375,0.2313232421875
0.286376953125,0.244384765625
0.3056640625,0.2381591796875
0.23876953125,0.240966796875
0.276123046875,0.2296142578125
0.29833984375,0.24560546875
0.269775390625,0.232177734375
0.195556640625,0.233642578125
0.326171875,0.234130859375
0.2587890625,0.2335205078125
0.30712890625,0.2342529296875
0.248291015625,0.240966796875
0.25927734375,0.2442626953125
0.26611328125,0.2362060546875
0.2423095703125,0.239501953125
0.316162109375,0.240478515625
0.25732421875,0.228515625
0.208251953125,0.2408447265625
0.282470703125,0.2344970703125
0.312255859375,0.22509765625
0.29150390625,0.22607421875
0.2802734375,0.2294921875
0.264404296875,0.230224609375
0.257080078125,0.235595703125
0.314208984375,0.236083984375
0.27099609375,0.2354736328125
0.322265625,0.2327880859375
0.317138671875,0.2362060546875
0.251953125,0.243408203125
0.258544921875,0.2430419921875
0.245849609375,0.2353515625
0.298095703125,0.24072265625
0.278076171875,0.25
0.302734375,0.23828125
0.28759765625,0.2291259765625
0.26171875,0.2332763671875
0.221435546875,0.25146484375
0.278076171875,0.24072265625
0.27734375,0.233154296875
0.29052734375,0.2431640625
0.26611328125,0.233642578125
0.287109375,0.236572265625
0.294677734375,0.237060546875
0.247802734375,0.23583984375
0.252685546875,0.2294921875
0.28173828125,0.230224609375
0.237060546875,0.2337646484375
0.298583984375,0.23095703125
0.286376953125,0.236572265625
0.320556640625,0.250244140625
0.28125,0.231201171875
0.241943359375,0.239013671875
0.28173828125,0.2362060546875
0.316650390625,0.232666015625
0.27294921875,0.238525390625
0.263671875,0.2310791015625
0.270263671875,0.239990234375
0.299072265625,0.23193359375
0.281494140625,0.23046875
0.2568359375,0.239013671875
0.28271484375,0.2362060546875
0.314697265625,0.2291259765625
0.275390625,0.23486328125
0.28857421875,0.2391357421875
0.282470703125,0.231201171875
0.27294921875,0.2325439453125
0.271728515625,0.22900390625
0.265869140625,0.2357177734375
0.2342529296875,0.2396240234375
0.285888671875,0.2349853515625
0.2861328125,0.2344970703125
0.322265625,0.240234375
0.312255859375,0.2342529296875
0.279296875,0.2322998046875
0.3095703125,0.2410888671875
0.30615234375,0.2413330078125
0.33740234375,0.229736328125
0.26171875,0.2359619140625
0.3037109375,0.22705078125
0.29541015625,0.233642578125
0.306884765625,0.23291015625
0.27734375,0.240234375
0.260986328125,0.2342529296875
0.2666015625,0.2296142578125
0.296142578125,0.232421875
0.27734375,0.235595703125
0.218994140625,0.235107421875
0.27197265625,0.2342529296875
0.26708984375,0.2349853515625
0.267333984375,0.2379150390625
0.281982421875,0.2252197265625
0.2734375,0.2315673828125
0.275634765625,0.2362060546875
0.287109375,0.240966796875
0.29931640625,0.23046875
0.199951171875,0.2369384765625
0.2392578125,0.2305908203125
0.269287109375,0.2320556640625
0.26513671875,0.2421875
0.279541015625,0.2354736328125
0.28955078125,0.2264404296875
0.2802734375,0.24462890625
0.2098388671875,0.2310791015625
0.255615234375,0.2467041015625
0.256103515625,0.239013671875
0.310546875,0.2396240234375
0.317626953125,0.256591796875
0.313720703125,0.23828125
0.316650390625,0.23388671875
0.27197265625,0.2362060546875
0.305908203125,0.23974609375
0.237060546875,0.2318115234375
0.2783203125,0.2469482421875
0.24609375,0.2386474609375
0.309814453125,0.2342529296875
0.224609375,0.2325439453125
0.295654296875,0.23779296875
0.30224609375,0.249755859375
0.252197265625,0.2379150390625
0.322509765625,0.236328125
0.300537109375,0.2354736328125
0.2939453125,0.227783203125
0.274169921875,0.25
0.26806640625,0.226318359375
0.242431640625,0.2301025390625
0.29345703125,0.2396240234375
0.276123046875,0.2379150390625
0.266845703125,0.23388671875
0.320068359375,0.22900390625
0.252685546875,0.2396240234375
0.272216796875,0.2314453125
0.270263671875,0.22314453125
0.311279296875,0.235595703125
0.2568359375,0.2314453125
0.2142333984375,0.2265625
0.23681640625,0.254150390625
0.300048828125,0.231201171875
0.283935546875,0.2310791015625
0.26123046875,0.228759765625
0.282958984375,0.2340087890625
0.29248046875,0.2366943359375
0.26611328125,0.238525390625
0.255859375,0.2406005859375
0.296142578125,0.23779296875
0.287353515625,0.237060546875
0.260498046875,0.2327880859375
0.261474609375,0.236083984375
0.2685546875,0.237060546875
0.28125,0.2320556640625
0.290283203125,0.2357177734375
0.284912109375,0.236572265625
0.2890625,0.2303466796875
0.2457275390625,0.232421875
0.27490234375,0.23486328125
0.278564453125,0.2386474609375
0.308349609375,0.23046875
0.2861328125,0.2335205078125
0.28515625,0.2381591796875
0.2666015625,0.2281494140625
0.3076171875,0.2301025390625
0.291015625,0.23291015625
0.2203369140625,0.230712890625
0.298095703125,0.2357177734375
0.298828125,0.2332763671875
0.2626953125,0.23291015625
0.272216796875,0.2344970703125
0.2529296875,0.238037109375
0.2626953125,0.229736328125
0.297607421875,0.2244873046875
0.305419921875,0.240478515625
0.272705078125,0.22900390625
0.20947265625,0.2344970703125
0.27001953125,0.2425537109375
0.2412109375,0.2362060546875
0.301513671875,0.2470703125
0.2783203125,0.2327880859375
0.28369140625,0.239990234375
0.258056640625,0.2310791015625
0.246826171875,0.2401123046875
0.25634765625,0.2318115234375
0.275146484375,0.23828125
0.253662109375,0.234375
0.262939453125,0.25146484375
0.272216796875,0.2413330078125
0.233642578125,0.25390625
0.2880859375,0.2423095703125
0.229736328125,0.2406005859375
0.28125,0.23388671875
0.264404296875,0.240966796875
0.2423095703125,0.2437744140625
0.25390625,0.23779296875
0.260498046875,0.22998046875
0.249755859375,0.2431640625
0.2337646484375,0.2301025390625
0.27294921875,0.2315673828125
0.253662109375,0.2347412109375
0.25341796875,0.2442626953125
0.268310546875,0.2384033203125
0.305419921875,0.2403564453125
0.305419921875,0.232177734375
0.270263671875,0.239013671875
0.296142578125,0.23876953125
0.278564453125,0.2314453125
0.2763671875,0.2373046875
0.244384765625,0.232666015625
0.251220703125,0.239013671875
0.3095703125,0.23486328125
0.2626953125,0.231689453125
0.291748046875,0.240966796875
0.27783203125,0.228759765625
0.266357421875,0.2373046875
0.2257080078125,0.2467041015625
0.25390625,0.22802734375
0.25390625,0.22705078125
0.27392578125,0.236572265625
0.28857421875,0.2373046875
0.299560546875,0.243408203125
0.258056640625,0.2401123046875
0.2271728515625,0.23095703125
0.293212890625,0.2357177734375
0.2626953125,0.230224609375
0.2135009765625,0.231201171875
0.279541015625,0.2392578125
0.258056640625,0.2353515625
0.2362060546875,0.236328125
0.2705078125,0.2333984375
0.268798828125,0.223876953125
0.228271484375,0.2288818359375
0.306640625,0.2305908203125
0.301513671875,0.2308349609375
0.3115234375,0.23388671875
0.279052734375,0.226318359375
0.276611328125,0.239990234375
0.2498779296875,0.2423095703125
0.29833984375,0.23583984375
0.2666015625,0.240478515625
0.26171875,0.22998046875
0.26416015625,0.236083984375
0.2479248046875,0.231201171875
0.278564453125,0.240966796875
0.286376953125,0.246337890625
0.30029296875,0.232666015625
0.286376953125,0.236328125
0.263916015625,0.2371826171875
0.273193359375,0.2366943359375
0.291015625,0.2275390625
0.25634765625,0.228515625
0.25830078125,0.229736328125
0.2381591796875,0.239990234375
0.302978515625,0.2420654296875
0.262451171875,0.2393798828125
0.275390625,0.2435302734375
0.28369140625,0.2376708984375
0.26025390625,0.23291015625
0.276611328125,0.2310791015625
0.255859375,0.231201171875
0.300537109375,0.2353515625
0.291015625,0.23388671875
0.275634765625,0.22705078125
0.294921875,0.23974609375
0.2386474609375,0.229736328125
0.285400390625,0.23095703125
0.26953125,0.236328125
0.265869140625,0.233154296875
0.309814453125,0.2335205078125
0.2366943359375,0.2283935546875
0.28857421875,0.244384765625
0.26220703125,0.2391357421875
0.282958984375,0.2322998046875
0.283935546875,0.23046875
0.291748046875,0.234619140625
0.2210693359375,0.2293701171875
0.25927734375,0.2269287109375
0.271484375,0.223876953125
0.271728515625,0.235107421875
0.305908203125,0.236083984375
0.2724609375,0.2327880859375
0.26318359375,0.233642578125
0.27392578125,0.2286376953125
0.257568359375,0.232666015625
0.3125,0.23291015625
0.276611328125,0.227783203125
0.260009765625,0.239501953125
0.230224609375,0.2342529296875
0.2430419921875,0.2374267578125
0.300537109375,0.2320556640625
0.2283935546875,0.22705078125
0.28759765625,0.2449951171875
0.253662109375,0.22998046875
0.29345703125,0.228271484375
0.26953125,0.2301025390625
0.29833984375,0.234619140625
0.2666015625,0.2353515625
0.28955078125,0.23193359375
0.3095703125,0.233154296875
0.3271484375,0.2305908203125
0.274658203125,0.2327880859375
0.3037109375,0.2286376953125
0.271728515625,0.234130859375
0.276123046875,0.24072265625
0.2373046875,0.229736328125
0.291748046875,0.2374267578125
0.33935546875,0.2315673828125
0.273193359375,0.2225341796875
0.2763671875,0.2373046875
0.238525390625,0.2357177734375
0.296875,0.2388916015625
0.255126953125,0.24072265625
0.319580078125,0.2442626953125
0.31298828125,0.2303466796875
0.28076171875,0.2371826171875
0.302734375,0.2479248046875
0.29736328125,0.2354736328125
0.2366943359375,0.2308349609375
0.273193359375,0.2357177734375
0.266845703125,0.2408447265625
0.2406005859375,0.2330322265625
0.2481689453125,0.2332763671875
0.23095703125,0.2396240234375
0.25927734375,0.2222900390625
0.31005859375,0.235107421875
0.2802734375,0.22802734375
0.28662109375,0.224609375
0.25048828125,0.2333984375
0.34326171875,0.230224609375
0.28515625,0.2330322265625
0.298095703125,0.232666015625
0.2347412109375,0.232421875
0.265380859375,0.2296142578125
0.247314453125,0.2396240234375
0.303466796875,0.2354736328125
0.2568359375,0.2362060546875
0.28076171875,0.2376708984375
0.279541015625,0.2276611328125
0.313720703125,0.23193359375
0.29736328125,0.238037109375
0.2958984375,0.2301025390625
0.281494140625,0.225830078125
0.275390625,0.233154296875
0.26513671875,0.227294921875
0.286865234375,0.2408447265625
0.283447265625,0.238037109375
0.2430419921875,0.22705078125
0.26953125,0.238525390625
0.278564453125,0.234375
0.255615234375,0.2476806640625
0.271728515625,0.226318359375
0.2783203125,0.2308349609375
0.2255859375,0.2335205078125
0.302978515625,0.2425537109375
0.317626953125,0.2353515625
0.2685546875,0.228759765625
0.267578125,0.2327880859375
0.297607421875,0.2384033203125
0.334228515625,0.2296142578125
0.311767578125,0.234130859375
0.255126953125,0.23779296875
0.274658203125,0.22509765625
0.282958984375,0.2333984375
0.2125244140625,0.234619140625
0.24072265625,0.241943359375
0.29345703125,0.236083984375
0.286376953125,0.23974609375
0.294921875,0.23095703125
0.260009765625,0.233154296875
0.296875,0.24169921875
0.273193359375,0.2410888671875
0.26611328125,0.2352294921875
0.320068359375,0.23388671875
0.243896484375,0.237548828125
0.2529296875,0.231201171875
0.3125,0.2244873046875
0.275634765625,0.239501953125
0.28662109375,0.2298583984375
0.2437744140625,0.2408447265625
0.285400390625,0.2349853515625
0.299072265625,0.2369384765625
0.267822265625,0.2296142578125
0.2459716796875,0.229736328125
0.332763671875,0.22998046875
0.2578125,0.23046875
0.271484375,0.2376708984375
0.30078125,0.2607421875
0.3037109375,0.226318359375
0.2919921875,0.2344970703125
0.29052734375,0.238037109375
0.28759765625,0.2301025390625
0.283203125,0.2459716796875
0.259521484375,0.24365234375
0.30517578125,0.2332763671875
0.263427734375,0.232421875
0.251708984375,0.2342529296875
0.257568359375,0.2415771484375
0.325439453125,0.2286376953125
0.284423828125,0.242919921875
0.30029296875,0.226318359375
0.260009765625,0.2296142578125
0.262451171875,0.2408447265625
0.2548828125,0.2379150390625
0.293212890625,0.2349853515625
0.31982421875,0.242431640625
0.2890625,0.237060546875
0.24755859375,0.2313232421875
0.29638671875,0.2337646484375
0.294189453125,0.242919921875
0.275390625,0.233642578125
0.288330078125,0.2391357421875
0.271484375,0.23828125
0.2493896484375,0.2279052734375
0.27001953125,0.235595703125
0.2568359375,0.2286376953125
0.341796875,0.2362060546875
0.2646484375,0.237548828125
0.2880859375,0.2379150390625
0.250732421875,0.2340087890625
0.260986328125,0.2288818359375
0.284423828125,0.23681640625
0.244384765625,0.238037109375
0.22802734375,0.2327880859375
0.23193359375,0.2366943359375
0.264404296875,0.2255859375
0.322021484375,0.2283935546875
0.29296875,0.2333984375
0.356201171875,0.24560546875
0.2548828125,0.23291015625
0.28857421875,0.2293701171875
0.3212890625,0.23876953125
0.278076171875,0.23974609375
0.266845703125,0.22998046875
0.27880859375,0.231201171875
0.292236328125,0.22705078125
0.29833984375,0.2320556640625
0.25390625,0.240234375
0.252685546875,0.23095703125
0.264892578125,0.237060546875
0.283935546875,0.2452392578125
0.2578125,0.235595703125
0.295654296875,0.2327880859375
0.279052734375,0.234375
0.31396484375,0.229736328125
0.3876953125,0.2236328125
0.25048828125,0.2322998046875
0.232666015625,0.2364501953125
0.25390625,0.227783203125
0.31591796875,0.2393798828125
0.2498779296875,0.2330322265625
0.29150390625,0.240234375
0.290771484375,0.2452392578125
0.271240234375,0.2381591796875
0.274169921875,0.2327880859375
0.2919921875,0.2359619140625
0.353759765625,0.2427978515625
0.2900390625,0.2333984375
0.2568359375,0.232421875
0.244140625,0.2330322265625
0.276611328125,0.238037109375
0.277099609375,0.2283935546875
0.2607421875,0.2403564453125
0.3017578125,0.231201171875
0.283935546875,0.234375
0.246337890625,0.24365234375
0.242919921875,0.241943359375
0.28466796875,0.223876953125
0.2115478515625,0.238037109375
0.295166015625,0.24462890625
0.27587890625,0.228515625
0.321533203125,0.239990234375
0.26806640625,0.2362060546875
0.2861328125,0.2430419921875
0.29345703125,0.228271484375
0.27294921875,0.2342529296875
0.280517578125,0.2333984375
0.279052734375,0.2342529296875
0.239013671875,0.2398681640625
0.28955078125,0.2440185546875
0.30908203125,0.240966796875
0.277587890625,0.242919921875
0.3076171875,0.2293701171875
0.266845703125,0.22705078125
0.302978515625,0.233642578125
0.24658203125,0.239990234375
0.2442626953125,0.2392578125
0.2890625,0.240234375
0.27099609375,0.2425537109375
0.24658203125,0.23779296875
0.230712890625,0.2364501953125
0.261474609375,0.240234375
0.27490234375,0.2325439453125
0.266845703125,0.233154296875
0.270263671875,0.2369384765625
0.2491455078125,0.2301025390625
0.25927734375,0.228271484375
0.2978515625,0.2369384765625
0.296875,0.234375
0.293701171875,0.2291259765625
0.268310546875,0.2298583984375
0.261962890625,0.2310791015625
0.28369140625,0.2344970703125
0.274169921875,0.2398681640625
0.2900390625,0.238525390625
0.2724609375,0.2333984375
0.263916015625,0.2410888671875
0.297607421875,0.235595703125
0.275146484375,0.2374267578125
0.287109375,0.243896484375
0.25244140625,0.237060546875
0.23095703125,0.2342529296875
0.2998046875,0.227783203125
0.323486328125,0.2318115234375
0.260009765625,0.242919921875
0.26611328125,0.226806640625
0.2666015625,0.2208251953125
0.30078125,0.2362060546875
0.2369384765625,0.2381591796875
0.256103515625,0.2296142578125
0.358642578125,0.2335205078125
0.327392578125,0.2347412109375
0.30078125,0.22607421875
0.329833984375,0.22509765625
0.2454833984375,0.228759765625
0.287353515625,0.22802734375
0.259521484375,0.231201171875
0.332275390625,0.229248046875
0.22607421875,0.2354736328125
0.30615234375,0.2352294921875
0.279052734375,0.2340087890625
0.281494140625,0.2359619140625
0.267578125,0.2327880859375
0.27392578125,0.2401123046875
0.27099609375,0.2362060546875
0.279052734375,0.2366943359375
0.2470703125,0.243896484375
0.2479248046875,0.2310791015625
0.28955078125,0.236328125
0.29296875,0.2474365234375
0.27587890625,0.23779296875
0.32958984375,0.252685546875
0.29443359375,0.239501953125
0.3173828125,0.2266845703125
0.2890625,0.2275390625
0.30078125,0.25244140625
0.2646484375,0.236572265625
0.304931640625,0.226806640625
0.311279296875,0.232666015625
0.30859375,0.2408447265625
0.26953125,0.2359619140625
0.292236328125,0.236328125
0.2939453125,0.234375
0.283447265625,0.227783203125
0.2457275390625,0.2288818359375
0.2164306640625,0.244384765625
0.275634765625,0.2308349609375
0.3017578125,0.2432861328125
0.267333984375,0.2330322265625
0.286865234375,0.2288818359375
0.287109375,0.2352294921875
0.24951171875,0.2352294921875
0.318115234375,0.23486328125
0.257568359375,0.2320556640625
0.304931640625,0.2283935546875
0.3076171875,0.2369384765625
0.25830078125,0.2301025390625
0.2939453125,0.23974609375
0.293701171875,0.2352294921875
0.329345703125,0.2384033203125
0.236083984375,0.2366943359375
0.2939453125,0.245361328125
0.27978515625,0.2408447265625
0.29345703125,0.240478515625
0.267333984375,0.239013671875
0.28173828125,0.232177734375
0.293701171875,0.2333984375
0.26171875,0.23779296875
0.267333984375,0.231201171875
0.272705078125,0.236328125
0.28759765625,0.2344970703125
0.322509765625,0.2357177734375
0.297119140625,0.242919921875
0.2890625,0.2314453125
0.296142578125,0.238037109375
0.25830078125,0.229736328125
0.25634765625,0.2288818359375
0.323486328125,0.228759765625
0.266357421875,0.2366943359375
0.26806640625,0.2347412109375
0.3076171875,0.235107421875
0.248291015625,0.2509765625
0.273193359375,0.231201171875
0.232421875,0.23583984375
0.29150390625,0.2298583984375
0.255859375,0.24609375
0.31201171875,0.2340087890625
0.287109375,0.2354736328125
0.281494140625,0.2271728515625
0.278076171875,0.23828125
0.240966796875,0.23974609375
0.2479248046875,0.230712890625
0.261962890625,0.2291259765625
0.31005859375,0.238037109375
0.261962890625,0.232666015625
0.262451171875,0.2244873046875
0.2841796875,0.2373046875
0.2509765625,0.232666015625
0.26513671875,0.2374267578125
0.2783203125,0.2291259765625
0.2685546875,0.2357177734375
0.254150390625,0.2305908203125
0.291259765625,0.2359619140625
0.239990234375,0.2421875
0.244140625,0.2315673828125
0.278564453125,0.238525390625
0.298583984375,0.2373046875
0.280029296875,0.244140625
0.24609375,0.2308349609375
0.2064208984375,0.2335205078125
0.267578125,0.2293701171875
0.306640625,0.2337646484375
0.28369140625,0.23388671875
0.222900390625,0.232421875
0.263916015625,0.229248046875
0.27734375,0.2410888671875
0.322509765625,0.23046875
0.290771484375,0.245361328125
0.2783203125,0.2398681640625
0.294189453125,0.233642578125
0.231689453125,0.22998046875
0.28076171875,0.23046875
0.292724609375,0.2369384765625
0.267578125,0.2420654296875
0.261962890625,0.2286376953125
0.276123046875,0.243896484375
0.304931640625,0.2396240234375
0.2230224609375,0.2337646484375
0.256103515625,0.232177734375
0.297119140625,0.229248046875
0.285888671875,0.232421875
0.2783203125,0.2401123046875
0.264404296875,0.2283935546875
0.29248046875,0.226806640625
0.2978515625,0.2335205078125
0.26123046875,0.2327880859375
0.2822265625,0.23046875
0.281982421875,0.2310791015625
0.31103515625,0.2286376953125
0.296630859375,0.23193359375
0.300048828125,0.2412109375
0.25830078125,0.239990234375
0.314697265625,0.230224609375
0.279541015625,0.2362060546875
0.252197265625,0.2403564453125
0.254150390625,0.23583984375
0.307861328125,0.2401123046875
0.2305908203125,0.235595703125
0.268798828125,0.2313232421875
0.240234375,0.2330322265625
0.2437744140625,0.2314453125
0.271484375,0.2381591796875
0.293212890625,0.22705078125
0.272216796875,0.2322998046875
0.288330078125,0.2286376953125
0.289306640625,0.230712890625
0.23486328125,0.234375
0.2509765625,0.23681640625
0.296630859375,0.232666015625
0.232666015625,0.22412109375
0.2459716796875,0.238037109375
0.251708984375,0.2237548828125
0.269287109375,0.232666015625
0.3017578125,0.239501953125
0.271728515625,0.2406005859375
0.301025390625,0.2325439453125
0.293701171875,0.2467041015625
0.270263671875,0.2353515625
0.266845703125,0.2406005859375
0.297119140625,0.2296142578125
0.311767578125,0.24658203125
0.328369140625,0.243408203125
0.264892578125,0.2413330078125
0.283203125,0.2391357421875
0.23046875,0.239013671875
0.312255859375,0.2342529296875
0.2037353515625,0.2274169921875
0.282958984375,0.2353515625
0.28466796875,0.2432861328125
0.303955078125,0.2347412109375
0.2880859375,0.2291259765625
0.2183837890625,0.2381591796875
0.294189453125,0.23095703125
0.3046875,0.238525390625
0.26416015625,0.2276611328125
0.270263671875,0.229248046875
0.202880859375,0.2305908203125
0.25439453125,0.2459716796875
0.287841796875,0.235107421875
0.282958984375,0.2294921875
0.301513671875,0.2392578125
0.259033203125,0.2322998046875
0.266357421875,0.2301025390625
0.293212890625,0.2301025390625
0.322509765625,0.233154296875
0.28466796875,0.2420654296875
0.279541015625,0.2452392578125
0.292236328125,0.2318115234375
0.30322265625,0.2303466796875
0.251953125,0.2288818359375
0.279052734375,0.235107421875
0.283935546875,0.239013671875
0.263916015625,0.229736328125
0.262939453125,0.2440185546875
0.25830078125,0.2451171875
0.296630859375,0.236083984375
0.2469482421875,0.240478515625
0.238525390625,0.234619140625
0.2685546875,0.23486328125
0.263427734375,0.228271484375
0.26806640625,0.2320556640625
0.28173828125,0.22509765625
0.28125,0.2283935546875
0.2169189453125,0.22705078125
0.23828125,0.2294921875
0.294677734375,0.2347412109375
0.296142578125,0.2291259765625
0.312744140625,0.236083984375
0.2391357421875,0.2412109375
0.2476806640625,0.2529296875
0.264404296875,0.229736328125
0.253662109375,0.2305908203125
0.2364501953125,0.2344970703125
0.277099609375,0.23291015625
0.2191162109375,0.229248046875
0.2381591796875,0.221435546875
0.30078125,0.23388671875
0.26171875,0.2412109375
0.265380859375,0.2301025390625
0.26416015625,0.22998046875
0.26904296875,0.2337646484375
0.27783203125,0.231201171875
0.30322265625,0.2437744140625
0.254638671875,0.231201171875
0.285888671875,0.2283935546875
0.289794921875,0.2413330078125
0.2529296875,0.2344970703125
0.291259765625,0.2381591796875
0.2958984375,0.2322998046875
0.2445068359375,0.230224609375
0.314453125,0.2315673828125
0.1998291015625,0.2320556640625
0.2578125,0.2362060546875
0.238037109375,0.2427978515625
0.325439453125,0.23046875
0.285888671875,0.231689453125
0.297607421875,0.2340087890625
0.257080078125,0.2451171875
0.251708984375,0.23583984375
0.27197265625,0.231201171875
0.32177734375,0.227783203125
0.2470703125,0.2396240234375
0.262939453125,0.2366943359375
0.1806640625,0.23388671875
0.2705078125,0.2357177734375
0.273193359375,0.229248046875
0.26220703125,0.22607421875
0.3095703125,0.2320556640625
0.278076171875,0.2305908203125
0.27099609375,0.235595703125
0.2178955078125,0.22802734375
0.25390625,0.2327880859375
0.267822265625,0.234130859375
0.3310546875,0.2318115234375
0.334228515625,0.2344970703125
0.291748046875,0.2257080078125
0.2509765625,0.2335205078125
0.28369140625,0.2392578125
0.26318359375,0.234619140625
0.279296875,0.2310791015625
0.314453125,0.2386474609375
0.29052734375,0.231689453125
0.338134765625,0.2362060546875
0.291748046875,0.23291015625
0.306884765625,0.2410888671875
0.294921875,0.2354736328125
0.27783203125,0.23291015625
0.233154296875,0.2364501953125
0.2327880859375,0.2352294921875
0.285400390625,0.23291015625
0.283935546875,0.2286376953125
0.2802734375,0.230712890625
0.296875,0.2384033203125
0.280029296875,0.2364501953125
0.251708984375,0.2362060546875
0.26123046875,0.2587890625
0.2158203125,0.24169921875
0.241455078125,0.2303466796875
0.250732421875,0.2266845703125
0.288818359375,0.23974609375
0.330322265625,0.2320556640625
0.3056640625,0.2318115234375
0.23828125,0.2322998046875
0.23046875,0.2364501953125
0.262939453125,0.2332763671875
0.239990234375,0.2344970703125
0.268798828125,0.238037109375
0.28076171875,0.2274169921875
0.21142578125,0.2388916015625
0.25390625,0.250244140625
0.3095703125,0.237548828125
0.283203125,0.22607421875
0.2489013671875,0.2286376953125
0.323486328125,0.2314453125
0.3193359375,0.2271728515625
0.213623046875,0.230712890625
0.27685546875,0.231201171875
0.2244873046875,0.2298583984375
0.306640625,0.241455078125
0.2724609375,0.236083984375
0.28369140625,0.241455078125
0.248291015625,0.2353515625
0.26220703125,0.2318115234375
0.2705078125,0.238037109375
0.2384033203125,0.2412109375
0.304931640625,0.243896484375
0.27587890625,0.2337646484375
0.269775390625,0.2286376953125
0.281494140625,0.2301025390625
0.32958984375,0.241943359375
0.2763671875,0.225830078125
0.318603515625,0.2386474609375
0.301513671875,0.2298583984375
0.248291015625,0.2349853515625
0.314697265625,0.2369384765625
0.29443359375,0.2342529296875
0.257568359375,0.2396240234375
0.250732421875,0.23095703125
0.298828125,0.23828125
0.334716796875,0.2337646484375
0.2486572265625,0.2301025390625
0.2496337890625,0.2318115234375
0.326416015625,0.2342529296875
0.279052734375,0.233642578125
0.290283203125,0.2353515625
0.233642578125,0.2349853515625
0.274658203125,0.2392578125
0.266845703125,0.2271728515625
0.29833984375,0.2454833984375
0.27392578125,0.2427978515625
0.262939453125,0.2337646484375
0.279296875,0.247802734375
0.301513671875,0.2432861328125
0.290771484375,0.2344970703125
0.229248046875,0.2442626953125
0.30419921875,0.2373046875
0.247314453125,0.2313232421875
0.2900390625,0.2427978515625
0.3017578125,0.234619140625
0.340576171875,0.229248046875
0.224609375,0.2294921875
0.308349609375,0.2359619140625
0.307373046875,0.2330322265625
0.2237548828125,0.231201171875
0.2449951171875,0.254638671875
0.3173828125,0.2330322265625
0.2474365234375,0.2352294921875
0.23779296875,0.229248046875
0.336181640625,0.26123046875
0.275390625,0.2392578125
0.28955078125,0.2415771484375
0.283447265625,0.235595703125
0.29345703125,0.236083984375
0.289794921875,0.2364501953125
0.304931640625,0.236083984375
0.2481689453125,0.2296142578125
0.26416015625,0.236328125
0.283935546875,0.233642578125
0.318603515625,0.2335205078125
0.2203369140625,0.2340087890625
0.295654296875,0.234619140625
0.280029296875,0.2314453125
0.24462890625,0.22802734375
0.32568359375,0.2344970703125
0.304443359375,0.2344970703125
0.277587890625,0.2362060546875
0.296142578125,0.22998046875
0.274658203125,0.24560546875
0.270751953125,0.2421875
0.235595703125,0.2293701171875
0.314453125,0.2491455078125
0.2401123046875,0.2371826171875
0.251953125,0.2314453125
0.29052734375,0.24560546875
0.303466796875,0.23779296875
0.276611328125,0.2255859375
0.267822265625,0.23095703125
0.3251953125,0.2398681640625
0.24560546875,0.2335205078125
0.27392578125,0.236328125
0.256591796875,0.22509765625
0.307861328125,0.232177734375
0.1988525390625,0.2427978515625
0.29736328125,0.244873046875
0.292236328125,0.2364501953125
0.330322265625,0.240234375
0.25390625,0.2442626953125
0.306884765625,0.2401123046875
0.27294921875,0.23291015625
0.321044921875,0.230712890625
0.2188720703125,0.231201171875
0.253662109375,0.24365234375
0.2491455078125,0.2344970703125
0.2763671875,0.2332763671875
0.260498046875,0.230224609375
0.27587890625,0.243896484375
0.2489013671875,0.23828125
0.3095703125,0.239501953125
0.25341796875,0.2303466796875
0.29931640625,0.232421875
0.3037109375,0.2369384765625
0.281494140625,0.23681640625
0.284912109375,0.2381591796875
0.28857421875,0.2388916015625
0.2880859375,0.229736328125
0.2685546875,0.2261962890625
0.299560546875,0.2315673828125
0.328857421875,0.2313232421875
0.280029296875,0.239013671875
0.294921875,0.2392578125
0.23193359375,0.2286376953125
0.28662109375,0.234619140625
0.2369384765625,0.2374267578125
0.272216796875,0.2445068359375
0.26806640625,0.2396240234375
0.302490234375,0.2393798828125
0.264892578125,0.23095703125
0.265869140625,0.2373046875
0.294677734375,0.2391357421875
0.28125,0.2364501953125
0.2294921875,0.2305908203125
0.2418212890625,0.2298583984375
0.296142578125,0.23046875
0.274169921875,0.2347412109375
0.304443359375,0.239013671875
0.30322265625,0.2366943359375
0.2230224609375,0.2418212890625
0.291015625,0.2322998046875
0.283447265625,0.2373046875
0.28515625,0.231201171875
0.3076171875,0.238525390625
0.313232421875,0.2327880859375
0.319091796875,0.243408203125
0.2420654296875,0.2288818359375
0.28173828125,0.2296142578125
0.227294921875,0.247314453125
0.278564453125,0.2333984375
0.20751953125,0.241455078125
0.229248046875,0.2242431640625
0.29345703125,0.2357177734375
0.300048828125,0.2442626953125
0.291015625,0.2406005859375
0.2958984375,0.23486328125
0.2744140625,0.2353515625
0.25244140625,0.259765625
0.2408447265625,0.2388916015625
0.2357177734375,0.22900390625
0.253173828125,0.2327880859375
0.25048828125,0.230224609375
0.28564453125,0.2344970703125
0.296875,0.2313232421875
0.235595703125,0.2308349609375
0.3193359375,0.233154296875
0.2479248046875,0.2333984375
0.271240234375,0.234130859375
0.254150390625,0.2303466796875
0.2451171875,0.27294921875
0.2325439453125,0.2340087890625
0.34375,0.2413330078125
0.239501953125,0.23974609375
0.24072265625,0.236083984375
0.306640625,0.2332763671875
0.27001953125,0.2332763671875
0.27685546875,0.2374267578125
0.3056640625,0.242431640625
0.283447265625,0.227294921875
0.2958984375,0.2408447265625
0.256591796875,0.232177734375
0.291015625,0.2392578125
0.282958984375,0.2344970703125
0.257568359375,0.238037109375
0.27294921875,0.231201171875
0.2498779296875,0.247314453125
0.234375,0.2437744140625
0.273193359375,0.2362060546875
0.27587890625,0.2396240234375
0.270263671875,0.2401123046875
0.22900390625,0.232421875
0.272216796875,0.23046875
0.267822265625,0.2279052734375
0.265625,0.2406005859375
0.29345703125,0.2296142578125
0.2489013671875,0.225830078125
0.264892578125,0.2353515625
0.2431640625,0.238037109375
0.264892578125,0.2386474609375
0.2069091796875,0.23193359375
0.2259521484375,0.237548828125
0.2315673828125,0.23828125
0.278564453125,0.2333984375
0.281005859375,0.2335205078125
0.26611328125,0.2354736328125
0.300048828125,0.229736328125
0.23388671875,0.2369384765625
0.29296875,0.2305908203125
0.25732421875,0.2393798828125
0.275390625,0.2279052734375
0.300537109375,0.2403564453125
0.283447265625,0.244140625
0.298828125,0.248779296875
0.240234375,0.234375
0.277099609375,0.2279052734375
0.2283935546875,0.238037109375
0.300537109375,0.2332763671875
0.28125,0.237548828125
0.296875,0.229248046875
0.283203125,0.234375
0.316162109375,0.2353515625
0.30517578125,0.2318115234375
0.291259765625,0.22998046875
0.244140625,0.241943359375
0.3046875,0.233642578125
0.2066650390625,0.239013671875
0.259521484375,0.23876953125
0.27734375,0.2310791015625
0.270751953125,0.2491455078125
0.2666015625,0.2294921875
0.2890625,0.23974609375
0.295654296875,0.2327880859375
0.253173828125,0.23193359375
0.2459716796875,0.232666015625
0.22216796875,0.232666015625
0.287353515625,0.2344970703125
0.285888671875,0.230224609375
0.30126953125,0.23486328125
0.23486328125,0.2496337890625
0.297119140625,0.232666015625
0.292236328125,0.2357177734375
0.3212890625,0.2315673828125
0.292236328125,0.2398681640625
0.244873046875,0.23193359375
0.26806640625,0.2406005859375
0.2861328125,0.2347412109375
0.254638671875,0.2318115234375
0.29443359375,0.23193359375
0.2255859375,0.22802734375
0.2498779296875,0.2362060546875
0.271728515625,0.23779296875
0.355224609375,0.24267578125
0.268798828125,0.2322998046875
0.28955078125,0.2398681640625
0.302978515625,0.243408203125
0.30712890625,0.230712890625
0.260498046875,0.2376708984375
0.255126953125,0.23681640625
0.263916015625,0.2325439453125
0.23876953125,0.229248046875
0.242919921875,0.224609375
0.240966796875,0.23046875
0.258056640625,0.2337646484375
0.275146484375,0.2333984375
0.299560546875,0.2403564453125
0.2327880859375,0.2392578125
0.28173828125,0.23486328125
0.2568359375,0.235107421875
0.2412109375,0.2430419921875
0.2213134765625,0.2401123046875
0.304443359375,0.2369384765625
0.2227783203125,0.237060546875
0.2802734375,0.2362060546875
0.280517578125,0.237060546875
0.263916015625,0.2274169921875
0.25341796875,0.2313232421875
0.288818359375,0.2335205078125
0.24560546875,0.2427978515625
0.2423095703125,0.2431640625
0.2880859375,0.23291015625
0.33056640625,0.227294921875
0.26025390625,0.228271484375
0.270751953125,0.2264404296875
0.293701171875,0.23095703125
0.314208984375,0.2313232421875
0.215576171875,0.2371826171875
0.276611328125,0.2349853515625
0.2498779296875,0.23583984375
0.238037109375,0.22509765625
0.313232421875,0.235107421875
0.271484375,0.231689453125
0.2861328125,0.2298583984375
0.2578125,0.2364501953125
0.2724609375,0.2476806640625
0.271728515625,0.2303466796875
0.27685546875,0.234130859375
0.31884765625,0.239990234375
0.28125,0.2352294921875
0.25537109375,0.2357177734375
0.2607421875,0.2373046875
0.2578125,0.2393798828125
0.283447265625,0.2340087890625
0.263671875,0.240234375
0.322998046875,0.24267578125
0.282958984375,0.244140625
0.2213134765625,0.2401123046875
0.27978515625,0.245361328125
0.210693359375,0.232666015625
0.298095703125,0.243408203125
0.27587890625,0.2310791015625
0.292724609375,0.242919921875
0.2274169921875,0.2276611328125
0.300537109375,0.2252197265625
0.3076171875,0.2371826171875
0.28564453125,0.2310791015625
0.293212890625,0.2301025390625
0.2607421875,0.2298583984375
0.3046875,0.2374267578125
0.211181640625,0.22314453125
0.265625,0.236083984375
0.2193603515625,0.2286376953125
0.2919921875,0.2418212890625
0.2252197265625,0.2403564453125
0.249267578125,0.2288818359375
0.297607421875,0.2423095703125
0.295166015625,0.236328125
0.280029296875,0.2354736328125
0.306640625,0.2352294921875
0.271484375,0.2423095703125
0.2568359375,0.2408447265625
0.315185546875,0.23095703125
0.289306640625,0.2340087890625
0.3134765625,0.2301025390625
0.228759765625,0.2269287109375
0.270263671875,0.2279052734375
0.24462890625,0.236083984375
0.2802734375,0.2371826171875
0.257080078125,0.2291259765625
0.2420654296875,0.2294921875
0.275634765625,0.239501953125
0.265625,0.236083984375
0.336669921875,0.2333984375
0.28271484375,0.2281494140625
0.26416015625,0.2437744140625
0.259521484375,0.233154296875
0.31591796875,0.232177734375
0.3232421875,0.23828125
0.273193359375,0.2353515625
0.2474365234375,0.22998046875
0.278076171875,0.236083984375
0.322021484375,0.22802734375
0.285400390625,0.2293701171875
0.27734375,0.2349853515625
0.31103515625,0.230224609375
0.267822265625,0.2279052734375
0.31591796875,0.2327880859375
0.302490234375,0.2313232421875
0.28173828125,0.236572265625
0.315673828125,0.2344970703125
0.29736328125,0.2227783203125
0.298095703125,0.2265625
0.29638671875,0.25634765625
0.29296875,0.23828125
0.25244140625,0.2332763671875
0.2763671875,0.234130859375
0.25439453125,0.234130859375
0.2744140625,0.2415771484375
0.3017578125,0.2376708984375
0.316162109375,0.2325439453125
0.29248046875,0.242431640625
0.31787109375,0.2257080078125
0.288818359375,0.2432861328125
0.2479248046875,0.2354736328125
0.28955078125,0.2384033203125
0.260498046875,0.2301025390625
0.2998046875,0.2301025390625
0.266357421875,0.2281494140625
0.291748046875,0.239501953125
0.285888671875,0.2403564453125
0.300537109375,0.2276611328125
0.30517578125,0.2445068359375
0.261474609375,0.2373046875
0.29248046875,0.234130859375
0.3046875,0.23779296875
0.2841796875,0.2413330078125
0.30029296875,0.2318115234375
0.285888671875,0.22705078125
0.289794921875,0.24072265625
0.27490234375,0.231689453125
0.287353515625,0.2291259765625
0.303955078125,0.2421875
0.265380859375,0.2291259765625
0.271240234375,0.22509765625
0.287841796875,0.2357177734375
0.29150390625,0.2376708984375
0.29248046875,0.2305908203125
0.2095947265625,0.236328125
0.322509765625,0.236083984375
0.26025390625,0.25390625
0.256103515625,0.2412109375
0.2724609375,0.22900390625
0.26806640625,0.2318115234375
0.2435302734375,0.23291015625
0.231201171875,0.2374267578125
0.251708984375,0.2384033203125
0.30615234375,0.2347412109375
0.306884765625,0.2374267578125
0.274658203125,0.227783203125
0.25830078125,0.234130859375
0.30224609375,0.2265625
0.253662109375,0.23046875
0.2242431640625,0.2275390625
0.26953125,0.236328125
0.301513671875,0.2430419921875
0.268798828125,0.2318115234375
0.23681640625,0.2364501953125
0.26611328125,0.23388671875
0.2509765625,0.2337646484375
0.30078125,0.2255859375
0.2164306640625,0.228515625
0.21044921875,0.2232666015625
0.2474365234375,0.23193359375
0.302978515625,0.23388671875
0.29638671875,0.224365234375
0.300048828125,0.23876953125
0.252685546875,0.2340087890625
0.255859375,0.2301025390625
0.257568359375,0.237548828125
0.2802734375,0.2327880859375
0.2275390625,0.2393798828125
0.297607421875,0.225341796875
0.2890625,0.2398681640625
0.24365234375,0.236083984375
0.28857421875,0.2354736328125
0.29541015625,0.23046875
0.28564453125,0.2255859375
0.2371826171875,0.240966796875
0.275634765625,0.229736328125
0.268310546875,0.2353515625
0.252685546875,0.2352294921875
0.242431640625,0.239501953125
0.28271484375,0.230712890625
0.31005859375,0.234619140625
0.281982421875,0.248291015625
0.289794921875,0.253662109375
0.26513671875,0.2379150390625
0.245361328125,0.2249755859375
0.289794921875,0.240234375
0.26171875,0.230712890625
0.2568359375,0.228271484375
0.2509765625,0.2403564453125
0.284423828125,0.2349853515625
0.25439453125,0.2359619140625
0.2305908203125,0.231201171875
0.2269287109375,0.2357177734375
0.2440185546875,0.228515625
0.2568359375,0.231689453125
0.2880859375,0.2362060546875
0.30078125,0.2340087890625
0.273193359375,0.2337646484375
0.228759765625,0.236328125
0.29296875,0.2322998046875
0.33349609375,0.2412109375
0.244140625,0.2327880859375
0.31787109375,0.245361328125
0.2236328125,0.240234375
0.252197265625,0.246826171875
0.248046875,0.2415771484375
0.25927734375,0.2286376953125
0.249755859375,0.234375
0.270751953125,0.2274169921875
0.26708984375,0.2275390625
0.2310791015625,0.248291015625
0.250732421875,0.2333984375
0.278564453125,0.2437744140625
0.275146484375,0.2413330078125
0.288330078125,0.2362060546875
0.281005859375,0.23046875
0.279541015625,0.227783203125
0.30908203125,0.2359619140625
0.262451171875,0.228759765625
0.286376953125,0.2340087890625
0.30859375,0.236328125
0.26513671875,0.236328125
0.322509765625,0.2271728515625
0.30908203125,0.2279052734375
0.284912109375,0.231689453125
0.26171875,0.2353515625
0.25634765625,0.2330322265625
0.278076171875,0.2391357421875
0.251708984375,0.229736328125
0.26806640625,0.228759765625
0.260986328125,0.2230224609375
0.2607421875,0.239501953125
0.318115234375,0.232421875
0.275146484375,0.23876953125
0.33056640625,0.2410888671875
0.29248046875,0.2369384765625
0.326171875,0.2236328125
0.308837890625,0.244384765625
0.25390625,0.23583984375
0.23583984375,0.2359619140625
0.268310546875,0.2274169921875
0.284423828125,0.23193359375
0.2357177734375,0.2349853515625
0.299560546875,0.24267578125
0.2705078125,0.2396240234375
0.2822265625,0.2320556640625
0.25537109375,0.234130859375
0.25927734375,0.2369384765625
0.266845703125,0.233642578125
0.255615234375,0.228271484375
0.215576171875,0.2373046875
0.31591796875,0.2388916015625
0.267822265625,0.232177734375
0.3134765625,0.2388916015625
0.2548828125,0.231689453125
0.2607421875,0.2362060546875
0.268798828125,0.232666015625
0.280029296875,0.235595703125
0.30224609375,0.2294921875
0.314208984375,0.238037109375
0.272705078125,0.234619140625
0.3076171875,0.232666015625
0.301025390625,0.240478515625
0.309814453125,0.231201171875
0.26806640625,0.23193359375
0.287353515625,0.2392578125
0.267578125,0.2362060546875
0.336181640625,0.22998046875
0.2939453125,0.2322998046875
0.292724609375,0.2362060546875
0.259521484375,0.2425537109375
0.267333984375,0.22998046875
0.25048828125,0.2451171875
0.2344970703125,0.2352294921875
0.2254638671875,0.2288818359375
0.2529296875,0.230712890625
0.298828125,0.24072265625
0.27001953125,0.24658203125
0.273681640625,0.2322998046875
0.255615234375,0.2313232421875
0.289306640625,0.2281494140625
0.247802734375,0.2371826171875
0.31005859375,0.2340087890625
0.302734375,0.234130859375
0.248291015625,0.229736328125
0.2454833984375,0.233642578125
0.2274169921875,0.230712890625
0.29833984375,0.2294921875
0.261962890625,0.2308349609375
0.277099609375,0.2374267578125
0.29345703125,0.2320556640625
0.28515625,0.229736328125
0.303466796875,0.2342529296875
0.272216796875,0.2362060546875
0.288818359375,0.24609375
0.300537109375,0.2244873046875
0.328125,0.2261962890625
0.21875,0.2294921875
0.27880859375,0.264892578125
0.2498779296875,0.244140625
0.273681640625,0.2281494140625
0.335205078125,0.2337646484375
0.29833984375,0.230224609375
0.287841796875,0.2327880859375
0.30615234375,0.2392578125
0.271484375,0.234375
0.26123046875,0.2440185546875
0.259765625,0.2301025390625
0.308349609375,0.2320556640625
0.328857421875,0.2344970703125
0.283935546875,0.2279052734375
0.244140625,0.23974609375
0.27783203125,0.2392578125
0.2359619140625,0.229248046875
0.239990234375,0.2281494140625
0.2685546875,0.2318115234375
0.26171875,0.2274169921875
0.288818359375,0.231689453125
0.274169921875,0.2314453125
0.2822265625,0.2288818359375
0.297607421875,0.23876953125
0.2587890625,0.2332763671875
0.27880859375,0.231689453125
0.256103515625,0.233642578125
0.279541015625,0.23486328125
0.274658203125,0.2413330078125
0.27734375,0.2374267578125
0.2509765625,0.22998046875
0.21337890625,0.2279052734375
0.257080078125,0.22802734375
0.2451171875,0.2379150390625
0.271728515625,0.23291015625
0.239501953125,0.2322998046875
0.26318359375,0.23193359375
0.271484375,0.231201171875
0.295166015625,0.2327880859375
0.20166015625,0.2392578125
0.256591796875,0.233154296875
0.2264404296875,0.2496337890625
0.27001953125,0.2308349609375
0.31640625,0.2322998046875
0.2454833984375,0.23095703125
0.255859375,0.24169921875
0.28125,0.2353515625
0.297607421875,0.230712890625
0.2208251953125,0.23974609375
0.305908203125,0.2357177734375
0.28759765625,0.2271728515625
0.26220703125,0.2374267578125
0.27392578125,0.2230224609375
0.27783203125,0.2333984375
0.319580078125,0.225830078125
0.2208251953125,0.2271728515625
0.28759765625,0.23828125
0.267578125,0.229736328125
0.302978515625,0.2354736328125
0.2410888671875,0.240966796875
0.28271484375,0.2281494140625
0.2978515625,0.233154296875
0.240478515625,0.2362060546875
0.293701171875,0.2467041015625
0.262451171875,0.226806640625
0.279541015625,0.2276611328125
0.315673828125,0.2337646484375
0.29736328125,0.2398681640625
0.2392578125,0.2318115234375
0.296142578125,0.234619140625
0.257080078125,0.2391357421875
0.278564453125,0.2418212890625
0.269775390625,0.2294921875
0.28857421875,0.232666015625
0.281982421875,0.2344970703125
0.27490234375,0.234130859375
0.2783203125,0.2294921875
0.2354736328125,0.2296142578125
0.297607421875,0.2354736328125
0.2783203125,0.2376708984375
0.301025390625,0.2342529296875
0.30224609375,0.23974609375
0.2861328125,0.23583984375
0.263427734375,0.2298583984375
0.30712890625,0.2386474609375
0.277099609375,0.236083984375
0.26025390625,0.23388671875
0.29736328125,0.239013671875
0.2288818359375,0.251220703125
0.282470703125,0.225341796875
0.23876953125,0.233154296875
0.31298828125,0.2294921875
0.2734375,0.234130859375
0.270263671875,0.232666015625
0.27587890625,0.236083984375
0.307373046875,0.2281494140625
0.318359375,0.233642578125
0.296142578125,0.2315673828125
0.246337890625,0.239013671875
0.242919921875,0.2369384765625
0.2164306640625,0.2327880859375
0.27001953125,0.234130859375
0.29833984375,0.2325439453125
0.287353515625,0.2406005859375
0.26611328125,0.232666015625
0.262451171875,0.232421875
0.28515625,0.243408203125
0.287109375,0.2265625
0.281982421875,0.2283935546875
0.28271484375,0.2335205078125
0.32373046875,0.2445068359375
0.295166015625,0.249755859375
0.229736328125,0.2384033203125
0.268310546875,0.236328125
0.302001953125,0.2489013671875
0.30859375,0.23095703125
0.25732421875,0.2337646484375
0.2474365234375,0.227294921875
0.2349853515625,0.2330322265625
0.27294921875,0.2308349609375
0.293701171875,0.2286376953125
0.313720703125,0.2354736328125
0.30224609375,0.237060546875
0.291259765625,0.2381591796875
0.251708984375,0.24072265625
0.299072265625,0.2386474609375
0.28466796875,0.22900390625
0.2685546875,0.2332763671875
0.31103515625,0.2335205078125
0.282958984375,0.231201171875
0.253173828125,0.2373046875
0.291015625,0.2359619140625
0.232421875,0.2291259765625
0.2294921875,0.228515625
0.301513671875,0.230712890625
0.2183837890625,0.242431640625
0.2646484375,0.2320556640625
0.257568359375,0.2337646484375
0.257080078125,0.24365234375
0.3017578125,0.2459716796875
0.3212890625,0.2259521484375
0.293701171875,0.245361328125
0.2763671875,0.22900390625
0.296875,0.2293701171875
0.265625,0.2391357421875
0.263427734375,0.2333984375
0.314208984375,0.2265625
0.299560546875,0.23095703125
0.31103515625,0.23876953125
0.302001953125,0.242919921875
0.284423828125,0.2362060546875
0.2392578125,0.236083984375
0.2286376953125,0.2281494140625
0.309814453125,0.233154296875
0.29736328125,0.23095703125
0.2491455078125,0.228271484375
0.30322265625,0.2432861328125
0.257080078125,0.2412109375
0.207275390625,0.23046875
0.275146484375,0.230224609375
0.283447265625,0.233642578125
0.252197265625,0.2357177734375
0.304443359375,0.23291015625
0.27880859375,0.23779296875
0.293212890625,0.2296142578125
0.3154296875,0.2271728515625
0.28466796875,0.2447509765625
0.300537109375,0.234130859375
0.2193603515625,0.24169921875
0.28466796875,0.2291259765625
0.26904296875,0.228515625
0.23779296875,0.2430419921875
0.28662109375,0.232421875
0.2471923828125,0.244384765625
0.28662109375,0.240478515625
0.2215576171875,0.232666015625
0.276611328125,0.2271728515625
0.27197265625,0.2335205078125
0.306884765625,0.2252197265625
0.30126953125,0.229736328125
0.302001953125,0.228759765625
0.2325439453125,0.255859375
0.297607421875,0.232421875
0.289794921875,0.24169921875
0.27587890625,0.233154296875
0.276123046875,0.23046875
0.283935546875,0.2352294921875
0.299560546875,0.2392578125
0.280029296875,0.22802734375
0.249267578125,0.23974609375
0.25341796875,0.2330322265625
0.2362060546875,0.2342529296875
0.2352294921875,0.2354736328125
0.25244140625,0.2283935546875
0.25830078125,0.23095703125
0.28515625,0.2359619140625
0.292724609375,0.2349853515625
0.263427734375,0.235595703125
0.253662109375,0.227783203125
0.26513671875,0.231201171875
0.2392578125,0.2335205078125
0.298828125,0.2335205078125
0.27294921875,0.226806640625
0.27880859375,0.2264404296875
0.301025390625,0.2244873046875
0.2646484375,0.2303466796875
0.290771484375,0.2470703125
0.2841796875,0.2347412109375
0.274169921875,0.2467041015625
0.324462890625,0.22509765625
0.254150390625,0.233642578125
0.2398681640625,0.2381591796875
0.2939453125,0.2254638671875
0.255615234375,0.2392578125
0.287353515625,0.245849609375
0.274658203125,0.2388916015625
0.341064453125,0.2369384765625
0.335205078125,0.24609375
0.2392578125,0.2401123046875
0.265625,0.236083984375
0.289794921875,0.2305908203125
0.2452392578125,0.2313232421875
0.3017578125,0.23681640625
0.289306640625,0.2373046875
0.2489013671875,0.246826171875
0.3349609375,0.238037109375
0.303955078125,0.23681640625
0.2486572265625,0.2320556640625
0.278564453125,0.2340087890625
0.30078125,0.2315673828125
0.31982421875,0.2388916015625
0.30029296875,0.238037109375
0.3134765625,0.244140625
0.2484130859375,0.243896484375
0.241455078125,0.237548828125
0.2646484375,0.2452392578125
0.295166015625,0.23779296875
0.241943359375,0.236083984375
0.283447265625,0.23193359375
0.271484375,0.2274169921875
0.29248046875,0.22802734375
0.25146484375,0.227294921875
0.265625,0.2410888671875
0.2724609375,0.234130859375
0.26123046875,0.2476806640625
0.282470703125,0.234375
0.2978515625,0.243408203125
0.298828125,0.2357177734375
0.313720703125,0.238525390625
0.2481689453125,0.229736328125
0.2958984375,0.2386474609375
0.2607421875,0.23388671875
0.30419921875,0.2442626953125
0.275146484375,0.2440185546875
0.2149658203125,0.2327880859375
0.2529296875,0.2379150390625
0.265380859375,0.23974609375
0.279541015625,0.23046875
0.2822265625,0.22998046875
0.33740234375,0.230712890625
0.273681640625,0.2362060546875
0.26806640625,0.2294921875
0.289794921875,0.2435302734375
0.31103515625,0.23193359375
0.31005859375,0.232421875
0.25048828125,0.2327880859375
0.281005859375,0.2314453125
0.31591796875,0.24560546875
0.264404296875,0.2281494140625
0.31298828125,0.23681640625
0.306884765625,0.2301025390625
0.2529296875,0.234375
0.28515625,0.224365234375
0.28662109375,0.22900390625
0.29296875,0.2264404296875
0.2471923828125,0.237060546875
0.2449951171875,0.2333984375
0.235595703125,0.24365234375
0.259765625,0.236572265625
0.262451171875,0.2322998046875
0.35595703125,0.2293701171875
0.28759765625,0.2333984375
0.2841796875,0.232421875
0.29541015625,0.2398681640625
0.299072265625,0.2357177734375
0.277587890625,0.24072265625
0.28271484375,0.235107421875
0.252197265625,0.2293701171875
0.2423095703125,0.22802734375
0.2734375,0.240966796875
0.287109375,0.232666015625
0.23486328125,0.2406005859375
0.278076171875,0.2333984375
0.25927734375,0.234619140625
0.2432861328125,0.2293701171875
0.272705078125,0.23291015625
0.308349609375,0.238037109375
0.279541015625,0.2325439453125
0.281982421875,0.2318115234375
0.2464599609375,0.2420654296875
0.319091796875,0.2352294921875
0.25537109375,0.2421875
0.294921875,0.22900390625
0.28466796875,0.23974609375
0.23876953125,0.2347412109375
0.2314453125,0.22509765625
0.281494140625,0.23828125
0.276123046875,0.2359619140625
0.253662109375,0.23291015625
0.28662109375,0.236328125
0.2479248046875,0.2344970703125
0.26611328125,0.232177734375
0.275146484375,0.2242431640625
0.235595703125,0.2274169921875
0.283203125,0.23974609375
0.2880859375,0.2293701171875
0.28271484375,0.2313232421875
0.262451171875,0.2313232421875
0.251220703125,0.236083984375
0.258056640625,0.2489013671875
0.30615234375,0.229736328125
0.264404296875,0.2318115234375
0.265380859375,0.23095703125
0.2371826171875,0.2303466796875
0.30126953125,0.255859375
0.278076171875,0.228271484375
0.316162109375,0.22998046875
0.303466796875,0.229736328125
0.275146484375,0.2327880859375
0.29541015625,0.238037109375
0.2437744140625,0.2342529296875
0.256103515625,0.230224609375
0.342529296875,0.2374267578125
0.288330078125,0.2406005859375
0.301025390625,0.2335205078125
0.26171875,0.2322998046875
0.236572265625,0.228271484375
0.30419921875,0.2283935546875
0.281494140625,0.2315673828125
0.22802734375,0.23876953125
0.26708984375,0.23291015625
0.3095703125,0.2288818359375
0.310302734375,0.23779296875
0.277587890625,0.230712890625
0.27294921875,0.2293701171875
0.2763671875,0.23828125
0.25048828125,0.2352294921875
0.313232421875,0.234130859375
0.294189453125,0.2364501953125
0.286376953125,0.2244873046875
0.23486328125,0.2286376953125
0.3203125,0.2322998046875
0.239501953125,0.2364501953125
0.306884765625,0.2362060546875
0.2783203125,0.234130859375
0.26220703125,0.2283935546875
0.288330078125,0.236328125
0.28271484375,0.237548828125
0.28515625,0.232177734375
0.289306640625,0.239013671875
0.289306640625,0.242919921875
0.255615234375,0.2369384765625
0.301025390625,0.234130859375
0.29248046875,0.2374267578125
0.270751953125,0.2349853515625
0.2666015625,0.2318115234375
0.28759765625,0.232421875
0.34033203125,0.2379150390625
0.311279296875,0.2318115234375
0.25146484375,0.2330322265625
0.281982421875,0.238525390625
0.2333984375,0.2301025390625
0.2998046875,0.234619140625
0.29541015625,0.225341796875
0.272705078125,0.2421875
0.268310546875,0.24267578125
0.31103515625,0.2330322265625
0.2349853515625,0.234130859375
0.252685546875,0.23046875
0.267578125,0.240966796875
0.2529296875,0.229248046875
0.2147216796875,0.2376708984375
0.298095703125,0.234130859375
0.2685546875,0.239990234375
0.309814453125,0.250244140625
0.303466796875,0.226318359375
0.2193603515625,0.229248046875
0.216796875,0.2366943359375
0.265869140625,0.23388671875
0.26123046875,0.2301025390625
0.215087890625,0.248046875
0.2003173828125,0.2314453125
0.2333984375,0.231689453125
0.2724609375,0.2281494140625
0.2215576171875,0.240966796875
0.284912109375,0.2445068359375
0.286865234375,0.2342529296875
0.263427734375,0.2403564453125
0.257080078125,0.228759765625
0.266845703125,0.2354736328125
0.2493896484375,0.232421875
0.263427734375,0.2314453125
0.257568359375,0.2330322265625
0.2705078125,0.23388671875
0.2386474609375,0.2279052734375
0.25732421875,0.2373046875
0.2413330078125,0.23583984375
0.32666015625,0.22509765625
0.259765625,0.234375
0.272705078125,0.243896484375
0.2607421875,0.2294921875
0.2626953125,0.235107421875
0.2449951171875,0.244384765625
0.286865234375,0.22900390625
0.275146484375,0.235107421875
0.288330078125,0.2274169921875
0.31982421875,0.2371826171875
0.22021484375,0.234130859375
0.2646484375,0.238525390625
0.303955078125,0.234130859375
0.31103515625,0.2431640625
0.240966796875,0.2330322265625
0.2281494140625,0.2314453125
0.2359619140625,0.231201171875
0.2410888671875,0.2384033203125
0.310302734375,0.2294921875
0.234375,0.2392578125
0.26904296875,0.2347412109375
0.2509765625,0.232666015625
0.2978515625,0.239990234375
0.291259765625,0.23095703125
0.281005859375,0.226318359375
0.31005859375,0.2335205078125
0.260009765625,0.2398681640625
0.227294921875,0.2259521484375
0.272705078125,0.235107421875
0.259765625,0.23974609375
0.326904296875,0.2313232421875
0.271240234375,0.2352294921875
0.29345703125,0.2308349609375
0.2376708984375,0.227783203125
0.30419921875,0.2393798828125
0.29638671875,0.227783203125
0.26318359375,0.228759765625
0.319091796875,0.2354736328125
0.2666015625,0.2359619140625
0.26416015625,0.2344970703125
0.317626953125,0.2493896484375
0.271240234375,0.230224609375
0.3017578125,0.24267578125
0.25927734375,0.2320556640625
0.267578125,0.2313232421875
0.279296875,0.235107421875
0.252685546875,0.2386474609375
0.292236328125,0.239013671875
0.218017578125,0.23974609375
0.2410888671875,0.2254638671875
0.31298828125,0.2454833984375
0.305908203125,0.2255859375
0.2386474609375,0.2293701171875
0.27685546875,0.2452392578125
0.298095703125,0.2266845703125
0.2607421875,0.24072265625
0.259521484375,0.234619140625
0.30712890625,0.22900390625
0.2548828125,0.2303466796875
0.26904296875,0.2318115234375
0.243408203125,0.2318115234375
0.260498046875,0.2420654296875
0.258544921875,0.2294921875
0.220703125,0.2337646484375
0.2493896484375,0.243408203125
0.3017578125,0.23974609375
0.283447265625,0.230224609375
0.279541015625,0.2298583984375
0.27587890625,0.2449951171875
0.291015625,0.236572265625
0.279296875,0.2373046875
0.3271484375,0.2398681640625
0.265869140625,0.2379150390625
0.2437744140625,0.2244873046875
0.25927734375,0.236328125
0.30517578125,0.234375
0.251953125,0.2325439453125
0.330810546875,0.22705078125
0.293701171875,0.2373046875
0.2783203125,0.2333984375
0.230712890625,0.228271484375
0.2919921875,0.2413330078125
0.279541015625,0.2332763671875
0.256591796875,0.2393798828125
0.2705078125,0.235107421875
0.288330078125,0.234619140625
0.260986328125,0.22265625
0.28662109375,0.2314453125
0.2646484375,0.228271484375
0.27978515625,0.235595703125
0.276611328125,0.240478515625
0.281982421875,0.235595703125
0.29638671875,0.23046875
0.29150390625,0.247802734375
0.291015625,0.2354736328125
0.2958984375,0.2281494140625
0.2900390625,0.2347412109375
0.263671875,0.2386474609375
0.27978515625,0.24658203125
0.25390625,0.23095703125
0.261474609375,0.232666015625
0.277587890625,0.2349853515625
0.262451171875,0.2342529296875
0.292724609375,0.2410888671875
0.32080078125,0.23486328125
0.28857421875,0.2325439453125
0.294677734375,0.2310791015625
0.28125,0.22802734375
0.352783203125,0.2362060546875
0.302001953125,0.236572265625
0.282958984375,0.234130859375
0.27880859375,0.2340087890625
0.257080078125,0.239990234375
0.21533203125,0.2335205078125
0.259765625,0.231689453125
0.2490234375,0.2294921875
0.270751953125,0.23193359375
0.26220703125,0.2320556640625
0.31494140625,0.2301025390625
0.250244140625,0.2421875
0.25927734375,0.2325439453125
0.3251953125,0.245849609375
0.244873046875,0.2242431640625
0.28515625,0.23095703125
0.30517578125,0.2476806640625
0.2313232421875,0.2318115234375
0.266845703125,0.2369384765625
0.232421875,0.2373046875
0.27978515625,0.2420654296875
0.2364501953125,0.2261962890625
0.276611328125,0.2371826171875
0.27685546875,0.2296142578125
0.251220703125,0.2467041015625
0.282958984375,0.2330322265625
0.26611328125,0.2393798828125
0.28515625,0.2275390625
0.25439453125,0.23486328125
0.25830078125,0.240234375
0.2822265625,0.241943359375
0.284423828125,0.2430419921875
0.278076171875,0.227783203125
0.2086181640625,0.233642578125
0.2880859375,0.23388671875
0.294921875,0.2491455078125
0.30029296875,0.242919921875
0.2440185546875,0.2421875
0.2286376953125,0.233642578125
0.27734375,0.242919921875
0.311279296875,0.22900390625
0.28564453125,0.2357177734375
0.28515625,0.2412109375
0.2587890625,0.243896484375
0.25,0.232666015625
0.26904296875,0.2396240234375
0.237548828125,0.2308349609375
0.246826171875,0.2401123046875
0.25,0.2440185546875
0.283447265625,0.238525390625
0.236572265625,0.234619140625
0.25048828125,0.2288818359375
0.289794921875,0.2388916015625
0.327880859375,0.227294921875
0.263671875,0.23583984375
0.2734375,0.2325439453125
0.255859375,0.25048828125
0.278076171875,0.2335205078125
0.2763671875,0.2301025390625
0.304931640625,0.2257080078125
0.266845703125,0.2252197265625
0.26318359375,0.2294921875
0.261474609375,0.228515625
0.251708984375,0.2283935546875
0.292724609375,0.236328125
0.2359619140625,0.237548828125
0.283447265625,0.2313232421875
0.2310791015625,0.228759765625
0.297607421875,0.23193359375
0.252197265625,0.263916015625
0.2822265625,0.22802734375
0.2432861328125,0.2294921875
0.251953125,0.2315673828125
0.232666015625,0.2318115234375
0.28515625,0.236572265625
0.25439453125,0.2322998046875
0.311279296875,0.2392578125
0.2685546875,0.2406005859375
0.23095703125,0.237548828125
0.25927734375,0.24169921875
0.28857421875,0.2379150390625
0.24658203125,0.2332763671875
0.28515625,0.2275390625
0.254638671875,0.231689453125
0.263671875,0.2415771484375
0.252685546875,0.22412109375
0.29541015625,0.2281494140625
0.29833984375,0.2296142578125
0.32666015625,0.240966796875
0.3232421875,0.2470703125
0.27685546875,0.2275390625
0.266357421875,0.257568359375
0.301025390625,0.2318115234375
0.26904296875,0.23583984375
0.28759765625,0.226318359375
0.259033203125,0.2344970703125
0.282958984375,0.228515625
0.291259765625,0.241455078125
0.296142578125,0.235107421875
0.27490234375,0.22705078125
0.3017578125,0.2252197265625
0.289306640625,0.23876953125
0.26513671875,0.2257080078125
0.265625,0.23681640625
0.30908203125,0.2296142578125
0.26025390625,0.2353515625
0.26708984375,0.2403564453125
0.267578125,0.2315673828125
0.243408203125,0.2479248046875
0.269775390625,0.2335205078125
0.288818359375,0.2314453125
0.34716796875,0.2296142578125
0.341796875,0.236572265625
0.3056640625,0.2275390625
0.30224609375,0.2374267578125
0.2939453125,0.2286376953125
0.274169921875,0.2325439453125
0.25146484375,0.2431640625
0.262451171875,0.230224609375
0.273193359375,0.2320556640625
0.27490234375,0.2371826171875
0.269287109375,0.2313232421875
0.26708984375,0.2271728515625
0.304931640625,0.250244140625
0.269775390625,0.2286376953125
0.27197265625,0.231201171875
0.258056640625,0.22900390625
0.25830078125,0.2347412109375
0.248779296875,0.23193359375
0.30322265625,0.236328125
0.261474609375,0.232421875
0.270751953125,0.2371826171875
0.259521484375,0.2318115234375
0.282958984375,0.2371826171875
0.2548828125,0.234130859375
0.276123046875,0.2340087890625
0.2005615234375,0.234619140625
0.28515625,0.2349853515625
0.2841796875,0.2369384765625
0.256103515625,0.230224609375
0.274169921875,0.2408447265625
0.321533203125,0.23486328125
0.307373046875,0.2330322265625
0.28955078125,0.243896484375
0.265380859375,0.2274169921875
0.256103515625,0.2303466796875
0.2430419921875,0.2384033203125
0.281494140625,0.243896484375
0.298828125,0.229736328125
0.25,0.25
0.27490234375,0.2418212890625
0.250244140625,0.2314453125
0.287353515625,0.2288818359375
0.260009765625,0.2352294921875
0.320068359375,0.2296142578125
0.2479248046875,0.2437744140625
0.25390625,0.24853515625
0.2841796875,0.2386474609375
0.280517578125,0.236572265625
0.2724609375,0.2369384765625
0.264404296875,0.2314453125
0.257080078125,0.236083984375
0.306640625,0.2313232421875
0.2454833984375,0.2393798828125
0.30126953125,0.233642578125
0.27197265625,0.2401123046875
0.2861328125,0.2366943359375
0.3203125,0.2314453125
0.2491455078125,0.2362060546875
0.2364501953125,0.2249755859375
0.253662109375,0.2342529296875
0.22900390625,0.232666015625
0.271484375,0.2296142578125
0.2529296875,0.2332763671875
0.2734375,0.2332763671875
0.250244140625,0.2398681640625
0.2744140625,0.239990234375
0.259521484375,0.2269287109375
0.33642578125,0.229248046875
0.2802734375,0.2303466796875
0.291259765625,0.2335205078125
0.2125244140625,0.251953125
0.281982421875,0.241943359375
0.275146484375,0.237548828125
0.303466796875,0.2330322265625
0.29541015625,0.2384033203125
0.2353515625,0.230712890625
0.314453125,0.237060546875
0.250732421875,0.25048828125
0.305908203125,0.2308349609375
0.26025390625,0.2406005859375
0.28173828125,0.234130859375
0.27734375,0.2249755859375
0.30908203125,0.2266845703125
0.316650390625,0.2410888671875
0.218994140625,0.2335205078125
0.247802734375,0.2335205078125
0.2734375,0.2369384765625
0.2393798828125,0.238525390625
0.29296875,0.2359619140625
0.2578125,0.239013671875
0.21875,0.2327880859375
0.2406005859375,0.233154296875
0.256591796875,0.224853515625
0.19384765625,0.2420654296875
0.27197265625,0.2320556640625
0.298583984375,0.243896484375
0.265380859375,0.23876953125
0.282470703125,0.240966796875
0.29296875,0.234130859375
0.2283935546875,0.2291259765625
0.264892578125,0.228759765625
0.259521484375,0.2261962890625
0.2841796875,0.236328125
0.3359375,0.25146484375
0.31201171875,0.2347412109375
0.28076171875,0.236328125
0.263427734375,0.2315673828125
0.25048828125,0.2479248046875
0.250732421875,0.2342529296875
0.27294921875,0.23486328125
0.239501953125,0.2412109375
0.279296875,0.238037109375
0.252685546875,0.230712890625
0.306640625,0.232666015625
0.279052734375,0.232666015625
0.286865234375,0.2420654296875
0.2978515625,0.2392578125
0.28759765625,0.235107421875
0.2451171875,0.244140625
0.266357421875,0.238525390625
0.294189453125,0.23876953125
0.2890625,0.23046875
0.32861328125,0.2293701171875
0.2154541015625,0.24365234375
0.260498046875,0.231201171875
0.281982421875,0.2296142578125
0.28564453125,0.2279052734375
0.31982421875,0.2371826171875
0.23291015625,0.2298583984375
0.3232421875,0.2330322265625
0.2900390625,0.2335205078125
0.281005859375,0.2369384765625
0.2227783203125,0.2349853515625
0.295654296875,0.236083984375
0.294189453125,0.2313232421875
0.285400390625,0.2335205078125
0.293701171875,0.2362060546875
0.29638671875,0.2548828125
0.29931640625,0.2352294921875
0.273193359375,0.258544921875
0.300048828125,0.2362060546875
0.28076171875,0.2301025390625
0.26220703125,0.22998046875
0.28515625,0.250732421875
0.25732421875,0.2435302734375
0.2060546875,0.24072265625
0.234130859375,0.228271484375
0.281982421875,0.2333984375
0.310546875,0.2388916015625
0.260498046875,0.23486328125
0.2491455078125,0.2406005859375
0.28759765625,0.238525390625
0.27294921875,0.2379150390625
0.2288818359375,0.2357177734375
0.299560546875,0.23291015625
0.322998046875,0.234130859375
0.294677734375,0.2342529296875
0.251953125,0.23291015625
0.28857421875,0.230712890625
0.27783203125,0.2413330078125
0.246337890625,0.2447509765625
0.29052734375,0.2362060546875
0.296875,0.2431640625
0.26416015625,0.22705078125
0.30908203125,0.23291015625
0.310302734375,0.23193359375
0.25244140625,0.2320556640625
0.2880859375,0.236328125
0.272705078125,0.2325439453125
0.26806640625,0.2337646484375
0.26171875,0.2474365234375
0.2509765625,0.2347412109375
0.250732421875,0.2337646484375
0.25537109375,0.229736328125
0.30908203125,0.233154296875
0.26611328125,0.23779296875
0.262939453125,0.2322998046875
0.27392578125,0.22900390625
0.302490234375,0.2266845703125
0.2379150390625,0.230224609375
0.290771484375,0.232421875
0.278564453125,0.2237548828125
0.2822265625,0.237060546875
0.31494140625,0.258056640625
0.280029296875,0.2305908203125
0.267822265625,0.2431640625
0.298095703125,0.2310791015625
0.2283935546875,0.228759765625
0.245361328125,0.239501953125
0.241455078125,0.235595703125
0.292236328125,0.2283935546875
0.2626953125,0.2388916015625
0.222900390625,0.2266845703125
0.2451171875,0.2330322265625
0.274169921875,0.2301025390625
0.33740234375,0.247314453125
0.311767578125,0.2305908203125
0.2939453125,0.2305908203125
0.245849609375,0.246337890625
0.307861328125,0.2310791015625
0.281494140625,0.232421875
0.229248046875,0.233154296875
0.2474365234375,0.2322998046875
0.273681640625,0.2322998046875
0.2880859375,0.2362060546875
0.232666015625,0.23681640625
0.301025390625,0.2305908203125
0.320556640625,0.22998046875
0.2333984375,0.2247314453125
0.32666015625,0.236083984375
0.337158203125,0.23291015625
0.260498046875,0.2281494140625
0.2342529296875,0.232421875
0.303466796875,0.2313232421875
0.301025390625,0.2340087890625
0.298095703125,0.23486328125
0.287109375,0.23193359375
0.2783203125,0.2354736328125
0.2548828125,0.2301025390625
0.24267578125,0.2315673828125
0.296142578125,0.2333984375
0.294921875,0.2308349609375
0.274169921875,0.2291259765625
0.27392578125,0.2276611328125
0.279541015625,0.2310791015625
0.29052734375,0.232177734375
0.25,0.236083984375
0.2890625,0.2352294921875
0.29443359375,0.23583984375
0.272216796875,0.2384033203125
0.2919921875,0.2392578125
0.264892578125,0.2247314453125
0.273193359375,0.2398681640625
0.264404296875,0.2381591796875
0.28515625,0.2374267578125
0.292236328125,0.2313232421875
0.3193359375,0.2330322265625
0.281982421875,0.231201171875
0.2900390625,0.2371826171875
0.300048828125,0.250732421875
0.31640625,0.234375
0.288330078125,0.2314453125
0.2213134765625,0.239990234375
0.2841796875,0.2349853515625
0.290283203125,0.2294921875
0.27392578125,0.2298583984375
0.2314453125,0.2335205078125
0.28125,0.2427978515625
0.274658203125,0.23583984375
0.2607421875,0.242919921875
0.250244140625,0.2464599609375
0.28466796875,0.2305908203125
0.3076171875,0.22802734375
0.24267578125,0.2281494140625
0.251220703125,0.2340087890625
0.266357421875,0.2274169921875
0.258544921875,0.238525390625
0.25,0.2276611328125
0.2724609375,0.228515625
0.27734375,0.230224609375
0.252685546875,0.2333984375
0.28466796875,0.2408447265625
0.28173828125,0.2340087890625
0.27587890625,0.2314453125
0.2286376953125,0.2437744140625
0.29052734375,0.2305908203125
0.275146484375,0.24560546875
0.28564453125,0.235595703125
0.302001953125,0.2275390625
0.25830078125,0.2353515625
0.273681640625,0.2301025390625
0.234375,0.2305908203125
0.2724609375,0.239990234375
0.278076171875,0.236328125
0.286376953125,0.2318115234375
0.30810546875,0.2364501953125
0.26220703125,0.2327880859375
0.308349609375,0.2313232421875
0.275146484375,0.2286376953125
0.27197265625,0.22802734375
0.257568359375,0.224609375
0.2880859375,0.22314453125
0.301025390625,0.23388671875
0.2498779296875,0.244873046875
0.2430419921875,0.23486328125
0.2705078125,0.233154296875
0.260498046875,0.2344970703125
0.252685546875,0.2266845703125
0.290771484375,0.23046875
0.313720703125,0.228271484375
0.300537109375,0.2369384765625
0.32177734375,0.25244140625
0.266357421875,0.2379150390625
0.2230224609375,0.2364501953125
0.27392578125,0.2349853515625
0.2880859375,0.231689453125
0.31591796875,0.2381591796875
0.262451171875,0.234619140625
0.258544921875,0.229736328125
0.2493896484375,0.23095703125
0.30615234375,0.2271728515625
0.286376953125,0.2366943359375
0.296875,0.240478515625
0.230224609375,0.2301025390625
0.2822265625,0.2239990234375
0.294921875,0.22509765625
0.2476806640625,0.235107421875
0.272705078125,0.237060546875
0.2381591796875,0.23828125
0.250244140625,0.240478515625
0.27685546875,0.2369384765625
0.269775390625,0.2264404296875
0.2403564453125,0.2408447265625
0.23974609375,0.22607421875
0.308837890625,0.2239990234375
0.303955078125,0.2271728515625
0.2900390625,0.2266845703125
0.31689453125,0.2374267578125
0.27685546875,0.2376708984375
0.2802734375,0.22705078125
0.28076171875,0.248779296875
0.29736328125,0.232177734375
0.274658203125,0.2376708984375
0.327880859375,0.2476806640625
0.30029296875,0.2325439453125
0.26806640625,0.2467041015625
0.2568359375,0.239501953125
0.2298583984375,0.2322998046875
0.258544921875,0.2320556640625
0.2481689453125,0.227294921875
0.236083984375,0.2451171875
0.27978515625,0.227783203125
0.337890625,0.2301025390625
0.29443359375,0.2376708984375
0.234375,0.2371826171875
0.269775390625,0.2281494140625
0.277587890625,0.2359619140625
0.25732421875,0.2325439453125
0.29638671875,0.23828125
0.276611328125,0.23486328125
0.291259765625,0.242431640625
0.2607421875,0.234619140625
0.281494140625,0.248779296875
0.27392578125,0.23388671875
0.26123046875,0.22900390625
0.294677734375,0.2357177734375
0.189697265625,0.2366943359375
0.321044921875,0.225341796875
0.284423828125,0.2335205078125
0.2271728515625,0.2406005859375
0.227294921875,0.2366943359375
0.274658203125,0.2392578125
0.250732421875,0.2274169921875
0.308837890625,0.225341796875
0.267333984375,0.228271484375
0.249755859375,0.22900390625
0.270263671875,0.232421875
0.2568359375,0.2371826171875
0.255126953125,0.2340087890625
0.22119140625,0.2249755859375
0.3017578125,0.248046875
0.2880859375,0.2371826171875
0.29052734375,0.2384033203125
0.226318359375,0.2406005859375
0.261962890625,0.24267578125
0.299560546875,0.237060546875
0.305908203125,0.229736328125
0.2998046875,0.228271484375
0.301025390625,0.2362060546875
0.271240234375,0.242431640625
0.271484375,0.2379150390625
0.252197265625,0.2340087890625
0.267822265625,0.2281494140625
0.285888671875,0.2386474609375
0.256591796875,0.2305908203125
0.28125,0.2257080078125
0.30126953125,0.230712890625
0.2379150390625,0.235595703125
0.322509765625,0.2340087890625
0.2919921875,0.234619140625
0.253662109375,0.233154296875
0.28466796875,0.2301025390625
0.28857421875,0.2391357421875
0.277587890625,0.2314453125
0.288330078125,0.23828125
0.281982421875,0.23291015625
0.2529296875,0.2418212890625
0.267822265625,0.23046875
0.2734375,0.239013671875
0.28173828125,0.2257080078125
0.26513671875,0.2283935546875
0.2347412109375,0.2298583984375
0.31787109375,0.234375
0.310302734375,0.2353515625
0.271728515625,0.2281494140625
0.350341796875,0.2410888671875
0.2802734375,0.235107421875
0.3291015625,0.235595703125
0.30859375,0.240478515625
0.2890625,0.2353515625
0.288330078125,0.254638671875
0.283203125,0.233154296875
0.308837890625,0.2369384765625
0.2154541015625,0.2330322265625
0.275390625,0.2386474609375
0.257568359375,0.23486328125
0.26025390625,0.2303466796875
0.258056640625,0.2315673828125
0.295654296875,0.2386474609375
0.27783203125,0.2283935546875
0.309814453125,0.234375
0.254638671875,0.240478515625
0.2490234375,0.22705078125
0.284912109375,0.2337646484375
0.23095703125,0.2425537109375
0.304931640625,0.23193359375
0.296630859375,0.2357177734375
0.2607421875,0.2366943359375
0.287353515625,0.231689453125
0.271728515625,0.2427978515625
0.2447509765625,0.241943359375
0.2685546875,0.2437744140625
0.27783203125,0.228759765625
0.25830078125,0.2398681640625
0.2330322265625,0.229248046875
0.29296875,0.2459716796875
0.254638671875,0.233642578125
0.2479248046875,0.23046875
0.2481689453125,0.228759765625
0.257080078125,0.231201171875
0.278076171875,0.2313232421875
0.261474609375,0.2388916015625
0.298095703125,0.244140625
0.2354736328125,0.2322998046875
0.22412109375,0.25048828125
0.296142578125,0.239013671875
0.26904296875,0.252197265625
0.2103271484375,0.2291259765625
0.286865234375,0.229736328125
0.279541015625,0.2354736328125
0.2939453125,0.247802734375
0.2491455078125,0.2362060546875
0.289306640625,0.2381591796875
0.32958984375,0.2283935546875
0.2734375,0.2406005859375
0.24755859375,0.2374267578125
0.27099609375,0.240966796875
0.26708984375,0.2357177734375
0.310791015625,0.2359619140625
0.332275390625,0.2425537109375
0.29345703125,0.2440185546875
0.2369384765625,0.235107421875
0.302978515625,0.232421875
0.259765625,0.23095703125
0.245849609375,0.2308349609375
0.230224609375,0.2330322265625
0.2333984375,0.2313232421875
0.2396240234375,0.239013671875
0.29248046875,0.2347412109375
0.29443359375,0.243408203125
0.323974609375,0.2265625
0.284912109375,0.2373046875
0.267578125,0.22900390625
0.30126953125,0.238037109375
0.2802734375,0.2412109375
0.2003173828125,0.2371826171875
0.2626953125,0.2298583984375
0.277099609375,0.2347412109375
0.338623046875,0.239990234375
0.236083984375,0.2354736328125
0.3330078125,0.2259521484375
0.2176513671875,0.250732421875
0.2362060546875,0.238037109375
0.2568359375,0.239501953125
0.28759765625,0.2467041015625
0.254150390625,0.234619140625
0.30029296875,0.240966796875
0.2734375,0.233154296875
0.278564453125,0.2371826171875
0.27587890625,0.2374267578125
0.228271484375,0.224853515625
0.30078125,0.2412109375
0.307861328125,0.2344970703125
0.239013671875,0.2332763671875
0.264892578125,0.2342529296875
0.2471923828125,0.23095703125
0.2308349609375,0.24169921875
0.26220703125,0.2357177734375
0.2939453125,0.2354736328125
0.255126953125,0.23193359375
0.302490234375,0.234130859375
0.280029296875,0.2340087890625
0.29296875,0.2344970703125
0.26904296875,0.2393798828125
0.2880859375,0.2315673828125
0.244873046875,0.22802734375
0.275146484375,0.231689453125
0.275390625,0.2420654296875
0.271728515625,0.2308349609375
0.27783203125,0.23681640625
0.314697265625,0.2337646484375
0.2744140625,0.239013671875
0.2454833984375,0.236572265625
0.251708984375,0.233642578125
0.28759765625,0.2215576171875
0.268310546875,0.2320556640625
0.263916015625,0.2291259765625
0.24658203125,0.2320556640625
0.276611328125,0.23046875
0.2890625,0.2353515625
0.256591796875,0.2430419921875
0.29931640625,0.237060546875
0.277099609375,0.2476806640625
0.29150390625,0.228271484375
0.313720703125,0.255615234375
0.274169921875,0.2435302734375
0.25439453125,0.2283935546875
0.26953125,0.236083984375
0.2646484375,0.2357177734375
0.292724609375,0.24267578125
0.2469482421875,0.2366943359375
0.310546875,0.2279052734375
0.264404296875,0.228271484375
0.2467041015625,0.233642578125
0.26123046875,0.2359619140625
0.296630859375,0.23291015625
0.2998046875,0.2259521484375
0.291748046875,0.236572265625
0.2880859375,0.2335205078125
0.27294921875,0.2353515625
0.28564453125,0.25
0.312744140625,0.2315673828125
0.261474609375,0.2340087890625
0.263916015625,0.237060546875
0.281494140625,0.23193359375
0.279541015625,0.2347412109375
0.29296875,0.2347412109375
0.284423828125,0.2410888671875
0.2470703125,0.2281494140625
0.258056640625,0.234375
0.3076171875,0.2327880859375
0.268798828125,0.2393798828125
0.266845703125,0.2293701171875
0.279052734375,0.2386474609375
0.2626953125,0.227783203125
0.279541015625,0.22265625
0.274658203125,0.23095703125
0.292236328125,0.2244873046875
0.2247314453125,0.23291015625
0.32568359375,0.229736328125
0.26171875,0.231689453125
0.295166015625,0.241943359375
0.247314453125,0.2281494140625
0.24462890625,0.23876953125
0.311767578125,0.23291015625
0.254150390625,0.22900390625
0.251708984375,0.2254638671875
0.25732421875,0.245849609375
0.275146484375,0.2344970703125
0.27099609375,0.2381591796875
0.28955078125,0.2318115234375
0.2257080078125,0.240966796875
0.312744140625,0.2452392578125
0.270263671875,0.2347412109375
0.2998046875,0.234130859375
0.314208984375,0.23486328125
0.2978515625,0.23681640625
0.267333984375,0.23876953125
0.32861328125,0.2291259765625
0.28857421875,0.235107421875
0.264404296875,0.234619140625
0.2626953125,0.2318115234375
0.253173828125,0.2337646484375
0.34521484375,0.243408203125
0.33154296875,0.2413330078125
0.281982421875,0.2322998046875
0.266357421875,0.2430419921875
0.259521484375,0.2435302734375
0.2464599609375,0.2457275390625
0.26025390625,0.22900390625
0.2900390625,0.23876953125
0.240478515625,0.2386474609375
0.281005859375,0.23828125
0.2763671875,0.234619140625
0.3056640625,0.2353515625
0.270263671875,0.251708984375
0.268798828125,0.2357177734375
0.231689453125,0.2308349609375
0.257080078125,0.238037109375
0.294189453125,0.2261962890625
0.308837890625,0.2353515625
0.29541015625,0.233154296875
0.309326171875,0.227783203125
0.290283203125,0.24365234375
0.27783203125,0.2335205078125
0.266845703125,0.2362060546875
0.28271484375,0.2305908203125
0.278076171875,0.2313232421875
0.268798828125,0.238037109375
0.268798828125,0.23388671875
0.2432861328125,0.234375
0.285400390625,0.2392578125
0.2861328125,0.2379150390625
0.31396484375,0.224609375
0.26806640625,0.23486328125
0.2252197265625,0.2276611328125
0.28076171875,0.23388671875
0.27392578125,0.2369384765625
0.291748046875,0.2303466796875
0.271728515625,0.2347412109375
0.278076171875,0.2293701171875
0.2666015625,0.2291259765625
0.2919921875,0.231689453125
0.243408203125,0.2340087890625
0.261474609375,0.2313232421875
0.2744140625,0.2308349609375
0.228271484375,0.230712890625
0.27685546875,0.2362060546875
0.287353515625,0.2452392578125
0.263671875,0.2242431640625
0.28857421875,0.2330322265625
0.2861328125,0.249755859375
0.314208984375,0.248779296875
0.3232421875,0.2318115234375
0.274169921875,0.230712890625
0.293701171875,0.2274169921875
0.275634765625,0.23779296875
0.2061767578125,0.22705078125
0.2188720703125,0.23828125
0.304931640625,0.2347412109375
0.262451171875,0.2349853515625
0.2252197265625,0.2413330078125
0.260986328125,0.25
0.26123046875,0.2364501953125
0.2861328125,0.23291015625
0.267822265625,0.24755859375
0.284423828125,0.237060546875
0.286865234375,0.2349853515625
0.2183837890625,0.239501953125
0.25634765625,0.233154296875
0.27734375,0.2442626953125
0.2413330078125,0.23779296875
0.234375,0.23828125
0.26708984375,0.2486572265625
0.279052734375,0.2257080078125
0.287841796875,0.2371826171875
0.2427978515625,0.238525390625
0.2335205078125,0.2364501953125
0.295166015625,0.23828125
0.275146484375,0.2423095703125
0.26513671875,0.2283935546875
0.25439453125,0.23486328125
0.271240234375,0.2259521484375
0.262939453125,0.2303466796875
0.331298828125,0.23095703125
0.26123046875,0.2305908203125
0.2646484375,0.23828125
0.259521484375,0.241943359375
0.31103515625,0.2320556640625
0.2783203125,0.2432861328125
0.270263671875,0.2303466796875
0.26318359375,0.2332763671875
0.245361328125,0.238525390625
0.31201171875,0.228759765625
0.2467041015625,0.2371826171875
0.25048828125,0.2381591796875
0.2354736328125,0.2349853515625
0.306884765625,0.240234375
0.298828125,0.2269287109375
0.29296875,0.23828125
0.29052734375,0.2281494140625
0.2822265625,0.2366943359375
0.282958984375,0.2412109375
0.26318359375,0.232177734375
0.2237548828125,0.2330322265625
0.2880859375,0.2342529296875
0.26416015625,0.2374267578125
0.32421875,0.2344970703125
0.288330078125,0.2310791015625
0.2958984375,0.2347412109375
0.2322998046875,0.23486328125
0.31787109375,0.2335205078125
0.2978515625,0.2366943359375
0.291748046875,0.233154296875
0.30810546875,0.2373046875
0.28662109375,0.2333984375
0.2861328125,0.2313232421875
0.28271484375,0.23388671875
0.24853515625,0.25732421875
0.263671875,0.26708984375
0.21044921875,0.2568359375
0.217529296875,0.227294921875
0.270751953125,0.233642578125
0.283935546875,0.2271728515625
0.263916015625,0.251953125
0.29736328125,0.228271484375
0.25048828125,0.2327880859375
0.278076171875,0.2373046875
0.302490234375,0.2315673828125
0.268798828125,0.228271484375
0.249755859375,0.2366943359375
0.281005859375,0.236083984375
0.28369140625,0.2305908203125
0.28369140625,0.2344970703125
0.30224609375,0.23681640625
0.3046875,0.2352294921875
0.283203125,0.2388916015625
0.226806640625,0.2330322265625
0.2939453125,0.232666015625
0.270263671875,0.23779296875
0.258544921875,0.2388916015625
0.301025390625,0.2464599609375
0.2352294921875,0.229736328125
0.232177734375,0.2374267578125
0.3095703125,0.2337646484375
0.28955078125,0.2410888671875
0.25341796875,0.237548828125
0.292724609375,0.235107421875
0.283447265625,0.23681640625
0.2454833984375,0.2359619140625
0.2218017578125,0.2392578125
0.305419921875,0.237060546875
0.307373046875,0.2342529296875
0.318603515625,0.2413330078125
0.279541015625,0.2261962890625
0.251953125,0.2330322265625
0.2958984375,0.23291015625
0.28515625,0.225830078125
0.2403564453125,0.23388671875
0.3046875,0.2325439453125
0.302978515625,0.2420654296875
0.270751953125,0.228759765625
0.31640625,0.2337646484375
0.30419921875,0.2333984375
0.27294921875,0.2286376953125
0.31201171875,0.232177734375
0.27685546875,0.232177734375
0.276123046875,0.2313232421875
0.271484375,0.247314453125
0.275390625,0.2357177734375
0.320556640625,0.2406005859375
0.2259521484375,0.22998046875
0.272705078125,0.24267578125
0.28515625,0.226806640625
0.298095703125,0.2437744140625
0.270751953125,0.225830078125
0.271728515625,0.241943359375
0.27783203125,0.23974609375
0.261962890625,0.2283935546875
0.245849609375,0.23193359375
0.266357421875,0.2327880859375
0.312255859375,0.2379150390625
0.266357421875,0.2374267578125
0.233154296875,0.2308349609375
0.26123046875,0.2379150390625
0.19775390625,0.246826171875
0.292236328125,0.2496337890625
0.28271484375,0.2431640625
0.2454833984375,0.2255859375
0.256591796875,0.24267578125
0.255126953125,0.2490234375
0.260986328125,0.2442626953125
0.283203125,0.22900390625
0.30224609375,0.2327880859375
0.30615234375,0.23974609375
0.2890625,0.2353515625
0.289306640625,0.2298583984375
0.271240234375,0.2327880859375
0.290283203125,0.2386474609375
0.295654296875,0.2374267578125
0.28271484375,0.2386474609375
0.237548828125,0.2305908203125
0.304443359375,0.2298583984375
0.23828125,0.2451171875
0.286376953125,0.23779296875
0.240234375,0.2318115234375
0.269287109375,0.22998046875
0.281494140625,0.23681640625
0.252685546875,0.2354736328125
0.21044921875,0.2381591796875
0.328125,0.238037109375
0.303466796875,0.230712890625
0.25732421875,0.2303466796875
0.2476806640625,0.2401123046875
0.25048828125,0.229736328125
0.25537109375,0.2347412109375
0.310302734375,0.2313232421875
0.258544921875,0.2305908203125
0.2418212890625,0.2271728515625
0.266357421875,0.2408447265625
0.288330078125,0.236328125
0.251220703125,0.2327880859375
0.278076171875,0.2286376953125
0.2403564453125,0.2364501953125
0.23876953125,0.230224609375
0.292724609375,0.231689453125
0.3203125,0.23388671875
0.27490234375,0.24755859375
0.28271484375,0.2430419921875
0.31298828125,0.2333984375
0.253173828125,0.2301025390625
0.267578125,0.2352294921875
0.291748046875,0.2386474609375
0.256103515625,0.2347412109375
0.191650390625,0.2349853515625
0.306396484375,0.2352294921875
0.2841796875,0.234375
0.280517578125,0.2310791015625
0.279541015625,0.2283935546875
0.291259765625,0.2313232421875
0.257568359375,0.222412109375
0.3095703125,0.232421875
0.274169921875,0.236083984375
0.286865234375,0.2275390625
0.251708984375,0.244873046875
0.296630859375,0.2330322265625
0.296630859375,0.2275390625
0.256103515625,0.23291015625
0.334716796875,0.230224609375
0.302001953125,0.2430419921875
0.280029296875,0.2313232421875
0.27880859375,0.23193359375
0.216796875,0.228271484375
0.2091064453125,0.233642578125
0.269775390625,0.2347412109375
0.2225341796875,0.2398681640625
0.265625,0.228271484375
0.340576171875,0.23291015625
0.2457275390625,0.22998046875
0.2685546875,0.2314453125
0.230712890625,0.240478515625
0.28271484375,0.2340087890625
0.2724609375,0.24755859375
0.27197265625,0.2359619140625
0.2802734375,0.23779296875
0.25048828125,0.2276611328125
0.2369384765625,0.2344970703125
0.315673828125,0.224365234375
0.271728515625,0.2274169921875
0.253173828125,0.226318359375
0.2305908203125,0.24609375
0.2890625,0.237060546875
0.2490234375,0.237060546875
0.289794921875,0.23828125
0.33447265625,0.2410888671875
0.31884765625,0.2462158203125
0.2333984375,0.23193359375
0.32958984375,0.2298583984375
0.26171875,0.251220703125
0.260009765625,0.236572265625
0.251708984375,0.230224609375
0.271484375,0.2335205078125
0.270263671875,0.2408447265625
0.31982421875,0.2376708984375
0.27001953125,0.2401123046875
0.25830078125,0.229736328125
0.244873046875,0.23583984375
0.32666015625,0.2373046875
0.31298828125,0.2303466796875
0.281005859375,0.228515625
0.264404296875,0.2391357421875
0.305908203125,0.24169921875
0.25341796875,0.2359619140625
0.318115234375,0.2294921875
0.25341796875,0.2332763671875
0.2176513671875,0.23193359375
0.271240234375,0.22314453125
0.29248046875,0.2315673828125
0.25244140625,0.2305908203125
0.277099609375,0.232421875
0.288818359375,0.2330322265625
0.274658203125,0.2410888671875
0.268310546875,0.229248046875
0.251220703125,0.2286376953125
0.26318359375,0.2371826171875
0.26904296875,0.229248046875
0.3154296875,0.25
0.2900390625,0.235595703125
0.26025390625,0.2381591796875
0.349609375,0.2352294921875
0.283447265625,0.234130859375
0.307861328125,0.2314453125
0.2880859375,0.2347412109375
0.254150390625,0.240966796875
0.2666015625,0.2344970703125
0.257568359375,0.232421875
0.29736328125,0.232666015625
0.272216796875,0.2437744140625
0.279541015625,0.2364501953125
0.275634765625,0.2342529296875
0.256103515625,0.2354736328125
0.332763671875,0.22705078125
0.27392578125,0.2359619140625
0.29833984375,0.23583984375
0.22607421875,0.23583984375
0.222900390625,0.2296142578125
0.2467041015625,0.232421875
0.279541015625,0.248291015625
0.28173828125,0.2396240234375
0.2822265625,0.2318115234375
0.281494140625,0.2406005859375
0.25732421875,0.234130859375
0.2476806640625,0.2357177734375
0.31982421875,0.238037109375
0.279296875,0.2410888671875
0.287353515625,0.2340087890625
0.1947021484375,0.250244140625
0.260009765625,0.2335205078125
0.2218017578125,0.233154296875
0.275146484375,0.2349853515625
0.2705078125,0.2332763671875
0.278076171875,0.2337646484375
0.213623046875,0.236083984375
0.2432861328125,0.231689453125
0.2120361328125,0.2415771484375
0.288818359375,0.2403564453125
0.2666015625,0.237060546875
0.302734375,0.229736328125
0.274169921875,0.2364501953125
0.268310546875,0.2396240234375
0.263671875,0.2293701171875
0.322021484375,0.2276611328125
0.256591796875,0.23974609375
0.269775390625,0.243896484375
0.275390625,0.2242431640625
0.3037109375,0.236083984375
0.2481689453125,0.2415771484375
0.30029296875,0.2349853515625
0.2149658203125,0.2373046875
0.30078125,0.2357177734375
0.275634765625,0.2369384765625
0.310302734375,0.2283935546875
0.2388916015625,0.2269287109375
0.27587890625,0.234619140625
0.235107421875,0.23046875
0.265625,0.2265625
0.343505859375,0.2310791015625
0.28125,0.2303466796875
0.2347412109375,0.2364501953125
0.2137451171875,0.2315673828125
0.25390625,0.227783203125
0.294677734375,0.2335205078125
0.3037109375,0.2369384765625
0.2373046875,0.224609375
0.2548828125,0.229248046875
0.289794921875,0.23095703125
0.25927734375,0.24072265625
0.299560546875,0.2352294921875
0.27490234375,0.242919921875
0.320556640625,0.2384033203125
0.295166015625,0.2337646484375
0.293701171875,0.2342529296875
0.242919921875,0.2344970703125
0.264404296875,0.2369384765625
0.2249755859375,0.2281494140625
0.307373046875,0.24462890625
0.296630859375,0.2257080078125
0.2685546875,0.232177734375
0.349609375,0.2259521484375
0.296630859375,0.238037109375
0.258056640625,0.2310791015625
0.27294921875,0.2391357421875
0.284423828125,0.2386474609375
0.2403564453125,0.2337646484375
0.30126953125,0.2313232421875
0.27099609375,0.233642578125
0.353759765625,0.24853515625
0.265625,0.224609375
0.270263671875,0.22802734375
0.310791015625,0.2301025390625
0.2442626953125,0.2412109375
0.318359375,0.2330322265625
0.2314453125,0.2305908203125
0.236572265625,0.2464599609375
0.2666015625,0.237548828125
0.2484130859375,0.2293701171875
0.221435546875,0.2349853515625
0.2459716796875,0.237060546875
0.240966796875,0.243896484375
0.2452392578125,0.235595703125
0.2646484375,0.230224609375
0.253173828125,0.232177734375
0.304443359375,0.24365234375
0.269775390625,0.2435302734375
0.257080078125,0.232666015625
0.261474609375,0.2340087890625
0.2430419921875,0.2325439453125
0.2396240234375,0.23046875
0.260986328125,0.2349853515625
0.2156982421875,0.239013671875
0.263427734375,0.2293701171875
0.293212890625,0.2393798828125
0.28125,0.240234375
0.277099609375,0.2369384765625
0.2230224609375,0.234619140625
0.267333984375,0.2379150390625
0.3037109375,0.22900390625
0.2398681640625,0.23291015625
0.310546875,0.23974609375
0.239013671875,0.233154296875
0.2469482421875,0.246826171875
0.3115234375,0.240234375
0.2548828125,0.2347412109375
0.30126953125,0.2362060546875
0.208740234375,0.235107421875
0.235595703125,0.2432861328125
0.264404296875,0.2315673828125
0.283935546875,0.2330322265625
0.302734375,0.22509765625
0.273681640625,0.23681640625
0.25244140625,0.2298583984375
0.27490234375,0.238037109375
0.2244873046875,0.236083984375
0.2491455078125,0.251220703125
0.280029296875,0.253662109375
0.267333984375,0.2303466796875
0.278564453125,0.235107421875
0.271240234375,0.228271484375
0.257568359375,0.2393798828125
0.291259765625,0.2347412109375
0.29736328125,0.230224609375
0.305908203125,0.2313232421875
0.25537109375,0.2366943359375
0.29833984375,0.2408447265625
0.30126953125,0.2303466796875
0.284912109375,0.2401123046875
0.27880859375,0.23779296875
0.2432861328125,0.25048828125
0.25146484375,0.2353515625
0.2724609375,0.2344970703125
0.29296875,0.233154296875
0.25341796875,0.2418212890625
0.265869140625,0.235595703125
0.32958984375,0.2293701171875
0.280517578125,0.23876953125
0.321044921875,0.2337646484375
0.275390625,0.2392578125
0.270751953125,0.2303466796875
0.21826171875,0.2239990234375
0.254638671875,0.2332763671875
0.2939453125,0.2379150390625
0.297119140625,0.224609375
0.326904296875,0.226318359375
0.2958984375,0.234130859375
0.31494140625,0.2325439453125
0.24658203125,0.238525390625
0.2388916015625,0.2362060546875
0.25146484375,0.2327880859375
0.30810546875,0.232421875
0.25244140625,0.231689453125
0.265869140625,0.230712890625
0.271728515625,0.23583984375
0.27099609375,0.244140625
0.28369140625,0.22900390625
0.30859375,0.2359619140625
0.302001953125,0.2220458984375
0.25390625,0.2281494140625
0.257568359375,0.24267578125
0.2259521484375,0.2379150390625
0.2578125,0.23193359375
0.256591796875,0.2288818359375
0.296142578125,0.234375
0.2335205078125,0.2347412109375
0.25927734375,0.2318115234375
0.28662109375,0.248779296875
0.2235107421875,0.239990234375
0.283447265625,0.235107421875
0.2841796875,0.24462890625
0.33154296875,0.233154296875
0.298095703125,0.22607421875
0.25146484375,0.2332763671875
0.2388916015625,0.2335205078125
0.27490234375,0.228759765625
0.2244873046875,0.2296142578125
0.2578125,0.2257080078125
0.283935546875,0.2279052734375
0.28125,0.2403564453125
0.293212890625,0.235595703125
0.2568359375,0.2410888671875
0.2249755859375,0.231201171875
0.269775390625,0.231689453125
0.25244140625,0.2369384765625
0.26025390625,0.2467041015625
0.302734375,0.2408447265625
0.32275390625,0.2374267578125
0.314208984375,0.2398681640625
0.2783203125,0.2333984375
0.2384033203125,0.2332763671875
0.2333984375,0.2353515625
0.272705078125,0.23779296875
0.309326171875,0.233154296875
0.286865234375,0.23974609375
0.37548828125,0.2236328125
0.2279052734375,0.23095703125
0.308837890625,0.245849609375
0.2978515625,0.2293701171875
0.2822265625,0.2392578125
0.282470703125,0.2352294921875
0.273193359375,0.2276611328125
0.278076171875,0.252685546875
0.301513671875,0.235107421875
0.336181640625,0.2305908203125
0.259765625,0.2271728515625
0.258056640625,0.241943359375
0.2685546875,0.2310791015625
0.273193359375,0.229248046875
0.285400390625,0.232666015625
0.290771484375,0.2315673828125
0.2705078125,0.237548828125
0.28271484375,0.2376708984375
0.260498046875,0.23388671875
0.2685546875,0.23046875
0.24853515625,0.2322998046875
0.2919921875,0.2393798828125
0.25537109375,0.241943359375
0.267578125,0.2423095703125
0.266845703125,0.234619140625
0.255615234375,0.234375
0.2685546875,0.2431640625
0.2861328125,0.22998046875
0.318359375,0.232421875
0.319580078125,0.2301025390625
0.257568359375,0.2393798828125
0.2646484375,0.25048828125
0.2276611328125,0.228759765625
0.30322265625,0.234375
0.29052734375,0.2379150390625
0.292236328125,0.234130859375
0.29052734375,0.22900390625
0.284423828125,0.236328125
0.2978515625,0.2332763671875
0.282958984375,0.239013671875
0.251708984375,0.2376708984375
0.29150390625,0.234619140625
0.2169189453125,0.233154296875
0.2376708984375,0.2310791015625
0.30517578125,0.23095703125
0.278076171875,0.2359619140625
0.2958984375,0.22998046875
0.26708984375,0.233642578125
0.29541015625,0.23583984375
0.24462890625,0.2366943359375
0.298583984375,0.2301025390625
0.221435546875,0.2236328125
0.29736328125,0.2396240234375
0.261962890625,0.2352294921875
0.269287109375,0.2374267578125
0.27978515625,0.23681640625
0.2578125,0.235107421875
0.279541015625,0.2386474609375
0.25537109375,0.24169921875
0.27490234375,0.2354736328125
0.319091796875,0.2244873046875
0.31396484375,0.239013671875
0.291259765625,0.23583984375
0.326904296875,0.2255859375
0.319091796875,0.2315673828125
0.279296875,0.2308349609375
0.274658203125,0.2291259765625
0.2666015625,0.2305908203125
0.275634765625,0.2275390625
0.28076171875,0.233642578125
0.29443359375,0.237060546875
0.29150390625,0.23681640625
0.276123046875,0.2320556640625
0.2474365234375,0.2335205078125
0.3056640625,0.2288818359375
0.26416015625,0.2386474609375
0.2880859375,0.22900390625
0.28662109375,0.2347412109375
0.314453125,0.231201171875
0.276611328125,0.23828125
0.24755859375,0.2374267578125
0.284423828125,0.2294921875
0.306884765625,0.2315673828125
0.302490234375,0.230224609375
0.30859375,0.2369384765625
0.2724609375,0.2376708984375
0.2568359375,0.236083984375
0.292236328125,0.249267578125
0.287841796875,0.23583984375
0.291748046875,0.232666015625
0.288330078125,0.2373046875
0.288330078125,0.251953125
0.253662109375,0.2322998046875
0.280029296875,0.223388671875
0.218505859375,0.2294921875
0.262451171875,0.2296142578125
0.2861328125,0.22509765625
0.263671875,0.227294921875
0.291748046875,0.2313232421875
0.28662109375,0.2379150390625
0.202880859375,0.23388671875
0.292236328125,0.23291015625
0.27197265625,0.2337646484375
0.250244140625,0.2362060546875
0.316162109375,0.2357177734375
0.25537109375,0.2437744140625
0.29736328125,0.23193359375
0.29833984375,0.2415771484375
0.21826171875,0.2373046875
0.27880859375,0.233154296875
0.305908203125,0.2386474609375
0.251953125,0.2252197265625
0.250732421875,0.241943359375
0.2470703125,0.2294921875
0.2403564453125,0.2252197265625
0.294189453125,0.2393798828125
0.303466796875,0.2301025390625
0.2666015625,0.23583984375
0.307861328125,0.2357177734375
0.302490234375,0.2310791015625
0.28564453125,0.232177734375
0.27685546875,0.244873046875
0.301025390625,0.2445068359375
0.282958984375,0.22509765625
0.295166015625,0.238037109375
0.24267578125,0.22900390625
0.259765625,0.233154296875
0.2265625,0.229736328125
0.2724609375,0.23583984375
0.2464599609375,0.240234375
0.307373046875,0.24169921875
0.28759765625,0.229248046875
0.26220703125,0.2344970703125
0.25341796875,0.22998046875
0.322265625,0.225341796875
0.261474609375,0.229736328125
0.281982421875,0.2269287109375
0.27490234375,0.234619140625
0.248779296875,0.2366943359375
0.289794921875,0.2388916015625
0.25634765625,0.2298583984375
0.2432861328125,0.2364501953125
0.299072265625,0.2412109375
0.26513671875,0.22802734375
0.29638671875,0.2303466796875
0.301513671875,0.248291015625
0.310546875,0.2314453125
0.288818359375,0.232177734375
0.222900390625,0.229248046875
0.315185546875,0.2373046875
0.268310546875,0.2362060546875
0.25927734375,0.2340087890625
0.28369140625,0.2379150390625
0.276123046875,0.2349853515625
0.294921875,0.2301025390625
0.282958984375,0.2310791015625
0.322021484375,0.225341796875
0.222900390625,0.2442626953125
0.281494140625,0.2325439453125
0.254150390625,0.2255859375
0.24462890625,0.2296142578125
0.292724609375,0.233642578125
0.318115234375,0.2327880859375
0.265380859375,0.23046875
0.2406005859375,0.240234375
0.280029296875,0.2471923828125
0.255126953125,0.2327880859375
0.249755859375,0.23876953125
0.296630859375,0.2310791015625
0.314697265625,0.2296142578125
0.29833984375,0.2398681640625
0.266357421875,0.2330322265625
0.25341796875,0.232421875
0.2401123046875,0.22705078125
0.32275390625,0.23974609375
0.26416015625,0.2374267578125
0.2529296875,0.2320556640625
0.257568359375,0.238037109375
0.28564453125,0.23681640625
0.296142578125,0.23828125
0.331298828125,0.236572265625
0.2276611328125,0.2388916015625
0.316162109375,0.2310791015625
0.272216796875,0.2315673828125
0.255126953125,0.2266845703125
0.2489013671875,0.2305908203125
0.275390625,0.2330322265625
0.2744140625,0.23583984375
0.308837890625,0.2296142578125
0.25341796875,0.2314453125
0.27392578125,0.23681640625
0.220458984375,0.2357177734375
0.250244140625,0.2283935546875
0.315673828125,0.2298583984375
0.291015625,0.2340087890625
0.268310546875,0.237548828125
0.301025390625,0.23876953125
0.32080078125,0.2255859375
0.28759765625,0.2359619140625
0.32763671875,0.22998046875
0.2841796875,0.231689453125
0.27099609375,0.23681640625
0.30322265625,0.225830078125
0.25,0.2337646484375
0.270751953125,0.2327880859375
0.33154296875,0.23779296875
0.2484130859375,0.241455078125
0.301513671875,0.2303466796875
0.291748046875,0.2313232421875
0.306396484375,0.2286376953125
0.282958984375,0.232177734375
0.2890625,0.24072265625
0.26318359375,0.236083984375
0.258056640625,0.222412109375
0.27783203125,0.22607421875
0.2298583984375,0.229736328125
0.33935546875,0.231689453125
0.2802734375,0.2353515625
0.205322265625,0.2371826171875
0.287841796875,0.22900390625
0.26025390625,0.2469482421875
0.264404296875,0.22998046875
0.2413330078125,0.23046875
0.2103271484375,0.2276611328125
0.321044921875,0.2310791015625
0.25439453125,0.2354736328125
0.29052734375,0.2352294921875
0.2110595703125,0.2418212890625
0.296630859375,0.2281494140625
0.2548828125,0.234375
0.28662109375,0.23046875
0.2445068359375,0.234375
0.207275390625,0.23828125
0.26025390625,0.233642578125
0.23291015625,0.2364501953125
0.268310546875,0.229248046875
0.320556640625,0.234375
0.26806640625,0.2451171875
0.2607421875,0.2325439453125
0.297119140625,0.2357177734375
0.25244140625,0.23486328125
0.26513671875,0.2381591796875
0.263916015625,0.227783203125
0.288330078125,0.2327880859375
0.263427734375,0.228515625
0.276611328125,0.230712890625
0.327880859375,0.23486328125
0.302001953125,0.235595703125
0.26123046875,0.2359619140625
0.276123046875,0.233154296875
0.307373046875,0.229736328125
0.271484375,0.2296142578125
0.3095703125,0.2354736328125
0.253662109375,0.2266845703125
0.3310546875,0.2388916015625
0.27685546875,0.2320556640625
0.267578125,0.25048828125
0.30615234375,0.234375
0.2388916015625,0.2320556640625
0.270263671875,0.227783203125
0.276123046875,0.2401123046875
0.2802734375,0.236328125
0.25439453125,0.239990234375
0.254150390625,0.2305908203125
0.28076171875,0.22705078125
0.2491455078125,0.2493896484375
0.30078125,0.2271728515625
0.271240234375,0.2342529296875
0.301025390625,0.2337646484375
0.2191162109375,0.233642578125
0.261474609375,0.2344970703125
0.274658203125,0.234130859375
0.2763671875,0.226806640625
0.26025390625,0.236083984375
0.234375,0.23876953125
0.31591796875,0.228515625
0.30615234375,0.2359619140625
0.2529296875,0.2371826171875
0.270751953125,0.250244140625
0.320068359375,0.23095703125
0.28076171875,0.2318115234375
0.292236328125,0.22607421875
0.260986328125,0.237548828125
0.31103515625,0.23193359375
0.341552734375,0.2342529296875
0.29296875,0.2293701171875
0.349853515625,0.2296142578125
0.2578125,0.2471923828125
0.279052734375,0.2398681640625
0.239990234375,0.2318115234375
0.291748046875,0.2369384765625
0.29345703125,0.224365234375
0.279052734375,0.2374267578125
0.25244140625,0.239501953125
0.2958984375,0.240966796875
0.21875,0.23779296875
0.2958984375,0.2318115234375
0.242919921875,0.23486328125
0.2587890625,0.2320556640625
0.299560546875,0.2330322265625
0.257568359375,0.2342529296875
0.210205078125,0.237060546875
0.287353515625,0.2308349609375
0.29833984375,0.24169921875
0.26318359375,0.235107421875
0.259033203125,0.2314453125
0.255859375,0.24365234375
0.263427734375,0.23779296875
0.28271484375,0.2401123046875
0.2462158203125,0.2296142578125
0.272705078125,0.2303466796875
0.295654296875,0.2318115234375
0.340087890625,0.2423095703125
0.254150390625,0.23583984375
0.282470703125,0.23876953125
0.233642578125,0.2398681640625
0.291259765625,0.23095703125
0.2325439453125,0.2354736328125
0.228515625,0.2327880859375
0.275146484375,0.22509765625
0.276123046875,0.2354736328125
0.292724609375,0.248046875
0.30517578125,0.22802734375
0.296630859375,0.2330322265625
0.260498046875,0.230712890625
0.296630859375,0.244384765625
0.26611328125,0.2274169921875
0.296142578125,0.23828125
0.267822265625,0.2333984375
0.28173828125,0.2493896484375
0.28564453125,0.237548828125
0.274658203125,0.2344970703125
0.256591796875,0.22998046875
0.24755859375,0.239990234375
0.25634765625,0.2314453125
0.2646484375,0.2337646484375
0.2890625,0.250732421875
0.25390625,0.2344970703125
0.25732421875,0.2315673828125
0.279296875,0.2347412109375
0.276611328125,0.2388916015625
0.25439453125,0.2308349609375
0.32568359375,0.232666015625
0.2666015625,0.23193359375
0.291748046875,0.2413330078125
0.286865234375,0.2391357421875
0.265380859375,0.234130859375
0.250244140625,0.2352294921875
0.2467041015625,0.235107421875
0.2283935546875,0.234619140625
0.2047119140625,0.235595703125
0.2958984375,0.2294921875
0.2406005859375,0.23681640625
0.298583984375,0.2327880859375
0.255126953125,0.239501953125
0.267578125,0.2447509765625
0.25439453125,0.23681640625
0.29443359375,0.2431640625
0.261962890625,0.2366943359375
0.255615234375,0.229736328125
0.283447265625,0.2359619140625
0.267578125,0.2374267578125
0.30419921875,0.2337646484375
0.300537109375,0.2384033203125
0.212890625,0.23583984375
0.302490234375,0.230224609375
0.31494140625,0.2362060546875
0.254638671875,0.2369384765625
0.2164306640625,0.2412109375
0.25048828125,0.2315673828125
0.23583984375,0.226806640625
0.326904296875,0.229736328125
0.256103515625,0.230224609375
0.269287109375,0.239013671875
0.257080078125,0.2415771484375
0.277587890625,0.2337646484375
0.278564453125,0.2442626953125
0.261474609375,0.240234375
0.253173828125,0.22802734375
0.2286376953125,0.2479248046875
0.2802734375,0.23095703125
0.282470703125,0.233154296875
0.29296875,0.237548828125
0.267578125,0.2330322265625
0.278564453125,0.23974609375
0.30615234375,0.2354736328125
0.3173828125,0.2310791015625
0.288818359375,0.2296142578125
0.2822265625,0.22705078125
0.314453125,0.25
0.27783203125,0.2320556640625
0.272705078125,0.232177734375
0.254150390625,0.2357177734375
0.233154296875,0.2314453125
0.291748046875,0.2357177734375
0.317138671875,0.2373046875
0.285400390625,0.233154296875
0.277099609375,0.2364501953125
0.275390625,0.23681640625
0.312744140625,0.229736328125
0.31005859375,0.2314453125
0.269775390625,0.23583984375
0.27197265625,0.2452392578125
0.282470703125,0.2432861328125
0.298583984375,0.24462890625
0.2626953125,0.239013671875
0.2132568359375,0.232666015625
0.28662109375,0.235107421875
0.281005859375,0.2257080078125
0.31591796875,0.2333984375
0.2890625,0.2371826171875
0.226806640625,0.236572265625
0.23388671875,0.2349853515625
0.285400390625,0.228271484375
0.264892578125,0.229248046875
0.28662109375,0.24267578125
0.267333984375,0.228515625
0.2479248046875,0.2388916015625
0.32666015625,0.234375
0.2452392578125,0.2364501953125
0.322509765625,0.231689453125
0.2164306640625,0.2406005859375
0.285400390625,0.23828125
0.233642578125,0.2330322265625
0.305908203125,0.2412109375
0.283203125,0.2349853515625
0.294189453125,0.2379150390625
0.2666015625,0.2252197265625
0.2744140625,0.2298583984375
0.256591796875,0.237548828125
0.2452392578125,0.241943359375
0.28173828125,0.2247314453125
0.23486328125,0.2353515625
0.2431640625,0.2462158203125
0.27294921875,0.23974609375
0.316650390625,0.23486328125
0.2430419921875,0.2342529296875
0.3359375,0.2410888671875
0.266357421875,0.234619140625
0.2568359375,0.232666015625
0.263427734375,0.2415771484375
0.29931640625,0.243408203125
0.270751953125,0.234619140625
0.251953125,0.232421875
0.25927734375,0.2294921875
0.2841796875,0.2274169921875
0.2724609375,0.234375
0.308837890625,0.240234375
0.2734375,0.232666015625
0.2325439453125,0.2381591796875
0.287841796875,0.2296142578125
0.303466796875,0.233154296875
0.2374267578125,0.23388671875
0.2802734375,0.235595703125
0.24853515625,0.2418212890625
0.289794921875,0.2288818359375
0.291015625,0.2298583984375
0.2440185546875,0.228271484375
0.2474365234375,0.23486328125
0.296630859375,0.2353515625
0.245849609375,0.2322998046875
0.315673828125,0.231201171875
0.2188720703125,0.2340087890625
0.3271484375,0.232666015625
0.26318359375,0.23828125
0.28173828125,0.2498779296875
0.27587890625,0.23876953125
0.298828125,0.23486328125
0.2113037109375,0.2364501953125
0.2705078125,0.227294921875
0.280029296875,0.2362060546875
0.218505859375,0.236328125
0.278076171875,0.263916015625
0.28759765625,0.234130859375
0.2587890625,0.2275390625
0.27734375,0.2303466796875
0.2301025390625,0.244140625
0.25390625,0.2349853515625
0.2529296875,0.233642578125
0.29638671875,0.2291259765625
0.266845703125,0.2281494140625
0.2423095703125,0.2274169921875
0.26953125,0.238037109375
0.259765625,0.2305908203125
0.265625,0.2322998046875
0.269775390625,0.23291015625
0.28173828125,0.233154296875
0.313720703125,0.225341796875
0.274658203125,0.2252197265625
0.3076171875,0.232177734375
0.263671875,0.2275390625
0.287109375,0.22998046875
0.319091796875,0.2276611328125
0.229736328125,0.22998046875
0.2626953125,0.2327880859375
0.231201171875,0.2235107421875
0.2493896484375,0.24755859375
0.3154296875,0.239013671875
0.283203125,0.2301025390625
0.2939453125,0.2315673828125
0.22216796875,0.23095703125
0.2403564453125,0.2281494140625
0.253662109375,0.2313232421875
0.286865234375,0.2371826171875
0.270751953125,0.2279052734375
0.264404296875,0.2313232421875
0.31005859375,0.2432861328125
0.298095703125,0.232666015625
0.2398681640625,0.23193359375
0.27392578125,0.2349853515625
0.275146484375,0.230712890625
0.289306640625,0.2388916015625
0.237548828125,0.2298583984375
0.26806640625,0.2332763671875
0.31396484375,0.2364501953125
0.2744140625,0.23095703125
0.299560546875,0.238037109375
0.26416015625,0.243896484375
0.273681640625,0.228271484375
0.272705078125,0.2327880859375
0.298095703125,0.2344970703125
0.290771484375,0.247802734375
0.28369140625,0.2369384765625
0.332275390625,0.228515625
0.322509765625,0.231201171875
0.258056640625,0.2371826171875
0.2313232421875,0.22802734375
0.25244140625,0.2357177734375
0.2413330078125,0.23388671875
0.254150390625,0.2366943359375
0.310302734375,0.2342529296875
0.24267578125,0.2421875
0.322265625,0.2315673828125
0.258544921875,0.231689453125
0.326416015625,0.2413330078125
0.275634765625,0.2352294921875
0.252685546875,0.2332763671875
0.2646484375,0.2318115234375
0.335693359375,0.2291259765625
0.30126953125,0.23046875
0.284912109375,0.23876953125
0.30078125,0.22998046875
0.24755859375,0.2362060546875
0.3271484375,0.241943359375
0.254638671875,0.2283935546875
0.258544921875,0.238037109375
0.294677734375,0.22998046875
0.275634765625,0.240478515625
0.331298828125,0.2354736328125
0.333984375,0.244140625
0.2783203125,0.239990234375
0.305419921875,0.2391357421875
0.314697265625,0.2469482421875
0.301513671875,0.2308349609375
0.315673828125,0.239990234375
0.284423828125,0.23193359375
0.2296142578125,0.2288818359375
0.294677734375,0.2259521484375
0.275390625,0.2340087890625
0.2459716796875,0.2371826171875
0.310791015625,0.2244873046875
0.27685546875,0.2374267578125
0.257080078125,0.2335205078125
0.294677734375,0.22412109375
0.282958984375,0.2261962890625
0.2315673828125,0.2509765625
0.219970703125,0.2294921875
0.2666015625,0.2318115234375
0.2349853515625,0.2333984375
0.26318359375,0.231201171875
0.262939453125,0.2308349609375
0.301513671875,0.2379150390625
0.286865234375,0.2347412109375
0.29150390625,0.2398681640625
0.305419921875,0.2379150390625
0.259765625,0.236572265625
0.283203125,0.238037109375
0.290771484375,0.2255859375
0.2413330078125,0.2337646484375
0.292724609375,0.240966796875
0.265625,0.2396240234375
0.2344970703125,0.2373046875
0.291015625,0.231201171875
0.314453125,0.2283935546875
0.2322998046875,0.2366943359375
0.276611328125,0.2318115234375
0.325439453125,0.23486328125
0.2861328125,0.2298583984375
0.283935546875,0.2257080078125
0.310302734375,0.23779296875
0.28466796875,0.2384033203125
0.269775390625,0.235107421875
0.256103515625,0.2347412109375
0.295654296875,0.228759765625
0.264892578125,0.2333984375
0.28759765625,0.235595703125
0.282958984375,0.2264404296875
0.272705078125,0.2244873046875
0.32080078125,0.22900390625
0.2344970703125,0.23779296875
0.311279296875,0.236572265625
0.308837890625,0.225341796875
0.28759765625,0.2366943359375
0.236083984375,0.23388671875
0.270263671875,0.23486328125
0.26318359375,0.2373046875
0.29931640625,0.23681640625
0.287353515625,0.2276611328125
0.313720703125,0.244384765625
0.2144775390625,0.2294921875
0.2244873046875,0.244873046875
0.255126953125,0.2344970703125
0.206298828125,0.2371826171875
0.301513671875,0.23291015625
0.2666015625,0.23046875
0.28076171875,0.254638671875
0.275390625,0.22802734375
0.251220703125,0.245361328125
0.267822265625,0.234619140625
0.324462890625,0.2283935546875
0.310546875,0.23828125
0.2369384765625,0.2347412109375
0.2744140625,0.23095703125
0.278076171875,0.241455078125
0.267333984375,0.2261962890625
0.2440185546875,0.2415771484375
0.279052734375,0.2344970703125
0.2247314453125,0.2315673828125
0.2271728515625,0.230224609375
0.235595703125,0.2320556640625
0.2880859375,0.241455078125
0.2861328125,0.2283935546875
0.2301025390625,0.2362060546875
0.288330078125,0.2440185546875
0.289306640625,0.2374267578125
0.28515625,0.23583984375
0.321044921875,0.22900390625
0.26220703125,0.23779296875
0.284912109375,0.2318115234375
0.26611328125,0.2393798828125
0.2171630859375,0.24560546875
0.294677734375,0.232421875
0.265625,0.2315673828125
0.252685546875,0.23583984375
0.240478515625,0.2340087890625
0.259033203125,0.2418212890625
0.30859375,0.2266845703125
0.2783203125,0.2412109375
0.25146484375,0.2294921875
0.2890625,0.2386474609375
0.255859375,0.231201171875
0.280517578125,0.2303466796875
0.2452392578125,0.2403564453125
0.225830078125,0.244873046875
0.2374267578125,0.2471923828125
0.2303466796875,0.2330322265625
0.24462890625,0.22412109375
0.239013671875,0.2379150390625
0.303955078125,0.2435302734375
0.281494140625,0.2330322265625
0.267333984375,0.227783203125
0.268798828125,0.23828125
0.27099609375,0.2318115234375
0.26806640625,0.2376708984375
0.299560546875,0.2244873046875
0.271240234375,0.2430419921875
0.262451171875,0.2318115234375
0.2431640625,0.2431640625
0.2724609375,0.241943359375
0.255859375,0.228271484375
0.254638671875,0.2396240234375
0.2115478515625,0.2342529296875
0.297607421875,0.242919921875
0.34716796875,0.233154296875
0.313720703125,0.2344970703125
0.252685546875,0.237060546875
0.24658203125,0.2301025390625
0.28564453125,0.2333984375
0.29443359375,0.245361328125
0.2958984375,0.2257080078125
0.281494140625,0.228271484375
0.27392578125,0.227294921875
0.301025390625,0.2308349609375
0.312744140625,0.2449951171875
0.28125,0.2369384765625
0.264404296875,0.245849609375
0.284423828125,0.23583984375
0.317626953125,0.236328125
0.28125,0.2333984375
0.274169921875,0.239013671875
0.302001953125,0.2381591796875
0.28076171875,0.2298583984375
0.2225341796875,0.2374267578125
0.302734375,0.2294921875
0.2783203125,0.231201171875
0.28125,0.2327880859375
0.296630859375,0.23486328125
0.295166015625,0.2373046875
0.243408203125,0.232177734375
0.276611328125,0.239990234375
0.2423095703125,0.2276611328125
0.2724609375,0.241943359375
0.292724609375,0.2275390625
0.328125,0.2457275390625
0.262939453125,0.2373046875
0.29541015625,0.2332763671875
0.269287109375,0.2333984375
0.306396484375,0.2266845703125
0.29541015625,0.235107421875
0.296630859375,0.230224609375
0.19921875,0.2406005859375
0.27490234375,0.2337646484375
0.286865234375,0.235595703125
0.322509765625,0.2294921875
0.3115234375,0.236083984375
0.2188720703125,0.230224609375
0.2666015625,0.24365234375
0.2509765625,0.227783203125
0.27880859375,0.23095703125
0.262939453125,0.2371826171875
0.26025390625,0.236572265625
0.30517578125,0.232421875
0.273193359375,0.232666015625
0.29541015625,0.232666015625
0.284912109375,0.23046875
0.2259521484375,0.2430419921875
0.29296875,0.2415771484375
0.27734375,0.226806640625
0.2227783203125,0.2454833984375
0.298828125,0.2322998046875
0.29052734375,0.234375
0.330078125,0.231689453125
0.2413330078125,0.2349853515625
0.289306640625,0.2315673828125
0.23681640625,0.22998046875
0.224853515625,0.236083984375
0.30126953125,0.2235107421875
0.305908203125,0.237060546875
0.2880859375,0.2340087890625
0.285400390625,0.227783203125
0.261962890625,0.243408203125
0.264892578125,0.2301025390625
0.281005859375,0.2275390625
0.2374267578125,0.2237548828125
0.2734375,0.2249755859375
0.24853515625,0.2254638671875
0.275390625,0.232421875
0.2415771484375,0.23974609375
0.2264404296875,0.2442626953125
0.298828125,0.2408447265625
0.306396484375,0.239990234375
0.26025390625,0.232421875
0.23828125,0.231689453125
0.2841796875,0.2349853515625
0.239501953125,0.2347412109375
0.27783203125,0.233642578125
0.28076171875,0.23779296875
0.300048828125,0.2386474609375
0.2666015625,0.23779296875
0.25341796875,0.2320556640625
0.283447265625,0.2332763671875
0.277587890625,0.23095703125
0.2286376953125,0.2467041015625
0.27880859375,0.2281494140625
0.295166015625,0.23974609375
0.273193359375,0.2305908203125
0.271240234375,0.233154296875
0.290283203125,0.23779296875
0.261962890625,0.2271728515625
0.2958984375,0.24169921875
0.309326171875,0.2384033203125
0.2333984375,0.2259521484375
0.27490234375,0.230224609375
0.276123046875,0.2393798828125
0.283203125,0.244384765625
0.281494140625,0.230712890625
0.296142578125,0.2386474609375
0.26416015625,0.24853515625
0.247314453125,0.2410888671875
0.302734375,0.23876953125
0.259521484375,0.23876953125
0.220458984375,0.2432861328125
0.28125,0.221435546875
0.2261962890625,0.2391357421875
0.266845703125,0.229248046875
0.2724609375,0.2269287109375
0.26806640625,0.226806640625
0.27734375,0.2320556640625
0.2802734375,0.25537109375
0.27734375,0.2366943359375
0.279541015625,0.232421875
0.26953125,0.2314453125
0.274658203125,0.2373046875
0.261962890625,0.2354736328125
0.28125,0.2423095703125
0.26220703125,0.2396240234375
0.3046875,0.23291015625
0.27294921875,0.2357177734375
0.302978515625,0.23583984375
0.2271728515625,0.233642578125
0.277099609375,0.23583984375
0.284912109375,0.2449951171875
0.2362060546875,0.23681640625
0.32080078125,0.227783203125
0.240966796875,0.2296142578125
0.309814453125,0.2301025390625
0.2486572265625,0.2337646484375
0.30810546875,0.24462890625
0.30029296875,0.23291015625
0.2568359375,0.2313232421875
0.2498779296875,0.2291259765625
0.21826171875,0.2305908203125
0.262451171875,0.236328125
0.281494140625,0.233642578125
0.249267578125,0.2291259765625
0.291259765625,0.2401123046875
0.30029296875,0.2308349609375
0.273193359375,0.226806640625
0.280517578125,0.2276611328125
0.266845703125,0.24072265625
0.282470703125,0.2357177734375
0.297119140625,0.2318115234375
0.262451171875,0.250732421875
0.279296875,0.22509765625
0.3056640625,0.24560546875
0.27783203125,0.2381591796875
0.251953125,0.2344970703125
0.2462158203125,0.231201171875
0.271240234375,0.2327880859375
0.26416015625,0.24072265625
0.2423095703125,0.230712890625
0.2607421875,0.2283935546875
0.254150390625,0.238037109375
0.290771484375,0.2435302734375
0.271728515625,0.2281494140625
0.2373046875,0.2325439453125
0.27880859375,0.234619140625
0.26220703125,0.231201171875
0.27978515625,0.23291015625
0.322021484375,0.2320556640625
0.28759765625,0.244384765625
0.302978515625,0.23388671875
0.2578125,0.2371826171875
0.31005859375,0.237060546875
0.2205810546875,0.23291015625
0.275390625,0.2269287109375
0.29638671875,0.238037109375
0.220947265625,0.228271484375
0.302490234375,0.2412109375
0.2919921875,0.237060546875
0.25244140625,0.2332763671875
0.319580078125,0.232177734375
0.274658203125,0.230712890625
0.2421875,0.2301025390625
0.28662109375,0.2315673828125
0.26416015625,0.236083984375
0.31201171875,0.240478515625
0.2283935546875,0.234130859375
0.268310546875,0.232421875
0.238525390625,0.2410888671875
0.28955078125,0.237060546875
0.236083984375,0.2381591796875
0.301513671875,0.2271728515625
0.2724609375,0.2310791015625
0.28857421875,0.232421875
0.252685546875,0.23486328125
0.296875,0.239013671875
0.262451171875,0.230712890625
0.2978515625,0.2283935546875
0.29833984375,0.23876953125
0.283203125,0.2296142578125
0.3388671875,0.2322998046875
0.301513671875,0.2279052734375
0.343505859375,0.2337646484375
0.2919921875,0.234619140625
0.331298828125,0.2440185546875
0.24267578125,0.2369384765625
0.2479248046875,0.2342529296875
0.275634765625,0.2286376953125
0.2469482421875,0.2333984375
0.254150390625,0.239501953125
0.278564453125,0.2291259765625
0.285888671875,0.251953125
0.283447265625,0.2403564453125
0.3095703125,0.2276611328125
0.296630859375,0.235107421875
0.28173828125,0.2349853515625
0.22998046875,0.2392578125
0.285888671875,0.2406005859375
0.290771484375,0.235107421875
0.2481689453125,0.230224609375
0.285400390625,0.2322998046875
0.273193359375,0.231689453125
0.257568359375,0.2327880859375
0.2447509765625,0.2318115234375
0.291015625,0.225830078125
0.2978515625,0.2452392578125
0.266357421875,0.240234375
0.334716796875,0.2391357421875
0.30322265625,0.2392578125
0.2423095703125,0.2359619140625
0.305419921875,0.229248046875
0.29638671875,0.23095703125
0.27490234375,0.232666015625
0.2454833984375,0.2352294921875
0.2484130859375,0.2301025390625
0.26123046875,0.2332763671875
0.31201171875,0.2320556640625
0.2396240234375,0.2386474609375
0.254638671875,0.2347412109375
0.2410888671875,0.2314453125
0.275390625,0.2313232421875
0.313720703125,0.2337646484375
0.307373046875,0.233642578125
0.28271484375,0.2313232421875
0.281005859375,0.2320556640625
0.25244140625,0.234619140625
0.27978515625,0.236083984375
0.28759765625,0.2353515625
0.2587890625,0.234130859375
0.2529296875,0.2381591796875
0.269287109375,0.227783203125
0.265869140625,0.236328125
0.2369384765625,0.2398681640625
0.25634765625,0.2391357421875
0.267333984375,0.234619140625
0.2197265625,0.2269287109375
0.28759765625,0.2239990234375
0.320556640625,0.2314453125
0.278564453125,0.2320556640625
0.248046875,0.23974609375
0.2398681640625,0.228271484375
0.271484375,0.2283935546875
0.276611328125,0.2357177734375
0.28173828125,0.2369384765625
0.3046875,0.2330322265625
0.2442626953125,0.2357177734375
0.24755859375,0.2288818359375
0.242431640625,0.238525390625
0.2724609375,0.2425537109375
0.2491455078125,0.230224609375
0.27685546875,0.2366943359375
0.28857421875,0.232666015625
0.3076171875,0.24560546875
0.26513671875,0.226318359375
0.298583984375,0.247314453125
0.276611328125,0.237548828125
0.286865234375,0.237060546875
0.2587890625,0.24609375
0.238525390625,0.23388671875
0.2890625,0.23486328125
0.30810546875,0.2431640625
0.295654296875,0.23095703125
0.29296875,0.230224609375
0.29931640625,0.2261962890625
0.268798828125,0.2305908203125
0.2342529296875,0.241943359375
0.294189453125,0.246337890625
0.28662109375,0.2388916015625
0.295166015625,0.22802734375
0.255126953125,0.2421875
0.267333984375,0.2271728515625
0.252685546875,0.23046875
0.257568359375,0.240966796875
0.281982421875,0.2320556640625
0.314697265625,0.240234375
0.2841796875,0.2379150390625
0.241455078125,0.232421875
0.289794921875,0.232177734375
0.258056640625,0.227294921875
0.2998046875,0.2427978515625
0.253173828125,0.2398681640625
0.263671875,0.2296142578125
0.258056640625,0.2255859375
0.2548828125,0.2362060546875
0.297119140625,0.2308349609375
0.261474609375,0.240478515625
0.299072265625,0.24365234375
0.280029296875,0.2430419921875
0.296142578125,0.252197265625
0.259033203125,0.251953125
0.287109375,0.2325439453125
0.28466796875,0.261962890625
0.276123046875,0.23681640625
0.2318115234375,0.242431640625
0.263671875,0.2314453125
0.2196044921875,0.23095703125
0.237548828125,0.2442626953125
0.295654296875,0.2288818359375
0.3017578125,0.2391357421875
0.2578125,0.2314453125
0.2705078125,0.2325439453125
0.302001953125,0.2327880859375
0.28466796875,0.229736328125
0.297119140625,0.24072265625
0.28125,0.240234375
0.32177734375,0.2447509765625
0.2841796875,0.2408447265625
0.329345703125,0.2413330078125
0.218017578125,0.229248046875
0.298583984375,0.230712890625
0.348388671875,0.232666015625
0.25439453125,0.2369384765625
0.2919921875,0.236572265625
0.291015625,0.234130859375
0.276123046875,0.2425537109375
0.301513671875,0.23681640625
0.234130859375,0.235107421875
0.279541015625,0.2242431640625
0.31005859375,0.2440185546875
0.288818359375,0.2489013671875
0.271728515625,0.236572265625
0.285888671875,0.2408447265625
0.2587890625,0.236083984375
0.2425537109375,0.2415771484375
0.253173828125,0.2303466796875
0.2646484375,0.2288818359375
0.2744140625,0.2509765625
0.272216796875,0.226806640625
0.279052734375,0.2274169921875
0.251220703125,0.22900390625
0.28173828125,0.22998046875
0.320068359375,0.2408447265625
0.2548828125,0.2310791015625
0.225341796875,0.22802734375
0.295654296875,0.233154296875
0.309326171875,0.23681640625
0.27685546875,0.235107421875
0.261962890625,0.233642578125
0.209228515625,0.2359619140625
0.275634765625,0.2415771484375
0.28564453125,0.2364501953125
0.265380859375,0.2314453125
0.246337890625,0.239990234375
0.2900390625,0.2371826171875
0.32666015625,0.234130859375
0.29052734375,0.236572265625
0.269775390625,0.2353515625
0.279052734375,0.231689453125
0.27783203125,0.2391357421875
0.2376708984375,0.2330322265625
0.280029296875,0.23095703125
0.354736328125,0.2257080078125
0.2432861328125,0.2335205078125
0.2276611328125,0.237060546875
0.2425537109375,0.23388671875
0.287109375,0.234130859375
0.2408447265625,0.2423095703125
0.2452392578125,0.23486328125
0.28076171875,0.235595703125
0.2880859375,0.244384765625
0.2449951171875,0.2264404296875
0.311767578125,0.248046875
0.26318359375,0.234619140625
0.28759765625,0.2396240234375
0.33251953125,0.22802734375
0.28076171875,0.2242431640625
0.28564453125,0.2347412109375
0.299560546875,0.2353515625
0.2469482421875,0.23095703125
0.2216796875,0.23095703125
0.263671875,0.2369384765625
0.2393798828125,0.2362060546875
0.2315673828125,0.255615234375
0.251708984375,0.2403564453125
0.27734375,0.2347412109375
0.27197265625,0.226318359375
0.24755859375,0.22802734375
0.284912109375,0.22998046875
0.279541015625,0.2376708984375
0.281982421875,0.2305908203125
0.319580078125,0.2462158203125
0.29052734375,0.2298583984375
0.244384765625,0.2421875
0.289794921875,0.227783203125
0.23974609375,0.2276611328125
0.32177734375,0.2376708984375
0.260986328125,0.223388671875
0.2724609375,0.2305908203125
0.2958984375,0.23974609375
0.275634765625,0.2261962890625
0.30322265625,0.23681640625
0.268310546875,0.24951171875
0.233642578125,0.234130859375
0.31298828125,0.238037109375
0.2152099609375,0.2315673828125
0.247314453125,0.2410888671875
0.29638671875,0.2445068359375
0.270751953125,0.2349853515625
0.259765625,0.2354736328125
0.2440185546875,0.2291259765625
0.281005859375,0.233642578125
0.2587890625,0.2308349609375
0.226318359375,0.230224609375
0.25341796875,0.2379150390625
0.2568359375,0.2283935546875
0.25048828125,0.2371826171875
0.272705078125,0.250244140625
0.287109375,0.2373046875
0.215087890625,0.228515625
0.243408203125,0.2352294921875
0.332763671875,0.2420654296875
0.262939453125,0.233642578125
0.25146484375,0.2281494140625
0.2607421875,0.2332763671875
0.272705078125,0.2275390625
0.267822265625,0.230712890625
0.260009765625,0.2332763671875
0.293212890625,0.2371826171875
0.273681640625,0.2283935546875
0.303955078125,0.235107421875
0.25732421875,0.2344970703125
0.304931640625,0.2330322265625
0.2132568359375,0.2314453125
0.25830078125,0.2362060546875
0.263671875,0.2314453125
0.310302734375,0.2301025390625
0.234619140625,0.234130859375
0.299560546875,0.23291015625
0.2303466796875,0.2320556640625
0.26416015625,0.2296142578125
0.25634765625,0.2293701171875
0.28369140625,0.2364501953125
0.25048828125,0.2369384765625
0.321044921875,0.231201171875
0.27490234375,0.2479248046875
0.312744140625,0.2347412109375
0.292724609375,0.2393798828125
0.25634765625,0.2403564453125
0.287353515625,0.234130859375
0.27392578125,0.2333984375
0.2783203125,0.231201171875
0.280029296875,0.234619140625
0.2342529296875,0.229248046875
0.2529296875,0.2327880859375
0.2509765625,0.2379150390625
0.2900390625,0.2415771484375
0.3173828125,0.2294921875
0.250732421875,0.2342529296875
0.295654296875,0.229736328125
0.317138671875,0.2320556640625
0.265380859375,0.2327880859375
0.2254638671875,0.2281494140625
0.25341796875,0.238525390625
0.288330078125,0.230224609375
0.285888671875,0.2296142578125
0.254150390625,0.2371826171875
0.297119140625,0.236083984375
0.255615234375,0.22802734375
0.31591796875,0.232666015625
0.28271484375,0.246826171875
0.248291015625,0.2413330078125
0.297607421875,0.23193359375
0.261962890625,0.23681640625
0.2666015625,0.236083984375
0.282470703125,0.235107421875
0.32177734375,0.2259521484375
0.2958984375,0.2371826171875
0.27490234375,0.231689453125
0.28271484375,0.22705078125
0.287353515625,0.2242431640625
0.3134765625,0.229248046875
0.2340087890625,0.235107421875
0.265625,0.2227783203125
0.275146484375,0.2310791015625
0.273681640625,0.2344970703125
0.320068359375,0.2379150390625
0.284423828125,0.2374267578125
0.2459716796875,0.2322998046875
0.24365234375,0.2467041015625
0.301025390625,0.2310791015625
0.251953125,0.2259521484375
0.29833984375,0.2296142578125
0.340087890625,0.234130859375
0.295166015625,0.240234375
0.294921875,0.2293701171875
0.28466796875,0.247314453125
0.24658203125,0.2379150390625
0.32568359375,0.2288818359375
0.229248046875,0.2440185546875
0.26220703125,0.2498779296875
0.28515625,0.2308349609375
0.2322998046875,0.2374267578125
0.296630859375,0.2362060546875
0.261474609375,0.2252197265625
0.260986328125,0.2403564453125
0.2392578125,0.243896484375
0.282470703125,0.2325439453125
0.302734375,0.2381591796875
0.295654296875,0.2406005859375
0.26953125,0.229736328125
0.30224609375,0.2314453125
0.270751953125,0.22607421875
0.262939453125,0.2303466796875
0.29345703125,0.2425537109375
0.2479248046875,0.2259521484375
0.2978515625,0.23828125
0.2900390625,0.2301025390625
0.25390625,0.23876953125
0.227294921875,0.237060546875
0.2296142578125,0.23095703125
0.2191162109375,0.2313232421875
0.3046875,0.2357177734375
0.29345703125,0.2249755859375
0.264892578125,0.2373046875
0.286376953125,0.24365234375
0.256591796875,0.229248046875
0.2744140625,0.2322998046875
0.251220703125,0.240966796875
0.263916015625,0.2333984375
0.25341796875,0.23046875
0.283203125,0.229248046875
0.26416015625,0.237060546875
0.296630859375,0.2301025390625
0.2724609375,0.2314453125
0.273193359375,0.2322998046875
0.2440185546875,0.2359619140625
0.2410888671875,0.2401123046875
0.256591796875,0.2257080078125
0.298583984375,0.2393798828125
0.31201171875,0.2335205078125
0.281494140625,0.232666015625
0.2490234375,0.2369384765625
0.29248046875,0.241455078125
0.2410888671875,0.2381591796875
0.2354736328125,0.2327880859375
0.26416015625,0.22900390625
0.271728515625,0.2437744140625
0.27880859375,0.2298583984375
0.3037109375,0.232177734375
0.2998046875,0.23583984375
0.270263671875,0.2423095703125
0.3037109375,0.2421875
0.272216796875,0.235107421875
0.262451171875,0.229248046875
0.2705078125,0.2362060546875
0.310546875,0.2266845703125
0.303955078125,0.2392578125
0.2364501953125,0.2276611328125
0.287353515625,0.247314453125
0.312744140625,0.2266845703125
0.259521484375,0.2294921875
0.2646484375,0.2315673828125
0.2294921875,0.2335205078125
0.238525390625,0.233154296875
0.278564453125,0.2366943359375
0.291748046875,0.2366943359375
0.287109375,0.233642578125
0.26708984375,0.2437744140625
0.264404296875,0.2314453125
0.292236328125,0.235107421875
0.269287109375,0.23779296875
0.25390625,0.2393798828125
0.2509765625,0.239501953125
0.21533203125,0.2381591796875
0.257568359375,0.23193359375
0.267333984375,0.22705078125
0.24267578125,0.23193359375
0.2459716796875,0.234375
0.3037109375,0.2396240234375
0.2685546875,0.2286376953125
0.278564453125,0.2349853515625
0.30419921875,0.232421875
0.271728515625,0.2301025390625
0.2239990234375,0.234375
0.2161865234375,0.2291259765625
0.2861328125,0.232177734375
0.258056640625,0.23583984375
0.280517578125,0.2296142578125
0.317138671875,0.24658203125
0.2095947265625,0.23779296875
0.271240234375,0.2327880859375
0.2802734375,0.247802734375
0.30712890625,0.228271484375
0.332275390625,0.225341796875
0.2548828125,0.2432861328125
0.252197265625,0.2352294921875
0.25146484375,0.23828125
0.3046875,0.2291259765625
0.2098388671875,0.234375
0.2222900390625,0.2333984375
0.251953125,0.226318359375
0.295654296875,0.247802734375
0.2666015625,0.23876953125
0.26904296875,0.229736328125
0.26220703125,0.23779296875
0.246337890625,0.23681640625
0.327392578125,0.248779296875
0.322509765625,0.2481689453125
0.23828125,0.244873046875
0.2396240234375,0.2333984375
0.255126953125,0.2379150390625
0.301025390625,0.249267578125
0.277587890625,0.2347412109375
0.333740234375,0.2464599609375
0.31201171875,0.231689453125
0.322021484375,0.2320556640625
0.260986328125,0.2318115234375
0.31884765625,0.2310791015625
0.287353515625,0.23193359375
0.22705078125,0.234375
0.28173828125,0.243408203125
0.302490234375,0.232666015625
0.316162109375,0.2393798828125
0.268798828125,0.225830078125
0.278564453125,0.239501953125
0.24267578125,0.2266845703125
0.279541015625,0.2315673828125
0.2529296875,0.238525390625
0.319580078125,0.238525390625
0.253662109375,0.2342529296875
0.2900390625,0.228271484375
0.21142578125,0.2330322265625
0.245849609375,0.2291259765625
0.25634765625,0.2362060546875
0.2783203125,0.2403564453125
0.306884765625,0.2296142578125
0.289794921875,0.2315673828125
0.259033203125,0.24072265625
0.30517578125,0.2294921875
0.27197265625,0.237060546875
0.271240234375,0.2403564453125
0.26220703125,0.2298583984375
0.274658203125,0.2449951171875
0.28466796875,0.2384033203125
0.284423828125,0.25048828125
0.267822265625,0.228515625
0.28369140625,0.2314453125
0.25341796875,0.2401123046875
0.283203125,0.2388916015625
0.22265625,0.228759765625
0.27099609375,0.2354736328125
0.282958984375,0.226318359375
0.267333984375,0.2452392578125
0.313720703125,0.233154296875
0.294921875,0.2369384765625
0.2841796875,0.2467041015625
0.27783203125,0.2366943359375
0.2705078125,0.23486328125
0.2196044921875,0.2291259765625
0.28369140625,0.2415771484375
0.28564453125,0.2259521484375
0.2900390625,0.226318359375
0.25439453125,0.2374267578125
0.287353515625,0.227294921875
0.287109375,0.234130859375
0.27880859375,0.23779296875
0.366943359375,0.2332763671875
0.2247314453125,0.240478515625
0.2371826171875,0.2325439453125
0.277099609375,0.231689453125
0.275390625,0.242431640625
0.2822265625,0.240966796875
0.259033203125,0.227294921875
0.26171875,0.236328125
0.2734375,0.235595703125
0.2470703125,0.2398681640625
0.3203125,0.2392578125
0.302978515625,0.2333984375
0.32421875,0.233154296875
0.27880859375,0.239990234375
0.2340087890625,0.236572265625
0.29443359375,0.239501953125
0.266357421875,0.2255859375
0.32958984375,0.2320556640625
0.294921875,0.2401123046875
0.287353515625,0.2437744140625
0.289306640625,0.2357177734375
0.26318359375,0.2366943359375
0.24853515625,0.2413330078125
0.2410888671875,0.241455078125
0.263916015625,0.2421875
0.27392578125,0.2281494140625
0.2158203125,0.2335205078125
0.29638671875,0.228759765625
0.236328125,0.230712890625
0.302001953125,0.22900390625
0.297607421875,0.2357177734375
0.296630859375,0.22021484375
0.2464599609375,0.23974609375
0.31201171875,0.2340087890625
0.298828125,0.2291259765625
0.262451171875,0.2371826171875
0.259521484375,0.2265625
0.290283203125,0.2318115234375
0.254638671875,0.2318115234375
0.272216796875,0.24267578125
0.2486572265625,0.2327880859375
0.271728515625,0.2335205078125
0.2578125,0.232421875
0.2705078125,0.2340087890625
0.2958984375,0.2392578125
0.25390625,0.2352294921875
0.349853515625,0.238037109375
0.2454833984375,0.240478515625
0.31298828125,0.237548828125
0.28662109375,0.24072265625
0.281982421875,0.2442626953125
0.30029296875,0.2386474609375
0.28759765625,0.2357177734375
0.2373046875,0.2279052734375
0.26416015625,0.2265625
0.28466796875,0.2349853515625
0.2421875,0.231689453125
0.246337890625,0.24072265625
0.2939453125,0.234619140625
0.267578125,0.2294921875
0.253173828125,0.2357177734375
0.262939453125,0.231689453125
0.289306640625,0.23095703125
0.301025390625,0.23291015625
0.259033203125,0.226318359375
0.28857421875,0.2364501953125
0.28173828125,0.23583984375
0.271240234375,0.2353515625
0.271240234375,0.2357177734375
0.267333984375,0.2288818359375
0.2415771484375,0.2286376953125
0.28125,0.2327880859375
0.291259765625,0.2310791015625
0.239013671875,0.2318115234375
0.266357421875,0.231689453125
0.255615234375,0.243408203125
0.331298828125,0.23681640625
0.275634765625,0.236083984375
0.277099609375,0.2301025390625
0.2030029296875,0.2349853515625
0.2344970703125,0.2374267578125
0.27099609375,0.2335205078125
0.229736328125,0.23046875
0.25537109375,0.239501953125
0.3115234375,0.227294921875
0.2213134765625,0.2359619140625
0.274658203125,0.233154296875
0.26416015625,0.23193359375
0.294189453125,0.228271484375
0.246826171875,0.23388671875
0.2188720703125,0.2269287109375
0.271728515625,0.241943359375
0.3154296875,0.23291015625
0.25244140625,0.239013671875
0.294189453125,0.238037109375
0.2880859375,0.246826171875
0.292236328125,0.2371826171875
0.281005859375,0.22998046875
0.249267578125,0.242431640625
0.28125,0.23046875
0.251708984375,0.23681640625
0.326171875,0.2259521484375
0.2222900390625,0.2255859375
0.298583984375,0.2413330078125
0.257080078125,0.23046875
0.22900390625,0.240966796875
0.32861328125,0.2357177734375
0.255615234375,0.2265625
0.260498046875,0.2413330078125
0.27685546875,0.221923828125
0.301025390625,0.22705078125
0.246826171875,0.2364501953125
0.25537109375,0.2392578125
0.298095703125,0.2332763671875
0.2457275390625,0.24267578125
0.296875,0.23193359375
0.322021484375,0.241455078125
0.2337646484375,0.2369384765625
0.302001953125,0.23974609375
0.228515625,0.2314453125
0.264892578125,0.2249755859375
0.26416015625,0.22900390625
0.292236328125,0.240234375
0.27880859375,0.237060546875
0.27783203125,0.236572265625
0.296630859375,0.2364501953125
0.2161865234375,0.23291015625
0.26318359375,0.2384033203125
0.3125,0.2408447265625
0.288330078125,0.2325439453125
0.266357421875,0.2291259765625
0.25244140625,0.233154296875
0.31689453125,0.2432861328125
0.29296875,0.242431640625
0.3134765625,0.2315673828125
0.26318359375,0.2320556640625
0.285888671875,0.2291259765625
0.227294921875,0.2427978515625
0.2357177734375,0.23779296875
0.260986328125,0.234130859375
0.27783203125,0.223388671875
0.286865234375,0.228515625
0.297119140625,0.2457275390625
0.2451171875,0.2286376953125
0.260498046875,0.2288818359375
0.291748046875,0.2381591796875
0.270263671875,0.2249755859375
0.2435302734375,0.2388916015625
0.29345703125,0.2481689453125
0.224609375,0.2340087890625
0.257080078125,0.2291259765625
0.280517578125,0.236572265625
0.28662109375,0.233154296875
0.261962890625,0.22900390625
0.315673828125,0.2337646484375
0.2763671875,0.2275390625
0.260498046875,0.23583984375
0.262451171875,0.231689453125
0.256103515625,0.232666015625
0.242919921875,0.223876953125
0.2568359375,0.23779296875
0.2763671875,0.228759765625
0.239013671875,0.2440185546875
0.2861328125,0.2421875
0.22216796875,0.2318115234375
0.25830078125,0.2384033203125
0.2078857421875,0.230224609375
0.271484375,0.2288818359375
0.293701171875,0.229736328125
0.258544921875,0.2347412109375
0.2861328125,0.229248046875
0.2919921875,0.2293701171875
0.323486328125,0.232666015625
0.26513671875,0.2310791015625
0.282470703125,0.23779296875
0.263671875,0.2315673828125
0.270263671875,0.228515625
0.26806640625,0.23779296875
0.2646484375,0.2276611328125
0.27587890625,0.2384033203125
0.265869140625,0.2303466796875
0.246337890625,0.2359619140625
0.2783203125,0.2386474609375
0.265380859375,0.2296142578125
0.3115234375,0.239990234375
0.28662109375,0.239990234375
0.26220703125,0.2313232421875
0.2320556640625,0.2388916015625
0.27783203125,0.235595703125
0.2568359375,0.234375
0.208984375,0.240234375
0.281494140625,0.23779296875
0.29150390625,0.2366943359375
0.28369140625,0.233154296875
0.314697265625,0.24267578125
0.254638671875,0.2469482421875
0.2685546875,0.234619140625
0.2783203125,0.2393798828125
0.30322265625,0.23681640625
0.2362060546875,0.2342529296875
0.270263671875,0.2420654296875
0.283447265625,0.226318359375
0.318359375,0.2259521484375
0.25244140625,0.230712890625
0.299072265625,0.239501953125
0.297607421875,0.2423095703125
0.30517578125,0.2305908203125
0.260009765625,0.22705078125
0.25927734375,0.24267578125
0.234619140625,0.22998046875
0.27587890625,0.2333984375
0.2509765625,0.2310791015625
0.294189453125,0.2330322265625
0.295654296875,0.2333984375
0.276611328125,0.2303466796875
0.23779296875,0.226806640625
0.2344970703125,0.231689453125
0.278076171875,0.2318115234375
0.271240234375,0.239501953125
0.288330078125,0.2366943359375
0.3095703125,0.23291015625
0.3125,0.2352294921875
0.287109375,0.2314453125
0.2449951171875,0.2332763671875
0.235107421875,0.234375
0.24560546875,0.2486572265625
0.26123046875,0.2274169921875
0.266845703125,0.2281494140625
0.2822265625,0.2298583984375
0.294921875,0.23681640625
0.34228515625,0.225830078125
0.2305908203125,0.232421875
0.268310546875,0.232177734375
0.33203125,0.232421875
0.25244140625,0.2335205078125
0.2374267578125,0.233642578125
0.2264404296875,0.2296142578125
0.288818359375,0.237060546875
0.260009765625,0.240234375
0.2919921875,0.2269287109375
0.296142578125,0.2493896484375
0.291015625,0.2427978515625
0.2607421875,0.238037109375
0.289794921875,0.2286376953125
0.335205078125,0.2347412109375
0.256103515625,0.2408447265625
0.269287109375,0.23193359375
0.291259765625,0.2330322265625
0.261474609375,0.232666015625
0.282958984375,0.2413330078125
0.25927734375,0.2293701171875
0.28662109375,0.2373046875
0.29052734375,0.23193359375
0.296875,0.2303466796875
0.315185546875,0.2418212890625
0.32421875,0.2333984375
0.2481689453125,0.2357177734375
0.233154296875,0.2352294921875
0.2479248046875,0.2275390625
0.260009765625,0.24072265625
0.337890625,0.23095703125
0.32373046875,0.2275390625
0.268798828125,0.2457275390625
0.25390625,0.2435302734375
0.234130859375,0.2459716796875
0.3056640625,0.2349853515625
0.26171875,0.226806640625
0.29638671875,0.252685546875
0.291015625,0.2276611328125
0.280029296875,0.244384765625
0.232666015625,0.2373046875
0.238037109375,0.2271728515625
0.27734375,0.23193359375
0.269287109375,0.2366943359375
0.232177734375,0.228759765625
0.303955078125,0.2344970703125
0.296875,0.237060546875
0.289306640625,0.23583984375
0.2249755859375,0.228759765625
0.304931640625,0.2425537109375
0.27783203125,0.2371826171875
0.273681640625,0.241455078125
0.268310546875,0.2330322265625
0.267333984375,0.2342529296875
0.302001953125,0.2288818359375
0.259765625,0.2291259765625
0.2110595703125,0.232421875
0.290283203125,0.2296142578125
0.25244140625,0.2359619140625
0.30859375,0.228759765625
0.2322998046875,0.2352294921875
0.260986328125,0.2244873046875
0.27490234375,0.23828125
0.304443359375,0.2291259765625
0.31396484375,0.248046875
0.252685546875,0.239990234375
0.267333984375,0.225830078125
0.2998046875,0.2373046875
0.252685546875,0.2354736328125
0.266357421875,0.2374267578125
0.2340087890625,0.24755859375
0.30615234375,0.228759765625
0.291015625,0.2327880859375
0.1966552734375,0.233642578125
0.27001953125,0.248779296875
0.31494140625,0.2371826171875
0.26123046875,0.238037109375
0.28369140625,0.2314453125
0.196044921875,0.227294921875
0.2666015625,0.236083984375
0.281005859375,0.2244873046875
0.314453125,0.2352294921875
0.256103515625,0.234375
0.27880859375,0.2314453125
0.2724609375,0.25634765625
0.29931640625,0.240234375
0.279541015625,0.2333984375
0.274169921875,0.233154296875
0.324462890625,0.234375
0.247802734375,0.238525390625
0.243896484375,0.239990234375
0.266845703125,0.2374267578125
0.330810546875,0.227294921875
0.29736328125,0.23583984375
0.255126953125,0.2366943359375
0.27783203125,0.23193359375
0.253173828125,0.230224609375
0.263427734375,0.225341796875
0.269775390625,0.2274169921875
0.244873046875,0.22998046875
0.282958984375,0.236572265625
0.29150390625,0.2313232421875
0.258056640625,0.23388671875
0.1925048828125,0.234130859375
0.2489013671875,0.2315673828125
0.232177734375,0.2415771484375
0.293701171875,0.2403564453125
0.256103515625,0.2337646484375
0.296875,0.2340087890625
0.27294921875,0.240234375
0.29150390625,0.2349853515625
0.2183837890625,0.24169921875
0.31640625,0.226318359375
0.251953125,0.2266845703125
0.2919921875,0.2342529296875
0.3134765625,0.22509765625
0.307373046875,0.24267578125
0.252197265625,0.2359619140625
0.289794921875,0.229248046875
0.28369140625,0.252685546875
0.3203125,0.2413330078125
0.26953125,0.2308349609375
0.254638671875,0.2320556640625
0.274169921875,0.23095703125
0.326416015625,0.2279052734375
0.2252197265625,0.2310791015625
0.286376953125,0.2271728515625
0.2734375,0.233642578125
0.286376953125,0.226318359375
0.2247314453125,0.2431640625
0.327880859375,0.2340087890625
0.241455078125,0.23583984375
0.291259765625,0.2294921875
0.22119140625,0.2373046875
0.279296875,0.235595703125
0.3076171875,0.2279052734375
0.273193359375,0.2398681640625
0.231689453125,0.234619140625
0.266357421875,0.2293701171875
0.273681640625,0.2342529296875
0.2275390625,0.2269287109375
0.254150390625,0.2310791015625
0.326416015625,0.2310791015625
0.27978515625,0.23193359375
0.273193359375,0.2279052734375
0.2413330078125,0.2335205078125
0.265625,0.233154296875
0.286865234375,0.24072265625
0.31494140625,0.231201171875
0.307861328125,0.2288818359375
0.2568359375,0.2347412109375
0.188720703125,0.2359619140625
0.292724609375,0.235107421875
0.317626953125,0.232421875
0.25390625,0.231201171875
0.26220703125,0.2359619140625
0.2880859375,0.2354736328125
0.282958984375,0.2333984375
0.2705078125,0.2384033203125
0.29736328125,0.2393798828125
0.2626953125,0.242431640625
0.2861328125,0.2303466796875
0.3037109375,0.2308349609375
0.2646484375,0.2388916015625
0.29736328125,0.2391357421875
0.30126953125,0.2362060546875
0.260009765625,0.229248046875
0.276123046875,0.2369384765625
0.281494140625,0.2340087890625
0.27783203125,0.2357177734375
0.300048828125,0.2281494140625
0.25732421875,0.2371826171875
0.266357421875,0.240478515625
0.3076171875,0.2396240234375
0.27783203125,0.230224609375
0.29150390625,0.23046875
0.28271484375,0.2413330078125
0.2724609375,0.251708984375
0.261962890625,0.2408447265625
0.3251953125,0.2401123046875
0.31298828125,0.23583984375
0.2357177734375,0.23388671875
0.286865234375,0.2325439453125
0.2320556640625,0.2254638671875
0.28125,0.234375
0.278076171875,0.2310791015625
0.2666015625,0.233642578125
0.27587890625,0.2303466796875
0.2861328125,0.2305908203125
0.27880859375,0.23193359375
0.2890625,0.238525390625
0.306884765625,0.2427978515625
0.2486572265625,0.234375
0.30322265625,0.2327880859375
0.271240234375,0.2354736328125
0.2403564453125,0.2288818359375
0.2496337890625,0.2303466796875
0.2578125,0.241943359375
0.29443359375,0.23193359375
0.295654296875,0.2318115234375
0.300048828125,0.226806640625
0.275146484375,0.2313232421875
0.299560546875,0.236572265625
0.30078125,0.250732421875
0.25830078125,0.232666015625
0.251953125,0.2261962890625
0.2489013671875,0.22900390625
0.296875,0.2322998046875
0.277587890625,0.23193359375
0.277587890625,0.2406005859375
0.28564453125,0.2275390625
0.306396484375,0.228515625
0.277099609375,0.2362060546875
0.251220703125,0.2340087890625
0.235107421875,0.2369384765625
0.272216796875,0.2435302734375
0.251953125,0.2274169921875
0.263671875,0.24365234375
0.29443359375,0.224609375
0.301513671875,0.2269287109375
0.240234375,0.23193359375
0.30712890625,0.2291259765625
0.265625,0.2344970703125
0.312744140625,0.24560546875
0.2509765625,0.2266845703125
0.263427734375,0.231201171875
0.31103515625,0.2286376953125
0.346923828125,0.2403564453125
0.284423828125,0.232666015625
0.2880859375,0.2281494140625
0.350830078125,0.2344970703125
0.297119140625,0.2437744140625
0.276123046875,0.2396240234375
0.27783203125,0.22802734375
0.265380859375,0.2308349609375
0.2646484375,0.2296142578125
0.246337890625,0.257568359375
0.288330078125,0.2490234375
0.2442626953125,0.2359619140625
0.2386474609375,0.2344970703125
0.301513671875,0.2337646484375
0.311767578125,0.231201171875
0.25146484375,0.2369384765625
0.2393798828125,0.238525390625
0.27001953125,0.228515625
0.28955078125,0.23291015625
0.30615234375,0.2410888671875
0.294189453125,0.2384033203125
0.259765625,0.226806640625
0.28662109375,0.2391357421875
0.275146484375,0.2342529296875
0.239013671875,0.240234375
0.2403564453125,0.236328125
0.264892578125,0.2261962890625
0.226806640625,0.23779296875
0.258544921875,0.2376708984375
0.29541015625,0.226806640625
0.2415771484375,0.2301025390625
0.255126953125,0.2322998046875
0.30419921875,0.23291015625
0.276611328125,0.2308349609375
0.2491455078125,0.2330322265625
0.299072265625,0.2264404296875
0.240478515625,0.2332763671875
0.260498046875,0.2452392578125
0.287353515625,0.2379150390625
0.275146484375,0.239990234375
0.251953125,0.231689453125
0.278564453125,0.2320556640625
0.2305908203125,0.2423095703125
0.268798828125,0.238525390625
0.24267578125,0.235595703125
0.306640625,0.2369384765625
0.2454833984375,0.2315673828125
0.275146484375,0.24462890625
0.25390625,0.238037109375
0.2286376953125,0.2320556640625
0.2880859375,0.246337890625
0.256591796875,0.2288818359375
0.25341796875,0.2373046875
0.2449951171875,0.231689453125
0.28173828125,0.228515625
0.315185546875,0.2373046875
0.252197265625,0.24755859375
0.2646484375,0.23046875
0.288330078125,0.241455078125
0.28515625,0.24951171875
0.273681640625,0.230712890625
0.257080078125,0.2451171875
0.237060546875,0.2293701171875
0.259033203125,0.228271484375
0.25146484375,0.232177734375
0.245849609375,0.26123046875
0.336669921875,0.23779296875
0.2357177734375,0.2322998046875
0.25732421875,0.2318115234375
0.26806640625,0.236328125
0.30810546875,0.2266845703125
0.30322265625,0.2296142578125
0.23876953125,0.230224609375
0.264892578125,0.2451171875
0.26416015625,0.236328125
0.276123046875,0.2322998046875
0.31005859375,0.2293701171875
0.317138671875,0.2342529296875
0.27294921875,0.2281494140625
0.28173828125,0.22998046875
0.26904296875,0.233642578125
0.267822265625,0.24267578125
0.262939453125,0.2294921875
0.2626953125,0.2318115234375
0.279541015625,0.2401123046875
0.284423828125,0.23193359375
0.303466796875,0.236083984375
0.267822265625,0.2381591796875
0.31591796875,0.228759765625
0.233154296875,0.2445068359375
0.251953125,0.2418212890625
0.26904296875,0.234619140625
0.310302734375,0.2447509765625
0.315185546875,0.235595703125
0.261474609375,0.2252197265625
0.198974609375,0.2315673828125
0.28466796875,0.244873046875
0.247314453125,0.2353515625
0.243896484375,0.23486328125
0.307861328125,0.2381591796875
0.269775390625,0.242919921875
0.285400390625,0.2386474609375
0.20703125,0.24267578125
0.253173828125,0.2315673828125
0.260009765625,0.229736328125
0.257080078125,0.233154296875
0.25439453125,0.236328125
0.30908203125,0.22705078125
0.244384765625,0.230224609375
0.262451171875,0.232666015625
0.2744140625,0.2403564453125
0.2734375,0.230224609375
0.283447265625,0.23291015625
0.267333984375,0.241943359375
0.277099609375,0.23095703125
0.27587890625,0.2293701171875
0.261474609375,0.232666015625
0.2763671875,0.236572265625
0.290283203125,0.236572265625
0.314697265625,0.2344970703125
0.1881103515625,0.2335205078125
0.2568359375,0.23583984375
0.26708984375,0.232177734375
0.28466796875,0.2344970703125
0.26708984375,0.2412109375
0.286865234375,0.2396240234375
0.274169921875,0.2459716796875
0.289306640625,0.2457275390625
0.28515625,0.24169921875
0.29248046875,0.2330322265625
0.290771484375,0.236572265625
0.27978515625,0.2320556640625
0.317626953125,0.223388671875
0.266845703125,0.24072265625
0.2568359375,0.2464599609375
0.271240234375,0.2249755859375
0.2568359375,0.23193359375
0.2529296875,0.237060546875
0.26220703125,0.2340087890625
0.291015625,0.237548828125
0.27880859375,0.24072265625
0.279541015625,0.2364501953125
0.206787109375,0.2391357421875
0.333740234375,0.2315673828125
0.2366943359375,0.234375
0.2493896484375,0.236083984375
0.295654296875,0.2437744140625
0.26171875,0.2359619140625
0.2449951171875,0.23828125
0.26953125,0.228271484375
0.228271484375,0.2379150390625
0.2420654296875,0.23193359375
0.263671875,0.2413330078125
0.240966796875,0.2281494140625
0.303955078125,0.2406005859375
0.2802734375,0.2431640625
0.252685546875,0.2315673828125
0.29541015625,0.24462890625
0.279052734375,0.2415771484375
0.24853515625,0.2381591796875
0.329833984375,0.2347412109375
0.2275390625,0.2413330078125
0.2449951171875,0.2308349609375
0.26318359375,0.236083984375
0.226806640625,0.243408203125
0.2783203125,0.2393798828125
0.317138671875,0.2303466796875
0.2890625,0.2227783203125
0.250732421875,0.2340087890625
0.282958984375,0.229248046875
0.2705078125,0.2322998046875
0.304931640625,0.23193359375
0.2384033203125,0.2371826171875
0.2308349609375,0.24462890625
0.301513671875,0.252197265625
0.2919921875,0.2353515625
0.291015625,0.23583984375
0.2332763671875,0.2408447265625
0.306884765625,0.2396240234375
0.274169921875,0.2310791015625
0.24853515625,0.23779296875
0.265625,0.23388671875
0.2115478515625,0.2283935546875
0.25244140625,0.23876953125
0.23291015625,0.2291259765625
0.2724609375,0.240966796875
0.289306640625,0.238525390625
0.259033203125,0.2379150390625
0.264892578125,0.226806640625
0.2861328125,0.231201171875
0.281005859375,0.226318359375
0.26220703125,0.23486328125
0.25927734375,0.2410888671875
0.2734375,0.243408203125
0.221923828125,0.2406005859375
0.216552734375,0.23828125
0.2724609375,0.22998046875
0.2335205078125,0.23095703125
0.2222900390625,0.2294921875
0.30908203125,0.22802734375
0.318603515625,0.232421875
0.236328125,0.2305908203125
0.297607421875,0.2418212890625
0.30078125,0.25
0.28076171875,0.238525390625
0.276611328125,0.2298583984375
0.3076171875,0.2249755859375
0.284423828125,0.226806640625
0.292236328125,0.2364501953125
0.2174072265625,0.23193359375
0.298583984375,0.2352294921875
0.318115234375,0.23095703125
0.2496337890625,0.2332763671875
0.267822265625,0.262451171875
0.291748046875,0.2340087890625
0.237548828125,0.236328125
0.30029296875,0.2286376953125
0.238037109375,0.22607421875
0.249267578125,0.2259521484375
0.28662109375,0.23193359375
0.293701171875,0.229736328125
0.312255859375,0.2294921875
0.28515625,0.2315673828125
0.266357421875,0.2408447265625
0.28369140625,0.25244140625
0.2607421875,0.2303466796875
0.256103515625,0.2288818359375
0.2919921875,0.2305908203125
0.290771484375,0.2330322265625
0.290283203125,0.24169921875
0.284423828125,0.2294921875
0.255859375,0.2322998046875
0.32421875,0.238525390625
0.314453125,0.22705078125
0.267822265625,0.2283935546875
0.2296142578125,0.2322998046875
0.28125,0.232421875
0.2548828125,0.228271484375
0.27490234375,0.2322998046875
0.2110595703125,0.238525390625
0.286376953125,0.2442626953125
0.2392578125,0.2314453125
0.263916015625,0.2313232421875
0.248046875,0.2293701171875
0.234130859375,0.2486572265625
0.30419921875,0.2344970703125
0.267578125,0.2281494140625
0.30908203125,0.226806640625
0.3173828125,0.235107421875
0.2802734375,0.2281494140625
0.2705078125,0.23388671875
0.289306640625,0.2403564453125
0.28955078125,0.2279052734375
0.25341796875,0.238525390625
0.282470703125,0.2381591796875
0.320068359375,0.2286376953125
0.25048828125,0.238037109375
0.285888671875,0.233642578125
0.2900390625,0.2388916015625
0.2568359375,0.2286376953125
0.302001953125,0.232421875
0.2763671875,0.2369384765625
0.296875,0.23486328125
0.2266845703125,0.232666015625
0.29345703125,0.224365234375
0.292236328125,0.228759765625
0.306884765625,0.2247314453125
0.271240234375,0.2371826171875
0.2646484375,0.239501953125
0.28759765625,0.244384765625
0.2427978515625,0.2298583984375
0.2646484375,0.233642578125
0.2471923828125,0.23388671875
0.279052734375,0.239990234375
0.259033203125,0.2261962890625
0.2822265625,0.2369384765625
0.256103515625,0.2359619140625
0.279541015625,0.231201171875
0.265380859375,0.232666015625
0.277099609375,0.2286376953125
0.2958984375,0.23046875
0.284912109375,0.231689453125
0.3525390625,0.2293701171875
0.269775390625,0.244384765625
0.287841796875,0.2313232421875
0.2479248046875,0.240966796875
0.2783203125,0.232177734375
0.27294921875,0.23095703125
0.264404296875,0.2276611328125
0.307373046875,0.229736328125
0.302978515625,0.2308349609375
0.29296875,0.2310791015625
0.274169921875,0.2325439453125
0.26123046875,0.237548828125
0.2471923828125,0.2314453125
0.260009765625,0.2396240234375
0.260009765625,0.237548828125
0.296875,0.2318115234375
0.2445068359375,0.22998046875
0.266357421875,0.23388671875
0.302734375,0.235595703125
0.2418212890625,0.24169921875
0.27392578125,0.225830078125
0.314697265625,0.2376708984375
0.290771484375,0.2344970703125
0.246337890625,0.2301025390625
0.3115234375,0.2396240234375
0.246826171875,0.2415771484375
0.2178955078125,0.2366943359375
0.2398681640625,0.22265625
0.283447265625,0.243408203125
0.295166015625,0.235107421875
0.306884765625,0.2401123046875
0.31103515625,0.2344970703125
0.262939453125,0.2347412109375
0.31591796875,0.230224609375
0.24658203125,0.2261962890625
0.327392578125,0.2398681640625
0.29736328125,0.238525390625
0.29833984375,0.2322998046875
0.26904296875,0.23291015625
0.29833984375,0.2266845703125
0.2113037109375,0.2359619140625
0.26904296875,0.23095703125
0.306884765625,0.2396240234375
0.2445068359375,0.2386474609375
0.3037109375,0.23388671875
0.273193359375,0.2342529296875
0.29443359375,0.2294921875
0.278564453125,0.230224609375
0.25048828125,0.2322998046875
0.27001953125,0.234619140625
0.2568359375,0.2298583984375
0.268310546875,0.2330322265625
0.301513671875,0.2314453125
0.258544921875,0.227783203125
0.247314453125,0.24267578125
0.32861328125,0.2301025390625
0.279296875,0.233154296875
0.2802734375,0.233642578125
0.28515625,0.236083984375
0.255126953125,0.2327880859375
0.263916015625,0.228515625
0.276611328125,0.2381591796875
0.297119140625,0.232666015625
0.25244140625,0.229248046875
0.31201171875,0.2349853515625
0.2646484375,0.229736328125
0.251953125,0.242919921875
0.28759765625,0.2373046875
0.233642578125,0.2249755859375
0.277587890625,0.2462158203125
0.27783203125,0.237060546875
0.26953125,0.24365234375
0.30615234375,0.2333984375
0.2359619140625,0.240234375
0.27587890625,0.2374267578125
0.293212890625,0.2357177734375
0.283203125,0.229248046875
0.311767578125,0.2308349609375
0.287353515625,0.240966796875
0.29736328125,0.230712890625
0.2421875,0.234130859375
0.2366943359375,0.2269287109375
0.238525390625,0.2445068359375
0.2919921875,0.242919921875
0.260498046875,0.235595703125
0.27734375,0.229736328125
0.347900390625,0.24072265625
0.273681640625,0.22900390625
0.285400390625,0.2310791015625
0.276611328125,0.2318115234375
0.238037109375,0.2374267578125
0.280029296875,0.2335205078125
0.294921875,0.2388916015625
0.24462890625,0.2357177734375
0.28955078125,0.2305908203125
0.26318359375,0.2314453125
0.262939453125,0.2418212890625
0.225341796875,0.22998046875
0.307373046875,0.2342529296875
0.26611328125,0.2496337890625
0.26416015625,0.236328125
0.28173828125,0.2354736328125
0.218505859375,0.2296142578125
0.282470703125,0.2342529296875
0.2734375,0.239990234375
0.27392578125,0.230712890625
0.267333984375,0.2412109375
0.2421875,0.22802734375
0.25634765625,0.2330322265625
0.277587890625,0.2353515625
0.2744140625,0.25
0.319091796875,0.22314453125
0.283203125,0.2421875
0.268310546875,0.23193359375
0.265625,0.2315673828125
0.2724609375,0.2291259765625
0.30029296875,0.24267578125
0.26708984375,0.23291015625
0.24951171875,0.2298583984375
0.28466796875,0.2398681640625
0.27783203125,0.2352294921875
0.26708984375,0.2406005859375
0.240966796875,0.2353515625
0.270263671875,0.2332763671875
0.292236328125,0.2369384765625
0.2423095703125,0.2393798828125
0.280029296875,0.2322998046875
0.31982421875,0.23388671875
0.2437744140625,0.2373046875
0.279052734375,0.24755859375
0.319091796875,0.2313232421875
0.287353515625,0.2427978515625
0.317138671875,0.2347412109375
0.264892578125,0.2335205078125
0.294189453125,0.240478515625
0.24267578125,0.236328125
0.328125,0.2447509765625
0.271240234375,0.2342529296875
0.289306640625,0.231201171875
0.287353515625,0.2408447265625
0.271240234375,0.2406005859375
0.265625,0.2403564453125
0.314453125,0.234375
0.270751953125,0.2476806640625
0.276123046875,0.2279052734375
0.25732421875,0.2264404296875
0.294921875,0.240966796875
0.2548828125,0.233154296875
0.262451171875,0.232421875
0.312255859375,0.2298583984375
0.240966796875,0.2476806640625
0.288818359375,0.2421875
0.25244140625,0.238037109375
0.27294921875,0.2353515625
0.2998046875,0.2301025390625
0.2587890625,0.23388671875
0.27001953125,0.23876953125
0.308837890625,0.236083984375
0.25830078125,0.239013671875
0.2705078125,0.232666015625
0.25,0.2420654296875
0.304931640625,0.23095703125
0.334228515625,0.233642578125
0.26416015625,0.23193359375
0.2325439453125,0.22900390625
0.21875,0.2177734375
0.2493896484375,0.236328125
0.292724609375,0.234375
0.35546875,0.229736328125
0.279052734375,0.22900390625
0.310302734375,0.2314453125
0.2191162109375,0.232177734375
0.31884765625,0.2396240234375
0.292724609375,0.22607421875
0.30859375,0.230712890625
0.22265625,0.2330322265625
0.245361328125,0.2427978515625
0.27392578125,0.232177734375
0.32275390625,0.2364501953125
0.297607421875,0.231201171875
0.28564453125,0.23583984375
0.301025390625,0.234130859375
0.308837890625,0.2418212890625
0.2288818359375,0.234130859375
0.2626953125,0.2431640625
0.25341796875,0.236083984375
0.2900390625,0.2392578125
0.2333984375,0.2374267578125
0.254150390625,0.231201171875
0.258056640625,0.2301025390625
0.22314453125,0.233642578125
0.276611328125,0.2406005859375
0.241943359375,0.2337646484375
0.282470703125,0.230712890625
0.264892578125,0.2333984375
0.2802734375,0.2281494140625
0.272705078125,0.2344970703125
0.288330078125,0.2476806640625
0.274658203125,0.22509765625
0.2763671875,0.23388671875
0.26953125,0.2396240234375
0.257080078125,0.2379150390625
0.2958984375,0.23486328125
0.248779296875,0.2362060546875
0.2705078125,0.2427978515625
0.252685546875,0.236572265625
0.2283935546875,0.2305908203125
0.2296142578125,0.231689453125
0.2509765625,0.2364501953125
0.291259765625,0.2354736328125
0.2064208984375,0.2413330078125
0.27734375,0.2384033203125
0.272216796875,0.228515625
0.20654296875,0.2371826171875
0.28466796875,0.239501953125
0.2841796875,0.2315673828125
0.2469482421875,0.2261962890625
0.262939453125,0.231201171875
0.20849609375,0.2337646484375
0.2454833984375,0.2305908203125
0.30712890625,0.24072265625
0.27294921875,0.232666015625
0.300048828125,0.2344970703125
0.277587890625,0.2354736328125
0.263916015625,0.2333984375
0.2587890625,0.2415771484375
0.2381591796875,0.2274169921875
0.2498779296875,0.2393798828125
0.26904296875,0.2294921875
0.26416015625,0.2333984375
0.281005859375,0.235107421875
0.296875,0.2376708984375
0.2568359375,0.2276611328125
0.290283203125,0.22607421875
0.26806640625,0.23388671875
0.263427734375,0.233154296875
0.283935546875,0.2391357421875
0.279052734375,0.2281494140625
0.2320556640625,0.2305908203125
0.278564453125,0.2271728515625
0.258056640625,0.22509765625
0.283447265625,0.2305908203125
0.333251953125,0.2314453125
0.2880859375,0.239990234375
0.256591796875,0.2315673828125
0.34228515625,0.2388916015625
0.2509765625,0.2376708984375
0.26513671875,0.23779296875
0.302978515625,0.232666015625
0.257080078125,0.233642578125
0.285400390625,0.2376708984375
0.2861328125,0.24072265625
0.314453125,0.233642578125
0.221923828125,0.229736328125
0.297607421875,0.23388671875
0.2486572265625,0.2354736328125
0.2509765625,0.2344970703125
0.282470703125,0.227294921875
0.31005859375,0.247314453125
0.293212890625,0.22900390625
0.25390625,0.22998046875
0.247802734375,0.235107421875
0.306640625,0.2335205078125
0.299072265625,0.2381591796875
0.240234375,0.2308349609375
0.30517578125,0.240234375
0.2861328125,0.2291259765625
0.26513671875,0.24072265625
0.2435302734375,0.2298583984375
0.26611328125,0.2315673828125
0.26171875,0.242431640625
0.23974609375,0.223876953125
0.2332763671875,0.2393798828125
0.297607421875,0.23779296875
0.288330078125,0.2379150390625
0.2347412109375,0.23046875
0.2354736328125,0.2354736328125
0.28173828125,0.2432861328125
0.27734375,0.2342529296875
0.2646484375,0.24267578125
0.273193359375,0.2286376953125
0.26953125,0.2275390625
0.28466796875,0.24169921875
0.288330078125,0.239013671875
0.274169921875,0.2349853515625
0.2457275390625,0.2359619140625
0.270751953125,0.2271728515625
0.279541015625,0.232421875
0.295166015625,0.2314453125
0.27783203125,0.2333984375
0.2880859375,0.234375
0.2890625,0.23779296875
0.199951171875,0.242431640625
0.243408203125,0.2344970703125
0.2734375,0.23193359375
0.27392578125,0.2381591796875
0.262451171875,0.232666015625
0.309814453125,0.234619140625
0.289794921875,0.2335205078125
0.289306640625,0.2362060546875
0.242919921875,0.246826171875
0.303955078125,0.2269287109375
0.259521484375,0.2293701171875
0.3203125,0.240234375
0.2381591796875,0.2347412109375
0.271728515625,0.2283935546875
0.274658203125,0.2471923828125
0.3232421875,0.2294921875
0.240966796875,0.2261962890625
0.26904296875,0.22900390625
0.2454833984375,0.2435302734375
0.273193359375,0.227294921875
0.262939453125,0.2427978515625
0.255859375,0.2283935546875
0.2464599609375,0.2374267578125
0.251953125,0.2420654296875
0.2471923828125,0.23828125
0.234619140625,0.248779296875
0.20751953125,0.242919921875
0.289794921875,0.22412109375
0.307861328125,0.2353515625
0.291015625,0.2423095703125
0.28564453125,0.233154296875
0.306640625,0.2393798828125
0.353515625,0.230224609375
0.299560546875,0.2325439453125
0.294677734375,0.244384765625
0.3076171875,0.230712890625
0.3095703125,0.22900390625
0.292724609375,0.234130859375
0.30078125,0.2266845703125
0.2744140625,0.23486328125
0.298095703125,0.2412109375
0.251708984375,0.2354736328125
0.260498046875,0.2354736328125
0.29443359375,0.23388671875
0.314208984375,0.2335205078125
0.2183837890625,0.2435302734375
0.314208984375,0.228759765625
0.2705078125,0.2291259765625
0.2176513671875,0.2315673828125
0.299072265625,0.2269287109375
0.2724609375,0.2373046875
0.2369384765625,0.2349853515625
0.256103515625,0.239990234375
0.281005859375,0.2376708984375
0.2607421875,0.234619140625
0.242431640625,0.229736328125
0.32421875,0.24072265625
0.26416015625,0.2403564453125
0.276123046875,0.232666015625
0.2548828125,0.22900390625
0.296142578125,0.2509765625
0.3154296875,0.2318115234375
0.25830078125,0.2386474609375
0.323974609375,0.2342529296875
0.289306640625,0.23974609375
0.27197265625,0.235107421875
0.3076171875,0.2408447265625
0.268798828125,0.2327880859375
0.275390625,0.2296142578125
0.277587890625,0.229736328125
0.29443359375,0.232666015625
0.301513671875,0.2393798828125
0.308837890625,0.233154296875
0.29931640625,0.2432861328125
0.3056640625,0.2332763671875
0.310302734375,0.2325439453125
0.259765625,0.2353515625
0.269775390625,0.2410888671875
0.292724609375,0.2313232421875
0.283203125,0.228515625
0.273193359375,0.2381591796875
0.261474609375,0.229736328125
0.275634765625,0.231201171875
0.265380859375,0.22900390625
0.32763671875,0.23828125
0.2442626953125,0.2412109375
0.293701171875,0.256103515625
0.261962890625,0.23583984375
0.2841796875,0.23095703125
0.31494140625,0.22802734375
0.32373046875,0.2491455078125
0.29541015625,0.2388916015625
0.263671875,0.23291015625
0.267333984375,0.234619140625
0.272705078125,0.2386474609375
0.263427734375,0.2318115234375
0.272216796875,0.23388671875
0.25390625,0.2344970703125
0.291015625,0.23388671875
0.2578125,0.253662109375
0.276611328125,0.228759765625
0.262451171875,0.233642578125
0.2841796875,0.232421875
0.25439453125,0.241943359375
0.253662109375,0.2440185546875
0.2232666015625,0.226806640625
0.2587890625,0.2261962890625
0.276123046875,0.2303466796875
0.249755859375,0.2359619140625
0.25830078125,0.2412109375
0.25634765625,0.237548828125
0.28076171875,0.2276611328125
0.2705078125,0.2318115234375
0.26025390625,0.2470703125
0.2626953125,0.245849609375
0.28955078125,0.2352294921875
0.300537109375,0.2371826171875
0.28466796875,0.233642578125
0.34228515625,0.24267578125
0.279052734375,0.2303466796875
0.271728515625,0.2357177734375
0.302490234375,0.236572265625
0.292724609375,0.2337646484375
0.27490234375,0.235595703125
0.29833984375,0.2320556640625
0.284912109375,0.2420654296875
0.292236328125,0.2381591796875
0.2431640625,0.2293701171875
0.256591796875,0.232177734375
0.26318359375,0.2353515625
0.2410888671875,0.239013671875
0.312744140625,0.2335205078125
0.29052734375,0.2301025390625
0.268798828125,0.239501953125
0.2352294921875,0.2332763671875
0.282958984375,0.236572265625
0.282958984375,0.235107421875
0.203857421875,0.252197265625
0.3271484375,0.23828125
0.283447265625,0.2332763671875
0.243408203125,0.226806640625
0.2763671875,0.2286376953125
0.2861328125,0.228271484375
0.268798828125,0.232177734375
0.276611328125,0.2381591796875
0.2587890625,0.2288818359375
0.303466796875,0.2376708984375
0.257568359375,0.26025390625
0.28173828125,0.23486328125
0.252685546875,0.2320556640625
0.209228515625,0.2333984375
0.282470703125,0.2364501953125
0.31494140625,0.23291015625
0.276123046875,0.2353515625
0.28271484375,0.2373046875
0.26416015625,0.24365234375
0.2318115234375,0.251220703125
0.318603515625,0.2293701171875
0.261962890625,0.23876953125
0.28564453125,0.234130859375
0.280029296875,0.22998046875
0.2325439453125,0.23779296875
0.251220703125,0.2327880859375
0.26513671875,0.2303466796875
0.333740234375,0.2384033203125
0.281005859375,0.2298583984375
0.2841796875,0.2359619140625
0.315673828125,0.2349853515625
0.25830078125,0.22998046875
0.300048828125,0.2261962890625
0.270263671875,0.2249755859375
0.2484130859375,0.23291015625
0.300537109375,0.2442626953125
0.2841796875,0.2421875
0.279541015625,0.237060546875
0.295654296875,0.2369384765625
0.27685546875,0.2301025390625
0.25830078125,0.239990234375
0.266357421875,0.2322998046875
0.2178955078125,0.2362060546875
0.218505859375,0.24072265625
0.259765625,0.2371826171875
0.253662109375,0.2276611328125
0.2379150390625,0.250732421875
0.263671875,0.2432861328125
0.295166015625,0.2294921875
0.2646484375,0.2303466796875
0.294921875,0.237060546875
0.2861328125,0.2332763671875
0.263427734375,0.2384033203125
0.2939453125,0.2420654296875
0.27880859375,0.23779296875
0.2283935546875,0.2315673828125
0.303466796875,0.2357177734375
0.314453125,0.231689453125
0.208984375,0.239501953125
0.2384033203125,0.234130859375
0.32861328125,0.2452392578125
0.28076171875,0.2369384765625
0.25537109375,0.229248046875
0.2529296875,0.238525390625
0.25830078125,0.228759765625
0.296142578125,0.236083984375
0.240234375,0.231201171875
0.28125,0.22802734375
0.298583984375,0.2310791015625
0.34619140625,0.239990234375
0.252197265625,0.226318359375
0.291259765625,0.2340087890625
0.2369384765625,0.2294921875
0.26416015625,0.2403564453125
0.252685546875,0.232666015625
0.252197265625,0.2291259765625
0.31884765625,0.2293701171875
0.216064453125,0.23486328125
0.2841796875,0.2410888671875
0.28955078125,0.229736328125
0.274658203125,0.2476806640625
0.293701171875,0.2391357421875
0.240234375,0.2335205078125
0.32763671875,0.23828125
0.307861328125,0.234375
0.28857421875,0.2315673828125
0.2890625,0.2333984375
0.28759765625,0.2315673828125
0.2685546875,0.2315673828125
0.25537109375,0.2293701171875
0.2481689453125,0.2366943359375
0.2626953125,0.231201171875
0.2442626953125,0.226318359375
0.317138671875,0.231689453125
0.2998046875,0.2420654296875
0.297119140625,0.2374267578125
0.30224609375,0.234375
0.298583984375,0.238037109375
0.2431640625,0.2333984375
0.252685546875,0.253173828125
0.2425537109375,0.2347412109375
0.28271484375,0.228271484375
0.232666015625,0.2353515625
0.29052734375,0.2371826171875
0.239013671875,0.2308349609375
0.268798828125,0.241455078125
0.25244140625,0.2301025390625
0.2362060546875,0.2452392578125
0.273681640625,0.231201171875
0.2254638671875,0.2274169921875
0.2137451171875,0.2357177734375
0.2486572265625,0.232177734375
0.272216796875,0.2288818359375
0.250244140625,0.2314453125
0.2198486328125,0.229736328125
0.266357421875,0.2352294921875
0.270263671875,0.2255859375
0.244873046875,0.230224609375
0.261474609375,0.236572265625
0.269287109375,0.2330322265625
0.216552734375,0.2353515625
0.2822265625,0.251220703125
0.31591796875,0.2315673828125
0.30126953125,0.23681640625
0.273681640625,0.2294921875
0.25927734375,0.240234375
0.2296142578125,0.2314453125
0.2998046875,0.23486328125
0.2412109375,0.2364501953125
0.263671875,0.234619140625
0.2998046875,0.2320556640625
0.286376953125,0.22900390625
0.2783203125,0.2364501953125
0.29541015625,0.2401123046875
0.256591796875,0.230224609375
0.27587890625,0.246826171875
0.2357177734375,0.22412109375
0.27001953125,0.2340087890625
0.26513671875,0.245849609375
0.28955078125,0.231201171875
0.2332763671875,0.234619140625
0.2939453125,0.2347412109375
0.260986328125,0.2359619140625
0.32958984375,0.2481689453125
0.260498046875,0.242431640625
0.251708984375,0.2403564453125
0.29296875,0.2359619140625
0.292724609375,0.22705078125
0.2369384765625,0.2318115234375
0.283447265625,0.227294921875
0.265380859375,0.24169921875
0.294189453125,0.2410888671875
0.30078125,0.229248046875
0.296630859375,0.231689453125
0.299072265625,0.235595703125
0.29736328125,0.2298583984375
0.294921875,0.2281494140625
0.31103515625,0.2373046875
0.2413330078125,0.2392578125
0.268798828125,0.2333984375
0.319091796875,0.2410888671875
0.285400390625,0.232177734375
0.29248046875,0.23291015625
0.275634765625,0.231689453125
0.27392578125,0.229248046875
0.28076171875,0.23291015625
0.225830078125,0.2427978515625
0.2142333984375,0.230712890625
0.278564453125,0.2352294921875
0.2393798828125,0.234375
0.30322265625,0.231201171875
0.32421875,0.237060546875
0.27685546875,0.2274169921875
0.2454833984375,0.2366943359375
0.296630859375,0.2432861328125
0.2491455078125,0.237060546875
0.281494140625,0.244140625
0.246337890625,0.2366943359375
0.27392578125,0.230712890625
0.2205810546875,0.2340087890625
0.27294921875,0.238037109375
0.2919921875,0.237548828125
0.263671875,0.23291015625
0.267578125,0.232177734375
0.2802734375,0.2310791015625
0.265380859375,0.238037109375
0.309814453125,0.227294921875
0.28515625,0.241455078125
0.280517578125,0.2366943359375
0.306396484375,0.2333984375
0.259521484375,0.242431640625
0.282470703125,0.22705078125
0.2498779296875,0.2296142578125
0.287841796875,0.226806640625
0.2666015625,0.235595703125
0.283203125,0.2340087890625
0.26318359375,0.237548828125
0.310546875,0.224853515625
0.260009765625,0.2479248046875
0.280517578125,0.232177734375
0.2481689453125,0.2423095703125
0.2646484375,0.2423095703125
0.288818359375,0.243896484375
0.255126953125,0.2349853515625
0.3359375,0.235595703125
0.2783203125,0.2459716796875
0.2467041015625,0.2255859375
0.26953125,0.2330322265625
0.2310791015625,0.2392578125
0.281982421875,0.236328125
0.26611328125,0.2353515625
0.264404296875,0.2384033203125
0.254150390625,0.22216796875
0.281982421875,0.2301025390625
0.272216796875,0.2342529296875
0.2822265625,0.22607421875
0.266357421875,0.2342529296875
0.28369140625,0.2320556640625
0.322998046875,0.2469482421875
0.25146484375,0.23828125
0.255126953125,0.23486328125
0.2900390625,0.2440185546875
0.30712890625,0.23291015625
0.287109375,0.2349853515625
0.265380859375,0.2313232421875
0.290283203125,0.24755859375
0.27490234375,0.24365234375
0.281005859375,0.2266845703125
0.275146484375,0.2347412109375
0.255615234375,0.23388671875
0.2353515625,0.226806640625
0.265625,0.235107421875
0.352783203125,0.2401123046875
0.346923828125,0.243896484375
0.290283203125,0.23828125
0.265625,0.235595703125
0.255126953125,0.2320556640625
0.2919921875,0.2313232421875
0.260498046875,0.22314453125
0.27734375,0.2288818359375
0.30810546875,0.2305908203125
0.29345703125,0.2310791015625
0.307373046875,0.2335205078125
0.268798828125,0.224609375
0.260498046875,0.2362060546875
0.241943359375,0.2403564453125
0.231689453125,0.23876953125
0.265380859375,0.233642578125
0.311279296875,0.23193359375
0.3125,0.2276611328125
0.28173828125,0.23046875
0.2958984375,0.2269287109375
0.25537109375,0.232177734375
0.303955078125,0.2314453125
0.30029296875,0.228271484375
0.298095703125,0.228271484375
0.306884765625,0.22802734375
0.2255859375,0.2445068359375
0.269775390625,0.248779296875
0.27880859375,0.235107421875
0.309814453125,0.22900390625
0.233154296875,0.2314453125
0.267578125,0.239990234375
0.28271484375,0.229248046875
0.2470703125,0.2352294921875
0.316650390625,0.2366943359375
0.249267578125,0.2305908203125
0.2666015625,0.250244140625
0.285400390625,0.237548828125
0.2431640625,0.23583984375
0.265625,0.234619140625
0.295166015625,0.2252197265625
0.303955078125,0.244140625
0.228759765625,0.2327880859375
0.28466796875,0.2310791015625
0.316162109375,0.230224609375
0.27490234375,0.2467041015625
0.279541015625,0.2294921875
0.2388916015625,0.2393798828125
0.25830078125,0.2279052734375
0.281005859375,0.2410888671875
0.281494140625,0.2276611328125
0.309814453125,0.244140625
0.271484375,0.2406005859375
0.228515625,0.240966796875
0.2763671875,0.238037109375
0.18994140625,0.226318359375
0.2578125,0.230712890625
0.279541015625,0.2291259765625
0.29833984375,0.2335205078125
0.2978515625,0.2354736328125
0.278564453125,0.241943359375
0.277587890625,0.2269287109375
0.255859375,0.24169921875
0.2763671875,0.2344970703125
0.29345703125,0.2337646484375
0.2489013671875,0.2320556640625
0.31787109375,0.231201171875
0.285400390625,0.2303466796875
0.2890625,0.2269287109375
0.2154541015625,0.230224609375
0.273193359375,0.234375
0.26123046875,0.2303466796875
0.290771484375,0.2291259765625
0.3046875,0.2393798828125
0.295166015625,0.2293701171875
0.27099609375,0.2283935546875
0.258056640625,0.232177734375
0.30224609375,0.228271484375
0.269287109375,0.232666015625
0.267822265625,0.227783203125
0.26025390625,0.233642578125
0.2000732421875,0.22607421875
0.2900390625,0.2366943359375
0.310791015625,0.22998046875
0.275390625,0.2332763671875
0.288818359375,0.232666015625
0.253173828125,0.237060546875
0.26513671875,0.232177734375
0.307373046875,0.2286376953125
0.27490234375,0.24169921875
0.274658203125,0.237548828125
0.30126953125,0.2376708984375
0.249755859375,0.237060546875
0.2364501953125,0.2462158203125
0.278076171875,0.238037109375
0.299560546875,0.23828125
0.295654296875,0.2391357421875
0.2447509765625,0.23095703125
0.284912109375,0.239013671875
0.2421875,0.2330322265625
0.280517578125,0.237060546875
0.243408203125,0.2264404296875
0.24853515625,0.236083984375
0.275390625,0.2293701171875
0.26220703125,0.2344970703125
0.290283203125,0.2294921875
0.2451171875,0.2320556640625
0.27197265625,0.224853515625
0.283203125,0.2308349609375
0.316650390625,0.2320556640625
0.253662109375,0.2340087890625
0.284912109375,0.231201171875
0.283203125,0.239990234375
0.280517578125,0.2357177734375
0.33056640625,0.232421875
0.2430419921875,0.2261962890625
0.26416015625,0.2349853515625
0.302490234375,0.2462158203125
0.302734375,0.248779296875
0.25830078125,0.22119140625
0.30517578125,0.233642578125
0.265625,0.2349853515625
0.309326171875,0.22607421875
0.2164306640625,0.23486328125
0.255615234375,0.227783203125
0.2646484375,0.23291015625
0.283203125,0.2330322265625
0.3076171875,0.2337646484375
0.27587890625,0.239501953125
0.281005859375,0.2340087890625
0.2568359375,0.2301025390625
0.343994140625,0.2308349609375
0.226806640625,0.239501953125
0.294677734375,0.2442626953125
0.259765625,0.228271484375
0.258056640625,0.2398681640625
0.24560546875,0.231201171875
0.270263671875,0.243896484375
0.27294921875,0.2354736328125
0.26171875,0.223388671875
0.2069091796875,0.2420654296875
0.2626953125,0.2305908203125
0.262939453125,0.2296142578125
0.25634765625,0.2408447265625
0.312255859375,0.240234375
0.29833984375,0.239501953125
0.286865234375,0.2401123046875
0.270751953125,0.23876953125
0.2373046875,0.222900390625
0.28955078125,0.2342529296875
0.266357421875,0.23388671875
0.290771484375,0.233642578125
0.286376953125,0.229736328125
0.2939453125,0.2362060546875
0.306640625,0.22900390625
0.3291015625,0.2440185546875
0.282958984375,0.22412109375
0.29052734375,0.22802734375
0.285400390625,0.22412109375
0.249755859375,0.2388916015625
0.2919921875,0.2305908203125
0.269775390625,0.2476806640625
0.271728515625,0.23486328125
0.284423828125,0.231689453125
0.2496337890625,0.23291015625
0.2978515625,0.2408447265625
0.2607421875,0.2420654296875
0.253662109375,0.2279052734375
0.26416015625,0.2357177734375
0.25439453125,0.23291015625
0.2568359375,0.2384033203125
0.27392578125,0.2340087890625
0.25830078125,0.2310791015625
0.250244140625,0.2333984375
0.240478515625,0.23681640625
0.348388671875,0.244384765625
0.279296875,0.2296142578125
0.266357421875,0.236083984375
0.291015625,0.2335205078125
0.275146484375,0.2313232421875
0.27783203125,0.23095703125
0.309326171875,0.2286376953125
0.283935546875,0.2337646484375
0.275390625,0.2364501953125
0.250732421875,0.2310791015625
0.263916015625,0.2349853515625
0.253662109375,0.234619140625
0.292724609375,0.230712890625
0.27783203125,0.2310791015625
0.3408203125,0.2353515625
0.2286376953125,0.239013671875
0.26025390625,0.2320556640625
0.29736328125,0.255126953125
0.306640625,0.2257080078125
0.28564453125,0.2279052734375
0.247802734375,0.2296142578125
0.2548828125,0.2320556640625
0.23583984375,0.2274169921875
0.238525390625,0.23193359375
0.276611328125,0.236328125
0.265380859375,0.2364501953125
0.260986328125,0.236572265625
0.2607421875,0.2379150390625
0.28515625,0.2296142578125
0.286865234375,0.2349853515625
0.275146484375,0.242919921875
0.301513671875,0.228759765625
0.2369384765625,0.23046875
0.2705078125,0.233154296875
0.281494140625,0.23779296875
0.2578125,0.23046875
0.288330078125,0.2354736328125
0.266357421875,0.231201171875
0.25830078125,0.2396240234375
0.253662109375,0.243896484375
0.270751953125,0.2376708984375
0.23779296875,0.2484130859375
0.28466796875,0.2347412109375
0.287109375,0.23388671875
0.296630859375,0.2271728515625
0.250244140625,0.230224609375
0.20849609375,0.2469482421875
0.299560546875,0.235595703125
0.25439453125,0.235107421875
0.28076171875,0.2276611328125
0.32275390625,0.2298583984375
0.25634765625,0.2386474609375
0.32958984375,0.2379150390625
0.279052734375,0.2279052734375
0.23828125,0.2366943359375
0.236083984375,0.2447509765625
0.2352294921875,0.226806640625
0.328857421875,0.237548828125
0.31298828125,0.236083984375
0.291748046875,0.23681640625
0.2349853515625,0.232421875
0.2469482421875,0.2298583984375
0.28857421875,0.2310791015625
0.264404296875,0.2275390625
0.288818359375,0.2353515625
0.310791015625,0.233642578125
0.301025390625,0.232666015625
0.29248046875,0.24658203125
0.328857421875,0.2291259765625
0.26806640625,0.2264404296875
0.276123046875,0.240478515625
0.2431640625,0.2413330078125
0.238525390625,0.227783203125
0.28662109375,0.2283935546875
0.287841796875,0.2359619140625
0.2435302734375,0.2388916015625
0.277099609375,0.22802734375
0.299072265625,0.2457275390625
0.30419921875,0.2340087890625
0.2279052734375,0.251708984375
0.258056640625,0.236083984375
0.2646484375,0.24853515625
0.286865234375,0.2308349609375
0.250732421875,0.231689453125
0.22314453125,0.236083984375
0.28662109375,0.2366943359375
0.248046875,0.2381591796875
0.275146484375,0.2362060546875
0.2958984375,0.2318115234375
0.284912109375,0.2349853515625
0.339599609375,0.2281494140625
0.288818359375,0.251953125
0.251953125,0.2310791015625
0.315673828125,0.241455078125
0.23193359375,0.24462890625
0.252197265625,0.2344970703125
0.268798828125,0.2457275390625
0.2445068359375,0.232666015625
0.289794921875,0.2225341796875
0.260986328125,0.2242431640625
0.281005859375,0.2381591796875
0.27392578125,0.23193359375
0.2998046875,0.236328125
0.2529296875,0.2264404296875
0.2783203125,0.2374267578125
0.28173828125,0.2432861328125
0.34130859375,0.2349853515625
0.2388916015625,0.23291015625
0.29443359375,0.237060546875
0.270751953125,0.23779296875
0.256591796875,0.2362060546875
0.33251953125,0.2384033203125
0.310791015625,0.22998046875
0.263427734375,0.2301025390625
0.2484130859375,0.2335205078125
0.23388671875,0.225341796875
0.270751953125,0.2353515625
0.291259765625,0.230712890625
0.251220703125,0.231201171875
0.27197265625,0.2330322265625
0.1995849609375,0.227294921875
0.267333984375,0.24169921875
0.313720703125,0.2359619140625
0.2420654296875,0.23681640625
0.278564453125,0.2265625
0.251220703125,0.239990234375
0.286865234375,0.2374267578125
0.284912109375,0.22802734375
0.272705078125,0.227294921875
0.30517578125,0.234130859375
0.27001953125,0.23486328125
0.296875,0.2401123046875
0.2890625,0.2318115234375
0.273193359375,0.2353515625
0.308349609375,0.2313232421875
0.279052734375,0.2418212890625
0.263671875,0.24072265625
0.270751953125,0.2337646484375
0.267822265625,0.2303466796875
0.257080078125,0.2315673828125
0.27197265625,0.230712890625
0.291259765625,0.23388671875
0.263671875,0.2369384765625
0.27734375,0.234619140625
0.319091796875,0.23876953125
0.2783203125,0.2320556640625
0.27001953125,0.2330322265625
0.252197265625,0.234375
0.275146484375,0.2310791015625
0.2491455078125,0.250732421875
0.314697265625,0.2388916015625
0.304931640625,0.2279052734375
0.219482421875,0.2293701171875
0.26416015625,0.229736328125
0.281982421875,0.2269287109375
0.2958984375,0.2293701171875
0.279052734375,0.2423095703125
0.313720703125,0.2330322265625
0.27294921875,0.2227783203125
0.252197265625,0.23095703125
0.25048828125,0.240234375
0.287109375,0.2357177734375
0.2137451171875,0.23046875
0.304931640625,0.240478515625
0.29638671875,0.229248046875
0.302490234375,0.2310791015625
0.25732421875,0.227294921875
0.308349609375,0.2332763671875
0.29931640625,0.2384033203125
0.256103515625,0.2464599609375
0.30615234375,0.241455078125
0.28955078125,0.2418212890625
0.244384765625,0.23291015625
0.23095703125,0.2298583984375
0.25146484375,0.2391357421875
0.315185546875,0.23876953125
0.25537109375,0.23681640625
0.27197265625,0.2406005859375
0.296630859375,0.232666015625
0.27294921875,0.2333984375
0.292236328125,0.242431640625
0.267578125,0.235107421875
0.278564453125,0.2340087890625
0.28955078125,0.2396240234375
0.2705078125,0.2349853515625
0.3076171875,0.229736328125
0.269775390625,0.232666015625
0.27978515625,0.2344970703125
0.302978515625,0.229736328125
0.2490234375,0.236083984375
0.316162109375,0.2374267578125
0.26513671875,0.233154296875
0.264892578125,0.2369384765625
0.26708984375,0.239501953125
0.2958984375,0.239013671875
0.271484375,0.2342529296875
0.3115234375,0.240478515625
0.29833984375,0.244140625
0.254638671875,0.2349853515625
0.251220703125,0.23388671875
0.291259765625,0.2308349609375
0.263916015625,0.242919921875
0.3037109375,0.237548828125
0.25634765625,0.236083984375
0.2322998046875,0.2333984375
0.30615234375,0.230224609375
0.253173828125,0.2315673828125
0.332275390625,0.2275390625
0.309326171875,0.2384033203125
0.30712890625,0.2376708984375
0.290283203125,0.2381591796875
0.276123046875,0.22998046875
0.29541015625,0.2286376953125
0.2607421875,0.2384033203125
0.29150390625,0.2451171875
0.2861328125,0.2454833984375
0.2381591796875,0.2410888671875
0.2149658203125,0.2313232421875
0.300537109375,0.229736328125
0.32080078125,0.239990234375
0.25927734375,0.234130859375
0.280029296875,0.234375
0.283447265625,0.2391357421875
0.311767578125,0.222900390625
0.271728515625,0.238037109375
0.294921875,0.234375
0.271484375,0.229248046875
0.2734375,0.2310791015625
0.282470703125,0.2357177734375
0.252197265625,0.2362060546875
0.301025390625,0.2330322265625
0.317138671875,0.2431640625
0.27783203125,0.239013671875
0.265380859375,0.232421875
0.27392578125,0.229248046875
0.274658203125,0.231689453125
0.297119140625,0.2303466796875
0.322509765625,0.2236328125
0.2467041015625,0.2325439453125
0.234130859375,0.23974609375
0.263427734375,0.2349853515625
0.25830078125,0.2373046875
0.27099609375,0.2227783203125
0.2763671875,0.2259521484375
0.2548828125,0.241943359375
0.2666015625,0.231689453125
0.326171875,0.239501953125
0.26025390625,0.23193359375
0.27490234375,0.2352294921875
0.295654296875,0.23193359375
0.211181640625,0.2296142578125
0.259521484375,0.228271484375
0.282470703125,0.227783203125
0.28759765625,0.2320556640625
0.2509765625,0.2388916015625
0.277099609375,0.2288818359375
0.26806640625,0.231689453125
0.2646484375,0.23095703125
0.291015625,0.2392578125
0.27392578125,0.2451171875
0.2369384765625,0.229736328125
0.281494140625,0.24658203125
0.26220703125,0.2366943359375
0.334716796875,0.2325439453125
0.254150390625,0.231201171875
0.262451171875,0.2227783203125
0.27685546875,0.2281494140625
0.2249755859375,0.2315673828125
0.34033203125,0.234130859375
0.304931640625,0.2362060546875
0.284423828125,0.2335205078125
0.2890625,0.2283935546875
0.28076171875,0.23046875
0.285400390625,0.2470703125
0.273681640625,0.2357177734375
0.284912109375,0.23486328125
0.295166015625,0.23876953125
0.27734375,0.2352294921875
0.25537109375,0.2333984375
0.237060546875,0.238525390625
0.276611328125,0.2449951171875
0.2325439453125,0.2325439453125
0.314453125,0.2392578125
0.2479248046875,0.2265625
0.281982421875,0.2254638671875
0.280029296875,0.2337646484375
0.25927734375,0.236328125
0.2493896484375,0.23388671875
0.256591796875,0.2293701171875
0.24658203125,0.2357177734375
0.2666015625,0.248779296875
0.25927734375,0.237548828125
0.25244140625,0.2283935546875
0.2314453125,0.2354736328125
0.2183837890625,0.2347412109375
0.259033203125,0.24365234375
0.28662109375,0.2418212890625
0.2335205078125,0.226806640625
0.3212890625,0.2374267578125
0.255859375,0.242919921875
0.307373046875,0.236083984375
0.219482421875,0.2294921875
0.27880859375,0.233642578125
0.269775390625,0.2275390625
0.28759765625,0.2314453125
0.273193359375,0.237548828125
0.31787109375,0.236328125
0.29541015625,0.2291259765625
0.2587890625,0.2325439453125
0.341552734375,0.2376708984375
0.267822265625,0.229248046875
0.30126953125,0.23046875
0.250244140625,0.2347412109375
0.271728515625,0.23974609375
0.251220703125,0.23583984375
0.251708984375,0.2421875
0.26513671875,0.2322998046875
0.28564453125,0.229248046875
0.2464599609375,0.2384033203125
0.293701171875,0.2449951171875
0.27978515625,0.236328125
0.238037109375,0.233154296875
0.263916015625,0.2403564453125
0.2496337890625,0.234619140625
0.244384765625,0.240478515625
0.28271484375,0.228271484375
0.334228515625,0.2327880859375
0.294921875,0.25048828125
0.291259765625,0.2281494140625
0.256591796875,0.232666015625
0.300048828125,0.2359619140625
0.31298828125,0.2318115234375
0.2396240234375,0.240966796875
0.240478515625,0.238037109375
0.287841796875,0.23486328125
0.272705078125,0.2333984375
0.28662109375,0.236083984375
0.330078125,0.2371826171875
0.298583984375,0.232666015625
0.3212890625,0.2315673828125
0.27392578125,0.235107421875
0.298095703125,0.24462890625
0.258544921875,0.239013671875
0.287353515625,0.22802734375
0.291748046875,0.23681640625
0.2454833984375,0.2386474609375
0.29248046875,0.2313232421875
0.2275390625,0.236328125
0.22607421875,0.2291259765625
0.3046875,0.2325439453125
0.2900390625,0.24267578125
0.262451171875,0.2340087890625
0.303955078125,0.239501953125
0.217041015625,0.2427978515625
0.30419921875,0.2490234375
0.25927734375,0.228515625
0.231689453125,0.2354736328125
0.2578125,0.231689453125
0.323974609375,0.2347412109375
0.2666015625,0.2230224609375
0.270263671875,0.230712890625
0.2432861328125,0.2386474609375
0.265380859375,0.2315673828125
0.26953125,0.2337646484375
0.286865234375,0.230224609375
0.25634765625,0.2265625
0.27392578125,0.240234375
0.27587890625,0.240234375
0.27490234375,0.227783203125
0.2366943359375,0.2327880859375
0.293701171875,0.2398681640625
0.257080078125,0.2333984375
0.27587890625,0.232421875
0.254150390625,0.2359619140625
0.2998046875,0.231689453125
0.312255859375,0.231201171875
0.276123046875,0.2333984375
0.271728515625,0.240478515625
0.283203125,0.2366943359375
0.260498046875,0.24658203125
0.343017578125,0.2391357421875
0.24072265625,0.23876953125
0.31103515625,0.2342529296875
0.250732421875,0.229248046875
0.276611328125,0.23779296875
0.291259765625,0.238525390625
0.258056640625,0.240234375
0.2254638671875,0.2330322265625
0.26123046875,0.2357177734375
0.315673828125,0.2283935546875
0.241455078125,0.2281494140625
0.275390625,0.2330322265625
0.272216796875,0.2362060546875
0.309326171875,0.2337646484375
0.232177734375,0.2369384765625
0.2095947265625,0.236328125
0.29296875,0.22998046875
0.32177734375,0.228759765625
0.224365234375,0.2294921875
0.214111328125,0.2310791015625
0.2393798828125,0.239501953125
0.325439453125,0.2266845703125
0.287841796875,0.240234375
0.309326171875,0.22900390625
0.26318359375,0.2315673828125
0.273681640625,0.238525390625
0.2783203125,0.2491455078125
0.267333984375,0.2327880859375
0.294677734375,0.2318115234375
0.2802734375,0.236083984375
0.30078125,0.22802734375
0.241455078125,0.237548828125
0.2802734375,0.22900390625
0.2335205078125,0.2296142578125
0.271728515625,0.2376708984375
0.2225341796875,0.2225341796875
0.2498779296875,0.2327880859375
0.2384033203125,0.2384033203125
0.287353515625,0.25732421875
0.30517578125,0.2305908203125
0.24658203125,0.240234375
0.290771484375,0.2354736328125
0.236083984375,0.2303466796875
0.259033203125,0.2301025390625
0.27587890625,0.2344970703125
0.289794921875,0.2353515625
0.2318115234375,0.2301025390625
0.3095703125,0.2362060546875
0.2467041015625,0.231201171875
0.327392578125,0.2281494140625
0.25390625,0.262939453125
0.25,0.2303466796875
0.259033203125,0.232177734375
0.263427734375,0.2403564453125
0.27685546875,0.2381591796875
0.3212890625,0.2364501953125
0.271240234375,0.2366943359375
0.2003173828125,0.2318115234375
0.2447509765625,0.2305908203125
0.282958984375,0.2254638671875
0.281494140625,0.2451171875
0.2291259765625,0.2376708984375
0.2900390625,0.24072265625
0.261474609375,0.2340087890625
0.232421875,0.230224609375
0.2734375,0.2354736328125
0.285400390625,0.2430419921875
0.229736328125,0.24169921875
0.26025390625,0.2281494140625
0.2393798828125,0.223388671875
0.279296875,0.2314453125
0.25048828125,0.2310791015625
0.2509765625,0.23486328125
0.320068359375,0.227783203125
0.2452392578125,0.2322998046875
0.306640625,0.2457275390625
0.253662109375,0.2425537109375
0.294189453125,0.235107421875
0.2354736328125,0.2481689453125
0.282958984375,0.2281494140625
0.251953125,0.227294921875
0.275146484375,0.2340087890625
0.2685546875,0.2301025390625
0.258544921875,0.228759765625
0.273193359375,0.2353515625
0.275390625,0.229736328125
0.333740234375,0.2330322265625
0.30322265625,0.2359619140625
0.25341796875,0.2498779296875
0.27685546875,0.228271484375
0.340576171875,0.2332763671875
0.262939453125,0.2314453125
0.2279052734375,0.2452392578125
0.2318115234375,0.2376708984375
0.263427734375,0.228271484375
0.3251953125,0.2349853515625
0.283935546875,0.2408447265625
0.219970703125,0.2325439453125
0.2998046875,0.2386474609375
0.27880859375,0.2412109375
0.314208984375,0.237548828125
0.27978515625,0.238037109375
0.31591796875,0.2313232421875
0.2841796875,0.23876953125
0.2919921875,0.2340087890625
0.268310546875,0.234375
0.3642578125,0.2352294921875
0.2471923828125,0.23046875
0.282470703125,0.232421875
0.268310546875,0.22412109375
0.33837890625,0.2366943359375
0.2427978515625,0.236328125
0.2890625,0.234130859375
0.28515625,0.23486328125
0.240478515625,0.2347412109375
0.286865234375,0.226318359375
0.266357421875,0.252197265625
0.297119140625,0.232177734375
0.28125,0.2425537109375
0.275390625,0.238525390625
0.27197265625,0.23193359375
0.2247314453125,0.241943359375
0.281494140625,0.236328125
0.257568359375,0.236328125
0.254150390625,0.2467041015625
0.28955078125,0.2283935546875
0.237548828125,0.22705078125
0.318603515625,0.2327880859375
0.28271484375,0.241943359375
0.307861328125,0.2386474609375
0.272216796875,0.237548828125
0.261474609375,0.23291015625
0.2490234375,0.2320556640625
0.306884765625,0.232666015625
0.2548828125,0.2388916015625
0.2802734375,0.2388916015625
0.288330078125,0.2298583984375
0.33251953125,0.227294921875
0.257568359375,0.2391357421875
0.2369384765625,0.2384033203125
0.2393798828125,0.2352294921875
0.289306640625,0.239990234375
0.298583984375,0.2332763671875
0.267822265625,0.237548828125
0.30322265625,0.2406005859375
0.289794921875,0.2288818359375
0.319580078125,0.24755859375
0.25048828125,0.2327880859375
0.255126953125,0.2371826171875
0.28076171875,0.2412109375
0.297607421875,0.226806640625
0.27880859375,0.232177734375
0.271240234375,0.2305908203125
0.2763671875,0.229248046875
0.275634765625,0.23779296875
0.2401123046875,0.2266845703125
0.275634765625,0.2249755859375
0.280029296875,0.2333984375
0.2459716796875,0.2379150390625
0.3251953125,0.2398681640625
0.276123046875,0.240966796875
0.292236328125,0.2357177734375
0.313720703125,0.23828125
0.252685546875,0.248291015625
0.312744140625,0.238525390625
0.271240234375,0.2314453125
0.320556640625,0.231689453125
0.2998046875,0.2344970703125
0.272216796875,0.2354736328125
0.21826171875,0.2366943359375
0.212158203125,0.2266845703125
0.281494140625,0.231689453125
0.255126953125,0.240234375
0.329345703125,0.239013671875
0.25732421875,0.2314453125
0.277587890625,0.2423095703125
0.272216796875,0.2412109375
0.322998046875,0.2335205078125
0.261474609375,0.2291259765625
0.2529296875,0.2388916015625
0.242919921875,0.2320556640625
0.30224609375,0.232177734375
0.291015625,0.24658203125
0.279296875,0.2315673828125
0.268798828125,0.2410888671875
0.298828125,0.2364501953125
0.25634765625,0.24169921875
0.255615234375,0.2220458984375
0.29736328125,0.2261962890625
0.267822265625,0.228759765625
0.264404296875,0.2327880859375
0.26513671875,0.23876953125
0.253173828125,0.2406005859375
0.2529296875,0.2313232421875
0.2890625,0.233642578125
0.22412109375,0.24169921875
0.33203125,0.2449951171875
0.26953125,0.2354736328125
0.2958984375,0.2308349609375
0.28759765625,0.230224609375
0.301513671875,0.2432861328125
0.28564453125,0.255126953125
0.278076171875,0.234130859375
0.280029296875,0.2276611328125
0.2529296875,0.242919921875
0.25439453125,0.2337646484375
0.291748046875,0.2418212890625
0.313720703125,0.231689453125
0.282958984375,0.2445068359375
0.2939453125,0.239990234375
0.27880859375,0.2313232421875
0.29248046875,0.2349853515625
0.327880859375,0.240234375
0.24560546875,0.2252197265625
0.308349609375,0.232177734375
0.281494140625,0.23291015625
0.323974609375,0.2301025390625
0.2724609375,0.2381591796875
0.306640625,0.23486328125
0.2213134765625,0.2423095703125
0.3046875,0.2320556640625
0.2401123046875,0.2296142578125
0.2418212890625,0.2333984375
0.251708984375,0.2340087890625
0.272705078125,0.2310791015625
0.230224609375,0.236328125
0.2861328125,0.2381591796875
0.322509765625,0.230224609375
0.2578125,0.229736328125
0.27880859375,0.2296142578125
0.269775390625,0.23095703125
0.24169921875,0.227294921875
0.28564453125,0.234375
0.30078125,0.2464599609375
0.2734375,0.238525390625
0.25927734375,0.259765625
0.28857421875,0.2237548828125
0.307373046875,0.2308349609375
0.291748046875,0.237060546875
0.283935546875,0.23876953125
0.28759765625,0.2327880859375
0.2607421875,0.23974609375
0.30419921875,0.2364501953125
0.235595703125,0.227783203125
0.294189453125,0.236572265625
0.284912109375,0.2310791015625
0.28076171875,0.23779296875
0.292236328125,0.2403564453125
0.2705078125,0.2327880859375
0.31201171875,0.2423095703125
0.28564453125,0.2373046875
0.247314453125,0.230712890625
0.286376953125,0.2489013671875
0.23193359375,0.2332763671875
0.29443359375,0.2376708984375
0.2822265625,0.23974609375
0.27490234375,0.2337646484375
0.263671875,0.2347412109375
0.259765625,0.2398681640625
0.264892578125,0.2344970703125
0.30224609375,0.24853515625
0.2318115234375,0.23046875
0.300537109375,0.2451171875
0.2493896484375,0.2403564453125
0.310546875,0.229736328125
0.272705078125,0.227783203125
0.28369140625,0.232177734375
0.26953125,0.2362060546875
0.293701171875,0.2318115234375
0.217041015625,0.2425537109375
0.2724609375,0.2325439453125
0.280029296875,0.2381591796875
0.323974609375,0.236572265625
0.27099609375,0.2333984375
0.26904296875,0.2320556640625
0.268798828125,0.237548828125
0.271240234375,0.2315673828125
0.322509765625,0.233154296875
0.2724609375,0.232421875
0.2880859375,0.2408447265625
0.286376953125,0.227783203125
0.2646484375,0.235595703125
0.281005859375,0.2264404296875
0.230712890625,0.2384033203125
0.279296875,0.2335205078125
0.241455078125,0.2293701171875
0.291259765625,0.244140625
0.313720703125,0.22998046875
0.28125,0.236083984375
0.217529296875,0.2266845703125
0.294921875,0.2352294921875
0.32373046875,0.24072265625
0.25439453125,0.2335205078125
0.2978515625,0.2342529296875
0.2418212890625,0.2313232421875
0.2900390625,0.233642578125
0.30615234375,0.236083984375
0.2462158203125,0.237548828125
0.31298828125,0.2349853515625
0.2626953125,0.239501953125
0.28759765625,0.232177734375
0.28857421875,0.2392578125
0.274658203125,0.2337646484375
0.2333984375,0.2418212890625
0.2342529296875,0.2373046875
0.28515625,0.236083984375
0.251708984375,0.2451171875
0.322265625,0.2398681640625
0.255859375,0.2359619140625
0.27392578125,0.2322998046875
0.267578125,0.240234375
0.261962890625,0.238525390625
0.300537109375,0.236083984375
0.264404296875,0.243408203125
0.36474609375,0.2357177734375
0.2939453125,0.2344970703125
0.2471923828125,0.22900390625
0.27978515625,0.2327880859375
0.2449951171875,0.2325439453125
0.286376953125,0.23876953125
0.26708984375,0.2440185546875
0.250732421875,0.2283935546875
0.29638671875,0.2301025390625
0.281494140625,0.2310791015625
0.27685546875,0.239013671875
0.296630859375,0.2384033203125
0.266357421875,0.223876953125
0.30908203125,0.238037109375
0.263671875,0.23583984375
0.259033203125,0.23779296875
0.253173828125,0.2332763671875
0.30615234375,0.2366943359375
0.275146484375,0.2401123046875
0.335693359375,0.2327880859375
0.290283203125,0.2366943359375
0.28955078125,0.2257080078125
0.2919921875,0.2352294921875
0.1964111328125,0.23486328125
0.2403564453125,0.2374267578125
0.266357421875,0.2313232421875
0.286865234375,0.242919921875
0.28466796875,0.25390625
0.223876953125,0.23828125
0.302734375,0.2327880859375
0.24609375,0.2296142578125
0.298828125,0.232177734375
0.246337890625,0.23876953125
0.2452392578125,0.236083984375
0.282958984375,0.228759765625
0.308837890625,0.23779296875
0.27587890625,0.230712890625
0.27294921875,0.229736328125
0.214111328125,0.237060546875
0.2822265625,0.2254638671875
0.2420654296875,0.229736328125
0.28955078125,0.2421875
0.281005859375,0.2369384765625
0.2073974609375,0.237060546875
0.27001953125,0.2308349609375
0.2998046875,0.2314453125
0.341552734375,0.251220703125
0.278076171875,0.2266845703125
0.2423095703125,0.233642578125
0.2841796875,0.2481689453125
0.253173828125,0.23486328125
0.29248046875,0.237060546875
0.302978515625,0.2254638671875
0.259033203125,0.2393798828125
0.2479248046875,0.225830078125
0.2529296875,0.232177734375
0.205322265625,0.234375
0.2493896484375,0.2274169921875
0.251220703125,0.2333984375
0.291748046875,0.2349853515625
0.27783203125,0.2349853515625
0.216064453125,0.2376708984375
0.244140625,0.2342529296875
0.256591796875,0.2293701171875
0.269287109375,0.22900390625
0.2225341796875,0.22998046875
0.217041015625,0.233154296875
0.30615234375,0.240234375
0.28076171875,0.228759765625
0.2398681640625,0.2340087890625
0.22705078125,0.2318115234375
0.27099609375,0.2344970703125
0.269775390625,0.23486328125
0.230224609375,0.2257080078125
0.315185546875,0.224365234375
0.32080078125,0.24267578125
0.273193359375,0.2313232421875
0.276611328125,0.2347412109375
0.288330078125,0.2320556640625
0.222900390625,0.2435302734375
0.28369140625,0.2349853515625
0.255615234375,0.234130859375
0.341552734375,0.2294921875
0.241455078125,0.2308349609375
0.276123046875,0.228271484375
0.2900390625,0.234375
0.2607421875,0.232177734375
0.280517578125,0.237060546875
0.2978515625,0.2286376953125
0.269287109375,0.241943359375
0.2744140625,0.24658203125
0.3046875,0.2337646484375
0.32080078125,0.22998046875
0.267333984375,0.2452392578125
0.255859375,0.22607421875
0.2320556640625,0.232177734375
0.281494140625,0.2337646484375
0.255859375,0.231201171875
0.255615234375,0.252197265625
0.302490234375,0.2281494140625
0.266357421875,0.238037109375
0.21435546875,0.2313232421875
0.2308349609375,0.2393798828125
0.283203125,0.23681640625
0.2469482421875,0.233154296875
0.285888671875,0.2353515625
0.322998046875,0.235595703125
0.27001953125,0.2342529296875
0.28369140625,0.2298583984375
0.301025390625,0.2452392578125
0.2890625,0.23583984375
0.278076171875,0.249267578125
0.281005859375,0.23046875
0.259521484375,0.228759765625
0.23974609375,0.239990234375
0.2724609375,0.229736328125
0.2578125,0.240234375
0.333251953125,0.2379150390625
0.259765625,0.225830078125
0.2471923828125,0.2275390625
0.278564453125,0.2279052734375
0.267333984375,0.2314453125
0.2431640625,0.22900390625
0.251708984375,0.23291015625
0.3125,0.2257080078125
0.263671875,0.2333984375
0.26220703125,0.2344970703125
0.247314453125,0.224609375
0.26611328125,0.231689453125
0.337890625,0.232421875
0.26953125,0.2276611328125
0.280029296875,0.2318115234375
0.28759765625,0.227783203125
0.28955078125,0.2286376953125
0.26025390625,0.2371826171875
0.2374267578125,0.222900390625
0.253173828125,0.2325439453125
0.265869140625,0.232177734375
0.260498046875,0.241455078125
0.2406005859375,0.2467041015625
0.3203125,0.2464599609375
0.257080078125,0.2337646484375
0.252685546875,0.234619140625
0.303955078125,0.2364501953125
0.289306640625,0.2353515625
0.28271484375,0.2354736328125
0.2900390625,0.23095703125
0.30859375,0.243896484375
0.2998046875,0.2314453125
0.303466796875,0.2425537109375
0.291259765625,0.2325439453125
0.276611328125,0.2352294921875
0.2486572265625,0.23291015625
0.271484375,0.232421875
0.304931640625,0.2432861328125
0.287353515625,0.2431640625
0.251708984375,0.2413330078125
0.29736328125,0.2435302734375
0.28271484375,0.239013671875
0.253662109375,0.2379150390625
0.2437744140625,0.236083984375
0.2919921875,0.2364501953125
0.301025390625,0.249755859375
0.298095703125,0.2303466796875
0.25634765625,0.23583984375
0.26123046875,0.2303466796875
0.26220703125,0.2421875
0.251953125,0.2303466796875
0.26220703125,0.2449951171875
0.278076171875,0.2396240234375
0.319091796875,0.225341796875
0.258544921875,0.23583984375
0.302001953125,0.2376708984375
0.220947265625,0.23486328125
0.278076171875,0.2442626953125
0.320068359375,0.234619140625
0.275390625,0.2264404296875
0.2447509765625,0.228759765625
0.22705078125,0.2398681640625
0.315185546875,0.241943359375
0.2276611328125,0.235107421875
0.269775390625,0.231689453125
0.2841796875,0.2315673828125
0.271728515625,0.2353515625
0.26416015625,0.226318359375
0.2442626953125,0.237060546875
0.254150390625,0.22802734375
0.27392578125,0.24169921875
0.275634765625,0.231689453125
0.2587890625,0.23291015625
0.2763671875,0.2413330078125
0.2296142578125,0.22705078125
0.2392578125,0.2344970703125
0.3193359375,0.2359619140625
0.284912109375,0.243408203125
0.2822265625,0.2425537109375
0.2288818359375,0.24072265625
0.289306640625,0.2310791015625
0.26513671875,0.2305908203125
0.29345703125,0.2322998046875
0.2666015625,0.2332763671875
0.283447265625,0.2325439453125
0.2802734375,0.236328125
0.278076171875,0.2371826171875
0.266845703125,0.2335205078125
0.325439453125,0.234375
0.26513671875,0.2261962890625
0.26708984375,0.234619140625
0.2958984375,0.2371826171875
0.2398681640625,0.2327880859375
0.27685546875,0.230224609375
0.246337890625,0.237060546875
0.283447265625,0.2388916015625
0.26416015625,0.2408447265625
0.278076171875,0.2301025390625
0.240478515625,0.2314453125
0.224853515625,0.2369384765625
0.2486572265625,0.2381591796875
0.296142578125,0.2418212890625
0.2861328125,0.2362060546875
0.333251953125,0.2239990234375
0.257080078125,0.240478515625
0.293212890625,0.2340087890625
0.255126953125,0.2398681640625
0.325927734375,0.228271484375
0.2958984375,0.2320556640625
0.19921875,0.23193359375
0.310546875,0.2314453125
0.25732421875,0.2320556640625
0.240478515625,0.23291015625
0.28759765625,0.235107421875
0.29052734375,0.24609375
0.294677734375,0.2366943359375
0.308349609375,0.246826171875
0.3251953125,0.224609375
0.2244873046875,0.2364501953125
0.298583984375,0.22998046875
0.322021484375,0.235595703125
0.283935546875,0.23828125
0.297607421875,0.23291015625
0.309326171875,0.22607421875
0.30908203125,0.233642578125
0.28369140625,0.2410888671875
0.326416015625,0.23388671875
0.296142578125,0.236572265625
0.2386474609375,0.23095703125
0.299560546875,0.2357177734375
0.25732421875,0.229736328125
0.262939453125,0.256103515625
0.294189453125,0.237548828125
0.28759765625,0.2293701171875
0.263671875,0.231201171875
0.292724609375,0.244384765625
0.251953125,0.2340087890625
0.22900390625,0.235107421875
0.26708984375,0.238525390625
0.255126953125,0.23291015625
0.31396484375,0.2318115234375
0.239990234375,0.237060546875
0.3037109375,0.2308349609375
0.311767578125,0.2283935546875
0.281982421875,0.222412109375
0.287109375,0.233642578125
0.29296875,0.23828125
0.2193603515625,0.256591796875
0.302978515625,0.22802734375
0.287109375,0.245849609375
0.269775390625,0.2315673828125
0.278076171875,0.242431640625
0.286865234375,0.232666015625
0.26171875,0.232421875
0.25390625,0.2352294921875
0.298828125,0.2347412109375
0.293701171875,0.2325439453125
0.292724609375,0.2286376953125
0.273193359375,0.2276611328125
0.304443359375,0.242919921875
0.273193359375,0.23291015625
0.24755859375,0.2432861328125
0.278564453125,0.23046875
0.2490234375,0.243408203125
0.253662109375,0.2320556640625
0.273193359375,0.25146484375
0.2548828125,0.249755859375
0.1656494140625,0.2340087890625
0.268310546875,0.2301025390625
0.3154296875,0.2320556640625
0.259033203125,0.234375
0.302001953125,0.234130859375
0.28759765625,0.2342529296875
0.2568359375,0.2335205078125
0.31298828125,0.2431640625
0.305908203125,0.228759765625
0.250244140625,0.2337646484375
0.26416015625,0.23828125
0.232421875,0.23095703125
0.270751953125,0.2322998046875
0.25,0.235107421875
0.27587890625,0.2374267578125
0.2939453125,0.2415771484375
0.2413330078125,0.2294921875
0.30615234375,0.2349853515625
0.299072265625,0.238037109375
0.26416015625,0.23876953125
0.268798828125,0.228759765625
0.27099609375,0.22314453125
0.279541015625,0.234619140625
0.2744140625,0.2308349609375
0.25830078125,0.2352294921875
0.271484375,0.225341796875
0.28271484375,0.2354736328125
0.2296142578125,0.2314453125
0.251953125,0.228759765625
0.2958984375,0.23779296875
0.327880859375,0.2303466796875
0.294921875,0.2296142578125
0.276611328125,0.2386474609375
0.2626953125,0.2376708984375
0.30517578125,0.22900390625
0.274658203125,0.24755859375
0.2176513671875,0.22900390625
0.296630859375,0.2374267578125
0.27001953125,0.2386474609375
0.276123046875,0.2410888671875
0.307373046875,0.241943359375
0.254638671875,0.2318115234375
0.281982421875,0.231689453125
0.2476806640625,0.243408203125
0.281005859375,0.2340087890625
0.272216796875,0.2352294921875
0.272705078125,0.2369384765625
0.25927734375,0.2352294921875
0.29931640625,0.235107421875
0.26806640625,0.231201171875
0.3125,0.2257080078125
0.283203125,0.23779296875
0.2342529296875,0.2296142578125
0.266357421875,0.2318115234375
0.263427734375,0.2359619140625
0.296142578125,0.230224609375
0.296875,0.2379150390625
0.2841796875,0.2332763671875
0.25341796875,0.237060546875
0.283935546875,0.2320556640625
0.31689453125,0.2447509765625
0.25830078125,0.22998046875
0.294189453125,0.2435302734375
0.31640625,0.2337646484375
0.28759765625,0.2376708984375
0.28564453125,0.2384033203125
0.2490234375,0.234375
0.28759765625,0.2305908203125
0.2318115234375,0.22607421875
0.257080078125,0.237548828125
0.2205810546875,0.23291015625
0.319091796875,0.227294921875
0.250244140625,0.2247314453125
0.29541015625,0.2333984375
0.311767578125,0.230224609375
0.2459716796875,0.2274169921875
0.310302734375,0.2391357421875
0.294677734375,0.2310791015625
0.283935546875,0.2286376953125
0.278564453125,0.24072265625
0.274169921875,0.2496337890625
0.321044921875,0.256103515625
0.264404296875,0.241455078125
0.28271484375,0.2298583984375
0.250244140625,0.2440185546875
0.28271484375,0.23974609375
0.318359375,0.237548828125
0.236083984375,0.242431640625
0.234130859375,0.236083984375
0.30078125,0.2325439453125
0.33935546875,0.235595703125
0.24072265625,0.231201171875
0.2115478515625,0.2391357421875
0.283447265625,0.235595703125
0.283447265625,0.2320556640625
0.335693359375,0.238037109375
0.354736328125,0.24462890625
0.27685546875,0.2352294921875
0.267333984375,0.236572265625
0.2325439453125,0.2305908203125
0.25,0.234619140625
0.32470703125,0.23291015625
0.255859375,0.2381591796875
0.283935546875,0.229248046875
0.2822265625,0.2330322265625
0.296142578125,0.234619140625
0.286376953125,0.2303466796875
0.263671875,0.23974609375
0.272705078125,0.2333984375
0.3115234375,0.2366943359375
0.2744140625,0.2330322265625
0.2509765625,0.229248046875
0.28857421875,0.228515625
0.26806640625,0.231201171875
0.28564453125,0.23681640625
0.271728515625,0.2288818359375
0.258056640625,0.23828125
0.246337890625,0.2283935546875
0.324951171875,0.23193359375
0.260498046875,0.2315673828125
0.207763671875,0.2353515625
0.275390625,0.242431640625
0.26318359375,0.229248046875
0.2352294921875,0.226806640625
0.27294921875,0.233642578125
0.2958984375,0.232177734375
0.283447265625,0.232177734375
0.27880859375,0.2315673828125
0.2396240234375,0.2332763671875
0.267822265625,0.23388671875
0.281005859375,0.2314453125
0.259521484375,0.2359619140625
0.2313232421875,0.236083984375
0.30908203125,0.2266845703125
0.28466796875,0.2298583984375
0.284423828125,0.2279052734375
0.230712890625,0.2353515625
0.239990234375,0.23291015625
0.261962890625,0.234130859375
0.299560546875,0.237060546875
0.265380859375,0.2320556640625
0.288330078125,0.251220703125
0.313232421875,0.233642578125
0.283447265625,0.238525390625
0.27880859375,0.2332763671875
0.254638671875,0.2447509765625
0.28125,0.234375
0.2763671875,0.2335205078125
0.2880859375,0.22998046875
0.22705078125,0.2353515625
0.271728515625,0.2359619140625
0.297607421875,0.2276611328125
0.26904296875,0.242431640625
0.302001953125,0.2421875
0.26611328125,0.228759765625
0.25048828125,0.233642578125
0.28515625,0.23095703125
0.30224609375,0.2437744140625
0.275146484375,0.23388671875
0.31103515625,0.2294921875
0.282470703125,0.231689453125
0.278076171875,0.2403564453125
0.28759765625,0.2359619140625
0.2418212890625,0.2479248046875
0.29248046875,0.2325439453125
0.269775390625,0.244873046875
0.279296875,0.2401123046875
0.27978515625,0.2255859375
0.2744140625,0.2354736328125
0.290771484375,0.2314453125
0.27783203125,0.2281494140625
0.25439453125,0.2315673828125
0.2332763671875,0.2325439453125
0.353515625,0.233154296875
0.27490234375,0.227294921875
0.2626953125,0.234375
0.209228515625,0.233154296875
0.2286376953125,0.2276611328125
0.265625,0.236572265625
0.2298583984375,0.251708984375
0.288330078125,0.2425537109375
0.3095703125,0.2391357421875
0.2459716796875,0.2294921875
0.2822265625,0.229248046875
0.214599609375,0.233154296875
0.288818359375,0.233154296875
0.2354736328125,0.2401123046875
0.283203125,0.23486328125
0.24072265625,0.2347412109375
0.32666015625,0.2421875
0.305419921875,0.225341796875
0.224609375,0.2393798828125
0.256103515625,0.2344970703125
0.29052734375,0.234619140625
0.25341796875,0.2259521484375
0.27197265625,0.25341796875
0.27490234375,0.233642578125
0.26416015625,0.2357177734375
0.235107421875,0.2403564453125
0.26171875,0.227783203125
0.25390625,0.2352294921875
0.283935546875,0.2342529296875
0.23583984375,0.2330322265625
0.2396240234375,0.2244873046875
0.25830078125,0.2396240234375
0.2919921875,0.2421875
0.260986328125,0.2298583984375
0.286865234375,0.237548828125
0.2685546875,0.237548828125
0.269287109375,0.240966796875
0.2548828125,0.23193359375
0.267333984375,0.2247314453125
0.26025390625,0.228759765625
0.268310546875,0.2379150390625
0.26953125,0.2337646484375
0.282470703125,0.2320556640625
0.31689453125,0.2353515625
0.288818359375,0.2371826171875
0.1973876953125,0.233642578125
0.314208984375,0.232177734375
0.267333984375,0.236572265625
0.2259521484375,0.2264404296875
0.2467041015625,0.237548828125
0.291259765625,0.2337646484375
0.278564453125,0.2406005859375
0.316650390625,0.2381591796875
0.2169189453125,0.2266845703125
0.27978515625,0.231201171875
0.2313232421875,0.243408203125
0.239990234375,0.249267578125
0.209228515625,0.233642578125
0.2529296875,0.23876953125
0.29052734375,0.2435302734375
0.267578125,0.2425537109375
0.25537109375,0.2335205078125
0.279541015625,0.229736328125
0.25,0.23486328125
0.32763671875,0.238037109375
0.3349609375,0.2333984375
0.252197265625,0.234375
0.29736328125,0.232177734375
0.31005859375,0.237548828125
0.241455078125,0.2388916015625
0.303466796875,0.229736328125
0.336181640625,0.2308349609375
0.267578125,0.230712890625
0.307373046875,0.2305908203125
0.275390625,0.2313232421875
0.234619140625,0.2381591796875
0.28076171875,0.2265625
0.267822265625,0.2308349609375
0.24853515625,0.2293701171875
0.2376708984375,0.2279052734375
0.306396484375,0.236572265625
0.274169921875,0.2276611328125
0.2568359375,0.232177734375
0.283447265625,0.2384033203125
0.294189453125,0.236572265625
0.313720703125,0.23291015625
0.289794921875,0.2254638671875
0.2451171875,0.2293701171875
0.250732421875,0.2396240234375
0.310791015625,0.2384033203125
0.23095703125,0.23193359375
0.283935546875,0.2313232421875
0.310302734375,0.2412109375
0.32373046875,0.2362060546875
0.321044921875,0.2484130859375
0.27490234375,0.2264404296875
0.298828125,0.239013671875
0.2568359375,0.2255859375
0.3173828125,0.244873046875
0.2841796875,0.2423095703125
0.285888671875,0.248291015625
0.2802734375,0.2437744140625
0.28759765625,0.2327880859375
0.291015625,0.2354736328125
0.300048828125,0.2325439453125
0.2646484375,0.236328125
0.26318359375,0.229736328125
0.307861328125,0.2344970703125
0.307373046875,0.232666015625
0.27294921875,0.228271484375
0.274169921875,0.22705078125
0.2060546875,0.23046875
0.294189453125,0.248779296875
0.274658203125,0.2327880859375
0.297119140625,0.241943359375
0.235595703125,0.2276611328125
0.253662109375,0.231689453125
0.3154296875,0.2415771484375
0.274169921875,0.24072265625
0.279296875,0.2303466796875
0.2218017578125,0.2391357421875
0.294677734375,0.2325439453125
0.274169921875,0.2254638671875
0.250244140625,0.2318115234375
0.364501953125,0.2298583984375
0.295166015625,0.2320556640625
0.267822265625,0.2403564453125
0.26025390625,0.231689453125
0.2626953125,0.2301025390625
0.252197265625,0.227294921875
0.33349609375,0.2388916015625
0.2427978515625,0.232421875
0.278076171875,0.2415771484375
0.2978515625,0.2320556640625
0.287353515625,0.235595703125
0.255615234375,0.2332763671875
0.285888671875,0.2498779296875
0.267333984375,0.24365234375
0.259521484375,0.233642578125
0.302490234375,0.2296142578125
0.27099609375,0.230224609375
0.2152099609375,0.2354736328125
0.320068359375,0.2293701171875
0.283935546875,0.238037109375
0.2105712890625,0.23779296875
0.2371826171875,0.2288818359375
0.2476806640625,0.2313232421875
0.268798828125,0.2440185546875
0.255615234375,0.2364501953125
0.2216796875,0.24072265625
0.250244140625,0.234375
0.2900390625,0.2408447265625
0.27685546875,0.230712890625
0.269775390625,0.232666015625
0.28955078125,0.242431640625
0.3056640625,0.2388916015625
0.2607421875,0.239990234375
0.27392578125,0.2269287109375
0.288330078125,0.234375
0.28515625,0.234619140625
0.281982421875,0.230712890625
0.25341796875,0.24462890625
0.26025390625,0.2269287109375
0.290283203125,0.2357177734375
0.30517578125,0.2442626953125
0.29638671875,0.2315673828125
0.30615234375,0.234619140625
0.30224609375,0.2496337890625
0.27587890625,0.2265625
0.292236328125,0.2315673828125
0.25341796875,0.2398681640625
0.2459716796875,0.237060546875
0.31396484375,0.244140625
0.2471923828125,0.2279052734375
0.2435302734375,0.2369384765625
0.283447265625,0.2301025390625
0.247314453125,0.2296142578125
0.258544921875,0.23388671875
0.262451171875,0.2342529296875
0.28515625,0.23095703125
0.2403564453125,0.2362060546875
0.2734375,0.233642578125
0.3017578125,0.2344970703125
0.26611328125,0.24169921875
0.2457275390625,0.2333984375
0.2471923828125,0.2275390625
0.2191162109375,0.2364501953125
0.278564453125,0.2315673828125
0.27587890625,0.23388671875
0.256103515625,0.237548828125
0.29931640625,0.232666015625
0.1854248046875,0.2293701171875
0.27490234375,0.230712890625
0.28955078125,0.230224609375
0.28369140625,0.228515625
0.251708984375,0.2298583984375
0.251953125,0.2491455078125
0.2626953125,0.2275390625
0.287841796875,0.23486328125
0.2646484375,0.237060546875
0.24951171875,0.235595703125
0.277587890625,0.22900390625
0.235595703125,0.22607421875
0.260498046875,0.2275390625
0.2310791015625,0.227783203125
0.29931640625,0.2305908203125
0.271484375,0.240234375
0.27880859375,0.2232666015625
0.25634765625,0.2398681640625
0.25146484375,0.2265625
0.25537109375,0.2314453125
0.239501953125,0.2298583984375
0.295166015625,0.2320556640625
0.240478515625,0.2384033203125
0.30517578125,0.2281494140625
0.274169921875,0.2379150390625
0.259765625,0.2271728515625
0.28662109375,0.22998046875
0.27783203125,0.23486328125
0.278564453125,0.2288818359375
0.2476806640625,0.2288818359375
0.28173828125,0.2252197265625
0.2685546875,0.2374267578125
0.301025390625,0.2293701171875
0.33154296875,0.235107421875
0.254638671875,0.2265625
0.2171630859375,0.238525390625
0.29833984375,0.238037109375
0.2802734375,0.2347412109375
0.2373046875,0.2357177734375
0.233642578125,0.2357177734375
0.263427734375,0.2335205078125
0.265625,0.2305908203125
0.22412109375,0.2440185546875
0.2685546875,0.226806640625
0.251708984375,0.2391357421875
0.29150390625,0.240478515625
0.2646484375,0.234619140625
0.2269287109375,0.23095703125
0.2430419921875,0.24072265625
0.29443359375,0.2353515625
0.2396240234375,0.2281494140625
0.231689453125,0.224853515625
0.30029296875,0.2388916015625
0.28515625,0.2373046875
0.284423828125,0.2353515625
0.25927734375,0.2406005859375
0.312255859375,0.2384033203125
0.257080078125,0.2413330078125
0.283447265625,0.237548828125
0.280517578125,0.232666015625
0.324951171875,0.228271484375
0.336669921875,0.235107421875
0.2427978515625,0.23291015625
0.244384765625,0.2435302734375
0.289306640625,0.23046875
0.27685546875,0.2337646484375
0.289306640625,0.2353515625
0.310546875,0.23095703125
0.25537109375,0.230712890625
0.285400390625,0.238525390625
0.291748046875,0.229248046875
0.269775390625,0.2286376953125
0.29150390625,0.23291015625
0.26123046875,0.228759765625
0.3115234375,0.2493896484375
0.306396484375,0.24853515625
0.29296875,0.2406005859375
0.2440185546875,0.2459716796875
0.2685546875,0.2333984375
0.2646484375,0.234619140625
0.30322265625,0.229248046875
0.24267578125,0.236328125
0.306640625,0.2607421875
0.281494140625,0.2357177734375
0.284423828125,0.237060546875
0.265869140625,0.2347412109375
0.28662109375,0.231201171875
0.321044921875,0.224609375
0.253173828125,0.2364501953125
0.21728515625,0.2325439453125
0.258544921875,0.2347412109375
0.23095703125,0.2266845703125
0.25634765625,0.2252197265625
0.27392578125,0.2303466796875
0.272705078125,0.233154296875
0.31201171875,0.230712890625
0.25390625,0.2359619140625
0.341064453125,0.26220703125
0.29345703125,0.2342529296875
0.316650390625,0.249755859375
0.263671875,0.2257080078125
0.25390625,0.22705078125
0.2607421875,0.23583984375
0.2149658203125,0.247802734375
0.2362060546875,0.2349853515625
0.29052734375,0.2313232421875
0.2724609375,0.232421875
0.260009765625,0.2327880859375
0.2763671875,0.2425537109375
0.281982421875,0.2281494140625
0.276123046875,0.2469482421875
0.282958984375,0.2398681640625
0.2398681640625,0.2310791015625
0.251953125,0.235595703125
0.3271484375,0.2366943359375
0.260986328125,0.2364501953125
0.260986328125,0.23291015625
0.2783203125,0.2274169921875
0.239990234375,0.2359619140625
0.24267578125,0.241943359375
0.287109375,0.237060546875
0.25634765625,0.231689453125
0.275390625,0.2381591796875
0.32763671875,0.23388671875
0.272705078125,0.2335205078125
0.2470703125,0.2354736328125
0.282958984375,0.2381591796875
0.233642578125,0.25830078125
0.310302734375,0.231201171875
0.294921875,0.2396240234375
0.29296875,0.2342529296875
0.267333984375,0.234619140625
0.25048828125,0.22998046875
0.233154296875,0.2257080078125
0.30810546875,0.229736328125
0.26904296875,0.230712890625
0.316162109375,0.236328125
0.261962890625,0.2314453125
0.2666015625,0.2332763671875
0.23046875,0.23046875
0.2734375,0.2369384765625
0.29736328125,0.2303466796875
0.323486328125,0.2303466796875
0.325439453125,0.2301025390625
0.271484375,0.2337646484375
0.26416015625,0.2420654296875
0.299072265625,0.2281494140625
0.247802734375,0.2432861328125
0.2783203125,0.2357177734375
0.2459716796875,0.2342529296875
0.296630859375,0.23388671875
0.25244140625,0.23193359375
0.34033203125,0.23779296875
0.30859375,0.232421875
0.284423828125,0.244140625
0.27734375,0.2291259765625
0.29248046875,0.22802734375
0.266357421875,0.2274169921875
0.299072265625,0.24365234375
0.235595703125,0.228515625
0.321044921875,0.24951171875
0.29296875,0.236083984375
0.281982421875,0.235107421875
0.288818359375,0.232421875
0.2386474609375,0.23486328125
0.236572265625,0.2325439453125
0.28466796875,0.2266845703125
0.2386474609375,0.2327880859375
0.279296875,0.2286376953125
0.30615234375,0.229248046875
0.293701171875,0.235107421875
0.29541015625,0.2381591796875
0.281005859375,0.2396240234375
0.281982421875,0.23583984375
0.253662109375,0.228515625
0.281494140625,0.2347412109375
0.337890625,0.2354736328125
0.270263671875,0.2279052734375
0.251953125,0.23193359375
0.296875,0.226318359375
0.239990234375,0.2342529296875
0.262939453125,0.240966796875
0.2900390625,0.2342529296875
0.28466796875,0.2337646484375
0.289794921875,0.2342529296875
0.328857421875,0.230224609375
0.30029296875,0.244873046875
0.259765625,0.23291015625
0.2822265625,0.2376708984375
0.287109375,0.234130859375
0.295166015625,0.2349853515625
0.289794921875,0.2347412109375
0.276611328125,0.226806640625
0.30078125,0.2349853515625
0.2208251953125,0.232177734375
0.29248046875,0.2442626953125
0.2978515625,0.2291259765625
0.251708984375,0.2332763671875
0.258056640625,0.2332763671875
0.2362060546875,0.235595703125
0.291748046875,0.2386474609375
0.306884765625,0.228515625
0.271240234375,0.239013671875
0.297119140625,0.2327880859375
0.31884765625,0.2476806640625
0.25537109375,0.2242431640625
0.261474609375,0.238037109375
0.28076171875,0.239501953125
0.243896484375,0.236328125
0.2423095703125,0.2264404296875
0.2467041015625,0.234130859375
0.25439453125,0.2349853515625
0.266357421875,0.235595703125
0.306640625,0.2470703125
0.312255859375,0.2393798828125
0.290283203125,0.2291259765625
0.259521484375,0.236328125
0.27978515625,0.245361328125
0.267822265625,0.237548828125
0.2529296875,0.233154296875
0.330810546875,0.2333984375
0.25732421875,0.2244873046875
0.256103515625,0.2354736328125
0.279296875,0.2371826171875
0.263916015625,0.2509765625
0.29541015625,0.2393798828125
0.255859375,0.239013671875
0.27734375,0.2244873046875
0.288818359375,0.240234375
0.2880859375,0.244384765625
0.262451171875,0.2303466796875
0.2880859375,0.2362060546875
0.237060546875,0.229248046875
0.27783203125,0.2303466796875
0.305419921875,0.2310791015625
0.236083984375,0.2327880859375
0.27392578125,0.2449951171875
0.330078125,0.2412109375
0.259765625,0.22998046875
0.315185546875,0.240234375
0.295166015625,0.232421875
0.293701171875,0.2293701171875
0.234375,0.237060546875
0.255859375,0.2313232421875
0.28955078125,0.2391357421875
0.3154296875,0.230224609375
0.25537109375,0.2364501953125
0.2235107421875,0.230712890625
0.251953125,0.240966796875
0.296630859375,0.2381591796875
0.236083984375,0.241943359375
0.249267578125,0.23876953125
0.31982421875,0.232421875
0.271484375,0.2303466796875
0.28369140625,0.2366943359375
0.2685546875,0.2239990234375
0.257080078125,0.2332763671875
0.291748046875,0.2333984375
0.2548828125,0.230712890625
0.274658203125,0.2423095703125
0.2354736328125,0.2392578125
0.28564453125,0.232666015625
0.283447265625,0.2445068359375
0.31005859375,0.2335205078125
0.314453125,0.2210693359375
0.289794921875,0.2415771484375
0.305419921875,0.2445068359375
0.275146484375,0.23046875
0.256591796875,0.239013671875
0.32470703125,0.23828125
0.303466796875,0.2415771484375
0.291748046875,0.2342529296875
0.258544921875,0.2315673828125
0.32763671875,0.235595703125
0.26123046875,0.2286376953125
0.26953125,0.2374267578125
0.285400390625,0.2371826171875
0.27392578125,0.2301025390625
0.28759765625,0.229736328125
0.2724609375,0.241455078125
0.332275390625,0.236083984375
0.262451171875,0.248779296875
0.254150390625,0.2330322265625
0.295166015625,0.23779296875
0.298583984375,0.22705078125
0.2459716796875,0.231689453125
0.296875,0.2369384765625
0.28662109375,0.2366943359375
0.288818359375,0.23876953125
0.28515625,0.228759765625
0.28759765625,0.249755859375
0.27392578125,0.238037109375
0.2998046875,0.2357177734375
0.302978515625,0.2269287109375
0.2421875,0.243896484375
0.2210693359375,0.2327880859375
0.2587890625,0.228271484375
0.31005859375,0.2330322265625
0.252197265625,0.2392578125
0.307861328125,0.2276611328125
0.293212890625,0.229248046875
0.29736328125,0.23828125
0.264404296875,0.232666015625
0.269775390625,0.24072265625
0.260986328125,0.231201171875
0.270751953125,0.2274169921875
0.27783203125,0.229736328125
0.2646484375,0.2322998046875
0.292724609375,0.2379150390625
0.27734375,0.252685546875
0.2568359375,0.24365234375
0.2447509765625,0.2437744140625
0.290771484375,0.246826171875
0.28076171875,0.23974609375
0.243896484375,0.2340087890625
0.236572265625,0.2283935546875
0.261474609375,0.233154296875
0.263671875,0.2388916015625
0.2366943359375,0.232666015625
0.25732421875,0.2320556640625
0.31396484375,0.2322998046875
0.346923828125,0.2313232421875
0.225341796875,0.232666015625
0.283447265625,0.2366943359375
0.300537109375,0.2325439453125
0.325927734375,0.22412109375
0.307373046875,0.2349853515625
0.279052734375,0.24462890625
0.26806640625,0.2354736328125
0.230712890625,0.234130859375
0.26220703125,0.233154296875
0.26123046875,0.2359619140625
0.278564453125,0.2298583984375
0.2578125,0.242919921875
0.267578125,0.233154296875
0.314453125,0.2471923828125
0.330322265625,0.2310791015625
0.29345703125,0.244384765625
0.27880859375,0.2276611328125
0.267822265625,0.232666015625
0.25,0.2435302734375
0.25732421875,0.228759765625
0.28076171875,0.2364501953125
0.2998046875,0.2357177734375
0.295166015625,0.2342529296875
0.295166015625,0.233154296875
0.270751953125,0.2364501953125
0.317138671875,0.2288818359375
0.290771484375,0.2342529296875
0.304931640625,0.2392578125
0.26220703125,0.236083984375
0.285888671875,0.232177734375
0.294189453125,0.2366943359375
0.30419921875,0.22998046875
0.2958984375,0.2359619140625
0.272705078125,0.2388916015625
0.271484375,0.22705078125
0.29638671875,0.2359619140625
0.24951171875,0.228759765625
0.283447265625,0.2305908203125
0.271484375,0.2337646484375
0.316162109375,0.23046875
0.287353515625,0.2333984375
0.29833984375,0.2427978515625
0.299072265625,0.236328125
0.32666015625,0.2381591796875
0.2325439453125,0.24853515625
0.29296875,0.2398681640625
0.326416015625,0.233154296875
0.24560546875,0.2308349609375
0.312255859375,0.2440185546875
0.243896484375,0.2435302734375
0.275146484375,0.2335205078125
0.284912109375,0.23583984375
0.332275390625,0.2301025390625
0.260009765625,0.2386474609375
0.25390625,0.2406005859375
0.24951171875,0.2376708984375
0.27392578125,0.234375
0.225341796875,0.2325439453125
0.26171875,0.23193359375
0.232421875,0.2254638671875
0.2445068359375,0.23388671875
0.251708984375,0.248291015625
0.2666015625,0.240478515625
0.192138671875,0.23193359375
0.26318359375,0.23095703125
0.255615234375,0.2381591796875
0.226318359375,0.23486328125
0.31201171875,0.22998046875
0.28515625,0.231201171875
0.27685546875,0.245361328125
0.283203125,0.23193359375
0.265380859375,0.23583984375
0.284423828125,0.2393798828125
0.28369140625,0.232177734375
0.296875,0.233642578125
0.298828125,0.2322998046875
0.281005859375,0.2291259765625
0.282958984375,0.22998046875
0.239990234375,0.2381591796875
0.3056640625,0.2415771484375
0.2388916015625,0.2305908203125
0.2396240234375,0.24072265625
0.280029296875,0.2353515625
0.2744140625,0.2357177734375
0.304931640625,0.23095703125
0.25927734375,0.232177734375
0.25830078125,0.2294921875
0.253173828125,0.2340087890625
0.2685546875,0.2333984375
0.2430419921875,0.2293701171875
0.2841796875,0.228759765625
0.2568359375,0.2431640625
0.28662109375,0.227783203125
0.2802734375,0.2340087890625
0.269775390625,0.2349853515625
0.3076171875,0.23583984375
0.275390625,0.2386474609375
0.290283203125,0.2353515625
0.29345703125,0.234130859375
0.2763671875,0.2381591796875
0.243408203125,0.243408203125
0.25146484375,0.2315673828125
0.2587890625,0.233642578125
0.266357421875,0.2305908203125
0.212158203125,0.22705078125
0.280517578125,0.240478515625
0.247802734375,0.2313232421875
0.2734375,0.2315673828125
0.2281494140625,0.23388671875
0.29052734375,0.23828125
0.234375,0.2396240234375
0.31005859375,0.232421875
0.309814453125,0.23779296875
0.25048828125,0.2364501953125
0.297607421875,0.2332763671875
0.272216796875,0.2315673828125
0.27587890625,0.24267578125
0.2822265625,0.2431640625
0.19921875,0.2369384765625
0.25341796875,0.235595703125
0.245361328125,0.23828125
0.3154296875,0.2393798828125
0.2822265625,0.232666015625
0.28564453125,0.2352294921875
0.27099609375,0.242919921875
0.281494140625,0.2406005859375
0.310791015625,0.234619140625
0.303466796875,0.2286376953125
0.301025390625,0.2327880859375
0.288818359375,0.2327880859375
0.334228515625,0.22998046875
0.2415771484375,0.22900390625
0.293212890625,0.2283935546875
0.2406005859375,0.2340087890625
0.240234375,0.251708984375
0.27197265625,0.2293701171875
0.30224609375,0.2388916015625
0.276123046875,0.2308349609375
0.2481689453125,0.234130859375
0.30078125,0.2366943359375
0.341064453125,0.2376708984375
0.273193359375,0.22900390625
0.3388671875,0.238525390625
0.28173828125,0.2352294921875
0.29345703125,0.2325439453125
0.29296875,0.2337646484375
0.293212890625,0.23486328125
0.322509765625,0.229736328125
0.2423095703125,0.2281494140625
0.276123046875,0.2305908203125
0.27978515625,0.2406005859375
0.320068359375,0.227783203125
0.263427734375,0.23193359375
0.30517578125,0.2418212890625
0.330322265625,0.237548828125
0.311279296875,0.23779296875
0.2437744140625,0.24169921875
0.31103515625,0.23828125
0.24658203125,0.23388671875
0.26904296875,0.228759765625
0.27783203125,0.2381591796875
0.2347412109375,0.2376708984375
0.27490234375,0.2264404296875
0.296630859375,0.22705078125
0.266357421875,0.2293701171875
0.2939453125,0.2357177734375
0.31494140625,0.23583984375
0.28076171875,0.2322998046875
0.232177734375,0.24267578125
0.26953125,0.2342529296875
0.2529296875,0.2249755859375
0.280029296875,0.2303466796875
0.281005859375,0.23046875
0.247802734375,0.240478515625
0.296630859375,0.2252197265625
0.25732421875,0.232666015625
0.2227783203125,0.2353515625
0.26513671875,0.2352294921875
0.26708984375,0.2410888671875
0.26806640625,0.232421875
0.22900390625,0.2310791015625
0.2342529296875,0.2315673828125
0.2215576171875,0.2496337890625
0.3095703125,0.232177734375
0.2900390625,0.233642578125
0.289306640625,0.237060546875
0.297119140625,0.2325439453125
0.310791015625,0.23486328125
0.258056640625,0.23046875
0.26611328125,0.2347412109375
0.240234375,0.2303466796875
0.278564453125,0.2347412109375
0.270751953125,0.2322998046875
0.2464599609375,0.232421875
0.257080078125,0.23779296875
0.2431640625,0.2391357421875
0.297119140625,0.2471923828125
0.305419921875,0.2291259765625
0.2861328125,0.241943359375
0.2423095703125,0.2421875
0.283935546875,0.2340087890625
0.25927734375,0.2376708984375
0.283203125,0.2391357421875
0.2442626953125,0.23095703125
0.266845703125,0.239013671875
0.2327880859375,0.23583984375
0.2435302734375,0.234619140625
0.3203125,0.2467041015625
0.2213134765625,0.23291015625
0.282470703125,0.2344970703125
0.306884765625,0.2366943359375
0.214111328125,0.2349853515625
0.254150390625,0.236083984375
0.292236328125,0.2276611328125
0.2379150390625,0.2412109375
0.2705078125,0.2364501953125
0.2088623046875,0.2364501953125
0.29248046875,0.2347412109375
0.281005859375,0.2376708984375
0.267333984375,0.2353515625
0.244384765625,0.2327880859375
0.2047119140625,0.2330322265625
0.25048828125,0.2403564453125
0.2392578125,0.2412109375
0.253173828125,0.241943359375
0.251953125,0.2313232421875
0.33203125,0.24072265625
0.2386474609375,0.233154296875
0.307861328125,0.2401123046875
0.31396484375,0.241455078125
0.274169921875,0.2288818359375
0.271240234375,0.234375
0.29150390625,0.2335205078125
0.295654296875,0.23681640625
0.29248046875,0.2396240234375
0.274658203125,0.228515625
0.257568359375,0.2332763671875
0.2763671875,0.233154296875
0.319580078125,0.246337890625
0.252685546875,0.2330322265625
0.31201171875,0.2373046875
0.294921875,0.2313232421875
0.280029296875,0.2288818359375
0.257568359375,0.2344970703125
0.286376953125,0.24462890625
0.28955078125,0.233154296875
0.26025390625,0.2398681640625
0.294677734375,0.2415771484375
0.2303466796875,0.2449951171875
0.298583984375,0.228271484375
0.2802734375,0.2340087890625
0.298095703125,0.232421875
0.26123046875,0.228515625
0.286376953125,0.236083984375
0.282470703125,0.2322998046875
0.303955078125,0.245849609375
0.26611328125,0.2384033203125
0.24755859375,0.2362060546875
0.265869140625,0.23681640625
0.29052734375,0.230224609375
0.2437744140625,0.2269287109375
0.260986328125,0.2447509765625
0.291015625,0.229248046875
0.2347412109375,0.2362060546875
0.325927734375,0.2374267578125
0.328125,0.22265625
0.302734375,0.2274169921875
0.2362060546875,0.2294921875
0.287353515625,0.2352294921875
0.252685546875,0.2340087890625
0.260009765625,0.2392578125
0.2362060546875,0.231201171875
0.30615234375,0.2286376953125
0.25830078125,0.2344970703125
0.258056640625,0.2421875
0.2802734375,0.22998046875
0.330078125,0.248046875
0.288330078125,0.2318115234375
0.229736328125,0.2335205078125
0.2257080078125,0.2288818359375
0.26806640625,0.225341796875
0.2335205078125,0.2318115234375
0.28662109375,0.232666015625
0.334716796875,0.231689453125
0.259033203125,0.2423095703125
0.2666015625,0.2449951171875
0.307373046875,0.2447509765625
0.303955078125,0.23828125
0.28466796875,0.24365234375
0.267822265625,0.2332763671875
0.28515625,0.2313232421875
0.2548828125,0.24658203125
0.2685546875,0.2305908203125
0.2357177734375,0.2269287109375
0.23681640625,0.23828125
0.2685546875,0.235595703125
0.29736328125,0.2459716796875
0.355224609375,0.2398681640625
0.2744140625,0.236572265625
0.292724609375,0.241943359375
0.31787109375,0.2293701171875
0.2310791015625,0.2276611328125
0.30517578125,0.2401123046875
0.241455078125,0.2376708984375
0.273681640625,0.2371826171875
0.27978515625,0.2442626953125
0.2861328125,0.2366943359375
0.2369384765625,0.23193359375
0.287353515625,0.2391357421875
0.2685546875,0.236328125
0.270263671875,0.237060546875
0.3095703125,0.23486328125
0.26416015625,0.247314453125
0.228759765625,0.2325439453125
0.283447265625,0.23193359375
0.286865234375,0.237548828125
0.27587890625,0.23583984375
0.288330078125,0.23876953125
0.278564453125,0.2401123046875
0.31005859375,0.2286376953125
0.26513671875,0.233154296875
0.2376708984375,0.2340087890625
0.26513671875,0.2359619140625
0.2386474609375,0.239013671875
0.325927734375,0.23193359375
0.29443359375,0.234619140625
0.273193359375,0.2449951171875
0.211669921875,0.236083984375
0.26904296875,0.2347412109375
0.322265625,0.228759765625
0.302734375,0.2406005859375
0.279052734375,0.2332763671875
0.299072265625,0.234619140625
0.276611328125,0.2364501953125
0.298583984375,0.23583984375
0.277099609375,0.230224609375
0.24365234375,0.239501953125
0.2646484375,0.229248046875
0.274169921875,0.2393798828125
0.2548828125,0.250244140625
0.29248046875,0.237060546875
0.28271484375,0.235107421875
0.2509765625,0.23193359375
0.328369140625,0.2276611328125
0.28955078125,0.24267578125
0.289794921875,0.2362060546875
0.2353515625,0.2335205078125
0.26416015625,0.2353515625
0.299560546875,0.233154296875
0.289794921875,0.228759765625
0.276611328125,0.234375
0.279052734375,0.22998046875
0.31689453125,0.24169921875
0.272216796875,0.2286376953125
0.2724609375,0.233154296875
0.30078125,0.2408447265625
0.30712890625,0.2281494140625
0.274169921875,0.22998046875
0.30126953125,0.2362060546875
0.299072265625,0.2398681640625
0.2666015625,0.23583984375
0.261474609375,0.2421875
0.292236328125,0.234375
0.29052734375,0.235107421875
0.29833984375,0.2354736328125
0.259033203125,0.233642578125
0.2242431640625,0.23681640625
0.32763671875,0.2335205078125
0.289794921875,0.239501953125
0.310546875,0.239501953125
0.27294921875,0.237060546875
0.281494140625,0.236328125
0.25537109375,0.2344970703125
0.270751953125,0.226806640625
0.313232421875,0.2374267578125
0.283447265625,0.2364501953125
0.30078125,0.24365234375
0.32861328125,0.2349853515625
0.268310546875,0.2301025390625
0.2386474609375,0.2354736328125
0.2578125,0.2393798828125
0.266357421875,0.2373046875
0.275390625,0.2374267578125
0.279541015625,0.23583984375
0.2486572265625,0.234130859375
0.306396484375,0.2291259765625
0.280029296875,0.2410888671875
0.259765625,0.234375
0.2069091796875,0.233642578125
0.28369140625,0.240966796875
0.294677734375,0.240234375
0.288330078125,0.2469482421875
0.28857421875,0.23828125
0.255859375,0.22998046875
0.25634765625,0.233642578125
0.2451171875,0.23486328125
0.298095703125,0.232177734375
0.2384033203125,0.233642578125
0.257568359375,0.2335205078125
0.2607421875,0.2301025390625
0.326171875,0.23291015625
0.253662109375,0.2373046875
0.278564453125,0.2381591796875
0.28125,0.2314453125
0.30908203125,0.2430419921875
0.274658203125,0.2298583984375
0.245361328125,0.227783203125
0.24658203125,0.2294921875
0.284423828125,0.2303466796875
0.28173828125,0.2374267578125
0.27392578125,0.23388671875
0.274658203125,0.225830078125
0.3095703125,0.234375
0.253662109375,0.23486328125
0.2783203125,0.247314453125
0.316162109375,0.2314453125
0.296630859375,0.235595703125
0.257568359375,0.22998046875
0.26513671875,0.228759765625
0.28955078125,0.2261962890625
0.285400390625,0.24462890625
0.296875,0.244384765625
0.30908203125,0.23193359375
0.2509765625,0.2242431640625
0.313720703125,0.2406005859375
0.31689453125,0.250244140625
0.27099609375,0.2320556640625
0.2266845703125,0.235595703125
0.338134765625,0.2327880859375
0.290283203125,0.23876953125
0.2420654296875,0.225830078125
0.328125,0.2301025390625
0.2418212890625,0.22900390625
0.301025390625,0.239501953125
0.305419921875,0.2418212890625
0.277587890625,0.2330322265625
0.252197265625,0.228515625
0.302490234375,0.22998046875
0.2225341796875,0.2376708984375
0.246826171875,0.23291015625
0.305908203125,0.2374267578125
0.259765625,0.2366943359375
0.333740234375,0.239013671875
0.28955078125,0.241943359375
0.255126953125,0.2283935546875
0.290771484375,0.2366943359375
0.264892578125,0.22607421875
0.28515625,0.223876953125
0.272216796875,0.2408447265625
0.2939453125,0.2303466796875
0.275634765625,0.239013671875
0.305419921875,0.23388671875
0.33740234375,0.2344970703125
0.306884765625,0.2366943359375
0.32421875,0.237060546875
0.296875,0.2333984375
0.293701171875,0.2261962890625
0.293212890625,0.2333984375
0.31982421875,0.232421875
0.263671875,0.22998046875
0.2236328125,0.2401123046875
0.30712890625,0.224853515625
0.30224609375,0.2327880859375
0.240478515625,0.2275390625
0.252197265625,0.2379150390625
0.30126953125,0.268798828125
0.274658203125,0.2344970703125
0.28564453125,0.232666015625
0.2333984375,0.23388671875
0.286376953125,0.236083984375
0.288818359375,0.2509765625
0.27685546875,0.2298583984375
0.282470703125,0.24169921875
0.285400390625,0.2373046875
0.285400390625,0.2342529296875
0.2315673828125,0.236572265625
0.242431640625,0.2269287109375
0.2998046875,0.231201171875
0.278076171875,0.2301025390625
0.317626953125,0.238037109375
0.310302734375,0.247314453125
0.272216796875,0.2332763671875
0.24951171875,0.2398681640625
0.32177734375,0.235107421875
0.30029296875,0.248291015625
0.283203125,0.2369384765625
0.285888671875,0.2420654296875
0.29248046875,0.2274169921875
0.2529296875,0.2357177734375
0.28759765625,0.257568359375
0.29443359375,0.2313232421875
0.23876953125,0.2293701171875
0.3427734375,0.241943359375
0.275634765625,0.2333984375
0.284912109375,0.21826171875
0.2919921875,0.232177734375
0.302734375,0.2327880859375
0.27197265625,0.240234375
0.2464599609375,0.2322998046875
0.25244140625,0.2359619140625
0.2257080078125,0.2352294921875
0.25830078125,0.2255859375
0.2587890625,0.22998046875
0.22265625,0.2308349609375
0.282958984375,0.234375
0.307861328125,0.241455078125
0.30517578125,0.2261962890625
0.265380859375,0.24462890625
0.280029296875,0.2392578125
0.27099609375,0.2303466796875
0.25146484375,0.2412109375
0.333251953125,0.2325439453125
0.276123046875,0.2496337890625
0.268798828125,0.2357177734375
0.2303466796875,0.225830078125
0.310791015625,0.239501953125
0.297607421875,0.245361328125
0.27880859375,0.2286376953125
0.211181640625,0.232177734375
0.285888671875,0.229248046875
0.307373046875,0.2301025390625
0.334228515625,0.22998046875
0.281005859375,0.234130859375
0.27978515625,0.23046875
0.320068359375,0.2364501953125
0.283935546875,0.2393798828125
0.252685546875,0.2305908203125
0.266845703125,0.238525390625
0.256103515625,0.2275390625
0.2548828125,0.2320556640625
0.26708984375,0.2354736328125
0.258544921875,0.234375
0.276123046875,0.2342529296875
0.2734375,0.2384033203125
0.259765625,0.23291015625
0.2264404296875,0.2396240234375
0.27685546875,0.2359619140625
0.249755859375,0.2301025390625
0.25927734375,0.237060546875
0.257568359375,0.2293701171875
0.257080078125,0.23291015625
0.2666015625,0.226318359375
0.257080078125,0.2286376953125
0.2763671875,0.232421875
0.219970703125,0.244140625
0.2291259765625,0.2391357421875
0.265869140625,0.2379150390625
0.301025390625,0.2435302734375
0.2298583984375,0.2357177734375
0.29296875,0.236083984375
0.2705078125,0.231689453125
0.27978515625,0.22802734375
0.2464599609375,0.228759765625
0.2344970703125,0.2281494140625
0.31396484375,0.2427978515625
0.293701171875,0.232421875
0.313720703125,0.2352294921875
0.260009765625,0.2279052734375
0.293701171875,0.23828125
0.287109375,0.243896484375
0.29931640625,0.2379150390625
0.294921875,0.2398681640625
0.2822265625,0.2325439453125
0.2374267578125,0.23779296875
0.282470703125,0.236572265625
0.267578125,0.2342529296875
0.26806640625,0.2384033203125
0.258544921875,0.232666015625
0.267822265625,0.2362060546875
0.264404296875,0.23095703125
0.305908203125,0.24560546875
0.256591796875,0.2359619140625
0.28955078125,0.2347412109375
0.293212890625,0.2305908203125
0.27099609375,0.242431640625
0.303955078125,0.231689453125
0.262939453125,0.235107421875
0.27880859375,0.2340087890625
0.3134765625,0.234619140625
0.29638671875,0.2352294921875
0.29443359375,0.23974609375
0.25244140625,0.2374267578125
0.30078125,0.2288818359375
0.270263671875,0.234619140625
0.2421875,0.228515625
0.25048828125,0.2353515625
0.27685546875,0.235107421875
0.2337646484375,0.241943359375
0.2310791015625,0.2354736328125
0.237060546875,0.23388671875
0.31005859375,0.2415771484375
0.25341796875,0.24365234375
0.2841796875,0.225830078125
0.263427734375,0.2471923828125
0.276123046875,0.2291259765625
0.261474609375,0.228271484375
0.2939453125,0.23876953125
0.2471923828125,0.2386474609375
0.29833984375,0.23583984375
0.310791015625,0.2406005859375
0.2880859375,0.2333984375
0.2108154296875,0.234619140625
0.283447265625,0.23095703125
0.283447265625,0.2366943359375
0.236328125,0.232421875
0.25048828125,0.23876953125
0.257568359375,0.2310791015625
0.336669921875,0.234375
0.2724609375,0.2496337890625
0.2568359375,0.2286376953125
0.256103515625,0.2354736328125
0.262939453125,0.234619140625
0.267333984375,0.2283935546875
0.291748046875,0.2301025390625
0.281982421875,0.2288818359375
0.23095703125,0.2371826171875
0.230224609375,0.231689453125
0.281005859375,0.2333984375
0.264892578125,0.2353515625
0.29296875,0.24609375
0.247314453125,0.23046875
0.29931640625,0.2313232421875
0.301513671875,0.22998046875
0.2763671875,0.232666015625
0.28564453125,0.2452392578125
0.2454833984375,0.2281494140625
0.27734375,0.22607421875
0.291015625,0.23876953125
0.2357177734375,0.237060546875
0.2071533203125,0.2314453125
0.256591796875,0.241455078125
0.3056640625,0.2344970703125
0.28857421875,0.2340087890625
0.281005859375,0.2301025390625
0.289306640625,0.229736328125
0.278564453125,0.240478515625
0.28076171875,0.2283935546875
0.29443359375,0.2283935546875
0.298583984375,0.2362060546875
0.2822265625,0.2369384765625
0.2467041015625,0.24267578125
0.219970703125,0.227783203125
0.251708984375,0.2432861328125
0.27783203125,0.2310791015625
0.279541015625,0.2410888671875
0.2939453125,0.23583984375
0.258056640625,0.2337646484375
0.28564453125,0.2305908203125
0.266357421875,0.2254638671875
0.275390625,0.22705078125
0.30419921875,0.22265625
0.28515625,0.2276611328125
0.280517578125,0.2318115234375
0.307861328125,0.236572265625
0.338623046875,0.2271728515625
0.2685546875,0.241943359375
0.277587890625,0.2362060546875
0.25537109375,0.2413330078125
0.2398681640625,0.232666015625
0.292724609375,0.238037109375
0.30810546875,0.2313232421875
0.2337646484375,0.234130859375
0.2401123046875,0.23779296875
0.2486572265625,0.2371826171875
0.260986328125,0.237060546875
0.283203125,0.2447509765625
0.234375,0.228271484375
0.290283203125,0.2235107421875
0.30859375,0.24169921875
0.3173828125,0.2415771484375
0.33349609375,0.2344970703125
0.3046875,0.2333984375
0.270751953125,0.2269287109375
0.2183837890625,0.2286376953125
0.28173828125,0.2335205078125
0.32666015625,0.2357177734375
0.267333984375,0.2286376953125
0.27490234375,0.232666015625
0.257080078125,0.2369384765625
0.291259765625,0.2418212890625
0.28759765625,0.2235107421875
0.270751953125,0.231201171875
0.259521484375,0.2349853515625
0.284423828125,0.2296142578125
0.276123046875,0.2384033203125
0.3056640625,0.2305908203125
0.227294921875,0.23046875
0.276123046875,0.2310791015625
0.277587890625,0.2406005859375
0.2607421875,0.2315673828125
0.22998046875,0.2340087890625
0.31298828125,0.234130859375
0.2685546875,0.2318115234375
0.28271484375,0.2288818359375
0.287353515625,0.2412109375
0.29248046875,0.234619140625
0.32568359375,0.2396240234375
0.3173828125,0.2369384765625
0.203369140625,0.2261962890625
0.20068359375,0.224853515625
0.298095703125,0.2322998046875
0.230712890625,0.2230224609375
0.30078125,0.2364501953125
0.315185546875,0.2310791015625
0.2880859375,0.2281494140625
0.27587890625,0.2418212890625
0.30224609375,0.2294921875
0.2744140625,0.2386474609375
0.2222900390625,0.2371826171875
0.3095703125,0.236328125
0.27490234375,0.2410888671875
0.2362060546875,0.2403564453125
0.298583984375,0.2313232421875
0.299560546875,0.2303466796875
0.267333984375,0.239013671875
0.26220703125,0.2454833984375
0.30517578125,0.2314453125
0.281494140625,0.237548828125
0.283935546875,0.2376708984375
0.2366943359375,0.234130859375
0.298583984375,0.224853515625
0.28662109375,0.2332763671875
0.30810546875,0.2266845703125
0.296142578125,0.2362060546875
0.262939453125,0.2320556640625
0.341064453125,0.2344970703125
0.238525390625,0.2498779296875
0.281005859375,0.232421875
0.277587890625,0.2291259765625
0.3154296875,0.232177734375
0.26611328125,0.227294921875
0.281982421875,0.2308349609375
0.2459716796875,0.239013671875
0.29931640625,0.2344970703125
0.29443359375,0.2423095703125
0.307373046875,0.2384033203125
0.293212890625,0.2362060546875
0.2359619140625,0.234130859375
0.22900390625,0.2467041015625
0.2841796875,0.2347412109375
0.279541015625,0.2376708984375
0.228271484375,0.2327880859375
0.269287109375,0.2344970703125
0.26708984375,0.232177734375
0.30810546875,0.2281494140625
0.27734375,0.232421875
0.2841796875,0.229736328125
0.280029296875,0.2373046875
0.2489013671875,0.2313232421875
0.252685546875,0.24609375
0.2354736328125,0.234375
0.28076171875,0.232421875
0.2349853515625,0.231201171875
0.27587890625,0.234130859375
0.283935546875,0.2308349609375
0.281005859375,0.22900390625
0.237060546875,0.2470703125
0.301025390625,0.2373046875
0.3154296875,0.2294921875
0.323974609375,0.2335205078125
0.240478515625,0.23046875
0.24609375,0.235107421875
0.285400390625,0.2398681640625
0.261962890625,0.228515625
0.300537109375,0.2335205078125
0.307861328125,0.228759765625
0.273193359375,0.2398681640625
0.2900390625,0.2403564453125
0.2724609375,0.240966796875
0.325927734375,0.2357177734375
0.28466796875,0.233154296875
0.278564453125,0.2283935546875
0.2587890625,0.2296142578125
0.26025390625,0.2232666015625
0.27587890625,0.247314453125
0.255126953125,0.2265625
0.302734375,0.2294921875
0.2198486328125,0.2208251953125
0.19287109375,0.259033203125
0.281982421875,0.244873046875
0.28076171875,0.22705078125
0.2802734375,0.23095703125
0.25390625,0.2340087890625
0.2362060546875,0.22802734375
0.2978515625,0.240478515625
0.299072265625,0.2412109375
0.294921875,0.2305908203125
0.3349609375,0.2381591796875
0.318359375,0.25732421875
0.265380859375,0.240966796875
0.2705078125,0.22998046875
0.340576171875,0.2359619140625
0.2034912109375,0.2283935546875
0.30029296875,0.246826171875
0.257568359375,0.224853515625
0.259521484375,0.2286376953125
0.251953125,0.241943359375
0.2423095703125,0.2371826171875
0.2303466796875,0.2379150390625
0.2646484375,0.231689453125
0.29443359375,0.2294921875
0.316650390625,0.2445068359375
0.267578125,0.2432861328125
0.338623046875,0.235107421875
0.250244140625,0.234375
0.297119140625,0.225830078125
0.291015625,0.238037109375
0.269775390625,0.2313232421875
0.251708984375,0.2381591796875
0.2666015625,0.2227783203125
0.2369384765625,0.241455078125
0.322265625,0.2330322265625
0.261962890625,0.2369384765625
0.285888671875,0.22900390625
0.2476806640625,0.2293701171875
0.255859375,0.2353515625
0.290283203125,0.2322998046875
0.283447265625,0.2366943359375
0.30615234375,0.2354736328125
0.267578125,0.2283935546875
0.310791015625,0.248779296875
0.251220703125,0.2391357421875
0.2440185546875,0.2274169921875
0.306884765625,0.23681640625
0.2880859375,0.235595703125
0.2958984375,0.2314453125
0.27197265625,0.2275390625
0.24560546875,0.236328125
0.289794921875,0.228759765625
0.2493896484375,0.2406005859375
0.2939453125,0.239990234375
0.280029296875,0.240966796875
0.2012939453125,0.228271484375
0.27587890625,0.250732421875
0.271484375,0.2371826171875
0.297119140625,0.234130859375
0.2344970703125,0.2279052734375
0.244140625,0.228759765625
0.245849609375,0.2352294921875
0.2734375,0.2322998046875
0.24560546875,0.228271484375
0.259765625,0.237060546875
0.24365234375,0.239013671875
0.2125244140625,0.2484130859375
0.2626953125,0.2452392578125
0.2861328125,0.2435302734375
0.29736328125,0.2381591796875
0.263916015625,0.2366943359375
0.271728515625,0.240478515625
0.282470703125,0.240478515625
0.2587890625,0.2349853515625
0.271484375,0.2313232421875
0.261962890625,0.23388671875
0.278076171875,0.2335205078125
0.2354736328125,0.2471923828125
0.29296875,0.2310791015625
0.322265625,0.2406005859375
0.278076171875,0.2249755859375
0.25927734375,0.236572265625
0.283935546875,0.235595703125
0.300537109375,0.253173828125
0.30078125,0.237548828125
0.26220703125,0.236083984375
0.270263671875,0.236328125
0.250244140625,0.2353515625
0.266357421875,0.22412109375
0.249267578125,0.24462890625
0.23193359375,0.232666015625
0.302978515625,0.22802734375
0.2313232421875,0.239501953125
0.291259765625,0.2415771484375
0.2244873046875,0.229248046875
0.289306640625,0.229736328125
0.258056640625,0.2354736328125
0.2587890625,0.2276611328125
0.247314453125,0.2237548828125
0.274658203125,0.24609375
0.292236328125,0.23583984375
0.29248046875,0.2288818359375
0.310546875,0.2376708984375
0.331298828125,0.235595703125
0.28271484375,0.231689453125
0.2822265625,0.2420654296875
0.2452392578125,0.243408203125
0.285400390625,0.2279052734375
0.298828125,0.23583984375
0.30224609375,0.2442626953125
0.29248046875,0.228271484375
0.263427734375,0.2327880859375
0.269287109375,0.2359619140625
0.272216796875,0.2275390625
0.257568359375,0.243896484375
0.217041015625,0.2418212890625
0.2568359375,0.226806640625
0.254150390625,0.2264404296875
0.309814453125,0.2406005859375
0.2626953125,0.2261962890625
0.29638671875,0.2440185546875
0.238525390625,0.236083984375
0.290283203125,0.2252197265625
0.294921875,0.2303466796875
0.256591796875,0.234619140625
0.272705078125,0.235595703125
0.3125,0.236572265625
0.2469482421875,0.2337646484375
0.260498046875,0.24072265625
0.273681640625,0.2213134765625
0.26708984375,0.2274169921875
0.3251953125,0.2305908203125
0.26318359375,0.237548828125
0.279541015625,0.23779296875
0.28759765625,0.2374267578125
0.298583984375,0.2320556640625
0.28369140625,0.238037109375
0.29248046875,0.237060546875
0.256591796875,0.2403564453125
0.26025390625,0.2325439453125
0.2474365234375,0.2369384765625
0.2349853515625,0.2276611328125
0.2493896484375,0.22705078125
0.249267578125,0.2308349609375
0.30859375,0.2353515625
0.27978515625,0.23486328125
0.303955078125,0.228271484375
0.287353515625,0.231689453125
0.2421875,0.2423095703125
0.326416015625,0.2344970703125
0.242431640625,0.235595703125
0.270263671875,0.2318115234375
0.282470703125,0.2327880859375
0.24267578125,0.2342529296875
0.2374267578125,0.2296142578125
0.25390625,0.22802734375
0.2685546875,0.236328125
0.274658203125,0.2288818359375
0.251220703125,0.2431640625
0.311279296875,0.2347412109375
0.2476806640625,0.235107421875
0.265380859375,0.242919921875
0.290771484375,0.2371826171875
0.267333984375,0.2335205078125
0.2459716796875,0.2353515625
0.251708984375,0.232666015625
0.30029296875,0.231689453125
0.309326171875,0.2467041015625
0.264404296875,0.2362060546875
0.290771484375,0.25537109375
0.2335205078125,0.2291259765625
0.312255859375,0.2279052734375
0.284912109375,0.2398681640625
0.28076171875,0.237548828125
0.254150390625,0.2296142578125
0.272705078125,0.2470703125
0.27587890625,0.23291015625
0.2264404296875,0.2259521484375
0.322509765625,0.244873046875
0.316650390625,0.23046875
0.315673828125,0.230224609375
0.2607421875,0.234375
0.246826171875,0.2342529296875
0.289794921875,0.2384033203125
0.2423095703125,0.2373046875
0.2939453125,0.2427978515625
0.258544921875,0.241943359375
0.3134765625,0.240966796875
0.2880859375,0.2374267578125
0.26513671875,0.232177734375
0.28369140625,0.241455078125
0.294189453125,0.2325439453125
0.2646484375,0.2314453125
0.262451171875,0.2318115234375
0.25146484375,0.22998046875
0.264892578125,0.2322998046875
0.261962890625,0.2342529296875
0.251708984375,0.23388671875
0.27490234375,0.2347412109375
0.260498046875,0.24267578125
0.294677734375,0.239501953125
0.2353515625,0.23681640625
0.2861328125,0.2381591796875
0.27099609375,0.2313232421875
0.307373046875,0.2305908203125
0.250732421875,0.2291259765625
0.30322265625,0.229736328125
0.2291259765625,0.2353515625
0.314208984375,0.2342529296875
0.24755859375,0.2386474609375
0.293701171875,0.2403564453125
0.313232421875,0.23681640625
0.303466796875,0.2364501953125
0.297607421875,0.2288818359375
0.28173828125,0.22412109375
0.2685546875,0.2301025390625
0.2822265625,0.228515625
0.303466796875,0.2359619140625
0.258056640625,0.2332763671875
0.28271484375,0.235595703125
0.2403564453125,0.2274169921875
0.267333984375,0.2314453125
0.25927734375,0.2421875
0.2259521484375,0.230712890625
0.265380859375,0.2291259765625
0.3232421875,0.233642578125
0.239501953125,0.2340087890625
0.23779296875,0.2247314453125
0.2998046875,0.237548828125
0.259521484375,0.2342529296875
0.274169921875,0.233154296875
0.278076171875,0.237548828125
0.27294921875,0.2308349609375
0.303955078125,0.2333984375
0.2978515625,0.2342529296875
0.2900390625,0.241943359375
0.227294921875,0.2293701171875
0.331298828125,0.23828125
0.311279296875,0.23486328125
0.26123046875,0.237548828125
0.267822265625,0.2432861328125
0.287353515625,0.226806640625
0.259033203125,0.2288818359375
0.282958984375,0.231201171875
0.268798828125,0.239013671875
0.26171875,0.234130859375
0.25537109375,0.2430419921875
0.260009765625,0.2293701171875
0.30712890625,0.2354736328125
0.31298828125,0.2279052734375
0.3203125,0.2437744140625
0.26904296875,0.2476806640625
0.28271484375,0.235107421875
0.2685546875,0.232177734375
0.25830078125,0.2340087890625
0.272216796875,0.228271484375
0.30419921875,0.225341796875
0.25439453125,0.2318115234375
0.287109375,0.2340087890625
0.31982421875,0.243896484375
0.255859375,0.2470703125
0.33251953125,0.2359619140625
0.29541015625,0.232177734375
0.240966796875,0.2498779296875
0.31787109375,0.231201171875
0.28173828125,0.23095703125
0.26708984375,0.2266845703125
0.314453125,0.2398681640625
0.2353515625,0.2371826171875
0.293701171875,0.2388916015625
0.284423828125,0.2431640625
0.273193359375,0.23681640625
0.300048828125,0.232421875
0.2139892578125,0.239013671875
0.22998046875,0.236328125
0.27587890625,0.2235107421875
0.3037109375,0.241943359375
0.283935546875,0.240966796875
0.27197265625,0.239013671875
0.282958984375,0.23681640625
0.29296875,0.23291015625
0.28564453125,0.238037109375
0.2012939453125,0.232666015625
0.274169921875,0.2406005859375
0.260009765625,0.2398681640625
0.269775390625,0.2342529296875
0.22705078125,0.259033203125
0.27978515625,0.2296142578125
0.32421875,0.232177734375
0.252197265625,0.2247314453125
0.316650390625,0.2333984375
0.299560546875,0.229736328125
0.24072265625,0.229248046875
0.26171875,0.2320556640625
0.2705078125,0.2353515625
0.277587890625,0.2337646484375
0.279296875,0.23193359375
0.2666015625,0.2352294921875
0.29931640625,0.24072265625
0.29150390625,0.2421875
0.24853515625,0.22900390625
0.233642578125,0.2337646484375
0.263427734375,0.2320556640625
0.30224609375,0.2315673828125
0.284423828125,0.23046875
0.319091796875,0.234375
0.262939453125,0.2357177734375
0.293212890625,0.2384033203125
0.29833984375,0.2369384765625
0.266845703125,0.2349853515625
0.2471923828125,0.2440185546875
0.28955078125,0.23046875
0.262451171875,0.236572265625
0.299560546875,0.2337646484375
0.27734375,0.228271484375
0.2359619140625,0.237548828125
0.303466796875,0.2359619140625
0.242431640625,0.232666015625
0.302001953125,0.232421875
0.317626953125,0.2396240234375
0.274169921875,0.2222900390625
0.2340087890625,0.2337646484375
0.26953125,0.2261962890625
0.264892578125,0.2315673828125
0.2744140625,0.236083984375
0.2919921875,0.2362060546875
0.28076171875,0.2432861328125
0.35205078125,0.2298583984375
0.29443359375,0.2318115234375
0.312255859375,0.2347412109375
0.288818359375,0.2425537109375
0.307373046875,0.2314453125
0.298095703125,0.2293701171875
0.27978515625,0.2354736328125
0.26806640625,0.232421875
0.27197265625,0.2401123046875
0.30859375,0.23828125
0.288818359375,0.23974609375
0.290771484375,0.2342529296875
0.2369384765625,0.221923828125
0.2724609375,0.23095703125
0.302734375,0.240234375
0.265380859375,0.24560546875
0.241943359375,0.2301025390625
0.274169921875,0.2308349609375
0.2607421875,0.2294921875
0.327880859375,0.2333984375
0.2493896484375,0.2379150390625
0.27001953125,0.2298583984375
0.269287109375,0.2342529296875
0.2293701171875,0.234375
0.2958984375,0.224853515625
0.28564453125,0.2359619140625
0.299072265625,0.2337646484375
0.256591796875,0.2393798828125
0.270751953125,0.2327880859375
0.322998046875,0.2430419921875
0.28662109375,0.2421875
0.269287109375,0.231201171875
0.263916015625,0.2335205078125
0.287353515625,0.241455078125
0.26416015625,0.2386474609375
0.275146484375,0.230712890625
0.305419921875,0.2310791015625
0.3115234375,0.23046875
0.265380859375,0.2342529296875
0.2822265625,0.2349853515625
0.267822265625,0.230712890625
0.281982421875,0.2318115234375
0.266845703125,0.2353515625
0.283203125,0.23486328125
0.240966796875,0.2435302734375
0.259765625,0.2431640625
0.32421875,0.228759765625
0.2802734375,0.239501953125
0.3232421875,0.2392578125
0.2734375,0.2413330078125
0.2489013671875,0.236328125
0.313720703125,0.24609375
0.253662109375,0.2315673828125
0.2607421875,0.2344970703125
0.302001953125,0.228271484375
0.30810546875,0.2286376953125
0.279541015625,0.227783203125
0.251220703125,0.2291259765625
0.28759765625,0.2257080078125
0.277099609375,0.2276611328125
0.24072265625,0.240478515625
0.271240234375,0.22265625
0.28271484375,0.2449951171875
0.233642578125,0.2410888671875
0.240234375,0.234619140625
0.28662109375,0.2352294921875
0.260986328125,0.233642578125
0.25,0.23876953125
0.29833984375,0.24658203125
0.2744140625,0.2359619140625
0.233154296875,0.234130859375
0.283203125,0.2293701171875
0.262451171875,0.2325439453125
0.2529296875,0.235107421875
0.2783203125,0.2529296875
0.26220703125,0.236328125
0.247314453125,0.2332763671875
0.302001953125,0.230224609375
0.34130859375,0.22900390625
0.25634765625,0.2408447265625
0.3125,0.2489013671875
0.27783203125,0.236328125
0.29248046875,0.2353515625
0.2724609375,0.2320556640625
0.23388671875,0.2344970703125
0.257080078125,0.248046875
0.31494140625,0.2442626953125
0.27099609375,0.2391357421875
0.3203125,0.236572265625
0.277099609375,0.24072265625
0.28271484375,0.240234375
0.2509765625,0.230712890625
0.28076171875,0.2353515625
0.2509765625,0.223876953125
0.257080078125,0.2359619140625
0.2401123046875,0.2315673828125
0.304443359375,0.226318359375
0.298095703125,0.243896484375
0.295654296875,0.2310791015625
0.246337890625,0.2318115234375
0.265380859375,0.2286376953125
0.30419921875,0.2330322265625
0.243896484375,0.2432861328125
0.279052734375,0.227294921875
0.2452392578125,0.2393798828125
0.309326171875,0.237548828125
0.251953125,0.22900390625
0.279541015625,0.234130859375
0.255615234375,0.22705078125
0.29833984375,0.2275390625
0.299560546875,0.23583984375
0.2427978515625,0.2349853515625
0.293701171875,0.2384033203125
0.330810546875,0.2353515625
0.22509765625,0.2369384765625
0.30029296875,0.2335205078125
0.28515625,0.2344970703125
0.261474609375,0.236572265625
0.284423828125,0.2427978515625
0.2498779296875,0.2396240234375
0.261474609375,0.2259521484375
0.259765625,0.2303466796875
0.2802734375,0.2291259765625
0.2998046875,0.248291015625
0.20556640625,0.2293701171875
0.33349609375,0.2286376953125
0.28369140625,0.234130859375
0.34765625,0.2379150390625
0.303466796875,0.2349853515625
0.27294921875,0.2392578125
0.259033203125,0.2315673828125
0.27197265625,0.236572265625
0.283935546875,0.2353515625
0.273193359375,0.236328125
0.3388671875,0.252197265625
0.242431640625,0.22998046875
0.292724609375,0.23486328125
0.27001953125,0.2352294921875
0.254638671875,0.234619140625
0.240234375,0.2431640625
0.269775390625,0.22412109375
0.248291015625,0.2442626953125
0.19970703125,0.2401123046875
0.26611328125,0.2344970703125
0.311279296875,0.2235107421875
0.308837890625,0.2310791015625
0.27685546875,0.2286376953125
0.29150390625,0.2330322265625
0.26025390625,0.2376708984375
0.24658203125,0.23583984375
0.279052734375,0.2371826171875
0.29345703125,0.2318115234375
0.270751953125,0.235107421875
0.30078125,0.2386474609375
0.2152099609375,0.2384033203125
0.255126953125,0.22802734375
0.238037109375,0.2330322265625
0.271240234375,0.2318115234375
0.270263671875,0.2366943359375
0.26123046875,0.2318115234375
0.292236328125,0.2315673828125
0.259033203125,0.2366943359375
0.29296875,0.23046875
0.286865234375,0.2381591796875
0.304931640625,0.2509765625
0.286376953125,0.2308349609375
0.267822265625,0.228759765625
0.241943359375,0.2314453125
0.26708984375,0.234375
0.28173828125,0.2322998046875
0.259521484375,0.2266845703125
0.263427734375,0.2371826171875
0.32958984375,0.23486328125
0.279296875,0.2315673828125
0.29638671875,0.2386474609375
0.286865234375,0.23291015625
0.28515625,0.228759765625
0.275390625,0.2303466796875
0.312255859375,0.2274169921875
0.3095703125,0.2325439453125
0.2900390625,0.2464599609375
0.250244140625,0.2294921875
0.32373046875,0.23583984375
0.30029296875,0.2294921875
0.2822265625,0.229248046875
0.259765625,0.2393798828125
0.296142578125,0.23779296875
0.2381591796875,0.2298583984375
0.236572265625,0.23046875
0.295654296875,0.228759765625
0.31201171875,0.232177734375
0.280029296875,0.2283935546875
0.278076171875,0.2288818359375
0.2685546875,0.242431640625
0.27587890625,0.23046875
0.266357421875,0.2286376953125
0.2861328125,0.2374267578125
0.290283203125,0.2291259765625
0.291259765625,0.241943359375
0.28369140625,0.2301025390625
0.2469482421875,0.228271484375
0.233154296875,0.232177734375
0.201171875,0.233154296875
0.272216796875,0.2381591796875
0.295654296875,0.2354736328125
0.27197265625,0.2481689453125
0.36865234375,0.2371826171875
0.313232421875,0.230712890625
0.2403564453125,0.2342529296875
0.21728515625,0.2354736328125
0.25927734375,0.2274169921875
0.271240234375,0.246337890625
0.2491455078125,0.2353515625
0.289794921875,0.229248046875
0.2034912109375,0.2325439453125
0.27197265625,0.2464599609375
0.26708984375,0.235107421875
0.2215576171875,0.2310791015625
0.2432861328125,0.2318115234375
0.30615234375,0.2313232421875
0.33935546875,0.2288818359375
0.259033203125,0.23388671875
0.2900390625,0.2423095703125
0.2490234375,0.2296142578125
0.30126953125,0.2291259765625
0.251708984375,0.2337646484375
0.23681640625,0.2347412109375
0.302001953125,0.2392578125
0.2880859375,0.236572265625
0.27001953125,0.2303466796875
0.27490234375,0.2353515625
0.2373046875,0.2333984375
0.2978515625,0.224853515625
0.286376953125,0.239501953125
0.279052734375,0.2301025390625
0.25830078125,0.224365234375
0.2587890625,0.2430419921875
0.287841796875,0.228759765625
0.301513671875,0.2308349609375
0.307861328125,0.235595703125
0.2484130859375,0.239013671875
0.272216796875,0.2349853515625
0.267822265625,0.2354736328125
0.2744140625,0.2330322265625
0.30810546875,0.234375
0.274169921875,0.2366943359375
0.284423828125,0.231201171875
0.286865234375,0.2310791015625
0.327880859375,0.23974609375
0.2471923828125,0.2274169921875
0.26123046875,0.2347412109375
0.265625,0.2274169921875
0.25,0.242431640625
0.264404296875,0.2354736328125
0.28955078125,0.234130859375
0.2401123046875,0.2393798828125
0.34130859375,0.2412109375
0.310791015625,0.233154296875
0.300048828125,0.239501953125
0.2763671875,0.227783203125
0.2451171875,0.2330322265625
0.25927734375,0.2335205078125
0.294189453125,0.2296142578125
0.2666015625,0.2347412109375
0.282958984375,0.2479248046875
0.250732421875,0.2425537109375
0.23291015625,0.229736328125
0.28271484375,0.243408203125
0.255126953125,0.22998046875
0.292724609375,0.2420654296875
0.27392578125,0.2337646484375
0.262451171875,0.2398681640625
0.296630859375,0.237548828125
0.263916015625,0.2269287109375
0.271484375,0.2349853515625
0.262939453125,0.224609375
0.34033203125,0.22998046875
0.26220703125,0.231689453125
0.285400390625,0.2301025390625
0.251953125,0.23193359375
0.25341796875,0.2330322265625
0.29443359375,0.2373046875
0.2427978515625,0.224609375
0.28955078125,0.2315673828125
0.266357421875,0.234619140625
0.292236328125,0.2269287109375
0.29296875,0.2357177734375
0.262939453125,0.228271484375
0.249267578125,0.229736328125
0.270263671875,0.2353515625
0.28271484375,0.23828125
0.2529296875,0.2327880859375
0.26904296875,0.232421875
0.300048828125,0.2347412109375
0.23828125,0.230712890625
0.2369384765625,0.228515625
0.255615234375,0.23291015625
0.2269287109375,0.2359619140625
0.2161865234375,0.2342529296875
0.30224609375,0.239990234375
0.306884765625,0.2283935546875
0.220703125,0.2412109375
0.301025390625,0.241943359375
0.316162109375,0.23779296875
0.260009765625,0.23974609375
0.28955078125,0.23388671875
0.25390625,0.2352294921875
0.2257080078125,0.237060546875
0.3046875,0.2413330078125
0.2822265625,0.2349853515625
0.230224609375,0.232666015625
0.280517578125,0.2279052734375
0.2998046875,0.23583984375
0.3037109375,0.2274169921875
0.2305908203125,0.234130859375
0.29052734375,0.2430419921875
0.263916015625,0.232421875
0.30419921875,0.231201171875
0.301025390625,0.23583984375
0.26171875,0.225830078125
0.266845703125,0.2359619140625
0.258544921875,0.2314453125
0.307861328125,0.24365234375
0.34619140625,0.2396240234375
0.304443359375,0.22802734375
0.22412109375,0.2364501953125
0.2919921875,0.241943359375
0.251220703125,0.2236328125
0.2626953125,0.228515625
0.2373046875,0.2376708984375
0.31298828125,0.2371826171875
0.321533203125,0.2379150390625
0.26953125,0.23779296875
0.304931640625,0.22509765625
0.3095703125,0.2305908203125
0.31689453125,0.22802734375
0.26220703125,0.2252197265625
0.30029296875,0.2335205078125
0.2333984375,0.2261962890625
0.239501953125,0.235595703125
0.2413330078125,0.23583984375
0.235595703125,0.23681640625
0.2724609375,0.24462890625
0.2220458984375,0.2440185546875
0.303955078125,0.232421875
0.265380859375,0.2255859375
0.2095947265625,0.2369384765625
0.2169189453125,0.2379150390625
0.27197265625,0.2362060546875
0.29150390625,0.234375
0.30810546875,0.23779296875
0.256103515625,0.2264404296875
0.27978515625,0.236572265625
0.255859375,0.2449951171875
0.30126953125,0.2359619140625
0.334716796875,0.2330322265625
0.28076171875,0.2342529296875
0.272705078125,0.2388916015625
0.2841796875,0.2344970703125
0.2421875,0.228759765625
0.260009765625,0.234619140625
0.24169921875,0.2437744140625
0.257080078125,0.239501953125
0.270751953125,0.2333984375
0.2978515625,0.2406005859375
0.277587890625,0.23828125
0.2841796875,0.22998046875
0.265625,0.239013671875
0.2734375,0.24072265625
0.24951171875,0.2293701171875
0.27197265625,0.251220703125
0.259033203125,0.234619140625
0.338134765625,0.2392578125
0.231201171875,0.232421875
0.27685546875,0.2325439453125
0.2880859375,0.2401123046875
0.224853515625,0.2315673828125
0.27978515625,0.22705078125
0.2763671875,0.2349853515625
0.283935546875,0.2353515625
0.2421875,0.2376708984375
0.25341796875,0.2291259765625
0.27734375,0.2406005859375
0.291015625,0.2427978515625
0.251220703125,0.232177734375
0.233642578125,0.23828125
0.256103515625,0.227783203125
0.291015625,0.2431640625
0.30224609375,0.2384033203125
0.281005859375,0.2266845703125
0.239990234375,0.2305908203125
0.283203125,0.2335205078125
0.25244140625,0.2337646484375
0.292236328125,0.2374267578125
0.295654296875,0.2344970703125
0.27197265625,0.2298583984375
0.297119140625,0.234130859375
0.293701171875,0.230224609375
0.2232666015625,0.238037109375
0.2181396484375,0.2291259765625
0.267333984375,0.2486572265625
0.2237548828125,0.2265625
0.2391357421875,0.2305908203125
0.259765625,0.2421875
0.322509765625,0.2376708984375
0.247314453125,0.23876953125
0.253662109375,0.232177734375
0.2548828125,0.2293701171875
0.26953125,0.2310791015625
0.3251953125,0.2479248046875
0.2318115234375,0.2342529296875
0.26220703125,0.2362060546875
0.273681640625,0.240966796875
0.304931640625,0.2362060546875
0.26708984375,0.2293701171875
0.25341796875,0.2354736328125
0.278564453125,0.240234375
0.261962890625,0.241455078125
0.248779296875,0.22998046875
0.288330078125,0.235595703125
0.251220703125,0.2384033203125
0.251708984375,0.2333984375
0.292724609375,0.2376708984375
0.2232666015625,0.2310791015625
0.292724609375,0.2344970703125
0.251708984375,0.239013671875
0.2578125,0.2371826171875
0.22802734375,0.2308349609375
0.2479248046875,0.23876953125
0.23828125,0.2381591796875
0.33447265625,0.2333984375
0.273193359375,0.2359619140625
0.267822265625,0.2364501953125
0.290771484375,0.23388671875
0.278564453125,0.2315673828125
0.27783203125,0.23486328125
0.272705078125,0.226318359375
0.298095703125,0.2381591796875
0.33447265625,0.232421875
0.2034912109375,0.2269287109375
0.2734375,0.241943359375
0.2763671875,0.2392578125
0.26025390625,0.23681640625
0.298828125,0.2353515625
0.2548828125,0.2333984375
0.28515625,0.2320556640625
0.273193359375,0.2431640625
0.2030029296875,0.244140625
0.25830078125,0.225830078125
0.2491455078125,0.22705078125
0.279541015625,0.22998046875
0.285888671875,0.2327880859375
0.294189453125,0.2371826171875
0.2457275390625,0.232177734375
0.2498779296875,0.2330322265625
0.29638671875,0.2279052734375
0.270263671875,0.24072265625
0.261962890625,0.228515625
0.288818359375,0.2318115234375
0.2474365234375,0.233154296875
0.301025390625,0.230224609375
0.26953125,0.2255859375
0.31787109375,0.234619140625
0.310791015625,0.2371826171875
0.28759765625,0.236083984375
0.270751953125,0.2529296875
0.27978515625,0.236083984375
0.28125,0.2318115234375
0.312255859375,0.2301025390625
0.270263671875,0.2412109375
0.222412109375,0.2374267578125
0.306884765625,0.230712890625
0.29736328125,0.23046875
0.2413330078125,0.2430419921875
0.25732421875,0.2445068359375
0.269287109375,0.2318115234375
0.25146484375,0.2432861328125
0.25244140625,0.235107421875
0.316162109375,0.2357177734375
0.3076171875,0.228271484375
0.21533203125,0.232421875
0.297119140625,0.22705078125
0.2493896484375,0.2303466796875
0.330322265625,0.23095703125
0.292724609375,0.2364501953125
0.2203369140625,0.2403564453125
0.25146484375,0.23095703125
0.26123046875,0.237548828125
0.25732421875,0.232177734375
0.292236328125,0.2369384765625
0.25830078125,0.237548828125
0.254638671875,0.244384765625
0.26953125,0.2403564453125
0.254150390625,0.232177734375
0.2666015625,0.2481689453125
0.312744140625,0.2296142578125
0.2408447265625,0.226806640625
0.304931640625,0.24609375
0.285400390625,0.2362060546875
0.28564453125,0.234130859375
0.23828125,0.2435302734375
0.27880859375,0.226318359375
0.26123046875,0.229248046875
0.32177734375,0.2313232421875
0.288330078125,0.242431640625
0.25146484375,0.24658203125
0.25439453125,0.2396240234375
0.284423828125,0.2318115234375
0.293212890625,0.234130859375
0.2440185546875,0.2420654296875
0.282470703125,0.233154296875
0.26904296875,0.23388671875
0.284912109375,0.2333984375
0.2744140625,0.2314453125
0.2344970703125,0.2457275390625
0.2529296875,0.23193359375
0.2685546875,0.2332763671875
0.27294921875,0.2421875
0.236083984375,0.243896484375
0.20556640625,0.2275390625
0.298095703125,0.2271728515625
0.27587890625,0.234375
0.267333984375,0.2432861328125
0.2861328125,0.232666015625
0.290283203125,0.2459716796875
0.2423095703125,0.225830078125
0.28857421875,0.242919921875
0.23779296875,0.232421875
0.272705078125,0.2308349609375
0.30908203125,0.238037109375
0.272705078125,0.226806640625
0.3349609375,0.2325439453125
0.271240234375,0.254638671875
0.26171875,0.235107421875
0.2373046875,0.235107421875
0.250244140625,0.2249755859375
0.2685546875,0.2471923828125
0.24365234375,0.2354736328125
0.279052734375,0.23046875
0.264892578125,0.23779296875
0.256103515625,0.231689453125
0.243896484375,0.22998046875
0.287109375,0.2255859375
0.24755859375,0.2301025390625
0.30615234375,0.236328125
0.318115234375,0.232421875
0.220947265625,0.2376708984375
0.316162109375,0.2384033203125
0.295166015625,0.2366943359375
0.23974609375,0.238037109375
0.26611328125,0.231689453125
0.2587890625,0.2421875
0.2744140625,0.2303466796875
0.290283203125,0.23193359375
0.2337646484375,0.230712890625
0.2841796875,0.24462890625
0.24951171875,0.2366943359375
0.26513671875,0.2298583984375
0.2841796875,0.2467041015625
0.25634765625,0.2479248046875
0.2607421875,0.2369384765625
0.290283203125,0.2242431640625
0.271728515625,0.235107421875
0.25732421875,0.2352294921875
0.271484375,0.2257080078125
0.287841796875,0.237548828125
0.2227783203125,0.235595703125
0.2435302734375,0.2266845703125
0.27001953125,0.2362060546875
0.2403564453125,0.2421875
0.24462890625,0.227783203125
0.282958984375,0.243896484375
0.305908203125,0.2393798828125
0.2607421875,0.235107421875
0.2230224609375,0.23388671875
0.2626953125,0.240966796875
0.2763671875,0.24560546875
0.317626953125,0.2470703125
0.29638671875,0.241943359375
0.2445068359375,0.251708984375
0.289306640625,0.23291015625
0.31298828125,0.2298583984375
0.28955078125,0.2452392578125
0.2587890625,0.228515625
0.228759765625,0.2371826171875
0.274658203125,0.225341796875
0.26318359375,0.2373046875
0.273193359375,0.239013671875
0.26171875,0.2333984375
0.242919921875,0.2281494140625
0.345703125,0.2392578125
0.291015625,0.2275390625
0.2266845703125,0.2366943359375
0.301513671875,0.23193359375
0.2744140625,0.22705078125
0.28515625,0.2301025390625
0.254150390625,0.2274169921875
0.266845703125,0.232177734375
0.250244140625,0.236328125
0.330322265625,0.23779296875
0.292236328125,0.2391357421875
0.2327880859375,0.2410888671875
0.28369140625,0.2381591796875
0.28125,0.2401123046875
0.284912109375,0.232421875
0.25439453125,0.228271484375
0.2158203125,0.2440185546875
0.25732421875,0.2327880859375
0.221435546875,0.2296142578125
0.34912109375,0.236328125
0.28955078125,0.2403564453125
0.2161865234375,0.228759765625
0.29296875,0.242431640625
0.265869140625,0.2376708984375
0.2215576171875,0.228515625
0.2406005859375,0.24267578125
0.279296875,0.226318359375
0.275390625,0.2313232421875
0.268310546875,0.2327880859375
0.25244140625,0.237548828125
0.2281494140625,0.233154296875
0.2705078125,0.2325439453125
0.28857421875,0.2330322265625
0.273193359375,0.2274169921875
0.248779296875,0.2359619140625
0.29248046875,0.2308349609375
0.29736328125,0.2337646484375
0.255615234375,0.228271484375
0.264404296875,0.2425537109375
0.292236328125,0.2373046875
0.2412109375,0.2264404296875
0.260009765625,0.23779296875
0.273193359375,0.2265625
0.241943359375,0.2347412109375
0.303466796875,0.2349853515625
0.315185546875,0.2359619140625
0.2490234375,0.240966796875
0.276123046875,0.234130859375
0.29443359375,0.23828125
0.25244140625,0.2362060546875
0.277587890625,0.240234375
0.281005859375,0.231689453125
0.260498046875,0.2301025390625
0.294921875,0.227783203125
0.268310546875,0.244140625
0.246337890625,0.2330322265625
0.263916015625,0.2366943359375
0.26806640625,0.2330322265625
0.282958984375,0.23046875
0.290283203125,0.249755859375
0.251708984375,0.233642578125
0.27978515625,0.2330322265625
0.28662109375,0.241455078125
0.314453125,0.2376708984375
0.2486572265625,0.2354736328125
0.2890625,0.2401123046875
0.2626953125,0.235595703125
0.27685546875,0.235107421875
0.32568359375,0.240966796875
0.281982421875,0.227294921875
0.280517578125,0.23388671875
0.300048828125,0.232666015625
0.30517578125,0.232421875
0.27001953125,0.2291259765625
0.312255859375,0.2447509765625
0.22705078125,0.240966796875
0.2626953125,0.2296142578125
0.291259765625,0.2381591796875
0.30029296875,0.23046875
0.267578125,0.2220458984375
0.2188720703125,0.2418212890625
0.29638671875,0.2222900390625
0.277587890625,0.224609375
0.291015625,0.2418212890625
0.291259765625,0.2308349609375
0.29150390625,0.2391357421875
0.242431640625,0.243896484375
0.255126953125,0.2239990234375
0.295166015625,0.2340087890625
0.291259765625,0.2271728515625
0.31689453125,0.2264404296875
0.269287109375,0.2437744140625
0.268798828125,0.23388671875
0.26416015625,0.2332763671875
0.27783203125,0.228759765625
0.279296875,0.2388916015625
0.2138671875,0.235595703125
0.278076171875,0.2391357421875
0.293212890625,0.22998046875
0.34521484375,0.241455078125
0.287353515625,0.2335205078125
0.2666015625,0.233154296875
0.275634765625,0.2293701171875
0.273193359375,0.253662109375
0.26025390625,0.2420654296875
0.2509765625,0.238037109375
0.258056640625,0.2374267578125
0.31591796875,0.2320556640625
0.285888671875,0.237548828125
0.25732421875,0.2349853515625
0.30224609375,0.225341796875
0.27392578125,0.2325439453125
0.26708984375,0.2359619140625
0.31494140625,0.2322998046875
0.280517578125,0.2415771484375
0.285888671875,0.2314453125
0.1885986328125,0.23388671875
0.271484375,0.2227783203125
0.248046875,0.2318115234375
0.296875,0.2359619140625
0.266357421875,0.2353515625
0.277587890625,0.2452392578125
0.309326171875,0.23388671875
0.276611328125,0.2362060546875
0.295166015625,0.2327880859375
0.268798828125,0.23779296875
0.29052734375,0.238525390625
0.25048828125,0.245361328125
0.27392578125,0.2392578125
0.225830078125,0.2381591796875
0.2376708984375,0.2396240234375
0.2435302734375,0.231201171875
0.258056640625,0.2332763671875
0.301513671875,0.229736328125
0.251708984375,0.24169921875
0.290283203125,0.231689453125
0.25439453125,0.236083984375
0.268310546875,0.2344970703125
0.331787109375,0.2347412109375
0.26123046875,0.2403564453125
0.27978515625,0.235595703125
0.28173828125,0.2310791015625
0.271484375,0.2353515625
0.291015625,0.23388671875
0.2392578125,0.227783203125
0.260009765625,0.2330322265625
0.33837890625,0.2359619140625
0.2481689453125,0.2313232421875
0.278564453125,0.237548828125
0.295166015625,0.237548828125
0.326904296875,0.23095703125
0.27197265625,0.2396240234375
0.29248046875,0.22607421875
0.330078125,0.23876953125
0.261962890625,0.2318115234375
0.298095703125,0.2431640625
0.28759765625,0.232177734375
0.302001953125,0.2415771484375
0.30224609375,0.2384033203125
0.23388671875,0.24560546875
0.2880859375,0.251708984375
0.2470703125,0.2293701171875
0.26220703125,0.233642578125
0.2724609375,0.22998046875
0.27099609375,0.2344970703125
0.2919921875,0.239990234375
0.281982421875,0.2471923828125
0.285888671875,0.2333984375
0.2498779296875,0.2294921875
0.2578125,0.235595703125
0.30517578125,0.2332763671875
0.3681640625,0.22998046875
0.280029296875,0.2374267578125
0.279541015625,0.2305908203125
0.257080078125,0.237548828125
0.30322265625,0.2401123046875
0.310546875,0.2398681640625
0.258544921875,0.2386474609375
0.229248046875,0.227783203125
0.25390625,0.247314453125
0.30712890625,0.225830078125
0.294677734375,0.2322998046875
0.26318359375,0.22998046875
0.288818359375,0.2415771484375
0.3193359375,0.238525390625
0.26220703125,0.2274169921875
0.2900390625,0.2322998046875
0.2705078125,0.247802734375
0.2425537109375,0.2384033203125
0.26611328125,0.228515625
0.26220703125,0.235595703125
0.335205078125,0.2347412109375
0.2371826171875,0.2296142578125
0.25634765625,0.232421875
0.2763671875,0.2294921875
0.335205078125,0.233154296875
0.2900390625,0.234130859375
0.273681640625,0.2362060546875
0.271240234375,0.232421875
0.30078125,0.23095703125
0.2841796875,0.2362060546875
0.327880859375,0.228759765625
0.299072265625,0.244873046875
0.2265625,0.23779296875
0.273681640625,0.2266845703125
0.233154296875,0.240478515625
0.281494140625,0.2484130859375
0.2734375,0.2364501953125
0.2724609375,0.2301025390625
0.300048828125,0.2423095703125
0.331298828125,0.2373046875
0.29638671875,0.2330322265625
0.25,0.23095703125
0.322265625,0.230712890625
0.275146484375,0.2418212890625
0.248046875,0.247314453125
0.264892578125,0.242919921875
0.29248046875,0.230712890625
0.301025390625,0.231689453125
0.311279296875,0.2318115234375
0.276123046875,0.2264404296875
0.2305908203125,0.238525390625
0.2471923828125,0.2354736328125
0.257568359375,0.2476806640625
0.249267578125,0.2327880859375
0.307373046875,0.2325439453125
0.220947265625,0.22705078125
0.282470703125,0.233154296875
0.273681640625,0.2308349609375
0.26904296875,0.2496337890625
0.292724609375,0.244140625
0.271240234375,0.239501953125
0.330322265625,0.2431640625
0.2406005859375,0.2335205078125
0.27685546875,0.230712890625
0.302978515625,0.2288818359375
0.28173828125,0.2313232421875
0.29052734375,0.249755859375
0.260498046875,0.2398681640625
0.287841796875,0.2352294921875
0.298095703125,0.2303466796875
0.297607421875,0.2301025390625
0.258056640625,0.2425537109375
0.27001953125,0.2347412109375
0.29345703125,0.225830078125
0.267578125,0.2340087890625
0.2880859375,0.2396240234375
0.204833984375,0.23583984375
0.35693359375,0.235107421875
0.291259765625,0.2314453125
0.26416015625,0.224853515625
0.27783203125,0.2264404296875
0.2371826171875,0.2264404296875
0.26220703125,0.2374267578125
0.264404296875,0.2239990234375
0.282958984375,0.243408203125
0.246337890625,0.237548828125
0.28271484375,0.2340087890625
0.300048828125,0.233642578125
0.2685546875,0.2291259765625
0.261962890625,0.2261962890625
0.2705078125,0.236572265625
0.280517578125,0.2265625
0.297607421875,0.2392578125
0.260009765625,0.2384033203125
0.2327880859375,0.2291259765625
0.249755859375,0.2313232421875
0.277099609375,0.228515625
0.26171875,0.2296142578125
0.250732421875,0.2335205078125
0.291015625,0.2340087890625
0.262939453125,0.22998046875
0.2276611328125,0.2279052734375
0.294677734375,0.232421875
0.246337890625,0.2362060546875
0.26123046875,0.2333984375
0.29443359375,0.23193359375
0.2198486328125,0.2340087890625
0.314208984375,0.2335205078125
0.300048828125,0.253173828125
0.2462158203125,0.2314453125
0.3134765625,0.237060546875
0.30810546875,0.2261962890625
0.287109375,0.2330322265625
0.27978515625,0.2314453125
0.266845703125,0.2435302734375
0.281982421875,0.23583984375
0.23974609375,0.24072265625
0.2587890625,0.228515625
0.2783203125,0.23193359375
0.23974609375,0.2437744140625
0.29296875,0.23974609375
0.2890625,0.2359619140625
0.2578125,0.2301025390625
0.24658203125,0.2386474609375
0.29736328125,0.2310791015625
0.271240234375,0.2293701171875
0.3330078125,0.244873046875
0.2763671875,0.236083984375
0.27783203125,0.239501953125
0.20947265625,0.2340087890625
0.309326171875,0.2283935546875
0.2362060546875,0.24365234375
0.2646484375,0.2376708984375
0.30517578125,0.2342529296875
0.3564453125,0.23876953125
0.271240234375,0.2291259765625
0.226318359375,0.2322998046875
0.3232421875,0.235107421875
0.2431640625,0.2332763671875
0.312744140625,0.23681640625
0.272216796875,0.2265625
0.31640625,0.247314453125
0.268310546875,0.2406005859375
0.293701171875,0.23876953125
0.300537109375,0.233642578125
0.30322265625,0.2379150390625
0.325439453125,0.2325439453125
0.2108154296875,0.2359619140625
0.291259765625,0.2310791015625
0.2393798828125,0.2464599609375
0.263427734375,0.2342529296875
0.23681640625,0.2308349609375
0.29736328125,0.232421875
0.2183837890625,0.2401123046875
0.275146484375,0.2294921875
0.270263671875,0.239501953125
0.272216796875,0.2369384765625
0.302734375,0.236083984375
0.223876953125,0.228515625
0.2149658203125,0.2279052734375
0.244384765625,0.23388671875
0.280517578125,0.233154296875
0.263671875,0.2303466796875
0.2529296875,0.227294921875
0.26025390625,0.238525390625
0.262451171875,0.229736328125
0.3115234375,0.2259521484375
0.313232421875,0.2381591796875
0.29736328125,0.220947265625
0.305908203125,0.2457275390625
0.27294921875,0.235107421875
0.296875,0.2310791015625
0.271240234375,0.2366943359375
0.324951171875,0.2291259765625
0.26123046875,0.236083984375
0.329833984375,0.251708984375
0.278076171875,0.234619140625
0.3076171875,0.2315673828125
0.2685546875,0.2366943359375
0.3046875,0.2333984375
0.275146484375,0.2281494140625
0.2900390625,0.231201171875
0.260009765625,0.2320556640625
0.293212890625,0.25
0.2496337890625,0.236572265625
0.2435302734375,0.2398681640625
0.273681640625,0.2376708984375
0.26708984375,0.233154296875
0.289306640625,0.236572265625
0.281494140625,0.229736328125
0.2919921875,0.23486328125
0.281982421875,0.2442626953125
0.2607421875,0.22705078125
0.276611328125,0.232666015625
0.286376953125,0.2347412109375
0.2447509765625,0.231201171875
0.28271484375,0.2261962890625
0.273681640625,0.234130859375
0.284423828125,0.2276611328125
0.2320556640625,0.236083984375
0.25244140625,0.2467041015625
0.307373046875,0.239013671875
0.3134765625,0.238037109375
0.22802734375,0.2298583984375
0.33740234375,0.242919921875
0.318359375,0.2310791015625
0.309326171875,0.2401123046875
0.22412109375,0.2274169921875
0.228515625,0.2294921875
0.2734375,0.236083984375
0.2607421875,0.230712890625
0.25439453125,0.2308349609375
0.315185546875,0.2308349609375
0.248046875,0.236083984375
0.281982421875,0.2401123046875
0.317626953125,0.2418212890625
0.313232421875,0.2335205078125
0.23046875,0.23974609375
0.29541015625,0.2359619140625
0.3095703125,0.23779296875
0.287109375,0.24072265625
0.282958984375,0.229736328125
0.270263671875,0.2381591796875
0.313232421875,0.2335205078125
0.250244140625,0.2261962890625
0.294921875,0.2298583984375
0.2841796875,0.2342529296875
0.303466796875,0.2275390625
0.306640625,0.2320556640625
0.330810546875,0.239013671875
0.2369384765625,0.237548828125
0.263427734375,0.2296142578125
0.286865234375,0.241455078125
0.29345703125,0.243896484375
0.270263671875,0.229248046875
0.2496337890625,0.230224609375
0.25341796875,0.24072265625
0.28759765625,0.227294921875
0.2392578125,0.2314453125
0.306640625,0.25537109375
0.283447265625,0.230224609375
0.2939453125,0.22900390625
0.243896484375,0.2357177734375
0.26220703125,0.23828125
0.2427978515625,0.2357177734375
0.288330078125,0.237060546875
0.278564453125,0.2308349609375
0.230224609375,0.2391357421875
0.281494140625,0.248046875
0.2222900390625,0.2392578125
0.26611328125,0.237548828125
0.281494140625,0.23583984375
0.256591796875,0.2359619140625
0.282958984375,0.23583984375
0.283935546875,0.238525390625
0.28662109375,0.2310791015625
0.251220703125,0.2349853515625
0.21240234375,0.228759765625
0.2215576171875,0.23291015625
0.33154296875,0.2359619140625
0.317626953125,0.2410888671875
0.2646484375,0.232177734375
0.255859375,0.2353515625
0.264892578125,0.23486328125
0.29345703125,0.2333984375
0.254638671875,0.2301025390625
0.2646484375,0.2291259765625
0.2548828125,0.2310791015625
0.284912109375,0.2347412109375
0.299560546875,0.2373046875
0.30126953125,0.237548828125
0.34375,0.2340087890625
0.26513671875,0.2332763671875
0.295166015625,0.22802734375
0.28076171875,0.2294921875
0.267333984375,0.2244873046875
0.303466796875,0.2353515625
0.297119140625,0.2332763671875
0.2841796875,0.2320556640625
0.327392578125,0.231201171875
0.290283203125,0.2386474609375
0.267333984375,0.23486328125
0.2276611328125,0.224365234375
0.2325439453125,0.2344970703125
0.25390625,0.2374267578125
0.262939453125,0.2342529296875
0.283447265625,0.2449951171875
0.298828125,0.2406005859375
0.316650390625,0.2310791015625
0.261474609375,0.2310791015625
0.2900390625,0.2423095703125
0.2626953125,0.226318359375
0.275146484375,0.2364501953125
0.3037109375,0.2366943359375
0.30126953125,0.2398681640625
0.2978515625,0.2320556640625
0.326904296875,0.2330322265625
0.2486572265625,0.2340087890625
0.244873046875,0.2327880859375
0.28466796875,0.2279052734375
0.26806640625,0.2337646484375
0.258544921875,0.2266845703125
0.25146484375,0.2408447265625
0.313232421875,0.2344970703125
0.28515625,0.236083984375
0.241455078125,0.2310791015625
0.288330078125,0.251953125
0.270751953125,0.230224609375
0.28857421875,0.23779296875
0.308349609375,0.2293701171875
0.254150390625,0.2218017578125
0.2100830078125,0.232177734375
0.30322265625,0.2265625
0.30419921875,0.232666015625
0.2469482421875,0.24072265625
0.212646484375,0.2379150390625
0.23828125,0.22509765625
0.270263671875,0.247314453125
0.264892578125,0.2388916015625
0.292724609375,0.2259521484375
0.280029296875,0.2357177734375
0.2666015625,0.23388671875
0.322998046875,0.237060546875
0.272216796875,0.2357177734375
0.29248046875,0.2291259765625
0.3115234375,0.2291259765625
0.25341796875,0.23779296875
0.26171875,0.2391357421875
0.2283935546875,0.2464599609375
0.265625,0.229248046875
0.262939453125,0.2353515625
0.271728515625,0.2318115234375
0.2457275390625,0.24560546875
0.273193359375,0.2303466796875
0.33544921875,0.233154296875
0.295654296875,0.2376708984375
0.2919921875,0.2437744140625
0.2403564453125,0.236328125
0.267578125,0.2347412109375
0.251220703125,0.2371826171875
0.261962890625,0.2437744140625
0.2252197265625,0.2332763671875
0.28466796875,0.23779296875
0.31103515625,0.24462890625
0.31396484375,0.239013671875
0.297119140625,0.243896484375
0.263671875,0.22705078125
0.263427734375,0.2371826171875
0.274169921875,0.236328125
0.30078125,0.244140625
0.286865234375,0.229736328125
0.297607421875,0.23095703125
0.234375,0.2314453125
0.3046875,0.2296142578125
0.2225341796875,0.2359619140625
0.2666015625,0.2357177734375
0.25341796875,0.238037109375
0.28564453125,0.2366943359375
0.2137451171875,0.2276611328125
0.279052734375,0.238037109375
0.21533203125,0.2340087890625
0.241943359375,0.2242431640625
0.31982421875,0.22802734375
0.272705078125,0.2313232421875
0.256103515625,0.2296142578125
0.2529296875,0.223876953125
0.327880859375,0.2374267578125
0.279541015625,0.2205810546875
0.263671875,0.2252197265625
0.259521484375,0.22998046875
0.332763671875,0.24609375
0.26220703125,0.23388671875
0.305419921875,0.2313232421875
0.30029296875,0.2318115234375
0.2958984375,0.231201171875
0.26318359375,0.22412109375
0.246337890625,0.23876953125
0.2724609375,0.2291259765625
0.28173828125,0.24365234375
0.263916015625,0.2313232421875
0.25634765625,0.2464599609375
0.284423828125,0.2293701171875
0.260009765625,0.2376708984375
0.2802734375,0.22607421875
0.3271484375,0.238525390625
0.2435302734375,0.228759765625
0.30322265625,0.244140625
0.235107421875,0.233154296875
0.270263671875,0.2291259765625
0.2198486328125,0.230712890625
0.2425537109375,0.2431640625
0.241455078125,0.23828125
0.365966796875,0.23828125
0.26708984375,0.2353515625
0.26708984375,0.24462890625
0.2491455078125,0.238037109375
0.2666015625,0.2315673828125
0.300048828125,0.23681640625
0.26171875,0.24365234375
0.2578125,0.2396240234375
0.22119140625,0.2359619140625
0.2548828125,0.23095703125
0.310302734375,0.232666015625
0.259521484375,0.234375
0.3505859375,0.239501953125
0.26318359375,0.2294921875
0.295654296875,0.234619140625
0.269775390625,0.2359619140625
0.27880859375,0.232177734375
0.25390625,0.241943359375
0.23291015625,0.2322998046875
0.318115234375,0.2467041015625
0.288330078125,0.238525390625
0.2406005859375,0.235107421875
0.25244140625,0.2303466796875
0.265869140625,0.2340087890625
0.26171875,0.23193359375
0.2340087890625,0.2340087890625
0.29541015625,0.231689453125
0.28369140625,0.22998046875
0.252197265625,0.23828125
0.287353515625,0.2330322265625
0.243408203125,0.2440185546875
0.28515625,0.228759765625
0.2254638671875,0.2432861328125
0.2467041015625,0.24365234375
0.277587890625,0.2276611328125
0.294677734375,0.230712890625
0.270751953125,0.2493896484375
0.28466796875,0.2398681640625
0.262451171875,0.2291259765625
0.2138671875,0.228759765625
0.303466796875,0.231201171875
0.291748046875,0.2330322265625
0.272705078125,0.2247314453125
0.281005859375,0.233154296875
0.26806640625,0.2294921875
0.302978515625,0.228515625
0.263916015625,0.2276611328125
0.279052734375,0.2286376953125
0.29296875,0.2325439453125
0.2398681640625,0.2386474609375
0.302001953125,0.23193359375
0.27001953125,0.2261962890625
0.298095703125,0.227294921875
0.286865234375,0.2314453125
0.259521484375,0.2369384765625
0.2388916015625,0.25
0.26025390625,0.2418212890625
0.2203369140625,0.2276611328125
0.27587890625,0.23681640625
0.28662109375,0.2333984375
0.269775390625,0.2325439453125
0.327392578125,0.23388671875
0.222412109375,0.2291259765625
0.2548828125,0.2332763671875
0.2724609375,0.228759765625
0.258544921875,0.2342529296875
0.2347412109375,0.2215576171875
0.30419921875,0.2322998046875
0.30810546875,0.23193359375
0.272705078125,0.2327880859375
0.2359619140625,0.22509765625
0.230224609375,0.22900390625
0.26904296875,0.24462890625
0.227783203125,0.23583984375
0.275634765625,0.235107421875
0.261474609375,0.23291015625
0.342041015625,0.2396240234375
0.2685546875,0.230224609375
0.286376953125,0.23095703125
0.328857421875,0.2359619140625
0.306640625,0.231689453125
0.236083984375,0.2352294921875
0.29931640625,0.2318115234375
0.279296875,0.2327880859375
0.277587890625,0.234375
0.24951171875,0.2476806640625
0.237060546875,0.22802734375
0.2890625,0.2388916015625
0.2415771484375,0.2303466796875
0.2421875,0.230224609375
0.2476806640625,0.2332763671875
0.275146484375,0.239990234375
0.318603515625,0.2342529296875
0.28125,0.238037109375
0.255859375,0.233154296875
0.281982421875,0.2340087890625
0.270263671875,0.2369384765625
0.297607421875,0.23779296875
0.2978515625,0.2288818359375
0.20849609375,0.23486328125
0.322021484375,0.2320556640625
0.297607421875,0.239013671875
0.289306640625,0.225830078125
0.277587890625,0.2392578125
0.278564453125,0.2313232421875
0.20703125,0.2335205078125
0.295166015625,0.239990234375
0.27001953125,0.2371826171875
0.26416015625,0.2318115234375
0.25048828125,0.238037109375
0.276123046875,0.2454833984375
0.330322265625,0.2464599609375
0.255615234375,0.240234375
0.288818359375,0.2333984375
0.300537109375,0.228271484375
0.26025390625,0.2342529296875
0.2607421875,0.2288818359375
0.248779296875,0.2308349609375
0.250732421875,0.2330322265625
0.301025390625,0.235595703125
0.2880859375,0.2364501953125
0.257568359375,0.2462158203125
0.283935546875,0.2364501953125
0.257080078125,0.23388671875
0.288330078125,0.225341796875
0.25244140625,0.2362060546875
0.28955078125,0.2369384765625
0.258544921875,0.2286376953125
0.228515625,0.230712890625
0.251708984375,0.2314453125
0.2841796875,0.238037109375
0.241455078125,0.2359619140625
0.271484375,0.2335205078125
0.305908203125,0.2362060546875
0.2470703125,0.24169921875
0.2318115234375,0.2265625
0.3076171875,0.232177734375
0.280517578125,0.233642578125
0.273681640625,0.2305908203125
0.2685546875,0.2314453125
0.3056640625,0.2249755859375
0.2308349609375,0.2318115234375
0.31884765625,0.222900390625
0.266845703125,0.2330322265625
0.2484130859375,0.246826171875
0.29833984375,0.236083984375
0.308837890625,0.23095703125
0.257080078125,0.23046875
0.293701171875,0.2337646484375
0.29345703125,0.238037109375
0.256103515625,0.232177734375
0.2587890625,0.2349853515625
0.270263671875,0.235595703125
0.25390625,0.2337646484375
0.2484130859375,0.2379150390625
0.23974609375,0.2281494140625
0.272216796875,0.2320556640625
0.29150390625,0.2252197265625
0.227783203125,0.2373046875
0.276611328125,0.2421875
0.282958984375,0.234619140625
0.253662109375,0.233154296875
0.27880859375,0.2349853515625
0.299560546875,0.2359619140625
0.27783203125,0.2344970703125
0.304931640625,0.2454833984375
0.318603515625,0.24462890625
0.286376953125,0.2337646484375
0.25830078125,0.2401123046875
0.2939453125,0.2490234375
0.263671875,0.240966796875
0.293701171875,0.22900390625
0.2841796875,0.2266845703125
0.282958984375,0.231689453125
0.2958984375,0.2283935546875
0.29638671875,0.240234375
0.300048828125,0.229248046875
0.27490234375,0.2327880859375
0.286376953125,0.23291015625
0.270751953125,0.2342529296875
0.2462158203125,0.23583984375
0.2493896484375,0.24267578125
0.238037109375,0.232421875
0.21533203125,0.2451171875
0.293701171875,0.2381591796875
0.26318359375,0.2344970703125
0.32763671875,0.2264404296875
0.313720703125,0.2259521484375
0.286865234375,0.2308349609375
0.2822265625,0.2349853515625
0.304443359375,0.2308349609375
0.20263671875,0.2403564453125
0.255615234375,0.2359619140625
0.26904296875,0.23046875
0.28271484375,0.2388916015625
0.2998046875,0.23974609375
0.24169921875,0.240234375
0.254638671875,0.22412109375
0.273193359375,0.2279052734375
0.284912109375,0.231689453125
0.27783203125,0.2376708984375
0.30224609375,0.2427978515625
0.295654296875,0.233642578125
0.262451171875,0.2391357421875
0.281005859375,0.2332763671875
0.267578125,0.2366943359375
0.27197265625,0.2274169921875
0.31005859375,0.2398681640625
0.25146484375,0.2271728515625
0.2578125,0.221435546875
0.2783203125,0.2266845703125
0.318115234375,0.2388916015625
0.251953125,0.2410888671875
0.2459716796875,0.2274169921875
0.31103515625,0.2352294921875
0.2841796875,0.2481689453125
0.256591796875,0.2388916015625
0.271728515625,0.230224609375
0.2998046875,0.2313232421875
0.273193359375,0.2286376953125
0.25390625,0.227783203125
0.2352294921875,0.2249755859375
0.258056640625,0.223876953125
0.258056640625,0.224365234375
0.277099609375,0.2447509765625
0.29150390625,0.2318115234375
0.2489013671875,0.228759765625
0.291748046875,0.2236328125
0.2705078125,0.242431640625
0.2232666015625,0.236083984375
0.210205078125,0.244873046875
0.2279052734375,0.23876953125
0.278076171875,0.234130859375
0.3056640625,0.2496337890625
0.28466796875,0.2275390625
0.25537109375,0.2412109375
0.24609375,0.2291259765625
0.31201171875,0.2349853515625
0.255126953125,0.236083984375
0.26416015625,0.22900390625
0.2802734375,0.2381591796875
0.2626953125,0.234375
0.2193603515625,0.2388916015625
0.2293701171875,0.2320556640625
0.310791015625,0.2379150390625
0.255859375,0.2325439453125
0.266845703125,0.2379150390625
0.305419921875,0.22607421875
0.2822265625,0.23779296875
0.26171875,0.2305908203125
0.2587890625,0.236083984375
0.29150390625,0.2279052734375
0.27685546875,0.2388916015625
0.276611328125,0.2340087890625
0.28369140625,0.23193359375
0.32861328125,0.2298583984375
0.240478515625,0.23681640625
0.252685546875,0.2275390625
0.287353515625,0.2362060546875
0.23583984375,0.2352294921875
0.224853515625,0.23486328125
0.2423095703125,0.232666015625
0.272705078125,0.237548828125
0.279296875,0.240234375
0.2802734375,0.2393798828125
0.260986328125,0.2392578125
0.2369384765625,0.2353515625
0.319580078125,0.251708984375
0.248046875,0.26123046875
0.310302734375,0.23583984375
0.342041015625,0.226318359375
0.263427734375,0.2342529296875
0.265380859375,0.2288818359375
0.282958984375,0.23876953125
0.2176513671875,0.2388916015625
0.276123046875,0.234619140625
0.295166015625,0.2296142578125
0.259521484375,0.23046875
0.24169921875,0.2418212890625
0.26513671875,0.2265625
0.294921875,0.227294921875
0.321533203125,0.2330322265625
0.284423828125,0.224853515625
0.236083984375,0.2303466796875
0.278076171875,0.24365234375
0.326904296875,0.241943359375
0.309326171875,0.2315673828125
0.273193359375,0.224853515625
0.331787109375,0.2432861328125
0.287109375,0.23828125
0.277099609375,0.227783203125
0.253662109375,0.227294921875
0.2861328125,0.226318359375
0.325927734375,0.2359619140625
0.322509765625,0.2359619140625
0.2451171875,0.2337646484375
0.31591796875,0.2313232421875
0.280029296875,0.2310791015625
0.286865234375,0.2320556640625
0.317138671875,0.2332763671875
0.31396484375,0.238525390625
0.26806640625,0.2259521484375
0.230712890625,0.242919921875
0.268310546875,0.23583984375
0.25439453125,0.2279052734375
0.2432861328125,0.2291259765625
0.324462890625,0.243408203125
0.25830078125,0.231201171875
0.22998046875,0.229248046875
0.309326171875,0.230224609375
0.27490234375,0.2376708984375
0.276611328125,0.2244873046875
0.242919921875,0.231201171875
0.285888671875,0.2373046875
0.27734375,0.2379150390625
0.26953125,0.2294921875
0.27197265625,0.2318115234375
0.28515625,0.2357177734375
0.284423828125,0.22998046875
0.293701171875,0.2366943359375
0.270751953125,0.243408203125
0.290283203125,0.2293701171875
0.265625,0.2347412109375
0.318359375,0.2364501953125
0.28515625,0.2313232421875
0.263671875,0.2430419921875
0.264404296875,0.2325439453125
0.2880859375,0.22802734375
0.29296875,0.2437744140625
0.3349609375,0.2357177734375
0.273193359375,0.2293701171875
0.260986328125,0.2322998046875
0.2420654296875,0.2305908203125
0.2890625,0.235595703125
0.26123046875,0.2353515625
0.232421875,0.22900390625
0.236083984375,0.2421875
0.2449951171875,0.2476806640625
0.291259765625,0.2322998046875
0.286865234375,0.2294921875
0.285400390625,0.226806640625
0.26806640625,0.234130859375
0.2471923828125,0.2333984375
0.2822265625,0.224609375
0.2462158203125,0.2325439453125
0.277587890625,0.230224609375
0.26953125,0.2314453125
0.264404296875,0.236572265625
0.298583984375,0.2318115234375
0.302734375,0.2392578125
0.285888671875,0.234130859375
0.27880859375,0.2255859375
0.30615234375,0.232177734375
0.242431640625,0.23291015625
0.25830078125,0.242431640625
0.20751953125,0.239990234375
0.282470703125,0.2432861328125
0.23388671875,0.232177734375
0.2900390625,0.229736328125
0.290283203125,0.2283935546875
0.26708984375,0.236328125
0.2666015625,0.227783203125
0.279052734375,0.2255859375
0.240234375,0.2298583984375
0.30908203125,0.241455078125
0.259033203125,0.239501953125
0.30224609375,0.231201171875
0.328857421875,0.2347412109375
0.26416015625,0.22802734375
0.26025390625,0.23876953125
0.31005859375,0.2314453125
0.294189453125,0.237060546875
0.2459716796875,0.23291015625
0.25927734375,0.24072265625
0.307861328125,0.2398681640625
0.268798828125,0.2333984375
0.283447265625,0.2452392578125
0.27001953125,0.2364501953125
0.2626953125,0.2344970703125
0.2132568359375,0.23095703125
0.297119140625,0.244873046875
0.2900390625,0.2237548828125
0.289794921875,0.24072265625
0.2919921875,0.23828125
0.267578125,0.2303466796875
0.2607421875,0.23095703125
0.2440185546875,0.2388916015625
0.3203125,0.2418212890625
0.265625,0.22998046875
0.31201171875,0.2279052734375
0.326416015625,0.2381591796875
0.295166015625,0.2327880859375
0.301513671875,0.230224609375
0.26171875,0.244140625
0.295166015625,0.2359619140625
0.30322265625,0.2291259765625
0.2509765625,0.231201171875
0.286376953125,0.2335205078125
0.1822509765625,0.2276611328125
0.277099609375,0.2315673828125
0.2069091796875,0.2352294921875
0.29638671875,0.2459716796875
0.2978515625,0.2315673828125
0.285888671875,0.234375
0.306396484375,0.232177734375
0.27490234375,0.2353515625
0.28076171875,0.2315673828125
0.2215576171875,0.232666015625
0.248046875,0.229248046875
0.25439453125,0.2288818359375
0.28369140625,0.2305908203125
0.256103515625,0.2353515625
0.236083984375,0.2313232421875
0.27880859375,0.22998046875
0.3232421875,0.2314453125
0.278076171875,0.2261962890625
0.285400390625,0.2281494140625
0.3076171875,0.2362060546875
0.2578125,0.2420654296875
0.29638671875,0.2386474609375
0.250732421875,0.2437744140625
0.26513671875,0.23583984375
0.267578125,0.25146484375
0.2734375,0.2332763671875
0.2332763671875,0.2333984375
0.25146484375,0.2298583984375
0.29150390625,0.2257080078125
0.268798828125,0.241943359375
0.2423095703125,0.2374267578125
0.28662109375,0.25537109375
0.2025146484375,0.2308349609375
0.265869140625,0.2354736328125
0.276611328125,0.237060546875
0.2130126953125,0.230224609375
0.2333984375,0.23828125
0.277099609375,0.22900390625
0.283203125,0.2452392578125
0.299072265625,0.23681640625
0.27197265625,0.23046875
0.26953125,0.2425537109375
0.2861328125,0.23779296875
0.271240234375,0.2406005859375
0.2371826171875,0.2340087890625
0.2734375,0.2415771484375
0.272216796875,0.2347412109375
0.2822265625,0.232177734375
0.298583984375,0.2454833984375
0.2086181640625,0.2376708984375
0.295166015625,0.2369384765625
0.258544921875,0.2430419921875
0.2822265625,0.240966796875
0.258056640625,0.2249755859375
0.333251953125,0.2301025390625
0.31396484375,0.234619140625
0.345703125,0.23486328125
0.294921875,0.23779296875
0.279541015625,0.2315673828125
0.263671875,0.23974609375
0.2464599609375,0.234130859375
0.296142578125,0.23974609375
0.27734375,0.2374267578125
0.319580078125,0.2376708984375
0.226318359375,0.230712890625
0.304931640625,0.2403564453125
0.261962890625,0.242919921875
0.26220703125,0.2308349609375
0.23193359375,0.2310791015625
0.314697265625,0.2332763671875
0.266845703125,0.2457275390625
0.280029296875,0.228759765625
0.2188720703125,0.225830078125
0.241455078125,0.2276611328125
0.261962890625,0.229248046875
0.276123046875,0.232666015625
0.282958984375,0.2366943359375
0.285888671875,0.2320556640625
0.288330078125,0.2392578125
0.278564453125,0.2427978515625
0.29541015625,0.2418212890625
0.272216796875,0.2265625
0.310791015625,0.2288818359375
0.26025390625,0.23095703125
0.29150390625,0.222900390625
0.300048828125,0.2357177734375
0.28955078125,0.22705078125
0.248046875,0.254638671875
0.259033203125,0.232666015625
0.29736328125,0.23388671875
0.259521484375,0.2470703125
0.266845703125,0.2344970703125
0.257568359375,0.235107421875
0.308837890625,0.2369384765625
0.264892578125,0.234619140625
0.303955078125,0.24658203125
0.30029296875,0.2275390625
0.2685546875,0.238525390625
0.27490234375,0.2357177734375
0.307373046875,0.2281494140625
0.295654296875,0.2337646484375
0.29833984375,0.22900390625
0.27978515625,0.2301025390625
0.2191162109375,0.23291015625
0.27001953125,0.2279052734375
0.24365234375,0.2354736328125
0.2744140625,0.23486328125
0.2239990234375,0.2310791015625
0.324462890625,0.2431640625
0.294677734375,0.2371826171875
0.2724609375,0.2318115234375
0.21923828125,0.2330322265625
0.2822265625,0.25341796875
0.2685546875,0.2376708984375
0.275634765625,0.229248046875
0.287841796875,0.227783203125
0.291015625,0.2318115234375
0.30322265625,0.2296142578125
0.2373046875,0.2432861328125
0.254150390625,0.2396240234375
0.220458984375,0.2366943359375
0.2330322265625,0.230712890625
0.289306640625,0.237548828125
0.257568359375,0.232177734375
0.2269287109375,0.22607421875
0.27392578125,0.23291015625
0.30078125,0.2342529296875
0.2822265625,0.2445068359375
0.2362060546875,0.2369384765625
0.266845703125,0.2333984375
0.2437744140625,0.2353515625
0.2401123046875,0.2347412109375
0.265625,0.2376708984375
0.22265625,0.2364501953125
0.24853515625,0.24560546875
0.28271484375,0.2393798828125
0.3095703125,0.23095703125
0.26318359375,0.2420654296875
0.217041015625,0.2322998046875
0.274658203125,0.2274169921875
0.29296875,0.2366943359375
0.273681640625,0.2269287109375
0.258056640625,0.2291259765625
0.26806640625,0.2357177734375
0.212646484375,0.23486328125
0.230712890625,0.2410888671875
0.267333984375,0.2318115234375
0.257568359375,0.2432861328125
0.277587890625,0.2308349609375
0.24072265625,0.2332763671875
0.315185546875,0.2265625
0.28173828125,0.237548828125
0.282470703125,0.230712890625
0.31884765625,0.2274169921875
0.277587890625,0.2314453125
0.295166015625,0.2242431640625
0.29052734375,0.22998046875
0.2470703125,0.2347412109375
0.242919921875,0.2427978515625
0.293212890625,0.2396240234375
0.302734375,0.237060546875
0.25048828125,0.2415771484375
0.3203125,0.2359619140625
0.255615234375,0.240234375
0.26708984375,0.2391357421875
0.2939453125,0.233642578125
0.290771484375,0.2344970703125
0.29638671875,0.2303466796875
0.2529296875,0.229736328125
0.27392578125,0.231689453125
0.294921875,0.22802734375
0.2471923828125,0.236083984375
0.24853515625,0.229248046875
0.273193359375,0.2340087890625
0.30810546875,0.24755859375
0.273193359375,0.2237548828125
0.26025390625,0.2293701171875
0.197265625,0.233642578125
0.28857421875,0.2322998046875
0.320556640625,0.24169921875
0.25830078125,0.2332763671875
0.26123046875,0.2362060546875
0.285400390625,0.233154296875
0.27392578125,0.2353515625
0.265380859375,0.2322998046875
0.26416015625,0.23583984375
0.316650390625,0.237548828125
0.2122802734375,0.2374267578125
0.264892578125,0.2481689453125
0.25048828125,0.2259521484375
0.26904296875,0.2353515625
0.30517578125,0.2220458984375
0.236083984375,0.2322998046875
0.29052734375,0.2305908203125
0.2164306640625,0.2413330078125
0.2498779296875,0.2310791015625
0.28857421875,0.2454833984375
0.329345703125,0.2310791015625
0.31494140625,0.2373046875
0.309326171875,0.2294921875
0.246826171875,0.2235107421875
0.29443359375,0.2415771484375
0.2822265625,0.236572265625
0.2332763671875,0.230712890625
0.281005859375,0.2430419921875
0.288818359375,0.2371826171875
0.31201171875,0.232666015625
0.261474609375,0.2330322265625
0.301513671875,0.2344970703125
0.288818359375,0.2275390625
0.326904296875,0.232177734375
0.266357421875,0.2401123046875
0.2320556640625,0.23291015625
0.286376953125,0.2376708984375
0.306396484375,0.2354736328125
0.312744140625,0.2286376953125
0.2117919921875,0.2452392578125
0.2578125,0.2371826171875
0.262451171875,0.232666015625
0.263427734375,0.24169921875
0.285888671875,0.250732421875
0.26416015625,0.232177734375
0.298095703125,0.2384033203125
0.323486328125,0.23046875
0.272705078125,0.2276611328125
0.283203125,0.2264404296875
0.2734375,0.234375
0.2646484375,0.2330322265625
0.25146484375,0.2423095703125
0.325927734375,0.2269287109375
0.318603515625,0.2291259765625
0.251953125,0.2353515625
0.329345703125,0.2322998046875
0.2384033203125,0.226806640625
0.299072265625,0.2310791015625
0.278076171875,0.23486328125
0.297119140625,0.23974609375
0.26123046875,0.2288818359375
0.27490234375,0.2330322265625
0.24560546875,0.23291015625
0.31787109375,0.2279052734375
0.270263671875,0.2274169921875
0.272705078125,0.235595703125
0.240478515625,0.234375
0.30224609375,0.227783203125
0.283203125,0.2318115234375
0.245361328125,0.247802734375
0.299560546875,0.2291259765625
0.271484375,0.2376708984375
0.251220703125,0.2301025390625
0.26171875,0.238037109375
0.298583984375,0.224853515625
0.2469482421875,0.243408203125
0.2763671875,0.2459716796875
0.2568359375,0.2303466796875
0.274169921875,0.242431640625
0.2783203125,0.239501953125
0.28564453125,0.2474365234375
0.260498046875,0.2301025390625
0.2626953125,0.232666015625
0.2509765625,0.23046875
0.2255859375,0.2232666015625
0.31640625,0.2330322265625
0.270263671875,0.2283935546875
0.22998046875,0.23828125
0.25537109375,0.2398681640625
0.27099609375,0.2342529296875
0.251953125,0.232421875
0.2919921875,0.2353515625
0.33984375,0.239013671875
0.3154296875,0.25048828125
0.28125,0.2322998046875
0.240478515625,0.233154296875
0.296142578125,0.2342529296875
0.275390625,0.23388671875
0.306640625,0.2327880859375
0.321044921875,0.234130859375
0.263916015625,0.232666015625
0.253662109375,0.2322998046875
0.320556640625,0.2420654296875
0.23388671875,0.2313232421875
0.267822265625,0.2303466796875
0.321044921875,0.2301025390625
0.2890625,0.23291015625
0.28271484375,0.2327880859375
0.2568359375,0.2314453125
0.301025390625,0.22900390625
0.255126953125,0.234375
0.250732421875,0.2296142578125
0.279296875,0.22802734375
0.31201171875,0.2332763671875
0.252197265625,0.236328125
0.270751953125,0.231689453125
0.28515625,0.2342529296875
0.280517578125,0.240966796875
0.2362060546875,0.238037109375
0.28271484375,0.23974609375
0.327392578125,0.2318115234375
0.2269287109375,0.23046875
0.1976318359375,0.2412109375
0.2900390625,0.2333984375
0.2430419921875,0.2269287109375
0.2734375,0.233642578125
0.25146484375,0.2384033203125
0.2919921875,0.2386474609375
0.25927734375,0.2332763671875
0.2493896484375,0.23876953125
0.270263671875,0.2398681640625
0.283203125,0.2279052734375
0.286376953125,0.2357177734375
0.2490234375,0.233642578125
0.2354736328125,0.240478515625
0.2861328125,0.2344970703125
0.2529296875,0.232177734375
0.269287109375,0.2261962890625
0.251220703125,0.2291259765625
0.28466796875,0.2342529296875
0.2666015625,0.232177734375
0.244140625,0.236572265625
0.285888671875,0.2431640625
0.2423095703125,0.232421875
0.230712890625,0.2276611328125
0.30859375,0.237060546875
0.275634765625,0.2337646484375
0.268798828125,0.2310791015625
0.27880859375,0.233642578125
0.257568359375,0.233642578125
0.2423095703125,0.231689453125
0.289794921875,0.247802734375
0.21826171875,0.2244873046875
0.2247314453125,0.2314453125
0.3447265625,0.2318115234375
0.27490234375,0.2303466796875
0.26513671875,0.2255859375
0.297607421875,0.2325439453125
0.2724609375,0.22314453125
0.282470703125,0.238037109375
0.277099609375,0.2325439453125
0.28564453125,0.259521484375
0.275634765625,0.2410888671875
0.2193603515625,0.248779296875
0.269775390625,0.2476806640625
0.27587890625,0.236083984375
0.27197265625,0.23291015625
0.2626953125,0.2344970703125
0.256103515625,0.2392578125
0.292236328125,0.23486328125
0.255126953125,0.231689453125
0.317138671875,0.2322998046875
0.30224609375,0.2470703125
0.303466796875,0.22998046875
0.29541015625,0.232177734375
0.233642578125,0.2364501953125
0.23974609375,0.2274169921875
0.2310791015625,0.2315673828125
0.275634765625,0.2266845703125
0.2744140625,0.2320556640625
0.26513671875,0.238037109375
0.281982421875,0.227783203125
0.314697265625,0.2447509765625
0.25732421875,0.2298583984375
0.2296142578125,0.23974609375
0.31298828125,0.233642578125
0.304443359375,0.2266845703125
0.326171875,0.2327880859375
0.28369140625,0.229248046875
0.331787109375,0.2486572265625
0.236083984375,0.2366943359375
0.309326171875,0.24072265625
0.269775390625,0.2315673828125
0.2880859375,0.2275390625
0.271728515625,0.2332763671875
0.2626953125,0.2376708984375
0.2744140625,0.2357177734375
0.265869140625,0.2369384765625
0.2442626953125,0.24658203125
0.2880859375,0.2366943359375
0.261474609375,0.22265625
0.304443359375,0.23046875
0.29833984375,0.23828125
0.25341796875,0.2374267578125
0.279296875,0.2344970703125
0.312744140625,0.2440185546875
0.26611328125,0.24755859375
0.2479248046875,0.2327880859375
0.283203125,0.2254638671875
0.2364501953125,0.232666015625
0.271484375,0.233154296875
0.270263671875,0.2276611328125
0.327392578125,0.235107421875
0.291015625,0.226318359375
0.265869140625,0.2347412109375
0.2861328125,0.2242431640625
0.336669921875,0.2259521484375
0.283935546875,0.2281494140625
0.2646484375,0.2308349609375
0.248046875,0.2406005859375
0.303955078125,0.2391357421875
0.279541015625,0.22802734375
0.29833984375,0.23779296875
0.29931640625,0.243408203125
0.2744140625,0.2257080078125
0.2403564453125,0.22998046875
0.250244140625,0.2257080078125
0.2239990234375,0.242431640625
0.253173828125,0.23291015625
0.275390625,0.2371826171875
0.2471923828125,0.2376708984375
0.2318115234375,0.22802734375
0.30029296875,0.229248046875
0.242431640625,0.2344970703125
0.252197265625,0.2325439453125
0.268798828125,0.2325439453125
0.2281494140625,0.235107421875
0.310302734375,0.2373046875
0.289306640625,0.234375
0.2122802734375,0.2314453125
0.25341796875,0.22509765625
0.2646484375,0.2305908203125
0.2529296875,0.2314453125
0.249267578125,0.2413330078125
0.274169921875,0.235595703125
0.30322265625,0.2271728515625
0.296875,0.22607421875
0.281005859375,0.229736328125
0.2457275390625,0.2320556640625
0.27734375,0.2327880859375
0.265869140625,0.231689453125
0.285888671875,0.2298583984375
0.24267578125,0.22998046875
0.26904296875,0.2354736328125
0.264404296875,0.2288818359375
0.2783203125,0.2296142578125
0.26123046875,0.239990234375
0.305419921875,0.2352294921875
0.2666015625,0.266357421875
0.2783203125,0.2396240234375
0.333740234375,0.2315673828125
0.260498046875,0.2315673828125
0.275146484375,0.23193359375
0.31787109375,0.231689453125
0.316162109375,0.2310791015625
0.32080078125,0.2386474609375
0.26611328125,0.2330322265625
0.2122802734375,0.2264404296875
0.2347412109375,0.2435302734375
0.288818359375,0.24658203125
0.239501953125,0.2310791015625
0.294921875,0.2408447265625
0.25146484375,0.2440185546875
0.298095703125,0.234130859375
0.258544921875,0.2279052734375
0.27197265625,0.2369384765625
0.295654296875,0.2418212890625
0.2958984375,0.2392578125
0.28662109375,0.2325439453125
0.265869140625,0.2470703125
0.279541015625,0.23193359375
0.271728515625,0.22900390625
0.25390625,0.2452392578125
0.2279052734375,0.2293701171875
0.26123046875,0.2327880859375
0.30859375,0.2392578125
0.2822265625,0.23876953125
0.28759765625,0.23291015625
0.3173828125,0.2310791015625
0.275634765625,0.239501953125
0.30908203125,0.2315673828125
0.315673828125,0.228759765625
0.314697265625,0.23291015625
0.239990234375,0.2357177734375
0.259033203125,0.23193359375
0.273681640625,0.2396240234375
0.28759765625,0.23291015625
0.238037109375,0.235595703125
0.281982421875,0.2337646484375
0.21142578125,0.2369384765625
0.291259765625,0.229736328125
0.308349609375,0.2376708984375
0.2744140625,0.240234375
0.25244140625,0.2357177734375
0.2783203125,0.2340087890625
0.251220703125,0.23828125
0.2247314453125,0.2337646484375
0.2440185546875,0.2353515625
0.287353515625,0.236572265625
0.24462890625,0.2373046875
0.250244140625,0.238037109375
0.326416015625,0.23681640625
0.261474609375,0.22900390625
0.247802734375,0.2275390625
0.2509765625,0.23681640625
0.291748046875,0.23974609375
0.25390625,0.240478515625
0.267822265625,0.2271728515625
0.2880859375,0.234375
0.2186279296875,0.24462890625
0.28271484375,0.2293701171875
0.291748046875,0.2392578125
0.260986328125,0.2281494140625
0.286865234375,0.2357177734375
0.26220703125,0.23681640625
0.282958984375,0.2412109375
0.279541015625,0.2237548828125
0.230224609375,0.2403564453125
0.2440185546875,0.23779296875
0.285400390625,0.2320556640625
0.3173828125,0.2294921875
0.313232421875,0.2396240234375
0.260009765625,0.2376708984375
0.2413330078125,0.2325439453125
0.272216796875,0.23046875
0.294921875,0.2359619140625
0.3125,0.2476806640625
0.271240234375,0.2366943359375
0.2607421875,0.2359619140625
0.330078125,0.2271728515625
0.3037109375,0.23779296875
0.2548828125,0.2418212890625
0.2783203125,0.243408203125
0.26220703125,0.2264404296875
0.267578125,0.2384033203125
0.22021484375,0.235595703125
0.267333984375,0.2344970703125
0.24853515625,0.2347412109375
0.24169921875,0.232666015625
0.29296875,0.23876953125
0.275634765625,0.233154296875
0.306396484375,0.2359619140625
0.294677734375,0.2386474609375
0.28955078125,0.2314453125
0.266357421875,0.228759765625
0.2410888671875,0.2359619140625
0.272216796875,0.2342529296875
0.295166015625,0.2412109375
0.262939453125,0.2347412109375
0.3056640625,0.2353515625
0.2666015625,0.2384033203125
0.28857421875,0.2325439453125
0.270751953125,0.2279052734375
0.230712890625,0.2353515625
0.2509765625,0.2352294921875
0.322509765625,0.23388671875
0.280517578125,0.2269287109375
0.2381591796875,0.230224609375
0.2998046875,0.2388916015625
0.2208251953125,0.234375
0.307861328125,0.229248046875
0.274658203125,0.23193359375
0.30712890625,0.2353515625
0.274658203125,0.2406005859375
0.2578125,0.2266845703125
0.264404296875,0.2327880859375
0.2474365234375,0.238525390625
0.2376708984375,0.2392578125
0.264404296875,0.224853515625
0.2125244140625,0.2333984375
0.267578125,0.240966796875
0.26904296875,0.2415771484375
0.2587890625,0.2303466796875
0.2325439453125,0.2357177734375
0.27197265625,0.2286376953125
0.298828125,0.2344970703125
0.302001953125,0.255126953125
0.270751953125,0.2447509765625
0.29833984375,0.234619140625
0.2568359375,0.2412109375
0.304443359375,0.2310791015625
0.24755859375,0.240234375
0.323486328125,0.2288818359375
0.307861328125,0.2266845703125
0.2265625,0.2281494140625
0.2802734375,0.2388916015625
0.31640625,0.232177734375
0.2666015625,0.2423095703125
0.320068359375,0.226318359375
0.29736328125,0.2286376953125
0.264892578125,0.2353515625
0.274169921875,0.23095703125
0.281005859375,0.237060546875
0.265869140625,0.2308349609375
0.33447265625,0.235107421875
0.307861328125,0.22802734375
0.345947265625,0.2393798828125
0.25634765625,0.2301025390625
0.311767578125,0.2388916015625
0.2421875,0.2353515625
0.25341796875,0.2373046875
0.25732421875,0.2357177734375
0.304443359375,0.232177734375
0.24951171875,0.23681640625
0.255615234375,0.230224609375
0.294189453125,0.2318115234375
0.2462158203125,0.231201171875
0.27392578125,0.22998046875
0.30419921875,0.2286376953125
0.292236328125,0.2401123046875
0.2265625,0.236083984375
0.275390625,0.2327880859375
0.28857421875,0.239990234375
0.2498779296875,0.2376708984375
0.2646484375,0.234375
0.28857421875,0.239501953125
0.3046875,0.2266845703125
0.2705078125,0.226806640625
0.2783203125,0.2332763671875
0.28173828125,0.23291015625
0.2216796875,0.2335205078125
0.2509765625,0.23779296875
0.243896484375,0.229736328125
0.279296875,0.2392578125
0.2369384765625,0.23095703125
0.301025390625,0.230712890625
0.291259765625,0.2388916015625
0.2763671875,0.233154296875
0.215576171875,0.2427978515625
0.271728515625,0.2392578125
0.280517578125,0.23046875
0.308349609375,0.2325439453125
0.307373046875,0.2265625
0.279296875,0.2261962890625
0.28955078125,0.239990234375
0.243408203125,0.2294921875
0.291015625,0.2425537109375
0.2607421875,0.2271728515625
0.28564453125,0.2332763671875
0.260009765625,0.2330322265625
0.279052734375,0.239501953125
0.259521484375,0.2213134765625
0.260986328125,0.229248046875
0.279296875,0.2374267578125
0.27734375,0.2322998046875
0.2451171875,0.2418212890625
0.25048828125,0.240966796875
0.304931640625,0.232666015625
0.256103515625,0.2261962890625
0.2314453125,0.23095703125
0.25146484375,0.2275390625
0.25390625,0.237060546875
0.309326171875,0.2379150390625
0.1883544921875,0.24072265625
0.276123046875,0.2310791015625
0.261474609375,0.2373046875
0.27392578125,0.2403564453125
0.31396484375,0.2344970703125
0.2152099609375,0.2315673828125
0.283935546875,0.225830078125
0.291015625,0.234619140625
0.2369384765625,0.2318115234375
0.215576171875,0.2303466796875
0.276611328125,0.2296142578125
0.28173828125,0.237060546875
0.27734375,0.2276611328125
0.3212890625,0.2410888671875
0.28759765625,0.2353515625
0.3310546875,0.2274169921875
0.303955078125,0.2413330078125
0.296875,0.232177734375
0.2744140625,0.2314453125
0.276611328125,0.228759765625
0.231201171875,0.2366943359375
0.2705078125,0.2305908203125
0.25927734375,0.24609375
0.23095703125,0.2493896484375
0.2474365234375,0.234375
0.321533203125,0.2376708984375
0.33349609375,0.2381591796875
0.282470703125,0.24853515625
0.2496337890625,0.228759765625
0.277099609375,0.2442626953125
0.269287109375,0.2449951171875
0.295654296875,0.23486328125
0.308837890625,0.24169921875
0.27587890625,0.22998046875
0.2320556640625,0.230712890625
0.302001953125,0.2322998046875
0.30859375,0.2373046875
0.27001953125,0.234375
0.311767578125,0.240966796875
0.284423828125,0.224609375
0.289794921875,0.2354736328125
0.282470703125,0.24609375
0.271484375,0.23046875
0.26953125,0.23388671875
0.265380859375,0.232421875
0.25732421875,0.224609375
0.2998046875,0.235107421875
0.240234375,0.235107421875
0.2437744140625,0.2349853515625
0.288818359375,0.238525390625
0.326171875,0.2314453125
0.263671875,0.2393798828125
0.265380859375,0.25634765625
0.261474609375,0.23095703125
0.29833984375,0.2274169921875
0.24853515625,0.234375
0.28857421875,0.23486328125
0.2880859375,0.2364501953125
0.26611328125,0.2298583984375
0.267578125,0.24560546875
0.2802734375,0.2265625
0.268798828125,0.2294921875
0.28515625,0.2423095703125
0.2705078125,0.240234375
0.294677734375,0.23486328125
0.2340087890625,0.236083984375
0.214111328125,0.2298583984375
0.291259765625,0.2275390625
0.30126953125,0.23974609375
0.2384033203125,0.2431640625
0.275146484375,0.231201171875
0.2230224609375,0.2301025390625
0.24658203125,0.2301025390625
0.257080078125,0.2391357421875
0.293701171875,0.2386474609375
0.318359375,0.234619140625
0.273681640625,0.236083984375
0.255615234375,0.2310791015625
0.30126953125,0.2325439453125
0.26708984375,0.2305908203125
0.28662109375,0.232421875
0.281982421875,0.230224609375
0.2379150390625,0.23291015625
0.30712890625,0.2369384765625
0.28662109375,0.2314453125
0.29638671875,0.25048828125
0.28369140625,0.235107421875
0.318603515625,0.2303466796875
0.27294921875,0.232666015625
0.263916015625,0.2271728515625
0.28564453125,0.236328125
0.278076171875,0.2359619140625
0.257080078125,0.2369384765625
0.280517578125,0.2366943359375
0.28271484375,0.233154296875
0.3056640625,0.2296142578125
0.285888671875,0.234375
0.302734375,0.2371826171875
0.3076171875,0.2357177734375
0.2454833984375,0.2364501953125
0.279052734375,0.2335205078125
0.28271484375,0.239013671875
0.321044921875,0.2310791015625
0.323486328125,0.2271728515625
0.29150390625,0.235107421875
0.2958984375,0.2398681640625
0.287841796875,0.2366943359375
0.296142578125,0.2301025390625
0.1842041015625,0.228759765625
0.302734375,0.2379150390625
0.27490234375,0.239013671875
0.26611328125,0.228759765625
0.243896484375,0.2330322265625
0.234130859375,0.234619140625
0.267578125,0.2327880859375
0.29296875,0.23193359375
0.25390625,0.249267578125
0.230712890625,0.2275390625
0.22802734375,0.240966796875
0.2607421875,0.2340087890625
0.318359375,0.23583984375
0.302001953125,0.2369384765625
0.2197265625,0.226318359375
0.255615234375,0.243408203125
0.238525390625,0.2332763671875
0.249267578125,0.2373046875
0.268798828125,0.232177734375
0.278076171875,0.23388671875
0.253173828125,0.2381591796875
0.2861328125,0.2440185546875
0.28662109375,0.2227783203125
0.28955078125,0.2335205078125
0.2724609375,0.233642578125
0.27880859375,0.23046875
0.27587890625,0.2298583984375
0.257568359375,0.23046875
0.28125,0.230712890625
0.2607421875,0.228515625
0.27001953125,0.2349853515625
0.2861328125,0.2451171875
0.306396484375,0.2344970703125
0.293701171875,0.22607421875
0.306884765625,0.237548828125
0.255859375,0.245849609375
0.255859375,0.2313232421875
0.251953125,0.2325439453125
0.2181396484375,0.2318115234375
0.2425537109375,0.2481689453125
0.254150390625,0.2354736328125
0.256591796875,0.230712890625
0.318603515625,0.2298583984375
0.282958984375,0.2335205078125
0.228759765625,0.2442626953125
0.2236328125,0.2366943359375
0.261962890625,0.2413330078125
0.2044677734375,0.2340087890625
0.239501953125,0.249755859375
0.242919921875,0.2298583984375
0.27880859375,0.2349853515625
0.263427734375,0.23681640625
0.25634765625,0.2489013671875
0.2724609375,0.2332763671875
0.30419921875,0.22705078125
0.271728515625,0.2247314453125
0.3095703125,0.2322998046875
0.3173828125,0.238525390625
0.24169921875,0.2413330078125
0.253173828125,0.2359619140625
0.251708984375,0.23291015625
0.29833984375,0.23388671875
0.2841796875,0.2421875
0.283447265625,0.2320556640625
0.23681640625,0.2325439453125
0.243408203125,0.233642578125
0.27490234375,0.2340087890625
0.284912109375,0.2327880859375
0.255859375,0.2392578125
0.27392578125,0.24658203125
0.2447509765625,0.232666015625
0.311279296875,0.2379150390625
0.29052734375,0.2313232421875
0.2266845703125,0.2266845703125
0.287841796875,0.2298583984375
0.28369140625,0.242919921875
0.304443359375,0.235107421875
0.252685546875,0.2318115234375
0.251953125,0.2330322265625
0.28173828125,0.2373046875
0.27294921875,0.2318115234375
0.2247314453125,0.2359619140625
0.297607421875,0.246337890625
0.257080078125,0.2301025390625
0.25244140625,0.240478515625
0.345703125,0.2318115234375
0.291259765625,0.2308349609375
0.275634765625,0.2344970703125
0.3203125,0.2301025390625
0.323486328125,0.232666015625
0.216064453125,0.2296142578125
0.283447265625,0.2308349609375
0.285888671875,0.23779296875
0.2646484375,0.2330322265625
0.256591796875,0.2266845703125
0.290771484375,0.2283935546875
0.258544921875,0.22998046875
0.315673828125,0.2310791015625
0.2342529296875,0.227294921875
0.260986328125,0.2420654296875
0.2315673828125,0.24267578125
0.300048828125,0.2332763671875
0.288330078125,0.225341796875
0.26220703125,0.2310791015625
0.32421875,0.2257080078125
0.29150390625,0.2340087890625
0.311767578125,0.24658203125
0.234619140625,0.2296142578125
0.302734375,0.230712890625
0.270263671875,0.2210693359375
0.2958984375,0.2379150390625
0.28662109375,0.2322998046875
0.30078125,0.2288818359375
0.258544921875,0.2332763671875
0.29931640625,0.24560546875
0.223388671875,0.233642578125
0.2958984375,0.239013671875
0.2086181640625,0.2381591796875
0.245849609375,0.2406005859375
0.32470703125,0.2362060546875
0.31396484375,0.2335205078125
0.288818359375,0.2408447265625
0.331298828125,0.2403564453125
0.33984375,0.242919921875
0.2568359375,0.228271484375
0.271728515625,0.235595703125
0.2607421875,0.243408203125
0.31103515625,0.2454833984375
0.283447265625,0.243408203125
0.284423828125,0.2347412109375
0.34814453125,0.2371826171875
0.25439453125,0.232177734375
0.241455078125,0.2275390625
0.2274169921875,0.23583984375
0.260009765625,0.2333984375
0.2705078125,0.2357177734375
0.283203125,0.2393798828125
0.22509765625,0.2403564453125
0.25927734375,0.236572265625
0.27587890625,0.229736328125
0.30029296875,0.232666015625
0.264892578125,0.2421875
0.2548828125,0.2447509765625
0.231201171875,0.2373046875
0.284423828125,0.2308349609375
0.193115234375,0.2281494140625
0.30517578125,0.2408447265625
0.274658203125,0.23974609375
0.2978515625,0.226318359375
0.24609375,0.239501953125
0.286865234375,0.235595703125
0.27978515625,0.238525390625
0.30078125,0.24658203125
0.2216796875,0.240234375
0.265625,0.239013671875
0.2186279296875,0.241943359375
0.252197265625,0.2314453125
0.21435546875,0.2362060546875
0.294677734375,0.2265625
0.286376953125,0.2286376953125
0.26953125,0.2366943359375
0.31298828125,0.2332763671875
0.3095703125,0.2254638671875
0.276611328125,0.2344970703125
0.282958984375,0.24072265625
0.26611328125,0.23486328125
0.266845703125,0.255615234375
0.2744140625,0.22705078125
0.31982421875,0.2374267578125
0.288818359375,0.2359619140625
0.263671875,0.235107421875
0.298095703125,0.2327880859375
0.250732421875,0.2288818359375
0.2291259765625,0.229248046875
0.2196044921875,0.23388671875
0.279541015625,0.22705078125
0.25732421875,0.23291015625
0.283203125,0.23876953125
0.261474609375,0.238037109375
0.266357421875,0.2314453125
0.256103515625,0.2337646484375
0.273681640625,0.23291015625
0.268798828125,0.229736328125
0.26416015625,0.2418212890625
0.251953125,0.236328125
0.26904296875,0.2403564453125
0.258544921875,0.2291259765625
0.2958984375,0.23046875
0.3037109375,0.2393798828125
0.28564453125,0.244140625
0.27099609375,0.225341796875
0.26123046875,0.2271728515625
0.25390625,0.23046875
0.2257080078125,0.2423095703125
0.2568359375,0.2340087890625
0.30078125,0.2315673828125
0.28515625,0.2332763671875
0.25341796875,0.23583984375
0.340576171875,0.235107421875
0.274169921875,0.2298583984375
0.2169189453125,0.2296142578125
0.267333984375,0.2364501953125
0.2529296875,0.2362060546875
0.255126953125,0.2335205078125
0.26806640625,0.23486328125
0.271484375,0.2320556640625
0.2471923828125,0.2347412109375
0.25390625,0.230712890625
0.29443359375,0.232421875
0.31787109375,0.2344970703125
0.2900390625,0.2391357421875
0.26806640625,0.2315673828125
0.27880859375,0.236572265625
0.3115234375,0.229736328125
0.2861328125,0.2493896484375
0.242431640625,0.2373046875
0.267333984375,0.245361328125
0.261962890625,0.23046875
0.317138671875,0.242919921875
0.205078125,0.2401123046875
0.22705078125,0.2288818359375
0.29345703125,0.2303466796875
0.305419921875,0.23193359375
0.2252197265625,0.2303466796875
0.25048828125,0.22509765625
0.27392578125,0.2352294921875
0.2685546875,0.2373046875
0.273193359375,0.230224609375
0.251953125,0.2308349609375
0.2529296875,0.23828125
0.31982421875,0.2325439453125
0.2454833984375,0.23095703125
0.330078125,0.23681640625
0.2142333984375,0.236328125
0.29638671875,0.230712890625
0.2587890625,0.2235107421875
0.2440185546875,0.2315673828125
0.249267578125,0.2193603515625
0.278076171875,0.24755859375
0.2484130859375,0.24169921875
0.258056640625,0.2255859375
0.2430419921875,0.2313232421875
0.236328125,0.23291015625
0.286376953125,0.242431640625
0.308349609375,0.234375
0.1951904296875,0.252685546875
0.267822265625,0.2357177734375
0.272216796875,0.23828125
0.302490234375,0.234619140625
0.27783203125,0.229736328125
0.30029296875,0.2379150390625
0.2325439453125,0.2364501953125
0.281982421875,0.241943359375
0.2421875,0.235595703125
0.259521484375,0.2305908203125
0.27978515625,0.2314453125
0.26513671875,0.236328125
0.2486572265625,0.2271728515625
0.27197265625,0.2298583984375
0.25537109375,0.2337646484375
0.262451171875,0.2388916015625
0.275634765625,0.2406005859375
0.286865234375,0.23583984375
0.2578125,0.2364501953125
0.273193359375,0.23828125
0.2430419921875,0.2353515625
0.24853515625,0.23291015625
0.255615234375,0.228759765625
0.259521484375,0.225830078125
0.291748046875,0.2371826171875
0.26318359375,0.2313232421875
0.27490234375,0.2322998046875
0.29150390625,0.239990234375
0.2939453125,0.2379150390625
0.3046875,0.2342529296875
0.298828125,0.2452392578125
0.288818359375,0.2242431640625
0.328125,0.2340087890625
0.283935546875,0.238525390625
0.2685546875,0.226806640625
0.28076171875,0.230224609375
0.254638671875,0.231201171875
0.288818359375,0.2283935546875
0.267333984375,0.229248046875
0.292236328125,0.2352294921875
0.29052734375,0.2301025390625
0.2919921875,0.2340087890625
0.244384765625,0.240966796875
0.280517578125,0.232177734375
0.270263671875,0.2357177734375
0.2958984375,0.2431640625
0.222900390625,0.2261962890625
0.306640625,0.2406005859375
0.271728515625,0.240234375
0.298828125,0.2310791015625
0.256103515625,0.230224609375
0.30078125,0.23388671875
0.2509765625,0.2325439453125
0.270263671875,0.23779296875
0.2783203125,0.2393798828125
0.2406005859375,0.231689453125
0.2275390625,0.2274169921875
0.266357421875,0.23681640625
0.288818359375,0.2265625
0.3173828125,0.2252197265625
0.254150390625,0.241943359375
0.3203125,0.2259521484375
0.261962890625,0.2337646484375
0.302978515625,0.2275390625
0.25537109375,0.228759765625
0.285888671875,0.2451171875
0.2958984375,0.2242431640625
0.315185546875,0.228515625
0.267333984375,0.234619140625
0.2384033203125,0.2276611328125
0.274169921875,0.233154296875
0.29541015625,0.2288818359375
0.265380859375,0.240966796875
0.2218017578125,0.2340087890625
0.300048828125,0.2354736328125
0.2415771484375,0.2291259765625
0.2489013671875,0.2333984375
0.25244140625,0.24267578125
0.2744140625,0.2484130859375
0.274658203125,0.2366943359375
0.25634765625,0.240234375
0.30078125,0.241455078125
0.27978515625,0.229736328125
0.224853515625,0.234619140625
0.251953125,0.2347412109375
0.31884765625,0.2373046875
0.2403564453125,0.2327880859375
0.276123046875,0.23046875
0.270751953125,0.230712890625
0.302734375,0.2469482421875
0.271240234375,0.229736328125
0.259521484375,0.23193359375
0.28369140625,0.2413330078125
0.294189453125,0.232177734375
0.2783203125,0.2254638671875
0.27001953125,0.23974609375
0.25634765625,0.233154296875
0.26806640625,0.2271728515625
0.2484130859375,0.240966796875
0.287109375,0.23486328125
0.29443359375,0.232177734375
0.2578125,0.233642578125
0.265869140625,0.2275390625
0.254638671875,0.2369384765625
0.211181640625,0.23583984375
0.281005859375,0.235107421875
0.307373046875,0.238037109375
0.25927734375,0.2330322265625
0.28564453125,0.232421875
0.281982421875,0.232666015625
0.270751953125,0.232177734375
0.27978515625,0.2398681640625
0.252197265625,0.2392578125
0.27392578125,0.2315673828125
0.244140625,0.244873046875
0.2509765625,0.236572265625
0.26806640625,0.2440185546875
0.281982421875,0.2313232421875
0.290771484375,0.2437744140625
0.22998046875,0.2283935546875
0.2359619140625,0.2222900390625
0.29638671875,0.227783203125
0.300048828125,0.2294921875
0.288818359375,0.2349853515625
0.280517578125,0.2293701171875
0.273193359375,0.2308349609375
0.2568359375,0.22998046875
0.271240234375,0.23291015625
0.26953125,0.2281494140625
0.2529296875,0.2412109375
0.20166015625,0.2320556640625
0.2225341796875,0.2344970703125
0.370361328125,0.2392578125
0.279296875,0.2320556640625
0.269287109375,0.237548828125
0.302734375,0.239013671875
0.304931640625,0.224365234375
0.2724609375,0.2364501953125
0.33837890625,0.23974609375
0.32275390625,0.2384033203125
0.234130859375,0.23291015625
0.27685546875,0.2333984375
0.2498779296875,0.2347412109375
0.28515625,0.239013671875
0.30322265625,0.2392578125
0.2386474609375,0.2296142578125
0.302978515625,0.2337646484375
0.291015625,0.2403564453125
0.3193359375,0.2464599609375
0.289794921875,0.2391357421875
0.265380859375,0.232177734375
0.2327880859375,0.239990234375
0.256103515625,0.2286376953125
0.222900390625,0.227294921875
0.2783203125,0.2403564453125
0.288818359375,0.23046875
0.317626953125,0.2392578125
0.296630859375,0.2425537109375
0.28759765625,0.2374267578125
0.299072265625,0.2366943359375
0.28369140625,0.2354736328125
0.257080078125,0.249755859375
0.325439453125,0.2257080078125
0.23779296875,0.23779296875
0.26416015625,0.2412109375
0.258544921875,0.2369384765625
0.249755859375,0.2322998046875
0.2410888671875,0.230224609375
0.2646484375,0.2322998046875
0.2548828125,0.2374267578125
0.328857421875,0.2330322265625
0.29345703125,0.2396240234375
0.271484375,0.2314453125
0.297119140625,0.2340087890625
0.2880859375,0.2415771484375
0.29833984375,0.2342529296875
0.293212890625,0.2340087890625
0.259521484375,0.2431640625
0.2445068359375,0.229248046875
0.27392578125,0.2254638671875
0.26220703125,0.2322998046875
0.278076171875,0.2388916015625
0.343994140625,0.22802734375
0.336669921875,0.2276611328125
0.305908203125,0.2391357421875
0.248291015625,0.2410888671875
0.267333984375,0.22998046875
0.29736328125,0.2381591796875
0.2685546875,0.2374267578125
0.2484130859375,0.224853515625
0.291259765625,0.234619140625
0.262451171875,0.2308349609375
0.223876953125,0.244873046875
0.258544921875,0.2318115234375
0.2244873046875,0.239501953125
0.30615234375,0.231201171875
0.257080078125,0.2342529296875
0.262939453125,0.23291015625
0.311279296875,0.2327880859375
0.26513671875,0.239013671875
0.2376708984375,0.2257080078125
0.267822265625,0.2371826171875
0.26416015625,0.2293701171875
0.291748046875,0.231689453125
0.299560546875,0.23974609375
0.2646484375,0.234130859375
0.28662109375,0.2291259765625
0.276611328125,0.24365234375
0.301513671875,0.23779296875
0.2412109375,0.235107421875
0.27490234375,0.230712890625
0.25,0.2391357421875
0.228271484375,0.24267578125
0.28076171875,0.223876953125
0.260498046875,0.23388671875
0.271240234375,0.2388916015625
0.32568359375,0.23828125
0.270751953125,0.232177734375
0.28076171875,0.232177734375
0.279541015625,0.2413330078125
0.29541015625,0.236572265625
0.28125,0.2391357421875
0.2978515625,0.235595703125
0.313232421875,0.2283935546875
0.318115234375,0.2430419921875
0.279541015625,0.2353515625
0.3115234375,0.25341796875
0.272705078125,0.23046875
0.259033203125,0.2374267578125
0.25048828125,0.23681640625
0.238525390625,0.2281494140625
0.2271728515625,0.2410888671875
0.2861328125,0.2255859375
0.289794921875,0.2281494140625
0.291015625,0.240966796875
0.27587890625,0.241455078125
0.304443359375,0.2303466796875
0.26123046875,0.2259521484375
0.327392578125,0.2373046875
0.267822265625,0.231201171875
0.296630859375,0.22900390625
0.27978515625,0.2376708984375
0.302490234375,0.2353515625
0.2822265625,0.236083984375
0.271240234375,0.2293701171875
0.287841796875,0.23974609375
0.28271484375,0.2327880859375
0.2685546875,0.2286376953125
0.28076171875,0.2344970703125
0.2919921875,0.241455078125
0.27392578125,0.235107421875
0.306884765625,0.238037109375
0.30322265625,0.239501953125
0.257080078125,0.23828125
0.259033203125,0.242919921875
0.281005859375,0.23388671875
0.2369384765625,0.2269287109375
0.285400390625,0.229736328125
0.260986328125,0.2294921875
0.278564453125,0.239501953125
0.238525390625,0.2410888671875
0.298828125,0.238525390625
0.271240234375,0.24560546875
0.277587890625,0.227783203125
0.305908203125,0.223876953125
0.3037109375,0.2396240234375
0.3125,0.2308349609375
0.31787109375,0.25
0.28955078125,0.2249755859375
0.25634765625,0.244140625
0.2802734375,0.2388916015625
0.3193359375,0.239013671875
0.312744140625,0.2374267578125
0.29248046875,0.2269287109375
0.22802734375,0.2445068359375
0.334716796875,0.235107421875
0.292236328125,0.2354736328125
0.31591796875,0.2373046875
0.351318359375,0.2298583984375
0.27734375,0.2327880859375
0.268798828125,0.230224609375
0.27001953125,0.2392578125
0.2242431640625,0.2403564453125
0.246826171875,0.2265625
0.26123046875,0.2412109375
0.26611328125,0.2374267578125
0.2841796875,0.232421875
0.30419921875,0.2291259765625
0.286865234375,0.2281494140625
0.30126953125,0.2298583984375
0.299072265625,0.24169921875
0.2822265625,0.2406005859375
0.279052734375,0.2379150390625
0.2587890625,0.241455078125
0.267333984375,0.231201171875
0.316650390625,0.243896484375
0.3125,0.230224609375
0.33203125,0.2413330078125
0.3076171875,0.2369384765625
0.255615234375,0.2479248046875
0.25732421875,0.2294921875
0.2427978515625,0.241943359375
0.306396484375,0.23583984375
0.302001953125,0.240966796875
0.30029296875,0.230224609375
0.271484375,0.2330322265625
0.264404296875,0.233642578125
0.29931640625,0.2384033203125
0.301513671875,0.24365234375
0.260498046875,0.2333984375
0.28271484375,0.234375
0.236083984375,0.231201171875
0.257080078125,0.234130859375
0.264404296875,0.2396240234375
0.281005859375,0.2386474609375
0.2626953125,0.2347412109375
0.32373046875,0.2359619140625
0.274169921875,0.2274169921875
0.2861328125,0.2337646484375
0.2158203125,0.238525390625
0.274658203125,0.2275390625
0.27294921875,0.2362060546875
0.261474609375,0.23486328125
0.247802734375,0.2406005859375
0.217529296875,0.2386474609375
0.2734375,0.234375
0.276611328125,0.2320556640625
0.302490234375,0.2279052734375
0.297607421875,0.2276611328125
0.2281494140625,0.2254638671875
0.311279296875,0.2366943359375
0.252685546875,0.2318115234375
0.277587890625,0.2431640625
0.2391357421875,0.2325439453125
0.26806640625,0.2303466796875
0.2264404296875,0.2366943359375
0.280029296875,0.237548828125
0.255859375,0.233154296875
0.28271484375,0.2261962890625
0.317138671875,0.236083984375
0.234375,0.2310791015625
0.2366943359375,0.2269287109375
0.318603515625,0.2320556640625
0.282470703125,0.2432861328125
0.30615234375,0.229736328125
0.2900390625,0.2274169921875
0.280029296875,0.2330322265625
0.31396484375,0.236328125
0.2498779296875,0.2288818359375
0.2225341796875,0.2327880859375
0.26611328125,0.2362060546875
0.2410888671875,0.2449951171875
0.2218017578125,0.237548828125
0.259521484375,0.2274169921875
0.2890625,0.2374267578125
0.273193359375,0.22900390625
0.277099609375,0.2447509765625
0.24072265625,0.2254638671875
0.255615234375,0.232177734375
0.24755859375,0.2431640625
0.299560546875,0.2349853515625
0.2467041015625,0.239501953125
0.2269287109375,0.2393798828125
0.2222900390625,0.2305908203125
0.2724609375,0.236083984375
0.324951171875,0.231201171875
0.28515625,0.234619140625
0.32470703125,0.22998046875
0.263671875,0.239501953125
0.266845703125,0.234375
0.226806640625,0.24169921875
0.300048828125,0.2388916015625
0.3056640625,0.2276611328125
0.298095703125,0.2357177734375
0.291748046875,0.237548828125
0.267333984375,0.2362060546875
0.28271484375,0.231201171875
0.2578125,0.234375
0.284912109375,0.23193359375
0.27294921875,0.2318115234375
0.29052734375,0.2442626953125
0.2349853515625,0.2381591796875
0.259765625,0.259765625
0.296630859375,0.2413330078125
0.30126953125,0.2298583984375
0.2421875,0.248779296875
0.261474609375,0.2452392578125
0.265625,0.252685546875
0.244873046875,0.2418212890625
0.2490234375,0.2275390625
0.294189453125,0.2357177734375
0.28173828125,0.248046875
0.277587890625,0.234375
0.28564453125,0.2313232421875
0.2890625,0.2371826171875
0.31005859375,0.2408447265625
0.2161865234375,0.23193359375
0.2646484375,0.22998046875
0.269287109375,0.23779296875
0.30712890625,0.2308349609375
0.320556640625,0.2423095703125
0.32958984375,0.234130859375
0.2705078125,0.236083984375
0.26708984375,0.239013671875
0.28076171875,0.245361328125
0.27001953125,0.2418212890625
0.251708984375,0.2509765625
0.274658203125,0.233642578125
0.280029296875,0.226806640625
0.28955078125,0.2423095703125
0.26318359375,0.2303466796875
0.29296875,0.23583984375
0.271240234375,0.23681640625
0.303466796875,0.2364501953125
0.267578125,0.2288818359375
0.294921875,0.232421875
0.31787109375,0.2293701171875
0.275634765625,0.233154296875
0.2337646484375,0.251220703125
0.29052734375,0.2315673828125
0.26953125,0.234375
0.27099609375,0.2330322265625
0.257568359375,0.2344970703125
0.277587890625,0.2342529296875
0.256103515625,0.2337646484375
0.290283203125,0.2342529296875
0.25634765625,0.2364501953125
0.26611328125,0.23291015625
0.27783203125,0.2332763671875
0.2626953125,0.2347412109375
0.1903076171875,0.2249755859375
0.240966796875,0.2279052734375
0.261474609375,0.239990234375
0.281494140625,0.2293701171875
0.26318359375,0.233154296875
0.281982421875,0.2420654296875
0.290771484375,0.238037109375
0.279296875,0.24267578125
0.25390625,0.25390625
0.2322998046875,0.2408447265625
0.1807861328125,0.22705078125
0.2161865234375,0.2252197265625
0.255859375,0.2357177734375
0.253662109375,0.2301025390625
0.312744140625,0.239501953125
0.2357177734375,0.2314453125
0.265625,0.2310791015625
0.259521484375,0.234130859375
0.3037109375,0.2359619140625
0.30224609375,0.228759765625
0.26806640625,0.2310791015625
0.291259765625,0.236328125
0.288330078125,0.2239990234375
0.302490234375,0.2275390625
0.270263671875,0.2330322265625
0.235107421875,0.2391357421875
0.28271484375,0.237548828125
0.2159423828125,0.23095703125
0.2130126953125,0.2366943359375
0.2491455078125,0.254638671875
0.269775390625,0.2261962890625
0.275634765625,0.2353515625
0.26171875,0.2279052734375
0.31201171875,0.24267578125
0.290771484375,0.2239990234375
0.26953125,0.2298583984375
0.263427734375,0.233154296875
0.2215576171875,0.2313232421875
0.280517578125,0.2362060546875
0.262939453125,0.2301025390625
0.322509765625,0.239990234375
0.2445068359375,0.2347412109375
0.295166015625,0.2254638671875
0.232177734375,0.2427978515625
0.283935546875,0.231689453125
0.2861328125,0.2369384765625
0.283935546875,0.2353515625
0.30322265625,0.2314453125
0.281494140625,0.2386474609375
0.273193359375,0.2386474609375
0.263671875,0.2314453125
0.2479248046875,0.23681640625
0.28564453125,0.2432861328125
0.2403564453125,0.2352294921875
0.307373046875,0.2352294921875
0.32177734375,0.2362060546875
0.260009765625,0.2308349609375
0.317138671875,0.2413330078125
0.269775390625,0.2384033203125
0.2978515625,0.2449951171875
0.2374267578125,0.2412109375
0.2626953125,0.2376708984375
0.280029296875,0.240234375
0.28955078125,0.22509765625
0.2435302734375,0.2342529296875
0.2281494140625,0.2392578125
0.2247314453125,0.231689453125
0.262451171875,0.237548828125
0.266845703125,0.2293701171875
0.310302734375,0.2366943359375
0.244140625,0.2313232421875
0.299560546875,0.2423095703125
0.24951171875,0.2366943359375
0.3037109375,0.236328125
0.25439453125,0.2325439453125
0.231201171875,0.236328125
0.33544921875,0.2401123046875
0.27978515625,0.2412109375
0.276123046875,0.234375
0.276611328125,0.2381591796875
0.243408203125,0.23388671875
0.280517578125,0.2274169921875
0.2462158203125,0.2320556640625
0.27734375,0.2293701171875
0.303466796875,0.2333984375
0.302490234375,0.2327880859375
0.294189453125,0.2281494140625
0.276611328125,0.2349853515625
0.26025390625,0.2344970703125
0.298095703125,0.248046875
0.277587890625,0.24072265625
0.30859375,0.2276611328125
0.29248046875,0.2275390625
0.2666015625,0.225341796875
0.2493896484375,0.243896484375
0.277099609375,0.2276611328125
0.28564453125,0.2279052734375
0.294189453125,0.2373046875
0.2763671875,0.236328125
0.294189453125,0.2452392578125
0.28076171875,0.22900390625
0.31005859375,0.2294921875
0.2391357421875,0.2354736328125
0.2548828125,0.23583984375
0.33056640625,0.2305908203125
0.218505859375,0.252685546875
0.25927734375,0.2401123046875
0.2191162109375,0.23291015625
0.28369140625,0.248291015625
0.26025390625,0.2410888671875
0.245361328125,0.2330322265625
0.285400390625,0.230712890625
0.28759765625,0.2276611328125
0.260986328125,0.2330322265625
0.271484375,0.2384033203125
0.254638671875,0.2335205078125
0.278564453125,0.2335205078125
0.25390625,0.234375
0.26318359375,0.2257080078125
0.2427978515625,0.2252197265625
0.32177734375,0.2413330078125
0.254150390625,0.23291015625
0.28076171875,0.235595703125
0.2354736328125,0.2293701171875
0.286376953125,0.22998046875
0.27734375,0.24853515625
0.2744140625,0.233154296875
0.255615234375,0.2410888671875
0.3037109375,0.2320556640625
0.29736328125,0.233154296875
0.301513671875,0.241943359375
0.28515625,0.2374267578125
0.261474609375,0.231689453125
0.35693359375,0.233154296875
0.35400390625,0.240234375
0.262451171875,0.23828125
0.250244140625,0.232421875
0.32958984375,0.236572265625
0.296630859375,0.2257080078125
0.28955078125,0.23876953125
0.2359619140625,0.2376708984375
0.249755859375,0.2568359375
0.263427734375,0.2315673828125
0.2469482421875,0.2318115234375
0.298583984375,0.2342529296875
0.26904296875,0.2293701171875
0.2763671875,0.235107421875
0.2685546875,0.2313232421875
0.284912109375,0.2364501953125
0.271484375,0.229248046875
0.266845703125,0.248291015625
0.25,0.2362060546875
0.2822265625,0.2266845703125
0.265380859375,0.232177734375
0.284912109375,0.22802734375
0.291259765625,0.2247314453125
0.23876953125,0.229248046875
0.235595703125,0.2247314453125
0.308349609375,0.2255859375
0.2431640625,0.229248046875
0.2315673828125,0.24462890625
0.27783203125,0.2362060546875
0.265380859375,0.2457275390625
0.2305908203125,0.231689453125
0.286865234375,0.2325439453125
0.258056640625,0.228759765625
0.283203125,0.23583984375
0.255126953125,0.2325439453125
0.265380859375,0.237548828125
0.25146484375,0.229248046875
0.290283203125,0.23779296875
0.277099609375,0.2249755859375
0.279052734375,0.2353515625
0.333984375,0.229736328125
0.256591796875,0.2392578125
0.259521484375,0.2431640625
0.267578125,0.2303466796875
0.288818359375,0.2298583984375
0.248779296875,0.2374267578125
0.2529296875,0.231689453125
0.24169921875,0.251708984375
0.2489013671875,0.22802734375
0.297119140625,0.240234375
0.27880859375,0.2325439453125
0.286376953125,0.2408447265625
0.2152099609375,0.228759765625
0.31103515625,0.234375
0.25390625,0.2337646484375
0.2607421875,0.239013671875
0.291259765625,0.236083984375
0.27197265625,0.239013671875
0.296142578125,0.2362060546875
0.2318115234375,0.2376708984375
0.2354736328125,0.239501953125
0.2607421875,0.2344970703125
0.271240234375,0.2274169921875
0.300537109375,0.229736328125
0.25390625,0.2327880859375
0.248779296875,0.229248046875
0.23974609375,0.2236328125
0.295654296875,0.237548828125
0.28564453125,0.231201171875
0.27490234375,0.23388671875
0.299560546875,0.225830078125
0.29736328125,0.2489013671875
0.256103515625,0.241455078125
0.29833984375,0.2191162109375
0.27783203125,0.2406005859375
0.269287109375,0.2301025390625
0.264892578125,0.24658203125
0.314453125,0.238525390625
0.2386474609375,0.238525390625
0.27734375,0.2413330078125
0.333740234375,0.2381591796875
0.285400390625,0.237548828125
0.264404296875,0.232421875
0.292724609375,0.24267578125
0.261474609375,0.2452392578125
0.234619140625,0.2315673828125
0.242919921875,0.2291259765625
0.292724609375,0.2388916015625
0.276611328125,0.2315673828125
0.29931640625,0.2276611328125
0.3046875,0.2325439453125
0.280517578125,0.2384033203125
0.2880859375,0.2337646484375
0.27587890625,0.2359619140625
0.2325439453125,0.2374267578125
0.30078125,0.239990234375
0.2724609375,0.23583984375
0.26513671875,0.239013671875
0.27294921875,0.2271728515625
0.280029296875,0.240966796875
0.27734375,0.229248046875
0.285888671875,0.242919921875
0.2939453125,0.2327880859375
0.296142578125,0.234619140625
0.264892578125,0.23095703125
0.2705078125,0.2354736328125
0.2646484375,0.2423095703125
0.25244140625,0.231689453125
0.267578125,0.2275390625
0.316162109375,0.2327880859375
0.24560546875,0.2410888671875
0.248779296875,0.240234375
0.27001953125,0.25146484375
0.301025390625,0.238525390625
0.2568359375,0.249755859375
0.251220703125,0.2265625
0.266357421875,0.227783203125
0.297607421875,0.23193359375
0.304443359375,0.2298583984375
0.310546875,0.24658203125
0.2646484375,0.233154296875
0.3037109375,0.238037109375
0.257080078125,0.2470703125
0.30908203125,0.2269287109375
0.2890625,0.2276611328125
0.272216796875,0.235107421875
0.210205078125,0.2325439453125
0.291748046875,0.2391357421875
0.2958984375,0.2386474609375
0.322509765625,0.2265625
0.311767578125,0.23291015625
0.2958984375,0.2330322265625
0.224853515625,0.2388916015625
0.3046875,0.2325439453125
0.30322265625,0.23193359375
0.29345703125,0.236572265625
0.280517578125,0.2305908203125
0.299072265625,0.2298583984375
0.298583984375,0.2437744140625
0.28466796875,0.2318115234375
0.252685546875,0.239013671875
0.282958984375,0.23583984375
0.314453125,0.228759765625
0.2958984375,0.2330322265625
0.25927734375,0.232421875
0.280029296875,0.230224609375
0.31103515625,0.231201171875
0.257080078125,0.22802734375
0.245849609375,0.232177734375
0.295654296875,0.2225341796875
0.294921875,0.2291259765625
0.26904296875,0.2347412109375
0.25390625,0.2322998046875
0.247314453125,0.225830078125
0.302490234375,0.2393798828125
0.253662109375,0.2412109375
0.275634765625,0.23876953125
0.302001953125,0.234619140625
0.310302734375,0.2415771484375
0.25927734375,0.2325439453125
0.303955078125,0.2384033203125
0.266845703125,0.2366943359375
0.283447265625,0.2274169921875
0.28369140625,0.23046875
0.264404296875,0.2310791015625
0.274169921875,0.2293701171875
0.29248046875,0.2293701171875
0.270263671875,0.2373046875
0.2626953125,0.2314453125
0.250732421875,0.2303466796875
0.308837890625,0.2330322265625
0.23291015625,0.231201171875
0.317626953125,0.24072265625
0.294921875,0.247802734375
0.247802734375,0.237060546875
0.28271484375,0.232666015625
0.260009765625,0.2388916015625
0.261474609375,0.239013671875
0.289306640625,0.2320556640625
0.2486572265625,0.2408447265625
0.272216796875,0.2379150390625
0.23828125,0.2347412109375
0.26123046875,0.2474365234375
0.230224609375,0.2393798828125
0.27392578125,0.2451171875
0.271484375,0.2425537109375
0.30615234375,0.22705078125
0.2451171875,0.266357421875
0.21142578125,0.23291015625
0.285888671875,0.2391357421875
0.2420654296875,0.2392578125
0.26708984375,0.2310791015625
0.254150390625,0.2281494140625
0.2578125,0.22607421875
0.251220703125,0.23095703125
0.250244140625,0.2449951171875
0.3037109375,0.2401123046875
0.281982421875,0.2259521484375
0.244140625,0.23681640625
0.24853515625,0.2410888671875
0.2392578125,0.2313232421875
0.24951171875,0.2369384765625
0.281005859375,0.2276611328125
0.278564453125,0.226318359375
0.300048828125,0.2369384765625
0.27490234375,0.23193359375
0.3369140625,0.2342529296875
0.28369140625,0.231201171875
0.251953125,0.2459716796875
0.23583984375,0.2340087890625
0.2587890625,0.22900390625
0.285888671875,0.2369384765625
0.295166015625,0.2391357421875
0.3251953125,0.2354736328125
0.332763671875,0.229248046875
0.2396240234375,0.2359619140625
0.2474365234375,0.2296142578125
0.270751953125,0.2374267578125
0.301025390625,0.2357177734375
0.266845703125,0.2315673828125
0.276123046875,0.2384033203125
0.290283203125,0.224365234375
0.241943359375,0.2275390625
0.2353515625,0.2406005859375
0.304443359375,0.2430419921875
0.26123046875,0.232177734375
0.333740234375,0.2318115234375
0.263671875,0.2271728515625
0.27880859375,0.2313232421875
0.25634765625,0.251220703125
0.28076171875,0.237548828125
0.26171875,0.233642578125
0.282470703125,0.2313232421875
0.250244140625,0.22900390625
0.266845703125,0.240966796875
0.2314453125,0.232666015625
0.28271484375,0.228271484375
0.289306640625,0.2354736328125
0.284912109375,0.23046875
0.2147216796875,0.234130859375
0.279052734375,0.230224609375
0.285400390625,0.2314453125
0.26806640625,0.2301025390625
0.274658203125,0.24169921875
0.261962890625,0.2342529296875
0.2705078125,0.2337646484375
0.279541015625,0.231201171875
0.2056884765625,0.222900390625
0.3037109375,0.2301025390625
0.251953125,0.233154296875
0.2476806640625,0.247314453125
0.271240234375,0.23095703125
0.282470703125,0.23046875
0.26123046875,0.2425537109375
0.258544921875,0.22998046875
0.26171875,0.23291015625
0.258544921875,0.231689453125
0.30029296875,0.224365234375
0.243896484375,0.23193359375
0.2469482421875,0.23828125
0.295166015625,0.235595703125
0.299072265625,0.2364501953125
0.277099609375,0.231201171875
0.259765625,0.229248046875
0.309814453125,0.2279052734375
0.27490234375,0.2327880859375
0.30810546875,0.2279052734375
0.276123046875,0.226318359375
0.210693359375,0.22802734375
0.25537109375,0.233642578125
0.222900390625,0.233154296875
0.323974609375,0.23486328125
0.2427978515625,0.2344970703125
0.276123046875,0.2425537109375
0.289794921875,0.236572265625
0.2159423828125,0.236083984375
0.2491455078125,0.2454833984375
0.28955078125,0.2364501953125
0.27490234375,0.2357177734375
0.26708984375,0.22900390625
0.301025390625,0.2362060546875
0.255126953125,0.2274169921875
0.2705078125,0.2301025390625
0.27685546875,0.232666015625
0.290283203125,0.237548828125
0.2421875,0.2264404296875
0.318359375,0.2384033203125
0.289794921875,0.23291015625
0.25341796875,0.2396240234375
0.291259765625,0.2313232421875
0.250732421875,0.2265625
0.29638671875,0.227783203125
0.296142578125,0.2296142578125
0.311279296875,0.2335205078125
0.2447509765625,0.2275390625
0.256591796875,0.23779296875
0.294189453125,0.2391357421875
0.257080078125,0.2379150390625
0.271240234375,0.2310791015625
0.282958984375,0.23974609375
0.255126953125,0.2325439453125
0.263427734375,0.229248046875
0.25048828125,0.229736328125
0.2327880859375,0.240234375
0.291259765625,0.235595703125
0.317138671875,0.2393798828125
0.251953125,0.226806640625
0.20947265625,0.233642578125
0.276123046875,0.228515625
0.2646484375,0.2347412109375
0.270751953125,0.240966796875
0.2841796875,0.229736328125
0.247314453125,0.244384765625
0.264404296875,0.2342529296875
0.291259765625,0.2344970703125
0.223388671875,0.2364501953125
0.292724609375,0.2269287109375
0.264892578125,0.2344970703125
0.236328125,0.2335205078125
0.28662109375,0.23876953125
0.299072265625,0.230224609375
0.27734375,0.232666015625
0.27734375,0.23583984375
0.29833984375,0.2396240234375
0.271728515625,0.234375
0.295166015625,0.2435302734375
0.283203125,0.231201171875
0.302490234375,0.22802734375
0.2646484375,0.2340087890625
0.31689453125,0.23095703125
0.2237548828125,0.2318115234375
0.27490234375,0.2279052734375
0.292236328125,0.241455078125
0.27001953125,0.2393798828125
0.254150390625,0.239990234375
0.271240234375,0.22998046875
0.320068359375,0.2454833984375
0.290771484375,0.2362060546875
0.22021484375,0.2359619140625
0.206298828125,0.233642578125
0.264404296875,0.2298583984375
0.272216796875,0.228515625
0.2578125,0.2294921875
0.257568359375,0.244873046875
0.244140625,0.2327880859375
0.29248046875,0.2353515625
0.26220703125,0.2296142578125
0.223388671875,0.2301025390625
0.346923828125,0.2373046875
0.234130859375,0.2406005859375
0.2900390625,0.2357177734375
0.2431640625,0.2314453125
0.271240234375,0.2353515625
0.259521484375,0.243408203125
0.280029296875,0.240966796875
0.298583984375,0.2281494140625
0.287353515625,0.2371826171875
0.277587890625,0.2320556640625
0.245361328125,0.231689453125
0.294921875,0.226806640625
0.307373046875,0.2330322265625
0.310302734375,0.23779296875
0.28759765625,0.240478515625
0.2330322265625,0.229248046875
0.274169921875,0.2271728515625
0.27783203125,0.2291259765625
0.3134765625,0.2344970703125
0.2408447265625,0.234619140625
0.225341796875,0.2486572265625
0.240234375,0.240478515625
0.274658203125,0.230712890625
0.2880859375,0.2393798828125
0.2841796875,0.2393798828125
0.310302734375,0.2266845703125
0.31494140625,0.2347412109375
0.290283203125,0.2357177734375
0.29541015625,0.2440185546875
0.259521484375,0.236328125
0.279052734375,0.241943359375
0.319580078125,0.24072265625
0.291748046875,0.2235107421875
0.2685546875,0.240966796875
0.2232666015625,0.2413330078125
0.245361328125,0.2371826171875
0.2607421875,0.233642578125
0.2724609375,0.2310791015625
0.2978515625,0.231201171875
0.318359375,0.228271484375
0.270263671875,0.2274169921875
0.227783203125,0.2315673828125
0.280029296875,0.24072265625
0.2384033203125,0.23193359375
0.2509765625,0.2327880859375
0.2958984375,0.23486328125
0.28271484375,0.2374267578125
0.246337890625,0.2352294921875
0.28564453125,0.23291015625
0.307373046875,0.2418212890625
0.2379150390625,0.23291015625
0.3125,0.2354736328125
0.232666015625,0.24072265625
0.31494140625,0.2425537109375
0.282470703125,0.23095703125
0.305908203125,0.231201171875
0.246337890625,0.2396240234375
0.266357421875,0.233642578125
0.283447265625,0.2435302734375
0.324462890625,0.238037109375
0.296630859375,0.2396240234375
0.29638671875,0.23779296875
0.276123046875,0.23095703125
0.26171875,0.232177734375
0.27978515625,0.2318115234375
0.2271728515625,0.2353515625
0.264892578125,0.2498779296875
0.287841796875,0.2364501953125
0.2490234375,0.228271484375
0.27978515625,0.22802734375
0.26171875,0.2357177734375
0.25341796875,0.2265625
0.255859375,0.2369384765625
0.282958984375,0.2249755859375
0.28369140625,0.2269287109375
0.255615234375,0.239013671875
0.286376953125,0.2353515625
0.26708984375,0.225830078125
0.271728515625,0.2322998046875
0.2666015625,0.2359619140625
0.281494140625,0.2337646484375
0.2406005859375,0.236572265625
0.362060546875,0.2305908203125
0.3037109375,0.2327880859375
0.28125,0.230712890625
0.309326171875,0.2354736328125
0.2900390625,0.2330322265625
0.267578125,0.23974609375
0.31494140625,0.234375
0.33251953125,0.234619140625
0.261474609375,0.2379150390625
0.272216796875,0.2381591796875
0.30078125,0.2310791015625
0.29443359375,0.2322998046875
0.282958984375,0.2369384765625
0.28857421875,0.2298583984375
0.260986328125,0.243896484375
0.29052734375,0.2327880859375
0.271240234375,0.2357177734375
0.260498046875,0.2279052734375
0.258544921875,0.23046875
0.317138671875,0.2303466796875
0.28173828125,0.232421875
0.2646484375,0.2366943359375
0.263427734375,0.23388671875
0.233642578125,0.2498779296875
0.2705078125,0.2340087890625
0.2763671875,0.236572265625
0.30126953125,0.251708984375
0.296630859375,0.2261962890625
0.2880859375,0.2384033203125
0.293212890625,0.239013671875
0.234375,0.2335205078125
0.293212890625,0.2313232421875
0.2744140625,0.230224609375
0.271728515625,0.234130859375
0.2314453125,0.2330322265625
0.235107421875,0.236083984375
0.295654296875,0.223388671875
0.26904296875,0.2425537109375
0.252685546875,0.228271484375
0.269287109375,0.24169921875
0.257568359375,0.231201171875
0.270751953125,0.242431640625
0.2183837890625,0.2353515625
0.25048828125,0.22705078125
0.27587890625,0.228515625
0.26171875,0.2333984375
0.287353515625,0.2374267578125
0.2291259765625,0.2298583984375
0.2880859375,0.2322998046875
0.243408203125,0.23046875
0.271728515625,0.2288818359375
0.24951171875,0.2314453125
0.2587890625,0.234619140625
0.2900390625,0.2386474609375
0.2423095703125,0.2305908203125
0.1810302734375,0.237060546875
0.31298828125,0.232177734375
0.29541015625,0.22509765625
0.2030029296875,0.2432861328125
0.25341796875,0.2340087890625
0.276123046875,0.2353515625
0.278076171875,0.229736328125
0.25537109375,0.2396240234375
0.290771484375,0.23876953125
0.2454833984375,0.238037109375
0.2646484375,0.2294921875
0.26904296875,0.2457275390625
0.28662109375,0.240234375
0.263427734375,0.2283935546875
0.27734375,0.23388671875
0.26220703125,0.2381591796875
0.292236328125,0.2371826171875
0.2724609375,0.2294921875
0.299560546875,0.2432861328125
0.279296875,0.2342529296875
0.29150390625,0.2288818359375
0.2406005859375,0.2408447265625
0.263916015625,0.2281494140625
0.3017578125,0.2327880859375
0.23828125,0.2369384765625
0.2464599609375,0.2366943359375
0.278076171875,0.2335205078125
0.301513671875,0.2342529296875
0.32421875,0.2313232421875
0.27001953125,0.233154296875
0.265869140625,0.2349853515625
0.270263671875,0.2371826171875
0.2401123046875,0.2376708984375
0.252197265625,0.2281494140625
0.259765625,0.2330322265625
0.322998046875,0.24365234375
0.271728515625,0.23828125
0.283935546875,0.2386474609375
0.2113037109375,0.2261962890625
0.34033203125,0.237060546875
0.300048828125,0.2421875
0.2435302734375,0.2303466796875
0.257568359375,0.23681640625
0.2293701171875,0.232666015625
0.302978515625,0.2276611328125
0.2088623046875,0.2398681640625
0.300537109375,0.23486328125
0.2255859375,0.2301025390625
0.3203125,0.2303466796875
0.2197265625,0.239501953125
0.28564453125,0.233642578125
0.328125,0.226806640625
0.26953125,0.2332763671875
0.275390625,0.232666015625
0.263671875,0.2313232421875
0.245849609375,0.23681640625
0.238037109375,0.2440185546875
0.2744140625,0.236083984375
0.26513671875,0.2266845703125
0.275634765625,0.24267578125
0.2880859375,0.235595703125
0.298583984375,0.231689453125
0.2445068359375,0.23095703125
0.301025390625,0.2403564453125
0.298095703125,0.2279052734375
0.24462890625,0.2330322265625
0.2939453125,0.235107421875
0.256591796875,0.2349853515625
0.280517578125,0.23486328125
0.25537109375,0.2362060546875
0.279052734375,0.2445068359375
0.2491455078125,0.23095703125
0.23095703125,0.2330322265625
0.2364501953125,0.226806640625
0.30029296875,0.2403564453125
0.304931640625,0.2298583984375
0.29443359375,0.2398681640625
0.2322998046875,0.2366943359375
0.2174072265625,0.2369384765625
0.280029296875,0.23291015625
0.239013671875,0.235595703125
0.265869140625,0.2376708984375
0.27685546875,0.2391357421875
0.281494140625,0.23779296875
0.2958984375,0.2322998046875
0.29541015625,0.2418212890625
0.304931640625,0.233642578125
0.26953125,0.2286376953125
0.2822265625,0.232177734375
0.288818359375,0.23974609375
0.324951171875,0.2353515625
0.25390625,0.2359619140625
0.277587890625,0.2327880859375
0.267578125,0.2349853515625
0.29931640625,0.2415771484375
0.287353515625,0.2298583984375
0.2489013671875,0.23974609375
0.2705078125,0.22998046875
0.243408203125,0.2298583984375
0.269287109375,0.231201171875
0.279541015625,0.2373046875
0.237548828125,0.231689453125
0.2489013671875,0.236328125
0.257568359375,0.2415771484375
0.2724609375,0.238037109375
0.269775390625,0.251708984375
0.272216796875,0.25048828125
0.267822265625,0.229736328125
0.291259765625,0.240966796875
0.253173828125,0.2364501953125
0.2225341796875,0.2333984375
0.303466796875,0.2398681640625
0.273681640625,0.23193359375
0.305908203125,0.24755859375
0.213623046875,0.234130859375
0.24560546875,0.239990234375
0.3076171875,0.23046875
0.2763671875,0.2373046875
0.258544921875,0.22900390625
0.30615234375,0.2332763671875
0.281005859375,0.2303466796875
0.244140625,0.234375
0.302490234375,0.2298583984375
0.250732421875,0.2357177734375
0.279541015625,0.2427978515625
0.263427734375,0.239013671875
0.28173828125,0.2366943359375
0.31103515625,0.2308349609375
0.27978515625,0.2353515625
0.2484130859375,0.2335205078125
0.26416015625,0.2442626953125
0.263916015625,0.234619140625
0.2432861328125,0.22509765625
0.2392578125,0.224365234375
0.254638671875,0.22412109375
0.28857421875,0.2376708984375
0.26416015625,0.2325439453125
0.252197265625,0.2396240234375
0.322021484375,0.234375
0.289794921875,0.2254638671875
0.29345703125,0.2464599609375
0.255859375,0.2376708984375
0.2176513671875,0.2362060546875
0.252685546875,0.227783203125
0.2489013671875,0.236083984375
0.28271484375,0.233154296875
0.2705078125,0.2271728515625
0.2095947265625,0.23193359375
0.271728515625,0.22998046875
0.2403564453125,0.235107421875
0.31884765625,0.228271484375
0.317626953125,0.23095703125
0.280029296875,0.2415771484375
0.26416015625,0.2376708984375
0.27001953125,0.2255859375
0.2476806640625,0.2369384765625
0.286376953125,0.230712890625
0.26416015625,0.2286376953125
0.2410888671875,0.2440185546875
0.295654296875,0.2388916015625
0.309326171875,0.232177734375
0.269287109375,0.230712890625
0.274169921875,0.2418212890625
0.2890625,0.2364501953125
0.2470703125,0.235107421875
0.251220703125,0.243408203125
0.243408203125,0.25
0.2802734375,0.2349853515625
0.2578125,0.22900390625
0.3134765625,0.23193359375
0.2998046875,0.234130859375
0.25,0.2386474609375
0.2122802734375,0.2264404296875
0.2509765625,0.2401123046875
0.283935546875,0.238525390625
0.2841796875,0.2437744140625
0.2978515625,0.2371826171875
0.2327880859375,0.2308349609375
0.290283203125,0.22998046875
0.296142578125,0.2393798828125
0.239990234375,0.23193359375
0.251953125,0.235107421875
0.239990234375,0.226318359375
0.287109375,0.2437744140625
0.260498046875,0.2393798828125
0.244384765625,0.2374267578125
0.31640625,0.2227783203125
0.25390625,0.23046875
0.298828125,0.245361328125
0.315673828125,0.250244140625
0.299560546875,0.2310791015625
0.23486328125,0.232666015625
0.251220703125,0.2364501953125
0.291748046875,0.2364501953125
0.25390625,0.240478515625
0.251953125,0.230712890625
0.278564453125,0.231201171875
0.2744140625,0.2271728515625
0.29833984375,0.2294921875
0.3046875,0.244873046875
0.23779296875,0.239501953125
0.2081298828125,0.2415771484375
0.267333984375,0.2310791015625
0.2420654296875,0.2340087890625
0.294189453125,0.235595703125
0.225341796875,0.2286376953125
0.2474365234375,0.2342529296875
0.314453125,0.2242431640625
0.287353515625,0.221923828125
0.283447265625,0.241943359375
0.2783203125,0.23095703125
0.258544921875,0.2252197265625
0.2283935546875,0.228515625
0.336669921875,0.2403564453125
0.272705078125,0.2359619140625
0.263671875,0.24560546875
0.333740234375,0.2301025390625
0.2274169921875,0.2271728515625
0.29052734375,0.22900390625
0.2388916015625,0.2427978515625
0.26806640625,0.23291015625
0.304931640625,0.2337646484375
0.21533203125,0.23291015625
0.256103515625,0.268310546875
0.2471923828125,0.23095703125
0.285400390625,0.232421875
0.290283203125,0.2301025390625
0.2861328125,0.2340087890625
0.2744140625,0.223876953125
0.257080078125,0.22998046875
0.26611328125,0.24072265625
0.3056640625,0.2279052734375
0.2900390625,0.2332763671875
0.2666015625,0.2318115234375
0.2880859375,0.2269287109375
0.265380859375,0.2420654296875
0.2802734375,0.2354736328125
0.3134765625,0.23876953125
0.3056640625,0.239990234375
0.290771484375,0.2327880859375
0.28857421875,0.236083984375
0.320068359375,0.238525390625
0.256591796875,0.223876953125
0.218017578125,0.234375
0.28955078125,0.2384033203125
0.24169921875,0.23876953125
0.2958984375,0.232666015625
0.275390625,0.2427978515625
0.277099609375,0.240966796875
0.2744140625,0.2349853515625
0.27880859375,0.230224609375
0.2264404296875,0.2437744140625
0.302734375,0.2308349609375
0.30908203125,0.2396240234375
0.299072265625,0.231689453125
0.287353515625,0.248291015625
0.29345703125,0.233154296875
0.27783203125,0.2340087890625
0.2379150390625,0.2325439453125
0.30126953125,0.2457275390625
0.273681640625,0.2301025390625
0.26025390625,0.2332763671875
0.299072265625,0.232421875
0.311279296875,0.232177734375
0.3115234375,0.2366943359375
0.283935546875,0.2332763671875
0.283447265625,0.226318359375
0.291259765625,0.2401123046875
0.289306640625,0.2288818359375
0.251953125,0.226806640625
0.321533203125,0.2275390625
0.280029296875,0.2305908203125
0.240478515625,0.2449951171875
0.2415771484375,0.2386474609375
0.279296875,0.2347412109375
0.262451171875,0.23388671875
0.279541015625,0.2330322265625
0.31494140625,0.232421875
0.26318359375,0.2315673828125
0.2418212890625,0.23583984375
0.28173828125,0.2420654296875
0.278564453125,0.2291259765625
0.236572265625,0.2393798828125
0.306396484375,0.23291015625
0.2464599609375,0.2249755859375
0.2486572265625,0.2369384765625
0.2496337890625,0.2393798828125
0.294921875,0.2333984375
0.248046875,0.22900390625
0.314208984375,0.2376708984375
0.253662109375,0.2486572265625
0.256591796875,0.2303466796875
0.243408203125,0.243896484375
0.271240234375,0.2333984375
0.27099609375,0.2293701171875
0.332763671875,0.2452392578125
0.304931640625,0.2509765625
0.237060546875,0.233154296875
0.275634765625,0.232177734375
0.283203125,0.2333984375
0.235595703125,0.2369384765625
0.24072265625,0.2459716796875
0.31640625,0.2412109375
0.29638671875,0.2354736328125
0.32470703125,0.224609375
0.203125,0.2318115234375
0.23828125,0.236328125
0.32763671875,0.2357177734375
0.244140625,0.22900390625
0.26416015625,0.231201171875
0.2381591796875,0.2303466796875
0.2412109375,0.2427978515625
0.298828125,0.2332763671875
0.255859375,0.234130859375
0.269775390625,0.245361328125
0.28955078125,0.227783203125
0.308837890625,0.239501953125
0.21044921875,0.250732421875
0.29052734375,0.23388671875
0.269775390625,0.2330322265625
0.2066650390625,0.2386474609375
0.25439453125,0.235107421875
0.244873046875,0.2314453125
0.258056640625,0.2318115234375
0.28662109375,0.230712890625
0.282470703125,0.2349853515625
0.2939453125,0.23974609375
0.28515625,0.229248046875
0.296875,0.2261962890625
0.2958984375,0.2261962890625
0.2578125,0.2301025390625
0.335205078125,0.2474365234375
0.314697265625,0.233642578125
0.28125,0.226806640625
0.347412109375,0.2333984375
0.276123046875,0.2376708984375
0.27587890625,0.24169921875
0.298828125,0.23876953125
0.2413330078125,0.2384033203125
0.298583984375,0.232177734375
0.28857421875,0.230712890625
0.2998046875,0.23828125
0.251220703125,0.232177734375
0.3359375,0.238037109375
0.27490234375,0.2261962890625
0.258056640625,0.2332763671875
0.257080078125,0.23388671875
0.335205078125,0.2391357421875
0.311767578125,0.2296142578125
0.26171875,0.23876953125
0.26708984375,0.24267578125
0.270263671875,0.2257080078125
0.285400390625,0.24169921875
0.23681640625,0.2313232421875
0.2412109375,0.245849609375
0.289306640625,0.2392578125
0.34814453125,0.231689453125
0.2900390625,0.2330322265625
0.279541015625,0.23388671875
0.286865234375,0.234375
0.2607421875,0.234619140625
0.282470703125,0.2332763671875
0.28564453125,0.23974609375
0.23681640625,0.2403564453125
0.2392578125,0.2406005859375
0.24951171875,0.2340087890625
0.26123046875,0.2381591796875
0.27587890625,0.2327880859375
0.2322998046875,0.2218017578125
0.271240234375,0.2353515625
0.27978515625,0.2333984375
0.277587890625,0.2371826171875
0.285400390625,0.23583984375
0.270263671875,0.235107421875
0.308349609375,0.2393798828125
0.280517578125,0.2310791015625
0.251708984375,0.2279052734375
0.259765625,0.2420654296875
0.267822265625,0.232421875
0.260986328125,0.251220703125
0.33203125,0.2335205078125
0.292724609375,0.23095703125
0.302734375,0.2371826171875
0.2135009765625,0.2406005859375
0.2281494140625,0.23291015625
0.369140625,0.2347412109375
0.304931640625,0.2430419921875
0.271240234375,0.227783203125
0.266845703125,0.23193359375
0.24658203125,0.2396240234375
0.287841796875,0.2353515625
0.31103515625,0.251953125
0.260498046875,0.231689453125
0.293701171875,0.2353515625
0.247314453125,0.2320556640625
0.279296875,0.2318115234375
0.275390625,0.243408203125
0.260009765625,0.22900390625
0.1925048828125,0.231689453125
0.28857421875,0.2467041015625
0.285888671875,0.2340087890625
0.22265625,0.23681640625
0.2060546875,0.227783203125
0.286376953125,0.22998046875
0.275146484375,0.2330322265625
0.27880859375,0.2362060546875
0.265625,0.2291259765625
0.2244873046875,0.2421875
0.281005859375,0.2281494140625
0.26416015625,0.23486328125
0.2548828125,0.2327880859375
0.289306640625,0.2410888671875
0.251220703125,0.2320556640625
0.239013671875,0.2353515625
0.277099609375,0.235595703125
0.295654296875,0.2288818359375
0.2440185546875,0.242431640625
0.3115234375,0.2349853515625
0.279052734375,0.2314453125
0.2364501953125,0.228515625
0.339111328125,0.2476806640625
0.287353515625,0.2318115234375
0.313720703125,0.229736328125
0.318603515625,0.2332763671875
0.271484375,0.2415771484375
0.253662109375,0.2420654296875
0.32421875,0.2281494140625
0.2294921875,0.23046875
0.2666015625,0.2276611328125
0.28662109375,0.227294921875
0.285400390625,0.232421875
0.26123046875,0.2442626953125
0.274169921875,0.2275390625
0.2449951171875,0.2406005859375
0.298583984375,0.2388916015625
0.251220703125,0.2249755859375
0.310791015625,0.2330322265625
0.241943359375,0.2286376953125
0.3046875,0.240234375
0.236572265625,0.2303466796875
0.259033203125,0.2415771484375
0.26708984375,0.2335205078125
0.27001953125,0.243408203125
0.2470703125,0.2379150390625
0.297119140625,0.2333984375
0.318603515625,0.233154296875
0.23388671875,0.2293701171875
0.2587890625,0.2271728515625
0.260009765625,0.2283935546875
0.2939453125,0.231689453125
0.30859375,0.2401123046875
0.307373046875,0.2265625
0.276611328125,0.23486328125
0.305908203125,0.23974609375
0.248291015625,0.2362060546875
0.315185546875,0.22998046875
0.28466796875,0.245361328125
0.274169921875,0.237548828125
0.275634765625,0.2484130859375
0.2666015625,0.236083984375
0.265869140625,0.228271484375
0.250732421875,0.2337646484375
0.29736328125,0.2254638671875
0.27392578125,0.2403564453125
0.303466796875,0.2359619140625
0.227783203125,0.2314453125
0.292236328125,0.2332763671875
0.28857421875,0.2320556640625
0.248779296875,0.2325439453125
0.287109375,0.2445068359375
0.2724609375,0.2342529296875
0.2418212890625,0.2386474609375
0.264892578125,0.2276611328125
0.2347412109375,0.23193359375
0.28369140625,0.233642578125
0.307861328125,0.2252197265625
0.3134765625,0.236083984375
0.2568359375,0.254150390625
0.238525390625,0.22998046875
0.27490234375,0.24462890625
0.26708984375,0.234375
0.267333984375,0.239501953125
0.279541015625,0.2327880859375
0.2880859375,0.23828125
0.258056640625,0.225341796875
0.31689453125,0.228759765625
0.2841796875,0.2271728515625
0.28857421875,0.2310791015625
0.272705078125,0.2301025390625
0.310791015625,0.23681640625
0.330810546875,0.2379150390625
0.275146484375,0.2371826171875
0.307861328125,0.23046875
0.321044921875,0.2353515625
0.308349609375,0.2401123046875
0.275634765625,0.2327880859375
0.3037109375,0.229248046875
0.273193359375,0.2286376953125
0.2548828125,0.22802734375
0.2259521484375,0.2381591796875
0.2939453125,0.239990234375
0.285400390625,0.2362060546875
0.26220703125,0.2327880859375
0.265869140625,0.2261962890625
0.279541015625,0.2308349609375
0.294189453125,0.232666015625
0.281005859375,0.241943359375
0.32958984375,0.2364501953125
0.2890625,0.234619140625
0.2734375,0.238525390625
0.284912109375,0.229248046875
0.322265625,0.23291015625
0.2384033203125,0.2369384765625
0.305908203125,0.2357177734375
0.281005859375,0.2315673828125
0.229736328125,0.2318115234375
0.208984375,0.24072265625
0.281494140625,0.248291015625
0.274169921875,0.2337646484375
0.3046875,0.2340087890625
0.252197265625,0.23291015625
0.276123046875,0.2379150390625
0.292236328125,0.2457275390625
0.250732421875,0.2325439453125
0.24853515625,0.2381591796875
0.3076171875,0.2342529296875
0.274658203125,0.2305908203125
0.260498046875,0.2279052734375
0.294189453125,0.2314453125
0.279541015625,0.24169921875
0.26513671875,0.2359619140625
0.294189453125,0.2462158203125
0.27490234375,0.2335205078125
0.23876953125,0.2464599609375
0.277099609375,0.2318115234375
0.313720703125,0.2318115234375
0.2332763671875,0.2305908203125
0.26123046875,0.24169921875
0.298583984375,0.230712890625
0.23095703125,0.234130859375
0.29443359375,0.2313232421875
0.287353515625,0.23828125
0.302978515625,0.2437744140625
0.260986328125,0.2310791015625
0.333740234375,0.230224609375
0.298828125,0.2322998046875
0.33056640625,0.2362060546875
0.252685546875,0.238525390625
0.31494140625,0.2330322265625
0.2529296875,0.23779296875
0.288818359375,0.2344970703125
0.2420654296875,0.23193359375
0.280517578125,0.2301025390625
0.28857421875,0.2362060546875
0.30615234375,0.231201171875
0.219970703125,0.2354736328125
0.24853515625,0.2362060546875
0.3154296875,0.2325439453125
0.31494140625,0.23046875
0.276611328125,0.2344970703125
0.282470703125,0.2310791015625
0.292724609375,0.2364501953125
0.326171875,0.2349853515625
0.277099609375,0.2349853515625
0.3232421875,0.2340087890625
0.271240234375,0.2335205078125
0.291259765625,0.230224609375
0.278076171875,0.23046875
0.29296875,0.2335205078125
0.263671875,0.23291015625
0.260498046875,0.2281494140625
0.257568359375,0.2269287109375
0.252685546875,0.2342529296875
0.28173828125,0.2374267578125
0.2841796875,0.2327880859375
0.2379150390625,0.2318115234375
0.2744140625,0.2320556640625
0.283935546875,0.2479248046875
0.218994140625,0.231201171875
0.32275390625,0.2362060546875
0.2459716796875,0.2381591796875
0.260009765625,0.23095703125
0.256103515625,0.2430419921875
0.311767578125,0.2254638671875
0.197998046875,0.2271728515625
0.28515625,0.2296142578125
0.295166015625,0.23583984375
0.2919921875,0.234619140625
0.314697265625,0.2327880859375
0.29638671875,0.2376708984375
0.177978515625,0.228759765625
0.270751953125,0.22705078125
0.317138671875,0.225341796875
0.274169921875,0.2296142578125
0.2442626953125,0.232421875
0.250732421875,0.2274169921875
0.2802734375,0.232666015625
0.309814453125,0.2342529296875
0.308349609375,0.2340087890625
0.257080078125,0.236328125
0.309814453125,0.233642578125
0.3056640625,0.229248046875
0.25048828125,0.233154296875
0.2266845703125,0.2333984375
0.254638671875,0.236572265625
0.2724609375,0.23388671875
0.31103515625,0.23583984375
0.259033203125,0.231689453125
0.276611328125,0.24072265625
0.236572265625,0.226318359375
0.299560546875,0.2352294921875
0.318603515625,0.23193359375
0.30078125,0.2373046875
0.29052734375,0.2281494140625
0.2822265625,0.2379150390625
0.255126953125,0.2332763671875
0.302978515625,0.236083984375
0.28076171875,0.238525390625
0.27783203125,0.2421875
0.266845703125,0.2342529296875
0.2734375,0.2357177734375
0.2303466796875,0.236572265625
0.3134765625,0.2371826171875
0.287841796875,0.2342529296875
0.250244140625,0.25244140625
0.31494140625,0.24072265625
0.299560546875,0.23388671875
0.2802734375,0.2353515625
0.274658203125,0.2259521484375
0.2196044921875,0.240966796875
0.27783203125,0.243408203125
0.27783203125,0.236328125
0.25048828125,0.226806640625
0.28173828125,0.242431640625
0.300048828125,0.237548828125
0.266845703125,0.2281494140625
0.26513671875,0.2281494140625
0.278076171875,0.240478515625
0.310546875,0.241455078125
0.28955078125,0.22607421875
0.28662109375,0.2313232421875
0.280517578125,0.2406005859375
0.299072265625,0.2301025390625
0.2418212890625,0.23095703125
0.2459716796875,0.2325439453125
0.2568359375,0.2275390625
0.31396484375,0.240234375
0.259033203125,0.2415771484375
0.300048828125,0.2342529296875
0.32470703125,0.2435302734375
0.28076171875,0.2425537109375
0.290771484375,0.2330322265625
0.277587890625,0.2401123046875
0.30126953125,0.2301025390625
0.27734375,0.238037109375
0.269775390625,0.23974609375
0.318359375,0.2352294921875
0.256591796875,0.2320556640625
0.246826171875,0.2353515625
0.263916015625,0.255859375
0.2191162109375,0.2432861328125
0.267578125,0.228271484375
0.296630859375,0.2291259765625
0.28515625,0.23388671875
0.2337646484375,0.2259521484375
0.298828125,0.227783203125
0.2445068359375,0.23583984375
0.306640625,0.231201171875
0.284912109375,0.2264404296875
0.269287109375,0.2269287109375
0.26123046875,0.2320556640625
0.261962890625,0.2392578125
0.311279296875,0.226806640625
0.3017578125,0.239013671875
0.25244140625,0.234619140625
0.281005859375,0.2291259765625
0.32421875,0.2303466796875
0.288330078125,0.2276611328125
0.2822265625,0.2362060546875
0.275146484375,0.2357177734375
0.2626953125,0.2283935546875
0.27734375,0.2294921875
0.26513671875,0.232666015625
0.29150390625,0.2255859375
0.2283935546875,0.235107421875
0.22509765625,0.2286376953125
0.2244873046875,0.2357177734375
0.2288818359375,0.2359619140625
0.310546875,0.233154296875
0.288818359375,0.2313232421875
0.27685546875,0.22900390625
0.289306640625,0.2288818359375
0.278076171875,0.2412109375
0.260986328125,0.229248046875
0.29345703125,0.237548828125
0.25927734375,0.22900390625
0.2802734375,0.228759765625
0.243896484375,0.2313232421875
0.2337646484375,0.254150390625
0.2861328125,0.23974609375
0.287109375,0.239501953125
0.317138671875,0.2344970703125
0.29443359375,0.24560546875
0.276611328125,0.24755859375
0.259765625,0.2314453125
0.291015625,0.2294921875
0.2919921875,0.23486328125
0.270751953125,0.238037109375
0.274658203125,0.24072265625
0.306640625,0.226806640625
0.313232421875,0.2293701171875
0.2509765625,0.2279052734375
0.28466796875,0.2373046875
0.28369140625,0.234375
0.2470703125,0.2313232421875
0.282958984375,0.2371826171875
0.2305908203125,0.2421875
0.256103515625,0.2342529296875
0.309814453125,0.2301025390625
0.239013671875,0.240478515625
0.29931640625,0.23388671875
0.260986328125,0.2431640625
0.26123046875,0.2305908203125
0.2437744140625,0.22607421875
0.264404296875,0.2310791015625
0.26904296875,0.2381591796875
0.2418212890625,0.2275390625
0.264404296875,0.2298583984375
0.30712890625,0.2376708984375
0.3173828125,0.234130859375
0.326904296875,0.2342529296875
0.255126953125,0.2364501953125
0.26416015625,0.239501953125
0.303955078125,0.2352294921875
0.2392578125,0.2236328125
0.273193359375,0.23779296875
0.2470703125,0.2274169921875
0.271240234375,0.2474365234375
0.260986328125,0.2371826171875
0.31298828125,0.233154296875
0.272216796875,0.2337646484375
0.313232421875,0.239501953125
0.28369140625,0.2403564453125
0.297119140625,0.233154296875
0.270263671875,0.24658203125
0.281982421875,0.2274169921875
0.2900390625,0.2288818359375
0.28369140625,0.2374267578125
0.312255859375,0.2347412109375
0.2919921875,0.2275390625
0.267822265625,0.236328125
0.25146484375,0.238037109375
0.28564453125,0.23828125
0.2440185546875,0.238037109375
0.255615234375,0.23583984375
0.32177734375,0.236083984375
0.220703125,0.2281494140625
0.23486328125,0.2318115234375
0.272216796875,0.22412109375
0.29248046875,0.2379150390625
0.2310791015625,0.23876953125
0.288818359375,0.2403564453125
0.2415771484375,0.2366943359375
0.26611328125,0.2301025390625
0.2188720703125,0.2274169921875
0.298095703125,0.2371826171875
0.31689453125,0.2301025390625
0.29052734375,0.2366943359375
0.259765625,0.2255859375
0.285888671875,0.228759765625
0.253173828125,0.2310791015625
0.30126953125,0.2427978515625
0.27294921875,0.2320556640625
0.275634765625,0.224365234375
0.301025390625,0.2271728515625
0.253173828125,0.2308349609375
0.269775390625,0.235107421875
0.321533203125,0.2391357421875
0.263427734375,0.23291015625
0.21826171875,0.2242431640625
0.2384033203125,0.231201171875
0.2362060546875,0.2371826171875
0.27587890625,0.239990234375
0.30810546875,0.2330322265625
0.278076171875,0.2445068359375
0.30126953125,0.23681640625
0.271728515625,0.2366943359375
0.262451171875,0.2305908203125
0.335205078125,0.2288818359375
0.252685546875,0.2386474609375
0.2373046875,0.2303466796875
0.272705078125,0.239013671875
0.29443359375,0.2371826171875
0.271728515625,0.2283935546875
0.2166748046875,0.2357177734375
0.2685546875,0.2374267578125
0.249267578125,0.23388671875
0.287353515625,0.2364501953125
0.21826171875,0.264404296875
0.28759765625,0.2369384765625
0.291748046875,0.2244873046875
0.272216796875,0.2347412109375
0.269775390625,0.23486328125
0.2578125,0.229248046875
0.287109375,0.23681640625
0.28564453125,0.2274169921875
0.306640625,0.251220703125
0.2744140625,0.2347412109375
0.28662109375,0.22900390625
0.26953125,0.2376708984375
0.285888671875,0.2421875
0.270263671875,0.223388671875
0.28173828125,0.2359619140625
0.32568359375,0.2322998046875
0.25634765625,0.2313232421875
0.262939453125,0.233154296875
0.285888671875,0.2447509765625
0.270751953125,0.2470703125
0.2376708984375,0.2353515625
0.243408203125,0.2369384765625
0.271728515625,0.2413330078125
0.283935546875,0.2349853515625
0.254638671875,0.237060546875
0.2198486328125,0.2275390625
0.25146484375,0.2479248046875
0.25439453125,0.2364501953125
0.27978515625,0.2391357421875
0.251953125,0.2415771484375
0.31298828125,0.2366943359375
0.287841796875,0.2314453125
0.2958984375,0.236083984375
0.248046875,0.226806640625
0.29736328125,0.2457275390625
0.2135009765625,0.2415771484375
0.30322265625,0.238037109375
0.294921875,0.2325439453125
0.2783203125,0.243896484375
0.296142578125,0.2333984375
0.280517578125,0.2349853515625
0.276123046875,0.2255859375
0.28173828125,0.2322998046875
0.26171875,0.2406005859375
0.24658203125,0.228515625
0.2763671875,0.241455078125
0.24365234375,0.2327880859375
0.2412109375,0.2276611328125
0.258056640625,0.2332763671875
0.2578125,0.253173828125
0.2705078125,0.2275390625
0.2744140625,0.2286376953125
0.221435546875,0.2310791015625
0.287353515625,0.2459716796875
0.271484375,0.231201171875
0.309814453125,0.2330322265625
0.24755859375,0.2347412109375
0.2275390625,0.2286376953125
0.318359375,0.228515625
0.281005859375,0.234619140625
0.241943359375,0.235595703125
0.2470703125,0.2349853515625
0.30224609375,0.232177734375
0.25927734375,0.2342529296875
0.2371826171875,0.2342529296875
0.309814453125,0.2369384765625
0.286376953125,0.2322998046875
0.255126953125,0.2359619140625
0.259033203125,0.2347412109375
0.303466796875,0.24462890625
0.28759765625,0.237060546875
0.2454833984375,0.2386474609375
0.1956787109375,0.22998046875
0.2408447265625,0.241455078125
0.2357177734375,0.233154296875
0.27001953125,0.238037109375
0.257568359375,0.231689453125
0.2464599609375,0.236328125
0.254638671875,0.2401123046875
0.31201171875,0.2349853515625
0.2369384765625,0.2279052734375
0.287353515625,0.2401123046875
0.341552734375,0.2332763671875
0.216552734375,0.2412109375
0.296630859375,0.2335205078125
0.287353515625,0.2384033203125
0.27880859375,0.2391357421875
0.3212890625,0.228759765625
0.28515625,0.229736328125
0.29150390625,0.23193359375
0.27978515625,0.226318359375
0.25244140625,0.2384033203125
0.259765625,0.237060546875
0.263916015625,0.232666015625
0.298095703125,0.230224609375
0.32470703125,0.240234375
0.25146484375,0.2303466796875
0.25390625,0.239501953125
0.273193359375,0.234375
0.302978515625,0.2362060546875
0.2296142578125,0.24951171875
0.289306640625,0.2294921875
0.257080078125,0.234130859375
0.299560546875,0.2303466796875
0.26416015625,0.2493896484375
0.25927734375,0.2310791015625
0.2490234375,0.24658203125
0.2783203125,0.2423095703125
0.244140625,0.22509765625
0.236328125,0.2415771484375
0.313232421875,0.2349853515625
0.292236328125,0.2293701171875
0.2861328125,0.245849609375
0.281982421875,0.2342529296875
0.270263671875,0.2357177734375
0.254638671875,0.2333984375
0.263916015625,0.252685546875
0.29833984375,0.242431640625
0.2379150390625,0.23193359375
0.310791015625,0.227783203125
0.314697265625,0.2359619140625
0.2374267578125,0.2279052734375
0.26220703125,0.2379150390625
0.274658203125,0.23779296875
0.266357421875,0.2337646484375
0.279296875,0.23828125
0.2783203125,0.234619140625
0.279296875,0.232421875
0.246337890625,0.231689453125
0.2685546875,0.2293701171875
0.30615234375,0.2373046875
0.259033203125,0.23193359375
0.246337890625,0.232666015625
0.272705078125,0.232666015625
0.255859375,0.228271484375
0.255126953125,0.226806640625
0.221923828125,0.2381591796875
0.22998046875,0.235595703125
0.2666015625,0.248046875
0.256103515625,0.2305908203125
0.263671875,0.2276611328125
0.232666015625,0.232666015625
0.26416015625,0.232666015625
0.255615234375,0.2392578125
0.255126953125,0.2340087890625
0.259765625,0.23193359375
0.291259765625,0.2362060546875
0.25634765625,0.238525390625
0.232666015625,0.2305908203125
0.26123046875,0.2349853515625
0.285400390625,0.23388671875
0.2418212890625,0.23779296875
0.28759765625,0.23828125
0.23046875,0.231201171875
0.267333984375,0.2410888671875
0.253662109375,0.2379150390625
0.2529296875,0.2413330078125
0.269775390625,0.23486328125
0.273193359375,0.2381591796875
0.273193359375,0.2509765625
0.291259765625,0.23779296875
0.259033203125,0.23779296875
0.26708984375,0.2332763671875
0.2452392578125,0.2335205078125
0.269775390625,0.2376708984375
0.2783203125,0.232666015625
0.2293701171875,0.2327880859375
0.313720703125,0.234130859375
0.28662109375,0.2293701171875
0.295166015625,0.2396240234375
0.31640625,0.2340087890625
0.24169921875,0.2303466796875
0.288330078125,0.238037109375
0.240234375,0.22802734375
0.227783203125,0.234130859375
0.2685546875,0.2357177734375
0.263427734375,0.2491455078125
0.21240234375,0.225341796875
0.25537109375,0.25
0.27685546875,0.237060546875
0.28271484375,0.2349853515625
0.21533203125,0.2296142578125
0.2998046875,0.2315673828125
0.2646484375,0.2281494140625
0.215576171875,0.2359619140625
0.25244140625,0.226318359375
0.27197265625,0.2344970703125
0.265380859375,0.239501953125
0.2958984375,0.240966796875
0.275634765625,0.232177734375
0.304443359375,0.2301025390625
0.29443359375,0.239501953125
0.2457275390625,0.2342529296875
0.266357421875,0.2337646484375
0.2427978515625,0.23291015625
0.298583984375,0.2432861328125
0.32421875,0.23583984375
0.283935546875,0.2330322265625
0.34033203125,0.230712890625
0.294189453125,0.226318359375
0.285400390625,0.2261962890625
0.236083984375,0.2362060546875
0.316162109375,0.2381591796875
0.2783203125,0.22900390625
0.2861328125,0.226806640625
0.25390625,0.2347412109375
0.2430419921875,0.2353515625
0.261474609375,0.2391357421875
0.20556640625,0.2315673828125
0.247802734375,0.2333984375
0.232666015625,0.2305908203125
0.27392578125,0.2449951171875
0.321044921875,0.2314453125
0.296630859375,0.228759765625
0.2261962890625,0.228515625
0.266845703125,0.2308349609375
0.27490234375,0.2432861328125
0.2763671875,0.2293701171875
0.25,0.2371826171875
0.3095703125,0.2301025390625
0.30810546875,0.234375
0.2218017578125,0.2391357421875
0.273193359375,0.2335205078125
0.31787109375,0.2337646484375
0.2471923828125,0.231689453125
0.230712890625,0.250732421875
0.23779296875,0.243896484375
0.26513671875,0.2313232421875
0.275146484375,0.237548828125
0.250732421875,0.234619140625
0.252685546875,0.23046875
0.241455078125,0.2305908203125
0.256591796875,0.227294921875
0.25439453125,0.23974609375
0.324462890625,0.240234375
0.250244140625,0.235595703125
0.2373046875,0.232666015625
0.322021484375,0.234375
0.246337890625,0.2325439453125
0.254150390625,0.240478515625
0.2314453125,0.238525390625
0.30859375,0.2357177734375
0.302978515625,0.235107421875
0.2406005859375,0.227783203125
0.2440185546875,0.2337646484375
0.2880859375,0.231689453125
0.282958984375,0.2314453125
0.279052734375,0.2342529296875
0.266845703125,0.23876953125
0.27978515625,0.2452392578125
0.2841796875,0.239990234375
0.283203125,0.2327880859375
0.262939453125,0.234130859375
0.2393798828125,0.229736328125
0.3017578125,0.2376708984375
0.262939453125,0.2418212890625
0.2939453125,0.22802734375
0.25927734375,0.2325439453125
0.30810546875,0.23388671875
0.277099609375,0.246337890625
0.279541015625,0.2301025390625
0.3017578125,0.2281494140625
0.296142578125,0.2437744140625
0.246337890625,0.241943359375
0.265625,0.232421875
0.331787109375,0.2279052734375
0.306884765625,0.2401123046875
0.246826171875,0.2371826171875
0.290283203125,0.2293701171875
0.2919921875,0.2369384765625
0.237548828125,0.242431640625
0.299072265625,0.2327880859375
0.29248046875,0.237060546875
0.256591796875,0.2432861328125
0.2939453125,0.2373046875
0.27783203125,0.23779296875
0.26025390625,0.23095703125
0.259033203125,0.240234375
0.30224609375,0.240478515625
0.290283203125,0.2403564453125
0.269775390625,0.2318115234375
0.329345703125,0.24072265625
0.3017578125,0.234619140625
0.298583984375,0.2423095703125
0.275146484375,0.23046875
0.2401123046875,0.2418212890625
0.255615234375,0.241943359375
0.257568359375,0.232177734375
0.26806640625,0.229248046875
0.284423828125,0.236328125
0.31396484375,0.233642578125
0.283203125,0.246337890625
0.271728515625,0.237060546875
0.257568359375,0.2327880859375
0.297119140625,0.254150390625
0.25048828125,0.24169921875
0.30224609375,0.2298583984375
0.300537109375,0.233154296875
0.2490234375,0.2333984375
0.1966552734375,0.236572265625
0.34619140625,0.234619140625
0.26171875,0.2318115234375
0.260498046875,0.238525390625
0.277099609375,0.231201171875
0.23779296875,0.22607421875
0.296142578125,0.2406005859375
0.2330322265625,0.232177734375
0.28759765625,0.236083984375
0.2301025390625,0.230224609375
0.295166015625,0.2376708984375
0.295654296875,0.228271484375
0.285888671875,0.236328125
0.291748046875,0.229736328125
0.279296875,0.2314453125
0.2498779296875,0.238037109375
0.2498779296875,0.2301025390625
0.231201171875,0.24169921875
0.225830078125,0.250244140625
0.285400390625,0.2274169921875
0.260498046875,0.2337646484375
0.2880859375,0.2318115234375
0.27685546875,0.2374267578125
0.298828125,0.230712890625
0.28173828125,0.244140625
0.293212890625,0.22412109375
0.29931640625,0.224609375
0.267333984375,0.2314453125
0.27392578125,0.2342529296875
0.300048828125,0.220703125
0.293212890625,0.2388916015625
0.283935546875,0.2421875
0.2353515625,0.234619140625
0.2900390625,0.2413330078125
0.236328125,0.232666015625
0.279052734375,0.2374267578125
0.325927734375,0.24072265625
0.30712890625,0.235107421875
0.28369140625,0.236083984375
0.306884765625,0.2271728515625
0.2412109375,0.244873046875
0.272216796875,0.232177734375
0.310546875,0.2374267578125
0.28369140625,0.2318115234375
0.28955078125,0.23095703125
0.299560546875,0.2451171875
0.291259765625,0.23095703125
0.272216796875,0.2529296875
0.30126953125,0.2318115234375
0.286865234375,0.24169921875
0.239501953125,0.2449951171875
0.29931640625,0.2354736328125
0.281005859375,0.2401123046875
0.279296875,0.231689453125
0.232177734375,0.229736328125
0.278564453125,0.2381591796875
0.293212890625,0.2418212890625
0.27685546875,0.2357177734375
0.275390625,0.23583984375
0.2333984375,0.2281494140625
0.2509765625,0.2364501953125
0.317138671875,0.2449951171875
0.287841796875,0.2337646484375
0.26904296875,0.2332763671875
0.28271484375,0.23828125
0.30712890625,0.232177734375
0.287353515625,0.240234375
0.23046875,0.2359619140625
0.322509765625,0.2430419921875
0.250244140625,0.239990234375
0.25,0.24755859375
0.2998046875,0.2275390625
0.240966796875,0.2330322265625
0.33154296875,0.238525390625
0.266357421875,0.2373046875
0.25927734375,0.2330322265625
0.302490234375,0.234130859375
0.258056640625,0.23583984375
0.2357177734375,0.23681640625
0.26318359375,0.2335205078125
0.256103515625,0.22509765625
0.2496337890625,0.2335205078125
0.22802734375,0.2359619140625
0.32373046875,0.2325439453125
0.2705078125,0.2318115234375
0.2354736328125,0.2283935546875
0.271728515625,0.2406005859375
0.2269287109375,0.2359619140625
0.265380859375,0.230224609375
0.26318359375,0.230712890625
0.2103271484375,0.242919921875
0.29345703125,0.2313232421875
0.2900390625,0.2352294921875
0.30615234375,0.237548828125
0.29052734375,0.23828125
0.287353515625,0.24169921875
0.2330322265625,0.2452392578125
0.318359375,0.2423095703125
0.249267578125,0.23583984375
0.2421875,0.2408447265625
0.276123046875,0.2301025390625
0.299072265625,0.2305908203125
0.298583984375,0.2374267578125
0.281494140625,0.2315673828125
0.277099609375,0.2349853515625
0.301513671875,0.2371826171875
0.31298828125,0.2264404296875
0.23046875,0.234375
0.281982421875,0.2374267578125
0.29833984375,0.2353515625
0.262451171875,0.2314453125
0.2705078125,0.2474365234375
0.2452392578125,0.226318359375
0.27001953125,0.2435302734375
0.301025390625,0.2447509765625
0.3095703125,0.25390625
0.287109375,0.2254638671875
0.283447265625,0.23681640625
0.2822265625,0.2406005859375
0.286865234375,0.2337646484375
0.2059326171875,0.229736328125
0.2159423828125,0.234375
0.30517578125,0.2279052734375
0.28857421875,0.25244140625
0.254638671875,0.230224609375
0.322021484375,0.2318115234375
0.260498046875,0.234619140625
0.264404296875,0.23876953125
0.31005859375,0.23583984375
0.29736328125,0.231201171875
0.222900390625,0.2320556640625
0.2705078125,0.2313232421875
0.292724609375,0.2266845703125
0.2484130859375,0.2293701171875
0.306884765625,0.2275390625
0.239501953125,0.2242431640625
0.280517578125,0.2347412109375
0.29296875,0.23828125
0.287841796875,0.230712890625
0.22509765625,0.240234375
0.291015625,0.2410888671875
0.314697265625,0.241455078125
0.28564453125,0.2335205078125
0.233642578125,0.2320556640625
0.299560546875,0.2294921875
0.23095703125,0.231201171875
0.23974609375,0.2337646484375
0.237548828125,0.22705078125
0.26123046875,0.2265625
0.2332763671875,0.237060546875
0.22021484375,0.243896484375
0.25927734375,0.2313232421875
0.279541015625,0.236328125
0.327392578125,0.2371826171875
0.317138671875,0.2352294921875
0.25244140625,0.2392578125
0.279541015625,0.2315673828125
0.303955078125,0.2408447265625
0.285400390625,0.2435302734375
0.248291015625,0.2374267578125
0.286865234375,0.2344970703125
0.276123046875,0.242919921875
0.32275390625,0.23291015625
0.2484130859375,0.235595703125
0.2371826171875,0.234375
0.3330078125,0.2391357421875
0.251953125,0.2406005859375
0.29345703125,0.2381591796875
0.28857421875,0.2310791015625
0.2430419921875,0.2403564453125
0.278076171875,0.227294921875
0.2998046875,0.252197265625
0.257080078125,0.231201171875
0.27001953125,0.231201171875
0.1962890625,0.230712890625
0.27734375,0.2398681640625
0.29248046875,0.2359619140625
0.250732421875,0.2491455078125
0.2666015625,0.248046875
0.304931640625,0.2396240234375
0.22705078125,0.2430419921875
0.225341796875,0.222412109375
0.26953125,0.2393798828125
0.30029296875,0.2354736328125
0.251953125,0.239501953125
0.283935546875,0.23291015625
0.3076171875,0.232666015625
0.310791015625,0.230712890625
0.256103515625,0.2376708984375
0.280029296875,0.2393798828125
0.2286376953125,0.2276611328125
0.291748046875,0.232177734375
0.251953125,0.2415771484375
0.28515625,0.232666015625
0.238525390625,0.237060546875
0.27783203125,0.2232666015625
0.2415771484375,0.229736328125
0.333251953125,0.2344970703125
0.2998046875,0.2322998046875
0.2197265625,0.247802734375
0.298095703125,0.2415771484375
0.2301025390625,0.2418212890625
0.236572265625,0.23681640625
0.30322265625,0.2335205078125
0.250732421875,0.2310791015625
0.228271484375,0.24755859375
0.294921875,0.23779296875
0.28466796875,0.2391357421875
0.27978515625,0.2440185546875
0.26806640625,0.2322998046875
0.263916015625,0.2347412109375
0.277099609375,0.241455078125
0.299072265625,0.2413330078125
0.2724609375,0.2333984375
0.25146484375,0.2313232421875
0.2861328125,0.228515625
0.29541015625,0.2484130859375
0.26513671875,0.2425537109375
0.266357421875,0.2420654296875
0.301513671875,0.2364501953125
0.29931640625,0.232421875
0.244873046875,0.234619140625
0.286865234375,0.2303466796875
0.271240234375,0.2391357421875
0.268310546875,0.2279052734375
0.293701171875,0.234375
0.2802734375,0.2330322265625
0.246826171875,0.2294921875
0.264892578125,0.2423095703125
0.25390625,0.23095703125
0.286376953125,0.2362060546875
0.310791015625,0.232421875
0.32666015625,0.227294921875
0.25537109375,0.2294921875
0.261474609375,0.2427978515625
0.27783203125,0.2418212890625
0.250732421875,0.2294921875
0.25830078125,0.238525390625
0.269775390625,0.23828125
0.271240234375,0.246337890625
0.27587890625,0.228515625
0.267578125,0.2403564453125
0.26806640625,0.239013671875
0.244140625,0.238037109375
0.33056640625,0.2342529296875
0.31298828125,0.231689453125
0.275146484375,0.2293701171875
0.231689453125,0.2303466796875
0.30224609375,0.239013671875
0.26025390625,0.2279052734375
0.283935546875,0.2335205078125
0.274169921875,0.23291015625
0.26513671875,0.23876953125
0.302978515625,0.234130859375
0.275634765625,0.2314453125
0.284912109375,0.231689453125
0.2548828125,0.2327880859375
0.25146484375,0.2357177734375
0.29833984375,0.237548828125
0.3115234375,0.2366943359375
0.251953125,0.23095703125
0.250244140625,0.240234375
0.308837890625,0.229248046875
0.257080078125,0.2357177734375
0.249755859375,0.235595703125
0.2484130859375,0.2337646484375
0.3017578125,0.2325439453125
0.2421875,0.233154296875
0.269775390625,0.252685546875
0.27294921875,0.23486328125
0.2724609375,0.23095703125
0.235595703125,0.235595703125
0.30126953125,0.2398681640625
0.259521484375,0.2396240234375
0.2464599609375,0.24755859375
0.2451171875,0.2252197265625
0.268798828125,0.231201171875
0.28271484375,0.2325439453125
0.260498046875,0.232421875
0.2998046875,0.22802734375
0.260986328125,0.2435302734375
0.280517578125,0.2408447265625
0.2462158203125,0.2333984375
0.25830078125,0.22998046875
0.305908203125,0.235107421875
0.25634765625,0.2315673828125
0.2271728515625,0.227783203125
0.277587890625,0.2364501953125
0.23095703125,0.234619140625
0.289794921875,0.2386474609375
0.294677734375,0.2340087890625
0.305419921875,0.25048828125
0.2314453125,0.24365234375
0.308837890625,0.2413330078125
0.264404296875,0.2412109375
0.29296875,0.2301025390625
0.2445068359375,0.2303466796875
0.30224609375,0.244384765625
0.276611328125,0.241455078125
0.317626953125,0.2548828125
0.277587890625,0.2327880859375
0.279052734375,0.23193359375
0.308837890625,0.2303466796875
0.2900390625,0.24169921875
0.25537109375,0.230224609375
0.26123046875,0.2325439453125
0.270263671875,0.234130859375
0.263671875,0.2459716796875
0.2568359375,0.2298583984375
0.295654296875,0.2354736328125
0.306640625,0.229248046875
0.27197265625,0.2347412109375
0.256103515625,0.2318115234375
0.2315673828125,0.239501953125
0.290283203125,0.23583984375
0.2286376953125,0.2333984375
0.2734375,0.23486328125
0.2578125,0.22607421875
0.262451171875,0.2269287109375
0.25927734375,0.230712890625
0.326171875,0.2401123046875
0.246337890625,0.2315673828125
0.314208984375,0.2298583984375
0.307861328125,0.23681640625
0.326904296875,0.237548828125
0.275146484375,0.2379150390625
0.2890625,0.2366943359375
0.2314453125,0.2471923828125
0.285400390625,0.2357177734375
0.287841796875,0.2432861328125
0.243408203125,0.2333984375
0.243408203125,0.2391357421875
0.297607421875,0.2353515625
0.293701171875,0.2320556640625
0.26708984375,0.23486328125
0.274169921875,0.2340087890625
0.29248046875,0.2257080078125
0.271728515625,0.226318359375
0.2401123046875,0.24267578125
0.34326171875,0.23583984375
0.2427978515625,0.227294921875
0.2802734375,0.2313232421875
0.220703125,0.2353515625
0.2392578125,0.224609375
0.2802734375,0.250244140625
0.25830078125,0.2357177734375
0.309326171875,0.2335205078125
0.27587890625,0.2332763671875
0.32470703125,0.229248046875
0.291015625,0.234619140625
0.272216796875,0.2305908203125
0.244384765625,0.23486328125
0.28173828125,0.23583984375
0.3125,0.234130859375
0.306640625,0.232421875
0.310791015625,0.2301025390625
0.228515625,0.243408203125
0.26123046875,0.2310791015625
0.25146484375,0.2406005859375
0.3564453125,0.2406005859375
0.244140625,0.2315673828125
0.32080078125,0.2469482421875
0.28759765625,0.2396240234375
0.276611328125,0.232421875
0.298583984375,0.22802734375
0.265869140625,0.231689453125
0.25830078125,0.2318115234375
0.31494140625,0.2303466796875
0.2802734375,0.2486572265625
0.35302734375,0.239501953125
0.291259765625,0.232421875
0.29052734375,0.229736328125
0.2724609375,0.2362060546875
0.255859375,0.233154296875
0.271240234375,0.243408203125
0.25146484375,0.229736328125
0.32421875,0.2330322265625
0.272705078125,0.233642578125
0.299560546875,0.2283935546875
0.265869140625,0.2340087890625
0.30517578125,0.2427978515625
0.3095703125,0.2423095703125
0.2685546875,0.23095703125
0.286376953125,0.2392578125
0.31201171875,0.22802734375
0.31201171875,0.23486328125
0.298095703125,0.2303466796875
0.3046875,0.2349853515625
0.289306640625,0.2308349609375
0.29833984375,0.22998046875
0.25048828125,0.2288818359375
0.27734375,0.243408203125
0.26318359375,0.22998046875
0.2215576171875,0.2335205078125
0.281005859375,0.2381591796875
0.28857421875,0.232666015625
0.279541015625,0.2333984375
0.27880859375,0.2327880859375
0.2242431640625,0.2320556640625
0.2587890625,0.2310791015625
0.303466796875,0.2353515625
0.26904296875,0.2474365234375
0.25048828125,0.2376708984375
0.28125,0.2257080078125
0.307861328125,0.23291015625
0.26123046875,0.2330322265625
0.281005859375,0.244140625
0.28955078125,0.232177734375
0.28857421875,0.231201171875
0.2626953125,0.2347412109375
0.2919921875,0.2401123046875
0.309814453125,0.2301025390625
0.2349853515625,0.237548828125
0.259033203125,0.2313232421875
0.2705078125,0.241455078125
0.290283203125,0.2288818359375
0.32763671875,0.239013671875
0.258544921875,0.2325439453125
0.302490234375,0.237548828125
0.25390625,0.2445068359375
0.2509765625,0.2392578125
0.290283203125,0.23388671875
0.26025390625,0.2403564453125
0.260986328125,0.2362060546875
0.30517578125,0.237548828125
0.28173828125,0.2393798828125
0.250244140625,0.229736328125
0.29443359375,0.235595703125
0.273193359375,0.228271484375
0.28662109375,0.2362060546875
0.308837890625,0.23583984375
0.22607421875,0.2291259765625
0.2435302734375,0.244140625
0.26416015625,0.2388916015625
0.2734375,0.2451171875
0.2462158203125,0.2373046875
0.31591796875,0.241943359375
0.301513671875,0.2283935546875
0.299072265625,0.235107421875
0.249755859375,0.240234375
0.270263671875,0.2420654296875
0.2054443359375,0.2279052734375
0.29248046875,0.2423095703125
0.32080078125,0.233642578125
0.2310791015625,0.2301025390625
0.27099609375,0.2288818359375
0.27490234375,0.2274169921875
0.252197265625,0.2296142578125
0.22412109375,0.235107421875
0.2822265625,0.2308349609375
0.2413330078125,0.235595703125
0.28857421875,0.2303466796875
0.2626953125,0.2333984375
0.256591796875,0.232421875
0.26416015625,0.24072265625
0.283935546875,0.234130859375
0.296142578125,0.2366943359375
0.295654296875,0.228515625
0.30615234375,0.2403564453125
0.265625,0.2347412109375
0.28759765625,0.2301025390625
0.2919921875,0.2279052734375
0.2393798828125,0.2352294921875
0.33447265625,0.2364501953125
0.29345703125,0.234130859375
0.27099609375,0.2318115234375
0.30029296875,0.234130859375
0.28125,0.234375
0.285400390625,0.2366943359375
0.30517578125,0.2403564453125
0.2237548828125,0.23388671875
0.229736328125,0.23193359375
0.271728515625,0.2337646484375
0.2802734375,0.2330322265625
0.287353515625,0.2275390625
0.32080078125,0.2374267578125
0.258544921875,0.228271484375
0.290283203125,0.2349853515625
0.29150390625,0.225830078125
0.259521484375,0.24072265625
0.267578125,0.2281494140625
0.277099609375,0.2330322265625
0.275146484375,0.234619140625
0.269775390625,0.242919921875
0.22314453125,0.2384033203125
0.30517578125,0.237060546875
0.314453125,0.2379150390625
0.2509765625,0.2353515625
0.2548828125,0.227294921875
0.274658203125,0.23046875
0.270751953125,0.2396240234375
0.269287109375,0.231201171875
0.2061767578125,0.229248046875
0.28955078125,0.2275390625
0.243896484375,0.2283935546875
0.29052734375,0.2364501953125
0.343505859375,0.236328125
0.2493896484375,0.2362060546875
0.306396484375,0.233154296875
0.273193359375,0.23046875
0.24169921875,0.2269287109375
0.28076171875,0.2276611328125
0.312255859375,0.2379150390625
0.33251953125,0.2337646484375
0.29296875,0.2420654296875
0.273681640625,0.2440185546875
0.2900390625,0.24072265625
0.2275390625,0.23291015625
0.239990234375,0.238037109375
0.296142578125,0.2314453125
0.273193359375,0.239013671875
0.294921875,0.2376708984375
0.30029296875,0.2315673828125
0.254150390625,0.2470703125
0.258544921875,0.2266845703125
0.2841796875,0.2288818359375
0.2626953125,0.232421875
0.2406005859375,0.2374267578125
0.25927734375,0.2303466796875
0.23388671875,0.2305908203125
0.277587890625,0.2403564453125
0.2822265625,0.2386474609375
0.26025390625,0.232421875
0.25,0.243896484375
0.2310791015625,0.2318115234375
0.265380859375,0.240966796875
0.273193359375,0.233642578125
0.2353515625,0.23291015625
0.31103515625,0.2342529296875
0.302001953125,0.2269287109375
0.283447265625,0.23193359375
0.25146484375,0.23681640625
0.2357177734375,0.238525390625
0.27197265625,0.2279052734375
0.283935546875,0.2352294921875
0.30078125,0.22998046875
0.21826171875,0.231201171875
0.297119140625,0.2320556640625
0.25439453125,0.239990234375
0.272705078125,0.22900390625
0.205322265625,0.2427978515625
0.2200927734375,0.229248046875
0.255615234375,0.2342529296875
0.260986328125,0.239501953125
0.261962890625,0.2332763671875
0.274658203125,0.2479248046875
0.29150390625,0.2330322265625
0.263916015625,0.23876953125
0.29931640625,0.232666015625
0.322509765625,0.2310791015625
0.3095703125,0.2413330078125
0.288818359375,0.24658203125
0.258056640625,0.2401123046875
0.3212890625,0.2435302734375
0.26611328125,0.2396240234375
0.257080078125,0.2296142578125
0.303466796875,0.2288818359375
0.3369140625,0.2301025390625
0.2474365234375,0.235107421875
0.270751953125,0.23291015625
0.2347412109375,0.230712890625
0.2958984375,0.23974609375
0.289794921875,0.2330322265625
0.251953125,0.2354736328125
0.2685546875,0.245361328125
0.26611328125,0.232177734375
0.2315673828125,0.23486328125
0.2176513671875,0.2261962890625
0.271240234375,0.238037109375
0.25537109375,0.2369384765625
0.22021484375,0.23974609375
0.292724609375,0.2371826171875
0.2464599609375,0.2257080078125
0.262939453125,0.2332763671875
0.33642578125,0.2359619140625
0.25244140625,0.2391357421875
0.268798828125,0.2259521484375
0.264892578125,0.231689453125
0.276123046875,0.2379150390625
0.214111328125,0.234130859375
0.294677734375,0.239501953125
0.336181640625,0.2373046875
0.245361328125,0.2406005859375
0.220703125,0.232177734375
0.2308349609375,0.229248046875
0.278564453125,0.2342529296875
0.2435302734375,0.240234375
0.294677734375,0.2347412109375
0.315185546875,0.2371826171875
0.254638671875,0.23046875
0.29541015625,0.233154296875
0.3125,0.24609375
0.311767578125,0.2437744140625
0.312255859375,0.247314453125
0.278564453125,0.237060546875
0.2369384765625,0.2393798828125
0.281494140625,0.2413330078125
0.282470703125,0.2373046875
0.259033203125,0.23974609375
0.285888671875,0.240966796875
0.273193359375,0.232666015625
0.328125,0.2276611328125
0.289794921875,0.2353515625
0.2332763671875,0.238525390625
0.271484375,0.228515625
0.264892578125,0.23193359375
0.25732421875,0.2349853515625
0.265869140625,0.22900390625
0.279052734375,0.25439453125
0.2958984375,0.23828125
0.2841796875,0.2354736328125
0.2724609375,0.2281494140625
0.313720703125,0.236083984375
0.2274169921875,0.2298583984375
0.307861328125,0.232177734375
0.2568359375,0.232421875
0.262939453125,0.2366943359375
0.34912109375,0.2330322265625
0.26806640625,0.234130859375
0.257080078125,0.238525390625
0.260009765625,0.244384765625
0.279296875,0.2254638671875
0.3134765625,0.24169921875
0.2685546875,0.2392578125
0.2254638671875,0.2396240234375
0.28857421875,0.2294921875
0.2498779296875,0.2431640625
0.27978515625,0.2327880859375
0.263671875,0.22802734375
0.2401123046875,0.2291259765625
0.3056640625,0.23876953125
0.34375,0.2259521484375
0.3017578125,0.2293701171875
0.2320556640625,0.228759765625
0.291748046875,0.23046875
0.2213134765625,0.2464599609375
0.280029296875,0.2369384765625
0.27685546875,0.2330322265625
0.2958984375,0.23779296875
0.300048828125,0.2298583984375
0.29345703125,0.2283935546875
0.2242431640625,0.2340087890625
0.253662109375,0.2332763671875
0.301513671875,0.2362060546875
0.332763671875,0.2265625
0.2379150390625,0.2291259765625
0.294677734375,0.2310791015625
0.28369140625,0.2344970703125
0.248291015625,0.23876953125
0.2626953125,0.2393798828125
0.295166015625,0.2281494140625
0.3173828125,0.2373046875
0.23486328125,0.2352294921875
0.2666015625,0.2308349609375
0.31201171875,0.23046875
0.267333984375,0.2303466796875
0.280029296875,0.2349853515625
0.326416015625,0.2362060546875
0.31005859375,0.232666015625
0.237548828125,0.2347412109375
0.275634765625,0.2320556640625
0.2242431640625,0.23876953125
0.27197265625,0.2352294921875
0.292236328125,0.234130859375
0.238037109375,0.2296142578125
0.239990234375,0.2352294921875
0.2275390625,0.239013671875
0.296875,0.2296142578125
0.2822265625,0.2349853515625
0.314208984375,0.2327880859375
0.28125,0.2388916015625
0.283447265625,0.239013671875
0.292236328125,0.2398681640625
0.26953125,0.2325439453125
0.322509765625,0.2406005859375
0.27880859375,0.2376708984375
0.275146484375,0.242919921875
0.2900390625,0.2337646484375
0.304443359375,0.237060546875
0.285888671875,0.227783203125
0.2379150390625,0.242919921875
0.251708984375,0.232421875
0.27880859375,0.2406005859375
0.287353515625,0.23974609375
0.2705078125,0.2274169921875
0.316162109375,0.236328125
0.2646484375,0.228271484375
0.25439453125,0.2255859375
0.28515625,0.227783203125
0.295166015625,0.2371826171875
0.248046875,0.2335205078125
0.2261962890625,0.2347412109375
0.31201171875,0.2490234375
0.313720703125,0.2353515625
0.285400390625,0.234375
0.2259521484375,0.2342529296875
0.282958984375,0.233154296875
0.25341796875,0.2315673828125
0.240478515625,0.232666015625
0.26416015625,0.23095703125
0.2257080078125,0.234130859375
0.3134765625,0.22998046875
0.260498046875,0.23779296875
0.2763671875,0.229736328125
0.273681640625,0.235595703125
0.301025390625,0.24365234375
0.265625,0.237060546875
0.2744140625,0.236328125
0.263671875,0.2362060546875
0.24951171875,0.2398681640625
0.272216796875,0.2366943359375
0.3134765625,0.2369384765625
0.2724609375,0.2379150390625
0.2607421875,0.2352294921875
0.2344970703125,0.236572265625
0.230712890625,0.229248046875
0.276123046875,0.234130859375
0.292724609375,0.2330322265625
0.2467041015625,0.2237548828125
0.22998046875,0.23095703125
0.2362060546875,0.2344970703125
0.30810546875,0.2476806640625
0.2353515625,0.2359619140625
0.26953125,0.22900390625
0.31005859375,0.2320556640625
0.304931640625,0.24951171875
0.261962890625,0.240478515625
0.31201171875,0.2335205078125
0.302001953125,0.2354736328125
0.2470703125,0.2347412109375
0.324462890625,0.2325439453125
0.2607421875,0.2318115234375
0.316162109375,0.2421875
0.257080078125,0.23193359375
0.2369384765625,0.2325439453125
0.2459716796875,0.23828125
0.309814453125,0.2384033203125
0.30908203125,0.2408447265625
0.277587890625,0.2301025390625
0.2471923828125,0.2330322265625
0.277099609375,0.2340087890625
0.283447265625,0.2347412109375
0.27392578125,0.2301025390625
0.273193359375,0.25146484375
0.250732421875,0.2252197265625
0.2646484375,0.2305908203125
0.2646484375,0.233642578125
0.280029296875,0.24072265625
0.29736328125,0.241943359375
0.29638671875,0.2398681640625
0.2861328125,0.2388916015625
0.3037109375,0.2364501953125
0.28515625,0.22607421875
0.29248046875,0.2410888671875
0.29833984375,0.2269287109375
0.28173828125,0.2349853515625
0.266357421875,0.23876953125
0.2900390625,0.243896484375
0.28662109375,0.234130859375
0.2744140625,0.2349853515625
0.2900390625,0.23193359375
0.30322265625,0.2447509765625
0.2626953125,0.244384765625
0.2376708984375,0.2353515625
0.323486328125,0.240966796875
0.259033203125,0.2261962890625
0.30419921875,0.2349853515625
0.306396484375,0.2308349609375
0.280029296875,0.234375
0.292724609375,0.23876953125
0.318603515625,0.2364501953125
0.294189453125,0.2237548828125
0.328369140625,0.22705078125
0.28466796875,0.2470703125
0.31298828125,0.2452392578125
0.25439453125,0.234619140625
0.279541015625,0.2237548828125
0.289306640625,0.2457275390625
0.249267578125,0.2381591796875
0.27197265625,0.243896484375
0.2607421875,0.2301025390625
0.3232421875,0.2391357421875
0.3369140625,0.2371826171875
0.264892578125,0.2381591796875
0.236083984375,0.22998046875
0.3095703125,0.2352294921875
0.3193359375,0.23095703125
0.264404296875,0.2315673828125
0.307861328125,0.23681640625
0.33740234375,0.2249755859375
0.264892578125,0.2352294921875
0.273193359375,0.226806640625
0.2529296875,0.23095703125
0.32177734375,0.2294921875
0.3232421875,0.238037109375
0.25732421875,0.24365234375
0.26708984375,0.22998046875
0.29345703125,0.2454833984375
0.248291015625,0.2294921875
0.2476806640625,0.2393798828125
0.302490234375,0.2314453125
0.255126953125,0.2296142578125
0.316650390625,0.2376708984375
0.28466796875,0.2391357421875
0.25146484375,0.2364501953125
0.2432861328125,0.2332763671875
0.276123046875,0.2315673828125
0.2054443359375,0.24267578125
0.313720703125,0.22705078125
0.276123046875,0.2435302734375
0.26513671875,0.231689453125
0.296142578125,0.2349853515625
0.28125,0.2335205078125
0.260986328125,0.243896484375
0.274658203125,0.236083984375
0.253662109375,0.244140625
0.26416015625,0.2469482421875
0.2978515625,0.2332763671875
0.2398681640625,0.2464599609375
0.2437744140625,0.2283935546875
0.3017578125,0.23291015625
0.31103515625,0.232666015625
0.273681640625,0.2274169921875
0.264892578125,0.23681640625
0.282958984375,0.2362060546875
0.30078125,0.237548828125
0.261962890625,0.23046875
0.29443359375,0.232666015625
0.259765625,0.232666015625
0.264404296875,0.2310791015625
0.29296875,0.228759765625
0.2166748046875,0.23291015625
0.3076171875,0.2305908203125
0.254638671875,0.2293701171875
0.255859375,0.2276611328125
0.254150390625,0.234619140625
0.2275390625,0.222412109375
0.303955078125,0.224609375
0.284423828125,0.2314453125
0.283203125,0.2271728515625
0.28662109375,0.2396240234375
0.279296875,0.2276611328125
0.287109375,0.232666015625
0.30029296875,0.22705078125
0.25244140625,0.2357177734375
0.233642578125,0.235595703125
0.30615234375,0.224609375
0.286865234375,0.2305908203125
0.2763671875,0.228271484375
0.295166015625,0.2437744140625
0.302001953125,0.2344970703125
0.319091796875,0.245361328125
0.210205078125,0.229736328125
0.32177734375,0.230712890625
0.24560546875,0.23388671875
0.2880859375,0.2269287109375
0.26220703125,0.2265625
0.2958984375,0.2342529296875
0.296875,0.226806640625
0.2091064453125,0.2314453125
0.301513671875,0.23828125
0.295166015625,0.23876953125
0.2646484375,0.227783203125
0.2841796875,0.229736328125
0.286865234375,0.2362060546875
0.288818359375,0.2467041015625
0.302490234375,0.2349853515625
0.279541015625,0.2344970703125
0.271728515625,0.2398681640625
0.255859375,0.2410888671875
0.26904296875,0.2332763671875
0.2393798828125,0.250244140625
0.232177734375,0.22607421875
0.25634765625,0.2440185546875
0.263671875,0.2357177734375
0.2802734375,0.2315673828125
0.287353515625,0.2261962890625
0.30078125,0.2320556640625
0.268798828125,0.231201171875
0.2568359375,0.239501953125
0.2822265625,0.231689453125
0.2841796875,0.24267578125
0.26171875,0.2254638671875
0.2303466796875,0.232177734375
0.27685546875,0.242919921875
0.260986328125,0.228759765625
0.267333984375,0.2322998046875
0.25927734375,0.2327880859375
0.28662109375,0.2354736328125
0.234375,0.2359619140625
0.2491455078125,0.2318115234375
0.270751953125,0.2369384765625
0.259033203125,0.2294921875
0.265869140625,0.26318359375
0.30859375,0.248779296875
0.276123046875,0.240966796875
0.273193359375,0.2467041015625
0.2413330078125,0.230224609375
0.314697265625,0.22705078125
0.283447265625,0.2449951171875
0.2291259765625,0.231201171875
0.293701171875,0.24267578125
0.29296875,0.2435302734375
0.26220703125,0.2269287109375
0.271240234375,0.2435302734375
0.284912109375,0.2384033203125
0.2135009765625,0.234375
0.307861328125,0.2431640625
0.257080078125,0.2252197265625
0.281982421875,0.2333984375
0.298095703125,0.2320556640625
0.27587890625,0.232421875
0.3046875,0.2376708984375
0.3349609375,0.234375
0.30419921875,0.2340087890625
0.281494140625,0.2293701171875
0.29248046875,0.243408203125
0.2484130859375,0.2296142578125
0.2491455078125,0.2308349609375
0.213623046875,0.2337646484375
0.255615234375,0.2371826171875
0.290771484375,0.23828125
0.2626953125,0.232666015625
0.283935546875,0.2374267578125
0.346435546875,0.2491455078125
0.283447265625,0.2275390625
0.2359619140625,0.2291259765625
0.261474609375,0.2369384765625
0.255126953125,0.23828125
0.34033203125,0.228271484375
0.294189453125,0.23046875
0.281005859375,0.2340087890625
0.296142578125,0.237548828125
0.293212890625,0.2493896484375
0.2890625,0.2391357421875
0.2474365234375,0.2352294921875
0.278076171875,0.2291259765625
0.248779296875,0.242919921875
0.271484375,0.2332763671875
0.296630859375,0.2369384765625
0.26953125,0.233642578125
0.2529296875,0.2313232421875
0.30615234375,0.2568359375
0.216796875,0.236328125
0.25537109375,0.2347412109375
0.3134765625,0.2354736328125
0.25732421875,0.2333984375
0.29248046875,0.234375
0.2381591796875,0.23828125
0.3046875,0.224853515625
0.248291015625,0.236572265625
0.27490234375,0.2264404296875
0.274658203125,0.2347412109375
0.273193359375,0.2330322265625
0.307861328125,0.242431640625
0.29296875,0.2332763671875
0.27099609375,0.2349853515625
0.2218017578125,0.2353515625
0.296875,0.240966796875
0.299072265625,0.2320556640625
0.27197265625,0.23291015625
0.260498046875,0.2314453125
0.242919921875,0.235107421875
0.29931640625,0.2294921875
0.25244140625,0.23193359375
0.244140625,0.2421875
0.25146484375,0.230712890625
0.290771484375,0.2354736328125
0.28662109375,0.2325439453125
0.278076171875,0.23583984375
0.23779296875,0.231201171875
0.299072265625,0.23974609375
0.277587890625,0.23583984375
0.265869140625,0.2271728515625
0.28515625,0.241455078125
0.2587890625,0.2396240234375
0.279296875,0.2452392578125
0.3017578125,0.2330322265625
0.303955078125,0.2301025390625
0.29052734375,0.232177734375
0.2344970703125,0.2464599609375
0.2420654296875,0.2291259765625
0.237548828125,0.2266845703125
0.296630859375,0.23046875
0.276123046875,0.2386474609375
0.255859375,0.2276611328125
0.273193359375,0.237060546875
0.260009765625,0.235595703125
0.259033203125,0.2353515625
0.26318359375,0.2384033203125
0.281982421875,0.22998046875
0.31396484375,0.2254638671875
0.261474609375,0.239013671875
0.275146484375,0.2459716796875
0.331298828125,0.23193359375
0.2122802734375,0.2274169921875
0.25732421875,0.248291015625
0.26806640625,0.2275390625
0.231689453125,0.2415771484375
0.311767578125,0.241943359375
0.288330078125,0.2293701171875
0.273193359375,0.2310791015625
0.297119140625,0.2322998046875
0.288330078125,0.2379150390625
0.27880859375,0.22607421875
0.24853515625,0.2401123046875
0.26806640625,0.2288818359375
0.261962890625,0.2330322265625
0.29052734375,0.233154296875
0.284423828125,0.240234375
0.269287109375,0.2288818359375
0.2802734375,0.2298583984375
0.21923828125,0.2467041015625
0.291015625,0.2301025390625
0.287109375,0.2371826171875
0.251708984375,0.2366943359375
0.27685546875,0.2296142578125
0.285400390625,0.240234375
0.2430419921875,0.2421875
0.264892578125,0.228515625
0.3125,0.2259521484375
0.3388671875,0.2320556640625
0.274169921875,0.2403564453125
0.289794921875,0.2337646484375
0.2255859375,0.2333984375
0.323486328125,0.23681640625
0.2666015625,0.23681640625
0.267578125,0.2431640625
0.282958984375,0.2412109375
0.250244140625,0.234130859375
0.2296142578125,0.2366943359375
0.277099609375,0.23095703125
0.289306640625,0.2362060546875
0.29150390625,0.2271728515625
0.31396484375,0.2362060546875
0.303466796875,0.235595703125
0.26904296875,0.23193359375
0.26220703125,0.2269287109375
0.2425537109375,0.22900390625
0.19384765625,0.234619140625
0.2578125,0.2271728515625
0.26416015625,0.230712890625
0.34716796875,0.2445068359375
0.3115234375,0.228759765625
0.29345703125,0.248291015625
0.257080078125,0.2291259765625
0.2408447265625,0.2296142578125
0.257080078125,0.2340087890625
0.23291015625,0.2359619140625
0.236328125,0.2366943359375
0.250732421875,0.2265625
0.251953125,0.237548828125
0.291259765625,0.24365234375
0.2890625,0.2362060546875
0.29296875,0.25048828125
0.309326171875,0.238037109375
0.289306640625,0.2332763671875
0.291748046875,0.2318115234375
0.279296875,0.22802734375
0.250244140625,0.2451171875
0.272705078125,0.235595703125
0.260986328125,0.2374267578125
0.281982421875,0.23193359375
0.293212890625,0.2337646484375
0.278564453125,0.2310791015625
0.270751953125,0.234130859375
0.27490234375,0.232666015625
0.28857421875,0.2325439453125
0.291015625,0.228759765625
0.263916015625,0.2392578125
0.235107421875,0.236572265625
0.29052734375,0.2257080078125
0.2271728515625,0.23046875
0.2364501953125,0.23486328125
0.330810546875,0.2396240234375
0.277099609375,0.2410888671875
0.292724609375,0.234375
0.26123046875,0.2249755859375
0.261474609375,0.226806640625
0.31201171875,0.2242431640625
0.277587890625,0.2271728515625
0.243408203125,0.2353515625
0.290771484375,0.2381591796875
0.24169921875,0.23681640625
0.28955078125,0.230224609375
0.30810546875,0.238525390625
0.294921875,0.244384765625
0.31640625,0.2374267578125
0.256591796875,0.24169921875
0.279296875,0.2371826171875
0.31591796875,0.2364501953125
0.2998046875,0.2347412109375
0.264892578125,0.2261962890625
0.248046875,0.232666015625
0.2188720703125,0.228271484375
0.252685546875,0.23486328125
0.24609375,0.236083984375
0.2391357421875,0.2314453125
0.2509765625,0.2293701171875
0.279052734375,0.23779296875
0.26611328125,0.2288818359375
0.2822265625,0.2357177734375
0.27685546875,0.2244873046875
0.2509765625,0.241943359375
0.26904296875,0.2310791015625
0.281982421875,0.230224609375
0.288818359375,0.232666015625
0.262939453125,0.233154296875
0.259521484375,0.2412109375
0.270751953125,0.2296142578125
0.318603515625,0.2369384765625
0.260498046875,0.228759765625
0.279052734375,0.2271728515625
0.2440185546875,0.2325439453125
0.241943359375,0.2333984375
0.257568359375,0.23046875
0.283203125,0.228759765625
0.304443359375,0.23291015625
0.273193359375,0.23876953125
0.2352294921875,0.2344970703125
0.2447509765625,0.22802734375
0.250244140625,0.229248046875
0.2427978515625,0.2406005859375
0.32666015625,0.2381591796875
0.30322265625,0.23583984375
0.2744140625,0.2322998046875
0.288330078125,0.229736328125
0.2763671875,0.239013671875
0.2237548828125,0.2303466796875
0.25048828125,0.2318115234375
0.31591796875,0.242431640625
0.279296875,0.228271484375
0.29248046875,0.2376708984375
0.262451171875,0.251708984375
0.2027587890625,0.2359619140625
0.2435302734375,0.231201171875
0.2349853515625,0.232421875
0.2452392578125,0.239013671875
0.2481689453125,0.228759765625
0.2744140625,0.2259521484375
0.252685546875,0.235595703125
0.27734375,0.2396240234375
0.275390625,0.2359619140625
0.1959228515625,0.24462890625
0.2239990234375,0.2357177734375
0.252685546875,0.2288818359375
0.302978515625,0.2337646484375
0.263671875,0.23291015625
0.23583984375,0.23974609375
0.27001953125,0.2392578125
0.258056640625,0.2352294921875
0.285888671875,0.2401123046875
0.228515625,0.2337646484375
0.281494140625,0.2281494140625
0.2196044921875,0.238525390625
0.21826171875,0.2384033203125
0.32080078125,0.2371826171875
0.286376953125,0.2366943359375
0.256103515625,0.2359619140625
0.281494140625,0.2283935546875
0.290771484375,0.24365234375
0.271240234375,0.2349853515625
0.285888671875,0.23046875
0.284423828125,0.234619140625
0.254638671875,0.23291015625
0.25048828125,0.22900390625
0.295654296875,0.23828125
0.26708984375,0.222412109375
0.250732421875,0.235107421875
0.260986328125,0.24169921875
0.270263671875,0.2425537109375
0.30419921875,0.2398681640625
0.264404296875,0.2391357421875
0.27783203125,0.2291259765625
0.257080078125,0.235107421875
0.288818359375,0.2431640625
0.308349609375,0.2435302734375
0.2469482421875,0.227294921875
0.29345703125,0.2344970703125
0.2861328125,0.234375
0.2296142578125,0.232666015625
0.297607421875,0.24169921875
0.241943359375,0.2325439453125
0.2998046875,0.232177734375
0.2890625,0.2237548828125
0.220703125,0.2430419921875
0.2354736328125,0.2359619140625
0.31005859375,0.23193359375
0.25634765625,0.23388671875
0.25830078125,0.232177734375
0.286376953125,0.2320556640625
0.287353515625,0.235107421875
0.269775390625,0.2265625
0.273193359375,0.234619140625
0.2744140625,0.2322998046875
0.26171875,0.237060546875
0.289306640625,0.2294921875
0.31787109375,0.225830078125
0.316650390625,0.2403564453125
0.294921875,0.24072265625
0.270751953125,0.228759765625
0.287353515625,0.23095703125
0.29931640625,0.237548828125
0.265380859375,0.2264404296875
0.303466796875,0.2269287109375
0.283447265625,0.24609375
0.236572265625,0.23046875
0.30224609375,0.2279052734375
0.2578125,0.2298583984375
0.2333984375,0.22900390625
0.28515625,0.2396240234375
0.287841796875,0.22998046875
0.2900390625,0.2366943359375
0.288330078125,0.23291015625
0.23095703125,0.2445068359375
0.288330078125,0.23291015625
0.30810546875,0.23095703125
0.2435302734375,0.23388671875
0.271240234375,0.239013671875
0.31982421875,0.235595703125
0.280029296875,0.23193359375
0.28662109375,0.234375
0.291748046875,0.227783203125
0.283447265625,0.2298583984375
0.25390625,0.244384765625
0.309814453125,0.24169921875
0.3134765625,0.234375
0.27099609375,0.23388671875
0.20263671875,0.2354736328125
0.27978515625,0.2432861328125
0.289794921875,0.231201171875
0.27001953125,0.2509765625
0.26953125,0.242919921875
0.2379150390625,0.2366943359375
0.290283203125,0.234375
0.3427734375,0.23681640625
0.2481689453125,0.22900390625
0.2802734375,0.2265625
0.2509765625,0.239013671875
0.2646484375,0.22998046875
0.302734375,0.24072265625
0.301025390625,0.2401123046875
0.28271484375,0.2352294921875
0.2210693359375,0.23193359375
0.290283203125,0.2344970703125
0.275634765625,0.2415771484375
0.263671875,0.2308349609375
0.267578125,0.2335205078125
0.25732421875,0.2457275390625
0.3330078125,0.2330322265625
0.307373046875,0.2314453125
0.23388671875,0.2386474609375
0.274169921875,0.2333984375
0.27392578125,0.2301025390625
0.238525390625,0.2373046875
0.2303466796875,0.251220703125
0.240478515625,0.2374267578125
0.2442626953125,0.23779296875
0.2283935546875,0.22998046875
0.291748046875,0.2352294921875
0.2037353515625,0.234619140625
0.279052734375,0.229736328125
0.248046875,0.233642578125
0.318359375,0.241943359375
0.306640625,0.2401123046875
0.235107421875,0.2308349609375
0.263916015625,0.2333984375
0.281494140625,0.2332763671875
0.271484375,0.2264404296875
0.329345703125,0.23095703125
0.26708984375,0.2398681640625
0.27783203125,0.2420654296875
0.249267578125,0.2353515625
0.304443359375,0.23486328125
0.282958984375,0.240234375
0.290283203125,0.2435302734375
0.249267578125,0.2371826171875
0.2388916015625,0.2344970703125
0.266357421875,0.2349853515625
0.2392578125,0.2269287109375
0.293701171875,0.2442626953125
0.2802734375,0.2410888671875
0.23291015625,0.23193359375
0.244873046875,0.22900390625
0.27880859375,0.2313232421875
0.2744140625,0.249267578125
0.267333984375,0.23486328125
0.296630859375,0.234130859375
0.2578125,0.2342529296875
0.30029296875,0.2403564453125
0.26904296875,0.2298583984375
0.297607421875,0.2447509765625
0.294677734375,0.2198486328125
0.219970703125,0.2232666015625
0.28955078125,0.22607421875
0.295166015625,0.234375
0.2470703125,0.2440185546875
0.302978515625,0.2498779296875
0.2381591796875,0.2330322265625
0.276123046875,0.2294921875
0.286865234375,0.235595703125
0.2442626953125,0.22705078125
0.25732421875,0.2301025390625
0.28173828125,0.236328125
0.2274169921875,0.2314453125
0.306640625,0.2344970703125
0.246826171875,0.230712890625
0.318603515625,0.2294921875
0.26953125,0.23193359375
0.294189453125,0.233154296875
0.2491455078125,0.2373046875
0.25048828125,0.2303466796875
0.2327880859375,0.2342529296875
0.26904296875,0.2247314453125
0.27392578125,0.235595703125
0.2425537109375,0.227294921875
0.26171875,0.23583984375
0.28857421875,0.2486572265625
0.26171875,0.232666015625
0.267822265625,0.2342529296875
0.2320556640625,0.23828125
0.23193359375,0.236328125
0.28564453125,0.2364501953125
0.2381591796875,0.2353515625
0.289794921875,0.234619140625
0.326904296875,0.2413330078125
0.301025390625,0.23583984375
0.2763671875,0.2379150390625
0.2685546875,0.231689453125
0.3173828125,0.2440185546875
0.315673828125,0.2301025390625
0.31201171875,0.231201171875
0.2744140625,0.2298583984375
0.31640625,0.23291015625
0.222900390625,0.2222900390625
0.267333984375,0.2288818359375
0.21826171875,0.2281494140625
0.253662109375,0.2364501953125
0.277587890625,0.2332763671875
0.28515625,0.235107421875
0.243408203125,0.22705078125
0.22216796875,0.2274169921875
0.1966552734375,0.2313232421875
0.36767578125,0.229736328125
0.2279052734375,0.242919921875
0.267578125,0.240234375
0.2269287109375,0.233154296875
0.24267578125,0.2249755859375
0.2283935546875,0.2291259765625
0.25341796875,0.2447509765625
0.2496337890625,0.241455078125
0.288330078125,0.2283935546875
0.332763671875,0.2315673828125
0.2415771484375,0.23388671875
0.2978515625,0.2459716796875
0.25390625,0.2265625
0.291259765625,0.2308349609375
0.25537109375,0.238525390625
0.292236328125,0.234130859375
0.282958984375,0.2318115234375
0.27978515625,0.2374267578125
0.236572265625,0.2325439453125
0.2529296875,0.23193359375
0.329345703125,0.23486328125
0.283935546875,0.2431640625
0.360595703125,0.226806640625
0.282958984375,0.2373046875
0.280029296875,0.2344970703125
0.264892578125,0.2232666015625
0.299072265625,0.2401123046875
0.260986328125,0.240478515625
0.332763671875,0.23095703125
0.2362060546875,0.2344970703125
0.284912109375,0.2283935546875
0.316162109375,0.2276611328125
0.309326171875,0.235107421875
0.2427978515625,0.224853515625
0.2802734375,0.2474365234375
0.289794921875,0.229248046875
0.26953125,0.2374267578125
0.2440185546875,0.2431640625
0.298828125,0.2420654296875
0.263671875,0.2388916015625
0.278076171875,0.2435302734375
0.259033203125,0.2340087890625
0.29443359375,0.235595703125
0.259521484375,0.229736328125
0.2310791015625,0.2337646484375
0.24658203125,0.23193359375
0.2354736328125,0.2388916015625
0.2529296875,0.2384033203125
0.2310791015625,0.2391357421875
0.2294921875,0.2398681640625
0.28515625,0.2357177734375
0.268310546875,0.228515625
0.271728515625,0.2259521484375
0.312255859375,0.22802734375
0.279296875,0.231689453125
0.2467041015625,0.235595703125
0.26025390625,0.2431640625
0.2332763671875,0.2335205078125
0.32861328125,0.226318359375
0.25927734375,0.242919921875
0.27490234375,0.225830078125
0.258056640625,0.2381591796875
0.269287109375,0.2340087890625
0.32470703125,0.23046875
0.3046875,0.2335205078125
0.254150390625,0.225830078125
0.26220703125,0.2425537109375
0.257568359375,0.2347412109375
0.2244873046875,0.2498779296875
0.28759765625,0.23681640625
0.272216796875,0.23876953125
0.225830078125,0.2279052734375
0.293212890625,0.22900390625
0.276123046875,0.2418212890625
0.279296875,0.2296142578125
0.284423828125,0.2388916015625
0.31591796875,0.2335205078125
0.2415771484375,0.2310791015625
0.300048828125,0.2427978515625
0.2744140625,0.230712890625
0.292236328125,0.233154296875
0.263916015625,0.2440185546875
0.2418212890625,0.23388671875
0.2548828125,0.239501953125
0.23681640625,0.234375
0.2919921875,0.239013671875
0.25634765625,0.2371826171875
0.271484375,0.22900390625
0.260498046875,0.232177734375
0.252685546875,0.260498046875
0.267822265625,0.2342529296875
0.22265625,0.2327880859375
0.2998046875,0.2294921875
0.2294921875,0.2303466796875
0.29150390625,0.23291015625
0.249267578125,0.232666015625
0.2305908203125,0.2310791015625
0.2568359375,0.23291015625
0.2841796875,0.2442626953125
0.282470703125,0.2286376953125
0.2548828125,0.2281494140625
0.273193359375,0.2354736328125
0.284423828125,0.237548828125
0.271484375,0.2255859375
0.255126953125,0.2315673828125
0.28759765625,0.230712890625
0.2568359375,0.228515625
0.24658203125,0.234130859375
0.24853515625,0.2308349609375
0.27001953125,0.230224609375
0.26806640625,0.2490234375
0.31298828125,0.25439453125
0.230224609375,0.2305908203125
0.251953125,0.232666015625
0.29345703125,0.24462890625
0.2744140625,0.233642578125
0.2900390625,0.236328125
0.252685546875,0.231201171875
0.2447509765625,0.2342529296875
0.283203125,0.236083984375
0.2305908203125,0.228515625
0.263671875,0.2357177734375
0.2242431640625,0.242919921875
0.243896484375,0.239013671875
0.315185546875,0.2374267578125
0.287109375,0.242431640625
0.265380859375,0.233642578125
0.2607421875,0.2230224609375
0.279541015625,0.2303466796875
0.275634765625,0.236328125
0.260498046875,0.2359619140625
0.266357421875,0.2325439453125
0.26220703125,0.240478515625
0.2462158203125,0.231201171875
0.23681640625,0.2347412109375
0.27685546875,0.23974609375
0.2861328125,0.2415771484375
0.2205810546875,0.2330322265625
0.255859375,0.235595703125
0.266845703125,0.2237548828125
0.287353515625,0.2381591796875
0.2978515625,0.2296142578125
0.33544921875,0.22705078125
0.265380859375,0.2252197265625
0.265869140625,0.2366943359375
0.275390625,0.2293701171875
0.282470703125,0.2431640625
0.281982421875,0.2315673828125
0.25439453125,0.2403564453125
0.260498046875,0.246826171875
0.290771484375,0.234375
0.29052734375,0.2496337890625
0.286376953125,0.2349853515625
0.258544921875,0.23876953125
0.2763671875,0.23681640625
0.30712890625,0.2227783203125
0.270751953125,0.2337646484375
0.2401123046875,0.23974609375
0.280029296875,0.2303466796875
0.299072265625,0.2322998046875
0.285888671875,0.2327880859375
0.24560546875,0.230712890625
0.332763671875,0.2388916015625
0.3134765625,0.226806640625
0.290283203125,0.2330322265625
0.291748046875,0.227294921875
0.304443359375,0.246826171875
0.265380859375,0.2279052734375
0.28515625,0.2294921875
0.2724609375,0.240478515625
0.28369140625,0.2449951171875
0.288330078125,0.24072265625
0.258056640625,0.234619140625
0.2744140625,0.239501953125
0.28173828125,0.231201171875
0.302001953125,0.236572265625
0.250244140625,0.227783203125
0.24658203125,0.233642578125
0.30419921875,0.230224609375
0.24072265625,0.2288818359375
0.297119140625,0.2291259765625
0.27392578125,0.240966796875
0.2376708984375,0.2352294921875
0.296875,0.2423095703125
0.26953125,0.2509765625
0.294921875,0.2373046875
0.254150390625,0.2318115234375
0.2408447265625,0.2362060546875
0.2978515625,0.232666015625
0.2587890625,0.2374267578125
0.31982421875,0.2294921875
0.293701171875,0.236083984375
0.293701171875,0.225341796875
0.226318359375,0.2266845703125
0.28173828125,0.2298583984375
0.280517578125,0.224365234375
0.280517578125,0.2376708984375
0.29833984375,0.224853515625
0.2445068359375,0.234130859375
0.251220703125,0.2322998046875
0.26904296875,0.228515625
0.2445068359375,0.2352294921875
0.243408203125,0.225830078125
0.23583984375,0.2418212890625
0.294921875,0.2362060546875
0.279541015625,0.2344970703125
0.287109375,0.232421875
0.299072265625,0.236328125
0.28564453125,0.229736328125
0.289794921875,0.23388671875
0.29052734375,0.2398681640625
0.3056640625,0.233154296875
0.223876953125,0.23974609375
0.274169921875,0.23095703125
0.27587890625,0.2327880859375
0.301025390625,0.23974609375
0.29638671875,0.2291259765625
0.1988525390625,0.232177734375
0.2381591796875,0.2261962890625
0.27294921875,0.2283935546875
0.257568359375,0.229736328125
0.323974609375,0.2210693359375
0.29541015625,0.23876953125
0.328125,0.2369384765625
0.2421875,0.2454833984375
0.278076171875,0.2283935546875
0.30224609375,0.234130859375
0.263427734375,0.22900390625
0.289794921875,0.2330322265625
0.2164306640625,0.2261962890625
0.2266845703125,0.2384033203125
0.30517578125,0.2388916015625
0.2783203125,0.235107421875
0.24951171875,0.2315673828125
0.267578125,0.230712890625
0.240478515625,0.2259521484375
0.278564453125,0.25
0.2332763671875,0.243896484375
0.293212890625,0.2353515625
0.255859375,0.2437744140625
0.2496337890625,0.2376708984375
0.258544921875,0.236328125
0.26953125,0.232177734375
0.350830078125,0.231689453125
0.287109375,0.241943359375
0.261962890625,0.2440185546875
0.310791015625,0.239501953125
0.278076171875,0.23046875
0.282470703125,0.238037109375
0.297607421875,0.2269287109375
0.255615234375,0.238525390625
0.28662109375,0.2445068359375
0.234619140625,0.2354736328125
0.26123046875,0.2357177734375
0.30078125,0.2449951171875
0.263916015625,0.232666015625
0.25927734375,0.231689453125
0.32275390625,0.2418212890625
0.32568359375,0.228271484375
0.3017578125,0.2410888671875
0.255126953125,0.227294921875
0.28076171875,0.2373046875
0.2476806640625,0.239990234375
0.296142578125,0.237548828125
0.336669921875,0.233154296875
0.296142578125,0.232666015625
0.30859375,0.23046875
0.265625,0.2392578125
0.277587890625,0.2337646484375
0.30419921875,0.234375
0.274169921875,0.2305908203125
0.2449951171875,0.22900390625
0.2432861328125,0.2344970703125
0.27783203125,0.22900390625
0.272705078125,0.234619140625
0.267822265625,0.2447509765625
0.256591796875,0.228515625
0.26708984375,0.239501953125
0.2392578125,0.2408447265625
0.288330078125,0.2371826171875
0.28759765625,0.2276611328125
0.29345703125,0.2376708984375
0.2734375,0.2283935546875
0.287109375,0.237548828125
0.2200927734375,0.2388916015625
0.248779296875,0.234375
0.3017578125,0.2464599609375
0.2459716796875,0.23486328125
0.307861328125,0.23486328125
0.283203125,0.236328125
0.27001953125,0.2371826171875
0.28564453125,0.234619140625
0.26171875,0.2337646484375
0.27783203125,0.2359619140625
0.208251953125,0.2447509765625
0.301513671875,0.22900390625
0.27392578125,0.233642578125
0.2734375,0.2303466796875
0.279296875,0.2318115234375
0.29248046875,0.2344970703125
0.263916015625,0.2357177734375
0.2646484375,0.226806640625
0.2236328125,0.22998046875
0.2666015625,0.234375
0.2288818359375,0.239501953125
0.32275390625,0.2406005859375
0.27978515625,0.232421875
0.29150390625,0.23779296875
0.2030029296875,0.22802734375
0.367431640625,0.2330322265625
0.25634765625,0.2342529296875
0.28125,0.2315673828125
0.305419921875,0.2322998046875
0.283203125,0.230224609375
0.2431640625,0.2294921875
0.309814453125,0.234375
0.3125,0.226806640625
0.275634765625,0.2342529296875
0.2230224609375,0.23095703125
0.27978515625,0.234375
0.313720703125,0.2379150390625
0.26806640625,0.234130859375
0.273681640625,0.2314453125
0.27685546875,0.2381591796875
0.26318359375,0.2474365234375
0.2420654296875,0.2388916015625
0.306884765625,0.2310791015625
0.2744140625,0.2347412109375
0.2890625,0.2327880859375
0.262939453125,0.22802734375
0.2366943359375,0.234130859375
0.2587890625,0.2261962890625
0.271240234375,0.235595703125
0.27197265625,0.2384033203125
0.30810546875,0.2349853515625
0.28662109375,0.2293701171875
0.265869140625,0.2337646484375
0.339111328125,0.2447509765625
0.285400390625,0.2470703125
0.2196044921875,0.2357177734375
0.275634765625,0.235595703125
0.2900390625,0.2342529296875
0.27490234375,0.2412109375
0.27734375,0.2364501953125
0.298583984375,0.2449951171875
0.2489013671875,0.245361328125
0.2177734375,0.231201171875
0.30517578125,0.228271484375
0.25634765625,0.2266845703125
0.263916015625,0.2396240234375
0.29541015625,0.24560546875
0.2294921875,0.2344970703125
0.2998046875,0.2398681640625
0.242919921875,0.2344970703125
0.303466796875,0.2371826171875
0.2939453125,0.2283935546875
0.295654296875,0.239501953125
0.27294921875,0.24072265625
0.26025390625,0.2276611328125
0.28271484375,0.236083984375
0.25146484375,0.225830078125
0.2705078125,0.2376708984375
0.29541015625,0.2344970703125
0.25146484375,0.2396240234375
0.2431640625,0.2279052734375
0.28076171875,0.2298583984375
0.28369140625,0.2322998046875
0.27490234375,0.232177734375
0.341796875,0.2296142578125
0.271484375,0.2314453125
0.29150390625,0.2396240234375
0.261962890625,0.230712890625
0.2880859375,0.233642578125
0.228515625,0.2340087890625
0.28466796875,0.2509765625
0.248046875,0.2310791015625
0.273193359375,0.2393798828125
0.2734375,0.2275390625
0.2216796875,0.23046875
0.2374267578125,0.2408447265625
0.2340087890625,0.2327880859375
0.275390625,0.234375
0.291259765625,0.2392578125
0.318603515625,0.2286376953125
0.2666015625,0.225830078125
0.24609375,0.2283935546875
0.20068359375,0.2313232421875
0.2763671875,0.2237548828125
0.258056640625,0.23486328125
0.286376953125,0.236572265625
0.24560546875,0.2318115234375
0.259521484375,0.228515625
0.24169921875,0.2303466796875
0.261962890625,0.230712890625
0.297607421875,0.2296142578125
0.34521484375,0.2330322265625
0.323974609375,0.235107421875
0.285888671875,0.230712890625
0.2314453125,0.2303466796875
0.29833984375,0.2337646484375
0.26318359375,0.23974609375
0.32177734375,0.2432861328125
0.306640625,0.23779296875
0.274169921875,0.23291015625
0.311279296875,0.226318359375
0.26123046875,0.24267578125
0.28271484375,0.2349853515625
0.266845703125,0.242919921875
0.322021484375,0.236328125
0.225830078125,0.2333984375
0.322021484375,0.236328125
0.2215576171875,0.2354736328125
0.28857421875,0.23876953125
0.269775390625,0.2305908203125
0.30517578125,0.227783203125
0.318115234375,0.236083984375
0.30810546875,0.247314453125
0.29248046875,0.22705078125
0.26416015625,0.2293701171875
0.270263671875,0.238037109375
0.243896484375,0.230224609375
0.242919921875,0.2386474609375
0.312744140625,0.2294921875
0.300048828125,0.2264404296875
0.2464599609375,0.2291259765625
0.25830078125,0.2325439453125
0.2587890625,0.2386474609375
0.329833984375,0.2281494140625
0.27294921875,0.2222900390625
0.252197265625,0.2298583984375
0.252685546875,0.231201171875
0.2939453125,0.2310791015625
0.291748046875,0.23828125
0.299072265625,0.2310791015625
0.257568359375,0.231689453125
0.2222900390625,0.2315673828125
0.21533203125,0.226318359375
0.2313232421875,0.2281494140625
0.283203125,0.241943359375
0.346923828125,0.22705078125
0.25927734375,0.238037109375
0.307373046875,0.2366943359375
0.29296875,0.22802734375
0.25634765625,0.2386474609375
0.262939453125,0.2286376953125
0.244873046875,0.2412109375
0.277099609375,0.241455078125
0.2193603515625,0.230712890625
0.28515625,0.23583984375
0.274169921875,0.229736328125
0.2705078125,0.24169921875
0.317626953125,0.228759765625
0.26904296875,0.23779296875
0.3125,0.2314453125
0.27197265625,0.2342529296875
0.300048828125,0.24365234375
0.27001953125,0.2318115234375
0.257568359375,0.237060546875
0.30322265625,0.2275390625
0.2379150390625,0.235107421875
0.29150390625,0.23486328125
0.300537109375,0.236328125
0.278076171875,0.2379150390625
0.291015625,0.2288818359375
0.298583984375,0.2340087890625
0.298583984375,0.236572265625
0.29296875,0.2259521484375
0.276611328125,0.231201171875
0.2474365234375,0.2412109375
0.271240234375,0.235107421875
0.260498046875,0.2305908203125
0.2447509765625,0.2291259765625
0.308349609375,0.2362060546875
0.304443359375,0.23583984375
0.240478515625,0.23046875
0.275146484375,0.2242431640625
0.2454833984375,0.236572265625
0.296875,0.244873046875
0.2646484375,0.238525390625
0.23486328125,0.2337646484375
0.336181640625,0.22998046875
0.252685546875,0.2445068359375
0.2130126953125,0.23193359375
0.26220703125,0.2423095703125
0.25537109375,0.23291015625
0.2978515625,0.238525390625
0.30810546875,0.23828125
0.273193359375,0.23095703125
0.3203125,0.2425537109375
0.277587890625,0.229248046875
0.2685546875,0.2379150390625
0.2122802734375,0.2327880859375
0.297119140625,0.233154296875
0.26123046875,0.2283935546875
0.2841796875,0.2418212890625
0.2744140625,0.230224609375
0.27734375,0.2279052734375
0.276611328125,0.24072265625
0.2861328125,0.232421875
0.261474609375,0.2373046875
0.25439453125,0.2427978515625
0.2371826171875,0.23291015625
0.307373046875,0.2286376953125
0.2469482421875,0.2412109375
0.30078125,0.23046875
0.279541015625,0.237060546875
0.29248046875,0.2271728515625
0.302001953125,0.2379150390625
0.2548828125,0.24267578125
0.272705078125,0.245849609375
0.2208251953125,0.2418212890625
0.288330078125,0.2388916015625
0.279052734375,0.2269287109375
0.255859375,0.2274169921875
0.252197265625,0.2607421875
0.273193359375,0.23046875
0.252197265625,0.2357177734375
0.260498046875,0.2315673828125
0.269775390625,0.228271484375
0.262939453125,0.2379150390625
0.28564453125,0.2288818359375
0.3017578125,0.227294921875
0.314697265625,0.229248046875
0.216064453125,0.234375
0.268798828125,0.2459716796875
0.24267578125,0.2330322265625
0.264892578125,0.230712890625
0.2452392578125,0.2322998046875
0.250732421875,0.2320556640625
0.248291015625,0.238525390625
0.252197265625,0.23095703125
0.256103515625,0.2303466796875
0.259765625,0.2335205078125
0.2030029296875,0.230224609375
0.34716796875,0.2305908203125
0.28271484375,0.22900390625
0.254638671875,0.245849609375
0.25830078125,0.2305908203125
0.295654296875,0.2347412109375
0.24853515625,0.2386474609375
0.277099609375,0.229736328125
0.284912109375,0.234375
0.312255859375,0.2415771484375
0.284423828125,0.226318359375
0.32861328125,0.2364501953125
0.2166748046875,0.23876953125
0.26708984375,0.22412109375
0.274658203125,0.236572265625
0.2890625,0.2330322265625
0.28125,0.231201171875
0.228271484375,0.2296142578125
0.312744140625,0.229736328125
0.2548828125,0.2381591796875
0.230712890625,0.2252197265625
0.26025390625,0.224853515625
0.278076171875,0.22705078125
0.261962890625,0.2276611328125
0.279296875,0.2353515625
0.231689453125,0.231689453125
0.258544921875,0.2303466796875
0.2347412109375,0.2332763671875
0.2939453125,0.2275390625
0.2607421875,0.2322998046875
0.28076171875,0.229248046875
0.226806640625,0.240478515625
0.267822265625,0.2325439453125
0.3095703125,0.236328125
0.2415771484375,0.242431640625
0.285400390625,0.2381591796875
0.283447265625,0.227783203125
0.25634765625,0.2318115234375
0.2685546875,0.227294921875
0.271484375,0.245361328125
0.291748046875,0.2318115234375
0.27587890625,0.2303466796875
0.2841796875,0.2318115234375
0.251953125,0.2291259765625
0.2374267578125,0.2354736328125
0.25634765625,0.2379150390625
0.255126953125,0.24462890625
0.26171875,0.235595703125
0.1959228515625,0.23388671875
0.261474609375,0.231689453125
0.30712890625,0.242919921875
0.2412109375,0.2298583984375
0.252197265625,0.2279052734375
0.2442626953125,0.2362060546875
0.248046875,0.2335205078125
0.279052734375,0.2376708984375
0.283447265625,0.22900390625
0.29833984375,0.235595703125
0.1988525390625,0.2276611328125
0.2490234375,0.2349853515625
0.26611328125,0.232177734375
0.256591796875,0.2366943359375
0.2296142578125,0.235107421875
0.285888671875,0.24169921875
0.239990234375,0.240234375
0.26025390625,0.2244873046875
0.26806640625,0.244873046875
0.256591796875,0.2412109375
0.3271484375,0.236328125
0.273193359375,0.236572265625
0.258544921875,0.238525390625
0.22509765625,0.2354736328125
0.3349609375,0.2286376953125
0.260986328125,0.227294921875
0.2626953125,0.2283935546875
0.30224609375,0.2279052734375
0.2457275390625,0.2315673828125
0.248291015625,0.2242431640625
0.220947265625,0.234130859375
0.2252197265625,0.232177734375
0.29296875,0.23046875
0.262451171875,0.23291015625
0.26513671875,0.244140625
0.285400390625,0.226318359375
0.282958984375,0.2362060546875
0.28466796875,0.2308349609375
0.305419921875,0.2406005859375
0.306396484375,0.234130859375
0.290771484375,0.2379150390625
0.299072265625,0.22900390625
0.27392578125,0.234375
0.2822265625,0.23046875
0.2479248046875,0.2412109375
0.294677734375,0.233154296875
0.276123046875,0.2353515625
0.272216796875,0.239501953125
0.302001953125,0.2421875
0.30615234375,0.2281494140625
0.290771484375,0.2384033203125
0.2734375,0.24072265625
0.285888671875,0.2337646484375
0.337646484375,0.2315673828125
0.287353515625,0.232421875
0.291259765625,0.23583984375
0.27490234375,0.2398681640625
0.28076171875,0.23291015625
0.2489013671875,0.232421875
0.2626953125,0.2335205078125
0.302978515625,0.2412109375
0.26025390625,0.2288818359375
0.31201171875,0.223876953125
0.31005859375,0.22900390625
0.252685546875,0.2320556640625
0.295654296875,0.244140625
0.25927734375,0.2313232421875
0.260009765625,0.2374267578125
0.277099609375,0.23828125
0.35400390625,0.232666015625
0.261474609375,0.2281494140625
0.3056640625,0.242431640625
0.27685546875,0.2291259765625
0.27490234375,0.2330322265625
0.2208251953125,0.2406005859375
0.28173828125,0.234375
0.2587890625,0.248291015625
0.2454833984375,0.2425537109375
0.278564453125,0.2353515625
0.227294921875,0.2352294921875
0.28515625,0.2296142578125
0.290283203125,0.2313232421875
0.2607421875,0.2332763671875
0.31640625,0.232177734375
0.2578125,0.2391357421875
0.300537109375,0.2354736328125
0.27685546875,0.232177734375
0.277587890625,0.23486328125
0.28271484375,0.2366943359375
0.3125,0.229248046875
0.2138671875,0.2359619140625
0.276123046875,0.22900390625
0.28955078125,0.2314453125
0.22705078125,0.247802734375
0.279541015625,0.231689453125
0.26611328125,0.230224609375
0.25732421875,0.2275390625
0.29638671875,0.2342529296875
0.29931640625,0.227783203125
0.280029296875,0.2332763671875
0.28125,0.2359619140625
0.282958984375,0.22998046875
0.246337890625,0.23388671875
0.234375,0.232421875
0.281982421875,0.2315673828125
0.30078125,0.231201171875
0.288818359375,0.24072265625
0.277587890625,0.228515625
0.22998046875,0.252197265625
0.238525390625,0.237060546875
0.26416015625,0.23486328125
0.286865234375,0.2353515625
0.305419921875,0.26171875
0.2578125,0.23388671875
0.306640625,0.2362060546875
0.27734375,0.240966796875
0.263671875,0.2337646484375
0.26904296875,0.2327880859375
0.29248046875,0.239501953125
0.31787109375,0.2388916015625
0.267822265625,0.2264404296875
0.255615234375,0.23828125
0.2325439453125,0.2357177734375
0.287109375,0.2305908203125
0.2802734375,0.24658203125
0.279541015625,0.232177734375
0.253662109375,0.233154296875
0.3203125,0.2305908203125
0.2188720703125,0.22900390625
0.28369140625,0.2283935546875
0.187255859375,0.2325439453125
0.2464599609375,0.25634765625
0.305908203125,0.2352294921875
0.250732421875,0.2464599609375
0.282470703125,0.2288818359375
0.2734375,0.2332763671875
0.271484375,0.2271728515625
0.2685546875,0.2347412109375
0.301513671875,0.2281494140625
0.27587890625,0.2431640625
0.2491455078125,0.232666015625
0.270263671875,0.232666015625
0.24462890625,0.23583984375
0.298095703125,0.2320556640625
0.266357421875,0.240478515625
0.278076171875,0.2288818359375
0.2335205078125,0.228271484375
0.30615234375,0.240234375
0.301025390625,0.23193359375
0.28369140625,0.24267578125
0.30078125,0.2261962890625
0.25,0.2410888671875
0.237060546875,0.277587890625
0.24169921875,0.2353515625
0.287109375,0.2392578125
0.300537109375,0.2318115234375
0.3046875,0.23583984375
0.27685546875,0.2327880859375
0.281982421875,0.2293701171875
0.306640625,0.2322998046875
0.2474365234375,0.2415771484375
0.2406005859375,0.233642578125
0.30322265625,0.233154296875
0.2447509765625,0.2359619140625
0.269287109375,0.2303466796875
0.29541015625,0.2315673828125
0.25341796875,0.2398681640625
0.255615234375,0.234375
0.26513671875,0.225830078125
0.2880859375,0.232666015625
0.329833984375,0.2420654296875
0.2193603515625,0.230224609375
0.262451171875,0.235595703125
0.325927734375,0.2310791015625
0.292724609375,0.2293701171875
0.262451171875,0.23779296875
0.310546875,0.2333984375
0.321533203125,0.244140625
0.301025390625,0.2393798828125
0.33251953125,0.2374267578125
0.27783203125,0.2445068359375
0.23388671875,0.2352294921875
0.2763671875,0.2447509765625
0.304443359375,0.240234375
0.3037109375,0.2335205078125
0.292724609375,0.229248046875
0.2578125,0.2320556640625
0.27734375,0.2337646484375
0.25048828125,0.2374267578125
0.239501953125,0.25537109375
0.28271484375,0.239990234375
0.3076171875,0.23974609375
0.310546875,0.2445068359375
0.257568359375,0.2265625
0.26513671875,0.235107421875
0.293212890625,0.245361328125
0.26123046875,0.2423095703125
0.300537109375,0.232666015625
0.268310546875,0.2393798828125
0.306396484375,0.2293701171875
0.258544921875,0.2359619140625
0.2841796875,0.2357177734375
0.30810546875,0.2318115234375
0.21630859375,0.2410888671875
0.33203125,0.2430419921875
0.295654296875,0.2249755859375
0.28759765625,0.236083984375
0.27734375,0.2354736328125
0.2900390625,0.2420654296875
0.23193359375,0.23193359375
0.249267578125,0.245361328125
0.28125,0.236083984375
0.270751953125,0.227783203125
0.26025390625,0.2357177734375
0.2218017578125,0.2305908203125
0.30126953125,0.226318359375
0.232666015625,0.231689453125
0.2509765625,0.2418212890625
0.299560546875,0.236083984375
0.334228515625,0.242919921875
0.294677734375,0.2310791015625
0.308349609375,0.244384765625
0.302490234375,0.239501953125
0.294189453125,0.2288818359375
0.265380859375,0.23388671875
0.268310546875,0.242919921875
0.25439453125,0.234130859375
0.25146484375,0.2286376953125
0.287841796875,0.236083984375
0.29052734375,0.2266845703125
0.29150390625,0.23193359375
0.281005859375,0.2401123046875
0.257080078125,0.2489013671875
0.276123046875,0.22900390625
0.26416015625,0.236328125
0.227783203125,0.2379150390625
0.266845703125,0.2403564453125
0.244140625,0.231201171875
0.278076171875,0.2279052734375
0.3076171875,0.2298583984375
0.313720703125,0.2379150390625
0.291015625,0.2296142578125
0.2490234375,0.23681640625
0.2362060546875,0.2303466796875
0.23779296875,0.24658203125
0.2432861328125,0.2413330078125
0.280029296875,0.2371826171875
0.2431640625,0.2440185546875
0.264892578125,0.2335205078125
0.20361328125,0.2322998046875
0.252197265625,0.23388671875
0.232666015625,0.2371826171875
0.254638671875,0.2320556640625
0.312744140625,0.224853515625
0.272705078125,0.253173828125
0.25732421875,0.23681640625
0.294677734375,0.2298583984375
0.34423828125,0.223388671875
0.294677734375,0.2396240234375
0.2646484375,0.233154296875
0.30419921875,0.2333984375
0.322509765625,0.2431640625
0.259521484375,0.2376708984375
0.254638671875,0.232666015625
0.278076171875,0.2342529296875
0.27294921875,0.236328125
0.271484375,0.2398681640625
0.302001953125,0.234375
0.25048828125,0.2288818359375
0.2218017578125,0.2303466796875
0.30517578125,0.232177734375
0.26220703125,0.238525390625
0.27001953125,0.2362060546875
0.269775390625,0.2294921875
0.277099609375,0.231689453125
0.30859375,0.238525390625
0.25341796875,0.2442626953125
0.29248046875,0.2353515625
0.234619140625,0.234130859375
0.201904296875,0.2412109375
0.255615234375,0.242431640625
0.293212890625,0.23193359375
0.24365234375,0.2442626953125
0.235107421875,0.2281494140625
0.2427978515625,0.2445068359375
0.25927734375,0.2320556640625
0.2646484375,0.2257080078125
0.302978515625,0.2373046875
0.2462158203125,0.2296142578125
0.276611328125,0.232421875
0.325439453125,0.2308349609375
0.3212890625,0.234130859375
0.290771484375,0.2291259765625
0.23193359375,0.240478515625
0.322509765625,0.236572265625
0.229248046875,0.2296142578125
0.28173828125,0.2271728515625
0.2568359375,0.234130859375
0.27587890625,0.2296142578125
0.26806640625,0.2288818359375
0.275634765625,0.232421875
0.2081298828125,0.2281494140625
0.290771484375,0.2264404296875
0.330078125,0.236328125
0.285400390625,0.240234375
0.292724609375,0.2408447265625
0.268310546875,0.231201171875
0.28076171875,0.23486328125
0.25146484375,0.243408203125
0.31494140625,0.2388916015625
0.322265625,0.2381591796875
0.284423828125,0.2313232421875
0.251953125,0.228759765625
0.279541015625,0.239013671875
0.33642578125,0.2283935546875
0.26708984375,0.238037109375
0.3115234375,0.23193359375
0.2452392578125,0.2420654296875
0.263427734375,0.2315673828125
0.285400390625,0.2325439453125
0.28515625,0.2344970703125
0.285400390625,0.229736328125
0.28759765625,0.2393798828125
0.2315673828125,0.23876953125
0.28515625,0.230712890625
0.2322998046875,0.229736328125
0.320068359375,0.2445068359375
0.260498046875,0.2430419921875
0.297119140625,0.2340087890625
0.286376953125,0.22802734375
0.25732421875,0.2471923828125
0.268798828125,0.23583984375
0.30029296875,0.2392578125
0.293701171875,0.2342529296875
0.25341796875,0.232666015625
0.315673828125,0.230712890625
0.28369140625,0.2354736328125
0.233642578125,0.230224609375
0.26806640625,0.2464599609375
0.29638671875,0.234130859375
0.280517578125,0.2430419921875
0.2666015625,0.2325439453125
0.2978515625,0.2283935546875
0.266845703125,0.2276611328125
0.2294921875,0.23193359375
0.247314453125,0.225830078125
0.292724609375,0.2371826171875
0.267333984375,0.231201171875
0.25244140625,0.239990234375
0.32470703125,0.227294921875
0.339111328125,0.2305908203125
0.2313232421875,0.2347412109375
0.345947265625,0.2283935546875
0.258544921875,0.236572265625
0.265869140625,0.23388671875
0.253173828125,0.228515625
0.245849609375,0.2257080078125
0.2103271484375,0.2403564453125
0.267822265625,0.224365234375
0.305419921875,0.2406005859375
0.2919921875,0.2357177734375
0.312255859375,0.230712890625
0.2509765625,0.232666015625
0.2529296875,0.2279052734375
0.26904296875,0.234130859375
0.255126953125,0.2366943359375
0.2489013671875,0.2364501953125
0.27490234375,0.2314453125
0.3017578125,0.24609375
0.30078125,0.2327880859375
0.293212890625,0.2239990234375
0.251953125,0.2352294921875
0.274658203125,0.2362060546875
0.295166015625,0.23291015625
0.282958984375,0.2344970703125
0.298095703125,0.225830078125
0.279052734375,0.2454833984375
0.257080078125,0.239990234375
0.29052734375,0.2257080078125
0.28271484375,0.2314453125
0.2388916015625,0.2415771484375
0.265625,0.2314453125
0.2449951171875,0.2384033203125
0.315673828125,0.230224609375
0.297607421875,0.2347412109375
0.26171875,0.2332763671875
0.27880859375,0.235595703125
0.30322265625,0.2344970703125
0.290283203125,0.2279052734375
0.31884765625,0.2298583984375
0.2880859375,0.228759765625
0.28076171875,0.242919921875
0.261474609375,0.237548828125
0.2415771484375,0.2337646484375
0.268310546875,0.2496337890625
0.2734375,0.2320556640625
0.2303466796875,0.2310791015625
0.296142578125,0.234130859375
0.313720703125,0.231689453125
0.2353515625,0.241943359375
0.287109375,0.2393798828125
0.300048828125,0.22900390625
0.275146484375,0.2333984375
0.278564453125,0.2269287109375
0.2193603515625,0.22509765625
0.266845703125,0.2275390625
0.32861328125,0.2449951171875
0.288818359375,0.2379150390625
0.2342529296875,0.231201171875
0.2724609375,0.232177734375
0.224853515625,0.233154296875
0.249755859375,0.2314453125
0.276123046875,0.231689453125
0.2430419921875,0.221923828125
0.27587890625,0.2335205078125
0.2393798828125,0.2440185546875
0.3232421875,0.232177734375
0.282958984375,0.2294921875
0.286865234375,0.245361328125
0.30810546875,0.23876953125
0.2744140625,0.2310791015625
0.283935546875,0.238037109375
0.2421875,0.22900390625
0.3046875,0.2467041015625
0.26025390625,0.2330322265625
0.244873046875,0.2320556640625
0.241455078125,0.22509765625
0.28125,0.240966796875
0.291748046875,0.2310791015625
0.294921875,0.232666015625
0.29638671875,0.2340087890625
0.29931640625,0.2384033203125
0.2088623046875,0.237060546875
0.292724609375,0.2315673828125
0.318359375,0.2412109375
0.2308349609375,0.2266845703125
0.261962890625,0.2342529296875
0.30126953125,0.2266845703125
0.270751953125,0.239501953125
0.2890625,0.2359619140625
0.25439453125,0.2296142578125
0.27294921875,0.2271728515625
0.2705078125,0.2340087890625
0.256103515625,0.23974609375
0.25439453125,0.2354736328125
0.263671875,0.235107421875
0.2568359375,0.2322998046875
0.29541015625,0.2384033203125
0.2705078125,0.2279052734375
0.267578125,0.2318115234375
0.27294921875,0.2305908203125
0.28173828125,0.231689453125
0.317626953125,0.226318359375
0.245361328125,0.2327880859375
0.272705078125,0.231201171875
0.288818359375,0.2314453125
0.275390625,0.23291015625
0.2861328125,0.240234375
0.260009765625,0.234130859375
0.287109375,0.2333984375
0.2406005859375,0.235107421875
0.253173828125,0.237548828125
0.289306640625,0.22998046875
0.30712890625,0.2305908203125
0.314208984375,0.229248046875
0.247802734375,0.238037109375
0.2459716796875,0.2330322265625
0.328125,0.2403564453125
0.284423828125,0.23876953125
0.272216796875,0.2332763671875
0.274169921875,0.2349853515625
0.28662109375,0.242919921875
0.291015625,0.2398681640625
0.2386474609375,0.24072265625
0.274169921875,0.231201171875
0.30322265625,0.243896484375
0.283935546875,0.22607421875
0.285888671875,0.228759765625
0.2269287109375,0.2440185546875
0.28125,0.2412109375
0.252685546875,0.2386474609375
0.333740234375,0.2371826171875
0.32470703125,0.2301025390625
0.228759765625,0.237060546875
0.3115234375,0.2354736328125
0.258544921875,0.23974609375
0.25732421875,0.23046875
0.291259765625,0.2332763671875
0.313232421875,0.2369384765625
0.285888671875,0.254638671875
0.266357421875,0.2310791015625
0.285888671875,0.2415771484375
0.261474609375,0.23046875
0.2705078125,0.2252197265625
0.298583984375,0.2327880859375
0.271484375,0.236083984375
0.27978515625,0.2239990234375
0.281494140625,0.235107421875
0.262451171875,0.2449951171875
0.2919921875,0.233154296875
0.2386474609375,0.2352294921875
0.274169921875,0.2239990234375
0.30517578125,0.2421875
0.2489013671875,0.2303466796875
0.289306640625,0.23486328125
0.2344970703125,0.2374267578125
0.250732421875,0.2325439453125
0.304931640625,0.23486328125
0.3212890625,0.2354736328125
0.272216796875,0.235595703125
0.306884765625,0.2320556640625
0.289306640625,0.231201171875
0.230224609375,0.2447509765625
0.27392578125,0.239990234375
0.2392578125,0.2291259765625
0.26171875,0.2293701171875
0.2447509765625,0.2373046875
0.2393798828125,0.2454833984375
0.292236328125,0.234130859375
0.2744140625,0.23681640625
0.2457275390625,0.23583984375
0.2491455078125,0.23779296875
0.292236328125,0.229248046875
0.27294921875,0.23388671875
0.30078125,0.2403564453125
0.221435546875,0.2362060546875
0.31103515625,0.2445068359375
0.276611328125,0.228515625
0.269287109375,0.2421875
0.2724609375,0.239990234375
0.231201171875,0.23291015625
0.248046875,0.238525390625
0.3232421875,0.2283935546875
0.271484375,0.2352294921875
0.237060546875,0.2310791015625
0.26513671875,0.2332763671875
0.1929931640625,0.236328125
0.287841796875,0.2288818359375
0.283203125,0.2298583984375
0.277587890625,0.2301025390625
0.306640625,0.2353515625
0.269775390625,0.23974609375
0.306396484375,0.23046875
0.26513671875,0.235595703125
0.2802734375,0.234375
0.279296875,0.2303466796875
0.29638671875,0.236328125
0.303955078125,0.23193359375
0.31005859375,0.228271484375
0.27392578125,0.234619140625
0.290771484375,0.23779296875
0.2293701171875,0.23779296875
0.28662109375,0.23486328125
0.271240234375,0.2484130859375
0.30078125,0.2379150390625
0.3134765625,0.2279052734375
0.2763671875,0.231689453125
0.295166015625,0.237060546875
0.2998046875,0.2296142578125
0.28125,0.232666015625
0.30517578125,0.2293701171875
0.2474365234375,0.2371826171875
0.299560546875,0.240478515625
0.308837890625,0.2364501953125
0.293701171875,0.24072265625
0.2734375,0.239013671875
0.295166015625,0.2337646484375
0.239990234375,0.2264404296875
0.304443359375,0.231689453125
0.254638671875,0.2314453125
0.320068359375,0.2435302734375
0.22802734375,0.230712890625
0.28173828125,0.2371826171875
0.278076171875,0.2359619140625
0.2391357421875,0.2342529296875
0.269287109375,0.229736328125
0.267822265625,0.22607421875
0.272216796875,0.2406005859375
0.279052734375,0.246337890625
0.239013671875,0.2332763671875
0.2802734375,0.23291015625
0.28271484375,0.2353515625
0.306884765625,0.228515625
0.290771484375,0.238525390625
0.285400390625,0.227294921875
0.293212890625,0.2498779296875
0.233154296875,0.2265625
0.243896484375,0.23583984375
0.274169921875,0.2447509765625
0.271728515625,0.2349853515625
0.26904296875,0.2255859375
0.293701171875,0.2279052734375
0.258544921875,0.23486328125
0.297119140625,0.2366943359375
0.254638671875,0.2347412109375
0.273193359375,0.231201171875
0.27001953125,0.2305908203125
0.303466796875,0.236083984375
0.251220703125,0.2413330078125
0.22900390625,0.230712890625
0.331298828125,0.2333984375
0.34375,0.2303466796875
0.281005859375,0.2386474609375
0.27001953125,0.2333984375
0.278564453125,0.24853515625
0.322509765625,0.2291259765625
0.271728515625,0.23681640625
0.28955078125,0.224609375
0.2861328125,0.2410888671875
0.2447509765625,0.2349853515625
0.28369140625,0.240966796875
0.2464599609375,0.2281494140625
0.27099609375,0.2308349609375
0.2734375,0.232666015625
0.281494140625,0.2333984375
0.2685546875,0.2353515625
0.2880859375,0.2431640625
0.286376953125,0.2381591796875
0.2900390625,0.2322998046875
0.263427734375,0.2305908203125
0.21533203125,0.2384033203125
0.291259765625,0.2332763671875
0.289794921875,0.2357177734375
0.2666015625,0.2369384765625
0.2198486328125,0.232666015625
0.26025390625,0.2333984375
0.31640625,0.2393798828125
0.275146484375,0.24267578125
0.234619140625,0.233642578125
0.264404296875,0.2293701171875
0.312255859375,0.2371826171875
0.24853515625,0.228759765625
0.24267578125,0.2255859375
0.28466796875,0.231689453125
0.28076171875,0.2354736328125
0.25830078125,0.221923828125
0.29052734375,0.240966796875
0.258056640625,0.2342529296875
0.2490234375,0.23046875
0.2484130859375,0.228515625
0.2216796875,0.2418212890625
0.30126953125,0.2314453125
0.291748046875,0.2344970703125
0.29052734375,0.2313232421875
0.30078125,0.2337646484375
0.2587890625,0.239013671875
0.238525390625,0.249755859375
0.2998046875,0.2318115234375
0.279541015625,0.2314453125
0.2467041015625,0.231201171875
0.260986328125,0.2293701171875
0.306640625,0.2332763671875
0.234130859375,0.232666015625
0.301025390625,0.2303466796875
0.291748046875,0.234130859375
0.258544921875,0.230224609375
0.30517578125,0.2335205078125
0.235595703125,0.2362060546875
0.30224609375,0.2391357421875
0.287109375,0.2283935546875
0.25634765625,0.230712890625
0.223388671875,0.2275390625
0.304931640625,0.235107421875
0.259521484375,0.2384033203125
0.31103515625,0.23291015625
0.28076171875,0.2286376953125
0.26123046875,0.2325439453125
0.260009765625,0.2330322265625
0.255859375,0.2303466796875
0.255126953125,0.235107421875
0.281494140625,0.2354736328125
0.272705078125,0.2332763671875
0.296630859375,0.2327880859375
0.272705078125,0.2342529296875
0.29736328125,0.234375
0.2587890625,0.25048828125
0.295654296875,0.2298583984375
0.307861328125,0.22900390625
0.262451171875,0.247802734375
0.2822265625,0.2315673828125
0.261962890625,0.228759765625
0.30859375,0.2376708984375
0.26904296875,0.232666015625
0.25634765625,0.230712890625
0.19091796875,0.231689453125
0.237060546875,0.2379150390625
0.260498046875,0.2376708984375
0.290283203125,0.23046875
0.287353515625,0.23388671875
0.240234375,0.24169921875
0.26318359375,0.228759765625
0.280517578125,0.2401123046875
0.2744140625,0.2335205078125
0.276611328125,0.2254638671875
0.264892578125,0.228759765625
0.26220703125,0.235107421875
0.27099609375,0.230712890625
0.270263671875,0.2271728515625
0.2222900390625,0.2347412109375
0.26611328125,0.2274169921875
0.245361328125,0.2408447265625
0.30419921875,0.233642578125
0.28857421875,0.23388671875
0.246826171875,0.232177734375
0.251953125,0.228515625
0.27392578125,0.228759765625
0.2430419921875,0.2222900390625
0.2435302734375,0.240966796875
0.2998046875,0.239501953125
0.318359375,0.2254638671875


==> data/scores_cifar10OOD_MNIST_PL0_lossw0_losss0.csv <==
id,ood
0.221923828125,0.214111328125
0.2493896484375,0.21875
0.2459716796875,0.2166748046875
0.256103515625,0.2166748046875
0.2548828125,0.222900390625
0.251220703125,0.225341796875
0.25537109375,0.2222900390625
0.28759765625,0.2232666015625
0.269775390625,0.2178955078125
0.200439453125,0.2210693359375
0.216796875,0.2257080078125
0.203369140625,0.2203369140625
0.217529296875,0.22314453125
0.264404296875,0.2166748046875
0.26953125,0.2249755859375
0.26220703125,0.2264404296875
0.263671875,0.2110595703125
0.268798828125,0.2178955078125
0.2314453125,0.21875
0.265625,0.22119140625
0.2646484375,0.2188720703125
0.267822265625,0.216796875
0.254638671875,0.21826171875
0.260986328125,0.2174072265625
0.2398681640625,0.2203369140625
0.23681640625,0.2197265625
0.271240234375,0.2197265625
0.2432861328125,0.22509765625
0.25146484375,0.2236328125
0.267578125,0.221435546875
0.253662109375,0.2200927734375
0.251708984375,0.217041015625
0.2252197265625,0.2242431640625
0.199462890625,0.2130126953125
0.2252197265625,0.2193603515625
0.243896484375,0.2161865234375
0.252685546875,0.2279052734375
0.2225341796875,0.2171630859375
0.234130859375,0.21923828125
0.2105712890625,0.2215576171875
0.26416015625,0.224609375
0.252197265625,0.2259521484375
0.2822265625,0.216796875
0.231689453125,0.22021484375
0.291015625,0.2164306640625
0.252197265625,0.224365234375
0.2607421875,0.22802734375
0.256591796875,0.2109375
0.256591796875,0.22412109375
0.229248046875,0.2152099609375
0.2861328125,0.2191162109375
0.27099609375,0.2227783203125
0.230224609375,0.2181396484375
0.276611328125,0.2154541015625
0.2490234375,0.2215576171875
0.244140625,0.2183837890625
0.241455078125,0.22216796875
0.263427734375,0.2196044921875
0.2734375,0.2156982421875
0.2391357421875,0.220947265625
0.22314453125,0.22265625
0.2471923828125,0.21923828125
0.28173828125,0.2310791015625
0.24755859375,0.2239990234375
0.2261962890625,0.212890625
0.20947265625,0.21728515625
0.246337890625,0.208740234375
0.261474609375,0.218017578125
0.246826171875,0.2144775390625
0.22265625,0.2239990234375
0.262939453125,0.224609375
0.2509765625,0.226318359375
0.2578125,0.220458984375
0.23828125,0.2283935546875
0.2474365234375,0.2183837890625
0.24169921875,0.2264404296875
0.2568359375,0.222412109375
0.2447509765625,0.2281494140625
0.2269287109375,0.2164306640625
0.25244140625,0.2130126953125
0.27685546875,0.223876953125
0.2357177734375,0.2188720703125
0.26513671875,0.2181396484375
0.267822265625,0.2188720703125
0.277099609375,0.2177734375
0.269287109375,0.228271484375
0.2384033203125,0.2122802734375
0.254150390625,0.2158203125
0.2568359375,0.2254638671875
0.257568359375,0.219482421875
0.257080078125,0.219970703125
0.2320556640625,0.2200927734375
0.2548828125,0.220947265625
0.215087890625,0.2169189453125
0.266357421875,0.2171630859375
0.25048828125,0.2144775390625
0.275390625,0.2218017578125
0.259521484375,0.219970703125
0.229248046875,0.2222900390625
0.263671875,0.221435546875
0.26904296875,0.217041015625
0.265380859375,0.2156982421875
0.247802734375,0.2266845703125
0.2156982421875,0.2200927734375
0.2626953125,0.21435546875
0.26416015625,0.2119140625
0.2445068359375,0.23046875
0.263671875,0.2230224609375
0.24169921875,0.21533203125
0.26806640625,0.21484375
0.224853515625,0.22216796875
0.2342529296875,0.222412109375
0.268310546875,0.2210693359375
0.2298583984375,0.2149658203125
0.2364501953125,0.220703125
0.254638671875,0.2242431640625
0.267822265625,0.2213134765625
0.253662109375,0.2364501953125
0.2474365234375,0.223876953125
0.25341796875,0.2208251953125
0.2724609375,0.22119140625
0.2457275390625,0.2203369140625
0.2481689453125,0.2186279296875
0.25244140625,0.21923828125
0.25341796875,0.2220458984375
0.240966796875,0.218017578125
0.267578125,0.2244873046875
0.259033203125,0.231689453125
0.2303466796875,0.215576171875
0.26904296875,0.220703125
0.258056640625,0.21435546875
0.26513671875,0.2247314453125
0.250244140625,0.2200927734375
0.275634765625,0.223876953125
0.2529296875,0.2159423828125
0.2509765625,0.2158203125
0.26904296875,0.2205810546875
0.25927734375,0.221435546875
0.2239990234375,0.2222900390625
0.26904296875,0.218994140625
0.26611328125,0.223388671875
0.27587890625,0.2200927734375
0.269775390625,0.2218017578125
0.26220703125,0.217529296875
0.25732421875,0.2125244140625
0.226806640625,0.2281494140625
0.2471923828125,0.212890625
0.22314453125,0.222412109375
0.2418212890625,0.211669921875
0.27099609375,0.2213134765625
0.25439453125,0.2152099609375
0.2305908203125,0.21923828125
0.27294921875,0.2171630859375
0.251220703125,0.2261962890625
0.25634765625,0.216064453125
0.253173828125,0.2193603515625
0.258544921875,0.220947265625
0.254150390625,0.2210693359375
0.25537109375,0.2191162109375
0.2332763671875,0.2210693359375
0.244140625,0.2252197265625
0.273681640625,0.211181640625
0.257080078125,0.2247314453125
0.23388671875,0.215087890625
0.26806640625,0.2242431640625
0.2666015625,0.218017578125
0.254638671875,0.2125244140625
0.284912109375,0.22216796875
0.265869140625,0.2264404296875
0.276123046875,0.2177734375
0.196533203125,0.222412109375
0.25146484375,0.2137451171875
0.271240234375,0.2203369140625
0.277099609375,0.2171630859375
0.2205810546875,0.2215576171875
0.23291015625,0.2271728515625
0.2174072265625,0.2247314453125
0.25,0.22314453125
0.2275390625,0.217041015625
0.257568359375,0.221923828125
0.232177734375,0.2265625
0.25341796875,0.2216796875
0.220947265625,0.2220458984375
0.25048828125,0.221435546875
0.2359619140625,0.2279052734375
0.25732421875,0.2215576171875
0.2474365234375,0.220458984375
0.267333984375,0.226806640625
0.26611328125,0.2147216796875
0.269287109375,0.2183837890625
0.27783203125,0.21630859375
0.2335205078125,0.219970703125
0.2490234375,0.224609375
0.238037109375,0.2135009765625
0.26953125,0.21875
0.2548828125,0.2252197265625
0.23291015625,0.2218017578125
0.2462158203125,0.21826171875
0.2398681640625,0.2156982421875
0.232666015625,0.21923828125
0.26611328125,0.2286376953125
0.248291015625,0.21826171875
0.274169921875,0.2193603515625
0.269775390625,0.2264404296875
0.27587890625,0.217529296875
0.2203369140625,0.2200927734375
0.261962890625,0.22265625
0.27001953125,0.2181396484375
0.267578125,0.219482421875
0.243408203125,0.22216796875
0.2685546875,0.2264404296875
0.2548828125,0.222900390625
0.199951171875,0.2191162109375
0.280517578125,0.2255859375
0.255126953125,0.22509765625
0.257080078125,0.2235107421875
0.260498046875,0.22607421875
0.258544921875,0.2181396484375
0.266357421875,0.2244873046875
0.244384765625,0.2188720703125
0.25439453125,0.2237548828125
0.2646484375,0.2174072265625
0.2469482421875,0.2177734375
0.263916015625,0.2254638671875
0.266845703125,0.216064453125
0.2125244140625,0.2181396484375
0.251953125,0.215576171875
0.26123046875,0.22509765625
0.239990234375,0.2210693359375
0.240478515625,0.2254638671875
0.259765625,0.21728515625
0.256591796875,0.21923828125
0.2412109375,0.2191162109375
0.26416015625,0.224365234375
0.2276611328125,0.2197265625
0.25341796875,0.22607421875
0.27978515625,0.2193603515625
0.249267578125,0.2237548828125
0.241455078125,0.223388671875
0.2247314453125,0.221923828125
0.2152099609375,0.2215576171875
0.2210693359375,0.2159423828125
0.241943359375,0.219970703125
0.2449951171875,0.22705078125
0.2763671875,0.2213134765625
0.2734375,0.2196044921875
0.267578125,0.2215576171875
0.23828125,0.2181396484375
0.258056640625,0.218994140625
0.2291259765625,0.2174072265625
0.243408203125,0.2193603515625
0.2391357421875,0.2176513671875
0.2398681640625,0.2239990234375
0.263671875,0.2191162109375
0.27587890625,0.227783203125
0.2125244140625,0.2205810546875
0.213623046875,0.222412109375
0.25732421875,0.2213134765625
0.246337890625,0.21337890625
0.269287109375,0.2227783203125
0.2110595703125,0.215087890625
0.26220703125,0.220703125
0.2646484375,0.2154541015625
0.2283935546875,0.2161865234375
0.23681640625,0.2158203125
0.246337890625,0.2156982421875
0.268798828125,0.222900390625
0.23681640625,0.2166748046875
0.25927734375,0.215576171875
0.2213134765625,0.222900390625
0.2493896484375,0.2198486328125
0.26123046875,0.21435546875
0.2164306640625,0.2152099609375
0.27587890625,0.2156982421875
0.25390625,0.2249755859375
0.1915283203125,0.2149658203125
0.234130859375,0.2242431640625
0.26171875,0.22412109375
0.23486328125,0.2174072265625
0.2020263671875,0.21923828125
0.252197265625,0.2154541015625
0.249755859375,0.2529296875
0.2388916015625,0.2259521484375
0.269775390625,0.216796875
0.259521484375,0.216552734375
0.225341796875,0.2210693359375
0.220703125,0.223876953125
0.2452392578125,0.219970703125
0.2481689453125,0.22705078125
0.253173828125,0.2088623046875
0.2340087890625,0.2237548828125
0.252685546875,0.228515625
0.22705078125,0.219482421875
0.274169921875,0.218994140625
0.2734375,0.2161865234375
0.2130126953125,0.2174072265625
0.269287109375,0.2152099609375
0.251708984375,0.22314453125
0.229736328125,0.2216796875
0.236572265625,0.2286376953125
0.27099609375,0.2239990234375
0.259765625,0.2205810546875
0.234130859375,0.2205810546875
0.280029296875,0.225830078125
0.26953125,0.222900390625
0.26220703125,0.2232666015625
0.2484130859375,0.220703125
0.2193603515625,0.22216796875
0.2425537109375,0.211181640625
0.2744140625,0.219482421875
0.281494140625,0.2220458984375
0.26904296875,0.2188720703125
0.227783203125,0.22607421875
0.263671875,0.21630859375
0.2174072265625,0.217529296875
0.2607421875,0.2220458984375
0.2066650390625,0.216552734375
0.242919921875,0.2203369140625
0.2216796875,0.2139892578125
0.251708984375,0.22314453125
0.27294921875,0.2186279296875
0.261474609375,0.2236328125
0.267822265625,0.2198486328125
0.262939453125,0.2230224609375
0.19873046875,0.2205810546875
0.26025390625,0.212646484375
0.26025390625,0.2197265625
0.25390625,0.2215576171875
0.2724609375,0.22119140625
0.26806640625,0.2198486328125
0.2432861328125,0.2220458984375
0.272216796875,0.213623046875
0.264892578125,0.2215576171875
0.2247314453125,0.2242431640625
0.272216796875,0.2200927734375
0.2216796875,0.2181396484375
0.260986328125,0.217041015625
0.274658203125,0.22412109375
0.28271484375,0.211181640625
0.255615234375,0.2261962890625
0.260009765625,0.2196044921875
0.255859375,0.2181396484375
0.2432861328125,0.21826171875
0.219482421875,0.2237548828125
0.21923828125,0.2296142578125
0.251220703125,0.22021484375
0.26708984375,0.2210693359375
0.2418212890625,0.2186279296875
0.260986328125,0.2149658203125
0.263671875,0.2200927734375
0.2421875,0.218994140625
0.24609375,0.2242431640625
0.26025390625,0.2247314453125
0.23779296875,0.2135009765625
0.261962890625,0.219970703125
0.2237548828125,0.225341796875
0.2152099609375,0.211669921875
0.250732421875,0.2213134765625
0.261962890625,0.2132568359375
0.250244140625,0.215087890625
0.27099609375,0.214111328125
0.25390625,0.2232666015625
0.265380859375,0.220703125
0.27001953125,0.219970703125
0.261962890625,0.217041015625
0.266357421875,0.2220458984375
0.217041015625,0.2197265625
0.265869140625,0.221923828125
0.267578125,0.2169189453125
0.240966796875,0.2177734375
0.251708984375,0.21923828125
0.2366943359375,0.2215576171875
0.253662109375,0.2081298828125
0.239990234375,0.221435546875
0.254150390625,0.222412109375
0.243408203125,0.2200927734375
0.256103515625,0.253662109375
0.227294921875,0.2271728515625
0.240478515625,0.217041015625
0.2421875,0.2188720703125
0.251220703125,0.2137451171875
0.22412109375,0.2203369140625
0.2440185546875,0.21826171875
0.1900634765625,0.2203369140625
0.2164306640625,0.2174072265625
0.2342529296875,0.213623046875
0.272705078125,0.216796875
0.236572265625,0.2198486328125
0.2646484375,0.2220458984375
0.283203125,0.217529296875
0.249267578125,0.22216796875
0.243896484375,0.2283935546875
0.258544921875,0.2220458984375
0.2484130859375,0.2261962890625
0.258056640625,0.2210693359375
0.2342529296875,0.225830078125
0.217529296875,0.2186279296875
0.221435546875,0.210205078125
0.23828125,0.2275390625
0.21875,0.2174072265625
0.227294921875,0.2197265625
0.229248046875,0.2232666015625
0.259033203125,0.2213134765625
0.2393798828125,0.216064453125
0.231689453125,0.218017578125
0.259521484375,0.2196044921875
0.2452392578125,0.2235107421875
0.26513671875,0.2265625
0.25244140625,0.22802734375
0.2431640625,0.216552734375
0.26513671875,0.2191162109375
0.276611328125,0.2203369140625
0.249267578125,0.2188720703125
0.25244140625,0.22607421875
0.272216796875,0.2193603515625
0.2666015625,0.2144775390625
0.2418212890625,0.232177734375
0.212890625,0.220947265625
0.2310791015625,0.2196044921875
0.276123046875,0.228271484375
0.27685546875,0.2198486328125
0.26220703125,0.214599609375
0.26904296875,0.2227783203125
0.24658203125,0.212890625
0.2235107421875,0.22509765625
0.266845703125,0.2213134765625
0.2347412109375,0.22998046875
0.272705078125,0.2181396484375
0.249267578125,0.215087890625
0.2354736328125,0.2196044921875
0.2386474609375,0.2161865234375
0.1884765625,0.2203369140625
0.236083984375,0.218017578125
0.220947265625,0.2171630859375
0.2452392578125,0.22021484375
0.24169921875,0.2218017578125
0.2734375,0.2225341796875
0.26220703125,0.2218017578125
0.2230224609375,0.223388671875
0.2125244140625,0.222900390625
0.25439453125,0.2158203125
0.24267578125,0.21923828125
0.2313232421875,0.2198486328125
0.253662109375,0.2149658203125
0.254638671875,0.221435546875
0.248291015625,0.222900390625
0.23291015625,0.2254638671875
0.22705078125,0.21630859375
0.225830078125,0.230712890625
0.268310546875,0.2149658203125
0.212646484375,0.2220458984375
0.234375,0.2276611328125
0.261962890625,0.2181396484375
0.267578125,0.2177734375
0.238525390625,0.2220458984375
0.194091796875,0.2239990234375
0.252685546875,0.2138671875
0.2464599609375,0.2244873046875
0.2396240234375,0.222412109375
0.2232666015625,0.2161865234375
0.2646484375,0.2178955078125
0.27978515625,0.2244873046875
0.271484375,0.219482421875
0.257568359375,0.2164306640625
0.265380859375,0.22314453125
0.22119140625,0.2215576171875
0.2529296875,0.216552734375
0.226806640625,0.2249755859375
0.266357421875,0.2177734375
0.256103515625,0.216796875
0.273681640625,0.21923828125
0.2239990234375,0.2200927734375
0.2464599609375,0.2208251953125
0.263427734375,0.22509765625
0.2431640625,0.2247314453125
0.20947265625,0.2230224609375
0.254150390625,0.2142333984375
0.2415771484375,0.2183837890625
0.258544921875,0.2095947265625
0.2147216796875,0.216796875
0.2269287109375,0.2254638671875
0.25048828125,0.224365234375
0.2464599609375,0.224609375
0.271728515625,0.2210693359375
0.221435546875,0.221923828125
0.2408447265625,0.2220458984375
0.251953125,0.2225341796875
0.282470703125,0.22216796875
0.2406005859375,0.21630859375
0.246337890625,0.2216796875
0.2373046875,0.2197265625
0.25830078125,0.2235107421875
0.248291015625,0.219970703125
0.263671875,0.2193603515625
0.25732421875,0.2215576171875
0.251953125,0.2178955078125
0.2476806640625,0.225830078125
0.25048828125,0.2193603515625
0.261962890625,0.2120361328125
0.25732421875,0.212158203125
0.266845703125,0.223388671875
0.2388916015625,0.2218017578125
0.275390625,0.218505859375
0.26416015625,0.2164306640625
0.2100830078125,0.2169189453125
0.260009765625,0.2178955078125
0.212646484375,0.216796875
0.271484375,0.2178955078125
0.235595703125,0.219482421875
0.21484375,0.22509765625
0.260009765625,0.223388671875
0.26904296875,0.219482421875
0.24755859375,0.2244873046875
0.23974609375,0.21435546875
0.275146484375,0.219970703125
0.25244140625,0.2227783203125
0.244384765625,0.219970703125
0.282470703125,0.223388671875
0.25390625,0.226318359375
0.244140625,0.23095703125
0.27099609375,0.2137451171875
0.2470703125,0.2275390625
0.2158203125,0.2257080078125
0.23583984375,0.22412109375
0.2205810546875,0.2213134765625
0.2587890625,0.2294921875
0.22998046875,0.2174072265625
0.210693359375,0.2178955078125
0.2415771484375,0.2210693359375
0.2685546875,0.2174072265625
0.2486572265625,0.2176513671875
0.2257080078125,0.2236328125
0.217041015625,0.2232666015625
0.2080078125,0.21923828125
0.275634765625,0.217041015625
0.255859375,0.219970703125
0.27197265625,0.220947265625
0.256103515625,0.2159423828125
0.275634765625,0.2218017578125
0.28662109375,0.2176513671875
0.2724609375,0.2222900390625
0.2498779296875,0.22021484375
0.2734375,0.221923828125
0.2646484375,0.2169189453125
0.2340087890625,0.2183837890625
0.281494140625,0.2183837890625
0.260009765625,0.225830078125
0.24365234375,0.21630859375
0.258544921875,0.2230224609375
0.251220703125,0.2139892578125
0.276123046875,0.2181396484375
0.24658203125,0.2186279296875
0.2587890625,0.224853515625
0.2470703125,0.2216796875
0.253173828125,0.22216796875
0.261474609375,0.2249755859375
0.23876953125,0.2275390625
0.250244140625,0.2215576171875
0.236083984375,0.2186279296875
0.264404296875,0.217041015625
0.261474609375,0.2177734375
0.2489013671875,0.224365234375
0.2437744140625,0.216552734375
0.2310791015625,0.2205810546875
0.26220703125,0.2208251953125
0.2386474609375,0.2196044921875
0.250244140625,0.2205810546875
0.255126953125,0.21044921875
0.242919921875,0.226806640625
0.2186279296875,0.219970703125
0.258056640625,0.2197265625
0.2301025390625,0.2171630859375
0.275390625,0.2183837890625
0.27294921875,0.2200927734375
0.26318359375,0.2239990234375
0.249267578125,0.2200927734375
0.21923828125,0.2218017578125
0.2685546875,0.22119140625
0.2451171875,0.214111328125
0.275146484375,0.2232666015625
0.2578125,0.2196044921875
0.2685546875,0.21923828125
0.23486328125,0.2164306640625
0.2149658203125,0.226806640625
0.2646484375,0.216064453125
0.261474609375,0.2244873046875
0.253662109375,0.217529296875
0.262939453125,0.2218017578125
0.26904296875,0.2218017578125
0.254638671875,0.2197265625
0.2286376953125,0.2108154296875
0.23876953125,0.2210693359375
0.26416015625,0.2132568359375
0.2587890625,0.228271484375
0.291748046875,0.2205810546875
0.277099609375,0.220947265625
0.2352294921875,0.2156982421875
0.25732421875,0.2222900390625
0.26171875,0.2186279296875
0.258056640625,0.2203369140625
0.28369140625,0.2171630859375
0.2294921875,0.2186279296875
0.25439453125,0.2249755859375
0.24462890625,0.2205810546875
0.289306640625,0.22607421875
0.25830078125,0.216796875
0.2347412109375,0.2152099609375
0.26318359375,0.217529296875
0.27099609375,0.2177734375
0.255615234375,0.220458984375
0.2191162109375,0.2254638671875
0.225830078125,0.2216796875
0.2491455078125,0.2197265625
0.251708984375,0.221923828125
0.226318359375,0.2216796875
0.21923828125,0.2236328125
0.281982421875,0.224609375
0.23046875,0.225341796875
0.24609375,0.2158203125
0.264404296875,0.2216796875
0.197265625,0.21923828125
0.198486328125,0.2227783203125
0.260498046875,0.2313232421875
0.278076171875,0.2213134765625
0.254638671875,0.2191162109375
0.2509765625,0.2205810546875
0.255615234375,0.2147216796875
0.260986328125,0.220947265625
0.261962890625,0.2166748046875
0.23046875,0.2174072265625
0.2418212890625,0.2227783203125
0.260009765625,0.224853515625
0.26953125,0.21484375
0.267822265625,0.2205810546875
0.23193359375,0.22314453125
0.25341796875,0.2208251953125
0.2373046875,0.2222900390625
0.276123046875,0.2232666015625
0.264892578125,0.2156982421875
0.239501953125,0.217529296875
0.26904296875,0.219970703125
0.263427734375,0.2225341796875
0.239501953125,0.2310791015625
0.261474609375,0.2142333984375
0.257080078125,0.2200927734375
0.26171875,0.2197265625
0.22412109375,0.218994140625
0.21044921875,0.2220458984375
0.252197265625,0.220458984375
0.26611328125,0.2213134765625
0.2242431640625,0.2279052734375
0.2587890625,0.22509765625
0.2432861328125,0.2176513671875
0.257568359375,0.22119140625
0.258056640625,0.21875
0.24365234375,0.2193603515625
0.226806640625,0.2186279296875
0.25390625,0.217041015625
0.257080078125,0.2254638671875
0.2420654296875,0.21484375
0.2200927734375,0.226318359375
0.2509765625,0.22314453125
0.2578125,0.215576171875
0.2607421875,0.2147216796875
0.229248046875,0.218017578125
0.253662109375,0.2181396484375
0.279296875,0.2186279296875
0.264404296875,0.21728515625
0.252197265625,0.222900390625
0.257080078125,0.2177734375
0.2744140625,0.2149658203125
0.260498046875,0.22265625
0.2216796875,0.2144775390625
0.252685546875,0.2152099609375
0.2734375,0.2218017578125
0.262451171875,0.2171630859375
0.270263671875,0.22119140625
0.302490234375,0.22265625
0.1953125,0.2242431640625
0.226318359375,0.2257080078125
0.2269287109375,0.22119140625
0.2462158203125,0.226318359375
0.2252197265625,0.2154541015625
0.251953125,0.229248046875
0.265380859375,0.2210693359375
0.265625,0.219970703125
0.2276611328125,0.2215576171875
0.2108154296875,0.2193603515625
0.2548828125,0.2200927734375
0.254150390625,0.22021484375
0.2435302734375,0.22021484375
0.261474609375,0.2197265625
0.264404296875,0.211669921875
0.257568359375,0.2198486328125
0.254150390625,0.221923828125
0.254638671875,0.220458984375
0.270263671875,0.2186279296875
0.25537109375,0.223388671875
0.25244140625,0.2225341796875
0.286865234375,0.220947265625
0.251220703125,0.2242431640625
0.262451171875,0.22607421875
0.266845703125,0.218017578125
0.216796875,0.224365234375
0.2315673828125,0.2177734375
0.269287109375,0.2178955078125
0.26171875,0.2200927734375
0.26953125,0.2174072265625
0.2288818359375,0.2232666015625
0.26123046875,0.2249755859375
0.2308349609375,0.2257080078125
0.230224609375,0.2254638671875
0.24755859375,0.222412109375
0.207275390625,0.222412109375
0.263427734375,0.2266845703125
0.255859375,0.2183837890625
0.23095703125,0.2255859375
0.2393798828125,0.231201171875
0.2445068359375,0.2269287109375
0.230712890625,0.2357177734375
0.267333984375,0.2183837890625
0.26123046875,0.21435546875
0.2291259765625,0.2177734375
0.27197265625,0.220947265625
0.262939453125,0.2183837890625
0.279052734375,0.22216796875
0.2666015625,0.2200927734375
0.259765625,0.223388671875
0.230224609375,0.2208251953125
0.26953125,0.21728515625
0.226806640625,0.220703125
0.272705078125,0.22119140625
0.251708984375,0.2164306640625
0.25146484375,0.228759765625
0.274169921875,0.2156982421875
0.275390625,0.2198486328125
0.24365234375,0.2196044921875
0.2296142578125,0.213623046875
0.263916015625,0.2149658203125
0.2484130859375,0.2215576171875
0.284912109375,0.2181396484375
0.2158203125,0.2213134765625
0.268310546875,0.2239990234375
0.26220703125,0.2203369140625
0.262451171875,0.2193603515625
0.2744140625,0.217529296875
0.2469482421875,0.22314453125
0.25244140625,0.216796875
0.252197265625,0.219970703125
0.2454833984375,0.2197265625
0.240966796875,0.2130126953125
0.2259521484375,0.2220458984375
0.226806640625,0.2186279296875
0.2418212890625,0.21826171875
0.23828125,0.2181396484375
0.276123046875,0.221923828125
0.257568359375,0.2254638671875
0.239990234375,0.21826171875
0.26806640625,0.22412109375
0.252685546875,0.2203369140625
0.244873046875,0.2147216796875
0.268310546875,0.217529296875
0.245849609375,0.2294921875
0.2239990234375,0.2249755859375
0.25537109375,0.223388671875
0.2493896484375,0.2200927734375
0.2406005859375,0.2296142578125
0.2056884765625,0.2254638671875
0.2469482421875,0.2197265625
0.26708984375,0.231689453125
0.26171875,0.2252197265625
0.26416015625,0.224609375
0.239501953125,0.2169189453125
0.2457275390625,0.2239990234375
0.250732421875,0.2218017578125
0.269775390625,0.21630859375
0.27001953125,0.2196044921875
0.2161865234375,0.215576171875
0.2626953125,0.2286376953125
0.262451171875,0.2213134765625
0.2646484375,0.217529296875
0.252685546875,0.214599609375
0.269287109375,0.2213134765625
0.2215576171875,0.2200927734375
0.2449951171875,0.219482421875
0.255615234375,0.2183837890625
0.25439453125,0.2293701171875
0.223388671875,0.2213134765625
0.206787109375,0.2232666015625
0.2335205078125,0.2174072265625
0.26318359375,0.2196044921875
0.270263671875,0.223876953125
0.2381591796875,0.2242431640625
0.2529296875,0.22265625
0.268798828125,0.220703125
0.2470703125,0.2255859375
0.253662109375,0.2137451171875
0.2369384765625,0.226318359375
0.21435546875,0.219482421875
0.24609375,0.2154541015625
0.2222900390625,0.218017578125
0.2215576171875,0.214599609375
0.2415771484375,0.2149658203125
0.2037353515625,0.21875
0.268310546875,0.2259521484375
0.2783203125,0.2174072265625
0.266357421875,0.2205810546875
0.255615234375,0.2193603515625
0.25439453125,0.2213134765625
0.23583984375,0.217529296875
0.250732421875,0.2222900390625
0.255126953125,0.2216796875
0.216796875,0.2171630859375
0.1981201171875,0.22802734375
0.270263671875,0.218017578125
0.2509765625,0.2237548828125
0.2607421875,0.2225341796875
0.236328125,0.2178955078125
0.25537109375,0.216064453125
0.2440185546875,0.2213134765625
0.25390625,0.220947265625
0.2470703125,0.216796875
0.257080078125,0.2220458984375
0.27685546875,0.217529296875
0.261474609375,0.21728515625
0.2137451171875,0.2232666015625
0.23583984375,0.214111328125
0.231689453125,0.224365234375
0.2318115234375,0.2169189453125
0.27001953125,0.2213134765625
0.2139892578125,0.2220458984375
0.270263671875,0.21826171875
0.260498046875,0.225830078125
0.2587890625,0.2149658203125
0.2322998046875,0.218017578125
0.268310546875,0.2230224609375
0.252197265625,0.216064453125
0.263427734375,0.215576171875
0.2366943359375,0.2139892578125
0.279541015625,0.2158203125
0.2340087890625,0.21728515625
0.265869140625,0.219970703125
0.24951171875,0.2188720703125
0.251708984375,0.2156982421875
0.2568359375,0.2154541015625
0.26123046875,0.2193603515625
0.2437744140625,0.2198486328125
0.276611328125,0.21728515625
0.2919921875,0.22705078125
0.26171875,0.216552734375
0.2587890625,0.2310791015625
0.274169921875,0.2222900390625
0.265625,0.2225341796875
0.232666015625,0.21826171875
0.2384033203125,0.2196044921875
0.2100830078125,0.2174072265625
0.2484130859375,0.2269287109375
0.284912109375,0.2281494140625
0.25634765625,0.22265625
0.2301025390625,0.222412109375
0.26611328125,0.2142333984375
0.25244140625,0.2379150390625
0.2359619140625,0.2225341796875
0.257080078125,0.2188720703125
0.25390625,0.2222900390625
0.2191162109375,0.215576171875
0.251953125,0.220703125
0.23486328125,0.2198486328125
0.2281494140625,0.2239990234375
0.2373046875,0.2281494140625
0.2430419921875,0.2220458984375
0.2401123046875,0.224365234375
0.2454833984375,0.2149658203125
0.26806640625,0.2193603515625
0.259033203125,0.2177734375
0.208984375,0.2158203125
0.218017578125,0.21728515625
0.26806640625,0.22021484375
0.273681640625,0.2218017578125
0.240966796875,0.21484375
0.265625,0.220947265625
0.245849609375,0.21484375
0.25390625,0.2220458984375
0.233642578125,0.2235107421875
0.2337646484375,0.218994140625
0.270263671875,0.2166748046875
0.258544921875,0.22412109375
0.234619140625,0.2166748046875
0.2440185546875,0.2127685546875
0.2392578125,0.2178955078125
0.271240234375,0.2127685546875
0.2841796875,0.2181396484375
0.246337890625,0.21728515625
0.265869140625,0.2230224609375
0.263671875,0.21826171875
0.2471923828125,0.2220458984375
0.2646484375,0.2208251953125
0.253173828125,0.21923828125
0.25830078125,0.2198486328125
0.26513671875,0.2235107421875
0.265869140625,0.220458984375
0.2384033203125,0.228515625
0.260986328125,0.2193603515625
0.250732421875,0.2176513671875
0.2308349609375,0.21875
0.25390625,0.2225341796875
0.2401123046875,0.2181396484375
0.257568359375,0.2166748046875
0.20458984375,0.2197265625
0.26123046875,0.2171630859375
0.27490234375,0.2203369140625
0.252197265625,0.2242431640625
0.26171875,0.2222900390625
0.240234375,0.221923828125
0.257080078125,0.21875
0.2364501953125,0.2239990234375
0.253173828125,0.219970703125
0.221923828125,0.217529296875
0.2403564453125,0.220703125
0.26708984375,0.2193603515625
0.234619140625,0.2178955078125
0.228515625,0.216796875
0.24560546875,0.21875
0.2744140625,0.224365234375
0.268310546875,0.2208251953125
0.257080078125,0.2218017578125
0.2578125,0.21875
0.284912109375,0.2169189453125
0.214599609375,0.222900390625
0.241455078125,0.2196044921875
0.2357177734375,0.2196044921875
0.2685546875,0.221923828125
0.256103515625,0.2252197265625
0.255126953125,0.2161865234375
0.261962890625,0.217041015625
0.2371826171875,0.2225341796875
0.239013671875,0.2196044921875
0.2332763671875,0.224609375
0.2410888671875,0.2193603515625
0.22607421875,0.21435546875
0.1895751953125,0.232421875
0.25537109375,0.225341796875
0.252197265625,0.2081298828125
0.258056640625,0.226806640625
0.238525390625,0.2193603515625
0.2568359375,0.222412109375
0.270263671875,0.2230224609375
0.25048828125,0.2181396484375
0.2486572265625,0.2171630859375
0.2373046875,0.216796875
0.267822265625,0.21826171875
0.25,0.22412109375
0.2261962890625,0.22265625
0.270263671875,0.220947265625
0.270263671875,0.2288818359375
0.244384765625,0.2191162109375
0.19482421875,0.2232666015625
0.253662109375,0.21728515625
0.25341796875,0.2161865234375
0.24462890625,0.216552734375
0.254150390625,0.2149658203125
0.266845703125,0.219482421875
0.2493896484375,0.2271728515625
0.2734375,0.2186279296875
0.264404296875,0.216552734375
0.2529296875,0.2244873046875
0.2235107421875,0.2181396484375
0.2406005859375,0.215576171875
0.25244140625,0.213623046875
0.2322998046875,0.216064453125
0.225830078125,0.216552734375
0.25146484375,0.22265625
0.274169921875,0.2208251953125
0.230712890625,0.2296142578125
0.239990234375,0.2183837890625
0.2381591796875,0.2193603515625
0.262939453125,0.2252197265625
0.2496337890625,0.226318359375
0.2626953125,0.2088623046875
0.24755859375,0.219482421875
0.223388671875,0.224365234375
0.20458984375,0.224853515625
0.271484375,0.22509765625
0.289306640625,0.216796875
0.251220703125,0.2261962890625
0.2744140625,0.2147216796875
0.2406005859375,0.2266845703125
0.270263671875,0.2139892578125
0.242431640625,0.2203369140625
0.23974609375,0.221923828125
0.2396240234375,0.21337890625
0.2322998046875,0.2230224609375
0.2626953125,0.2342529296875
0.255615234375,0.2203369140625
0.2320556640625,0.222900390625
0.264404296875,0.2266845703125
0.26123046875,0.220458984375
0.260009765625,0.2216796875
0.253662109375,0.2230224609375
0.2247314453125,0.220458984375
0.249267578125,0.2193603515625
0.2271728515625,0.221923828125
0.2431640625,0.22509765625
0.26025390625,0.22802734375
0.256591796875,0.22314453125
0.250244140625,0.220458984375
0.276611328125,0.2169189453125
0.25146484375,0.22265625
0.28271484375,0.22119140625
0.2578125,0.21875
0.2349853515625,0.2196044921875
0.230224609375,0.2191162109375
0.2491455078125,0.2200927734375
0.2303466796875,0.22119140625
0.258544921875,0.21630859375
0.257568359375,0.216064453125
0.2181396484375,0.2236328125
0.284912109375,0.213623046875
0.259765625,0.2208251953125
0.2509765625,0.2158203125
0.2578125,0.2242431640625
0.22607421875,0.2183837890625
0.25537109375,0.2186279296875
0.2393798828125,0.2220458984375
0.284912109375,0.218994140625
0.2000732421875,0.216064453125
0.2158203125,0.2144775390625
0.246337890625,0.2159423828125
0.278076171875,0.2237548828125
0.26318359375,0.226806640625
0.27294921875,0.2197265625
0.260009765625,0.21826171875
0.212646484375,0.22021484375
0.26220703125,0.2208251953125
0.255859375,0.220703125
0.26513671875,0.2257080078125
0.2139892578125,0.221923828125
0.2408447265625,0.2237548828125
0.241455078125,0.2171630859375
0.234619140625,0.2239990234375
0.2293701171875,0.2152099609375
0.2244873046875,0.213134765625
0.266845703125,0.2181396484375
0.2325439453125,0.2261962890625
0.2216796875,0.221435546875
0.27734375,0.22265625
0.258056640625,0.221435546875
0.224365234375,0.2178955078125
0.265869140625,0.226318359375
0.2337646484375,0.21533203125
0.244873046875,0.2130126953125
0.266845703125,0.2215576171875
0.2254638671875,0.221435546875
0.268310546875,0.2164306640625
0.259521484375,0.2269287109375
0.25390625,0.2218017578125
0.236572265625,0.2135009765625
0.2607421875,0.2169189453125
0.251953125,0.2230224609375
0.246337890625,0.2232666015625
0.2529296875,0.21728515625
0.2147216796875,0.223876953125
0.2734375,0.2252197265625
0.2587890625,0.2197265625
0.2349853515625,0.2177734375
0.2403564453125,0.220458984375
0.25390625,0.21533203125
0.215576171875,0.2149658203125
0.267822265625,0.2171630859375
0.24267578125,0.2135009765625
0.255126953125,0.2183837890625
0.2705078125,0.2178955078125
0.246826171875,0.220703125
0.24462890625,0.2181396484375
0.2484130859375,0.2198486328125
0.26416015625,0.2144775390625
0.23681640625,0.2186279296875
0.26611328125,0.2196044921875
0.2587890625,0.217041015625
0.2548828125,0.2215576171875
0.227294921875,0.21240234375
0.23779296875,0.2166748046875
0.250732421875,0.219970703125
0.238037109375,0.2237548828125
0.2462158203125,0.218505859375
0.262451171875,0.226318359375
0.26171875,0.216796875
0.2685546875,0.2166748046875
0.264404296875,0.217529296875
0.235595703125,0.21630859375
0.2298583984375,0.2186279296875
0.25,0.2178955078125
0.2379150390625,0.2181396484375
0.2626953125,0.22119140625
0.2335205078125,0.2249755859375
0.265380859375,0.2227783203125
0.2437744140625,0.2149658203125
0.218505859375,0.221435546875
0.221435546875,0.2227783203125
0.25390625,0.2235107421875
0.25,0.225341796875
0.27734375,0.218505859375
0.240234375,0.218505859375
0.2454833984375,0.223388671875
0.267822265625,0.2130126953125
0.254150390625,0.22265625
0.2413330078125,0.2215576171875
0.246337890625,0.216064453125
0.24755859375,0.2266845703125
0.248046875,0.2174072265625
0.238525390625,0.2149658203125
0.27001953125,0.2327880859375
0.2374267578125,0.2183837890625
0.2332763671875,0.2186279296875
0.268310546875,0.21923828125
0.24072265625,0.22314453125
0.257568359375,0.224853515625
0.292724609375,0.2252197265625
0.25390625,0.218505859375
0.281005859375,0.2191162109375
0.2103271484375,0.2156982421875
0.25341796875,0.218505859375
0.20751953125,0.2176513671875
0.2646484375,0.2249755859375
0.2464599609375,0.217041015625
0.24951171875,0.2161865234375
0.2626953125,0.23095703125
0.261474609375,0.228759765625
0.25390625,0.226318359375
0.2122802734375,0.218994140625
0.25927734375,0.2127685546875
0.2447509765625,0.2132568359375
0.249267578125,0.214111328125
0.28466796875,0.2169189453125
0.2548828125,0.2276611328125
0.220458984375,0.2166748046875
0.2471923828125,0.218994140625
0.25537109375,0.2227783203125
0.229248046875,0.220458984375
0.25537109375,0.2181396484375
0.2200927734375,0.21435546875
0.26318359375,0.2247314453125
0.2626953125,0.2220458984375
0.220458984375,0.22314453125
0.236083984375,0.2196044921875
0.25390625,0.2132568359375
0.2607421875,0.216064453125
0.26318359375,0.2198486328125
0.2330322265625,0.223388671875
0.2724609375,0.2147216796875
0.2452392578125,0.22705078125
0.2607421875,0.220703125
0.261474609375,0.2181396484375
0.262451171875,0.2198486328125
0.259033203125,0.2098388671875
0.266357421875,0.2208251953125
0.234619140625,0.2222900390625
0.2308349609375,0.2213134765625
0.25244140625,0.2249755859375
0.25244140625,0.2236328125
0.2281494140625,0.2203369140625
0.23388671875,0.224365234375
0.2607421875,0.2166748046875
0.225341796875,0.22265625
0.20458984375,0.222900390625
0.2396240234375,0.214599609375
0.2496337890625,0.2183837890625
0.25146484375,0.219482421875
0.2548828125,0.2239990234375
0.25390625,0.2171630859375
0.263427734375,0.222412109375
0.261962890625,0.2216796875
0.2442626953125,0.222412109375
0.259765625,0.215087890625
0.2509765625,0.2232666015625
0.2548828125,0.2271728515625
0.260009765625,0.214111328125
0.258056640625,0.2135009765625
0.272216796875,0.2237548828125
0.2066650390625,0.214111328125
0.268798828125,0.220458984375
0.24951171875,0.224853515625
0.251220703125,0.2257080078125
0.2403564453125,0.221435546875
0.253662109375,0.2176513671875
0.2467041015625,0.2135009765625
0.2763671875,0.2242431640625
0.255859375,0.2237548828125
0.24951171875,0.2205810546875
0.25146484375,0.2198486328125
0.26611328125,0.221435546875
0.2410888671875,0.22119140625
0.26953125,0.218017578125
0.2437744140625,0.226806640625
0.25146484375,0.216796875
0.255615234375,0.223876953125
0.252197265625,0.2130126953125
0.2249755859375,0.218505859375
0.2724609375,0.214599609375
0.23681640625,0.2191162109375
0.2244873046875,0.224853515625
0.2467041015625,0.219482421875
0.216796875,0.2257080078125
0.258544921875,0.2188720703125
0.231201171875,0.2252197265625
0.25,0.219482421875
0.21826171875,0.219482421875
0.26171875,0.2191162109375
0.258544921875,0.2200927734375
0.276123046875,0.214111328125
0.27490234375,0.2213134765625
0.2396240234375,0.22314453125
0.2216796875,0.2203369140625
0.281494140625,0.2169189453125
0.267578125,0.22607421875
0.26025390625,0.216796875
0.250244140625,0.2220458984375
0.255126953125,0.2171630859375
0.2242431640625,0.2169189453125
0.268310546875,0.222412109375
0.245849609375,0.228759765625
0.2315673828125,0.22021484375
0.2457275390625,0.222412109375
0.272216796875,0.20947265625
0.2384033203125,0.21923828125
0.2347412109375,0.21875
0.2369384765625,0.2197265625
0.241943359375,0.219970703125
0.23193359375,0.226806640625
0.2353515625,0.2264404296875
0.249755859375,0.217041015625
0.26806640625,0.219970703125
0.2509765625,0.2147216796875
0.22216796875,0.2252197265625
0.269775390625,0.2244873046875
0.275634765625,0.22314453125
0.25634765625,0.21826171875
0.276123046875,0.2220458984375
0.2705078125,0.2135009765625
0.24365234375,0.220458984375
0.26171875,0.2244873046875
0.243896484375,0.2203369140625
0.2252197265625,0.21923828125
0.273193359375,0.2222900390625
0.2362060546875,0.2132568359375
0.2763671875,0.22119140625
0.2467041015625,0.22216796875
0.2088623046875,0.224609375
0.248779296875,0.220458984375
0.2489013671875,0.2322998046875
0.2548828125,0.2235107421875
0.25146484375,0.2274169921875
0.268310546875,0.2218017578125
0.2489013671875,0.21826171875
0.248046875,0.2191162109375
0.26953125,0.2193603515625
0.262939453125,0.226806640625
0.2203369140625,0.2176513671875
0.264404296875,0.2291259765625
0.232666015625,0.2225341796875
0.2431640625,0.2242431640625
0.2578125,0.217041015625
0.271240234375,0.217529296875
0.2646484375,0.2225341796875
0.22607421875,0.2215576171875
0.267822265625,0.2230224609375
0.275146484375,0.2176513671875
0.253662109375,0.217041015625
0.25732421875,0.2197265625
0.2318115234375,0.22802734375
0.239501953125,0.22607421875
0.2232666015625,0.2156982421875
0.2364501953125,0.2288818359375
0.263427734375,0.2242431640625
0.2410888671875,0.22314453125
0.28759765625,0.217529296875
0.275146484375,0.22998046875
0.2210693359375,0.226806640625
0.2340087890625,0.22314453125
0.2305908203125,0.220947265625
0.258544921875,0.2166748046875
0.2724609375,0.2265625
0.262939453125,0.212646484375
0.251220703125,0.219482421875
0.232177734375,0.2164306640625
0.205810546875,0.2178955078125
0.252197265625,0.2264404296875
0.2152099609375,0.223876953125
0.255615234375,0.2281494140625
0.2371826171875,0.2362060546875
0.278076171875,0.2222900390625
0.253662109375,0.2230224609375
0.268310546875,0.2227783203125
0.257568359375,0.218505859375
0.265380859375,0.22265625
0.22509765625,0.22900390625
0.277099609375,0.2164306640625
0.2410888671875,0.2261962890625
0.256103515625,0.2178955078125
0.219482421875,0.22509765625
0.263916015625,0.2203369140625
0.266357421875,0.215576171875
0.252197265625,0.2166748046875
0.266845703125,0.224853515625
0.258544921875,0.2236328125
0.254638671875,0.21728515625
0.279052734375,0.2152099609375
0.27001953125,0.21728515625
0.254638671875,0.2171630859375
0.250244140625,0.224853515625
0.2158203125,0.223388671875
0.26611328125,0.2215576171875
0.28125,0.2218017578125
0.222412109375,0.222900390625
0.2080078125,0.21875
0.26025390625,0.22021484375
0.21826171875,0.2213134765625
0.282470703125,0.216796875
0.28759765625,0.2191162109375
0.27880859375,0.2215576171875
0.265380859375,0.21923828125
0.2327880859375,0.208984375
0.232421875,0.2232666015625
0.2076416015625,0.2276611328125
0.255615234375,0.2176513671875
0.25634765625,0.2154541015625
0.2496337890625,0.2149658203125
0.25,0.2235107421875
0.2587890625,0.2283935546875
0.2469482421875,0.2198486328125
0.222900390625,0.2266845703125
0.26171875,0.22265625
0.258056640625,0.2232666015625
0.2315673828125,0.2171630859375
0.2286376953125,0.21875
0.240234375,0.2252197265625
0.2607421875,0.216796875
0.265380859375,0.21484375
0.2103271484375,0.217041015625
0.2578125,0.2252197265625
0.261962890625,0.2276611328125
0.275634765625,0.2130126953125
0.2646484375,0.2156982421875
0.28271484375,0.22314453125
0.264892578125,0.2177734375
0.228271484375,0.228515625
0.267822265625,0.216796875
0.273193359375,0.219970703125
0.2276611328125,0.2205810546875
0.266845703125,0.2215576171875
0.2210693359375,0.220947265625
0.2498779296875,0.221435546875
0.266357421875,0.2208251953125
0.241943359375,0.22021484375
0.236328125,0.213134765625
0.2548828125,0.21875
0.270751953125,0.2255859375
0.25537109375,0.22900390625
0.262939453125,0.21923828125
0.218505859375,0.21826171875
0.2412109375,0.21875
0.26123046875,0.215576171875
0.222412109375,0.2216796875
0.258544921875,0.2279052734375
0.2607421875,0.2181396484375
0.254150390625,0.21142578125
0.2548828125,0.220947265625
0.2418212890625,0.226318359375
0.254150390625,0.2137451171875
0.2398681640625,0.2030029296875
0.27099609375,0.2236328125
0.2431640625,0.2213134765625
0.26171875,0.2266845703125
0.2139892578125,0.229248046875
0.26953125,0.2181396484375
0.1912841796875,0.21826171875
0.2137451171875,0.220947265625
0.255126953125,0.215087890625
0.25048828125,0.228271484375
0.25244140625,0.2171630859375
0.2486572265625,0.2225341796875
0.2275390625,0.2197265625
0.2490234375,0.2210693359375
0.244140625,0.221923828125
0.262451171875,0.2247314453125
0.262939453125,0.2225341796875
0.25830078125,0.2451171875
0.2529296875,0.2215576171875
0.2457275390625,0.2142333984375
0.255859375,0.2275390625
0.256103515625,0.2191162109375
0.228271484375,0.2216796875
0.2420654296875,0.23046875
0.253173828125,0.2215576171875
0.2064208984375,0.218017578125
0.255615234375,0.2205810546875
0.251953125,0.2197265625
0.2293701171875,0.2274169921875
0.263427734375,0.2164306640625
0.22998046875,0.217041015625
0.2178955078125,0.2335205078125
0.2371826171875,0.229248046875
0.2288818359375,0.22216796875
0.266357421875,0.217529296875
0.277099609375,0.217529296875
0.266357421875,0.22314453125
0.2344970703125,0.2259521484375
0.22265625,0.222900390625
0.25390625,0.2236328125
0.2374267578125,0.2147216796875
0.2239990234375,0.223388671875
0.2490234375,0.22314453125
0.244873046875,0.22119140625
0.257568359375,0.22216796875
0.28466796875,0.2218017578125
0.2191162109375,0.2193603515625
0.225830078125,0.226806640625
0.23291015625,0.2215576171875
0.261962890625,0.220947265625
0.26513671875,0.220947265625
0.253173828125,0.22119140625
0.2152099609375,0.216796875
0.2340087890625,0.2220458984375
0.251953125,0.22119140625
0.258544921875,0.2230224609375
0.2239990234375,0.21533203125
0.2548828125,0.2237548828125
0.2498779296875,0.218017578125
0.24951171875,0.21875
0.263427734375,0.219970703125
0.26708984375,0.226318359375
0.250732421875,0.2230224609375
0.2235107421875,0.22509765625
0.2435302734375,0.2225341796875
0.2198486328125,0.2225341796875
0.2313232421875,0.236572265625
0.2724609375,0.2239990234375
0.22509765625,0.219482421875
0.234375,0.2120361328125
0.239013671875,0.218017578125
0.261962890625,0.2239990234375
0.261474609375,0.2177734375
0.265625,0.232177734375
0.1903076171875,0.22509765625
0.22119140625,0.21923828125
0.25732421875,0.226806640625
0.261962890625,0.220703125
0.2388916015625,0.219970703125
0.265625,0.2147216796875
0.2344970703125,0.2164306640625
0.2666015625,0.221435546875
0.234130859375,0.2232666015625
0.2347412109375,0.2181396484375
0.269287109375,0.2215576171875
0.257080078125,0.2181396484375
0.21630859375,0.228271484375
0.2298583984375,0.21728515625
0.226318359375,0.21728515625
0.264404296875,0.2222900390625
0.2257080078125,0.22265625
0.2490234375,0.2174072265625
0.25732421875,0.2183837890625
0.260498046875,0.2197265625
0.240478515625,0.2176513671875
0.260986328125,0.2239990234375
0.2471923828125,0.217041015625
0.260498046875,0.2218017578125
0.271484375,0.21728515625
0.2193603515625,0.2208251953125
0.2373046875,0.224853515625
0.2291259765625,0.220458984375
0.269775390625,0.2166748046875
0.228759765625,0.2235107421875
0.2254638671875,0.2218017578125
0.26708984375,0.224365234375
0.263427734375,0.224365234375
0.229248046875,0.22265625
0.2802734375,0.218994140625
0.264892578125,0.2216796875
0.2213134765625,0.2171630859375
0.221435546875,0.215576171875
0.251953125,0.22705078125
0.275146484375,0.219970703125
0.2685546875,0.2205810546875
0.2587890625,0.21923828125
0.2490234375,0.230224609375
0.2919921875,0.2239990234375
0.255615234375,0.2122802734375
0.222900390625,0.212890625
0.25341796875,0.2215576171875
0.259033203125,0.2255859375
0.2042236328125,0.21533203125
0.224853515625,0.2137451171875
0.2216796875,0.220703125
0.263916015625,0.2208251953125
0.283447265625,0.222900390625
0.267822265625,0.2161865234375
0.26220703125,0.2216796875
0.27587890625,0.2215576171875
0.267333984375,0.227783203125
0.271728515625,0.217529296875
0.2568359375,0.219970703125
0.259033203125,0.2200927734375
0.258056640625,0.218017578125
0.25732421875,0.2176513671875
0.277099609375,0.2274169921875
0.2174072265625,0.218994140625
0.25439453125,0.2235107421875
0.2548828125,0.2242431640625
0.231201171875,0.2197265625
0.26513671875,0.2188720703125
0.255126953125,0.214599609375
0.270751953125,0.2257080078125
0.25146484375,0.223388671875
0.29052734375,0.2197265625
0.2491455078125,0.218505859375
0.227783203125,0.2196044921875
0.2083740234375,0.219970703125
0.247802734375,0.2188720703125
0.281494140625,0.2216796875
0.26416015625,0.219482421875
0.2294921875,0.2247314453125
0.2626953125,0.216064453125
0.2337646484375,0.2188720703125
0.2607421875,0.2227783203125
0.27099609375,0.221923828125
0.273681640625,0.2200927734375
0.2230224609375,0.219970703125
0.22412109375,0.2161865234375
0.2232666015625,0.2176513671875
0.257080078125,0.2197265625
0.2587890625,0.2115478515625
0.275634765625,0.219970703125
0.263916015625,0.22412109375
0.2724609375,0.221435546875
0.251953125,0.2220458984375
0.28564453125,0.2159423828125
0.222900390625,0.22119140625
0.272705078125,0.2232666015625
0.26416015625,0.21435546875
0.258544921875,0.2181396484375
0.255126953125,0.2242431640625
0.2392578125,0.2220458984375
0.253173828125,0.221923828125
0.260986328125,0.2203369140625
0.2430419921875,0.2216796875
0.257080078125,0.2164306640625
0.287353515625,0.224609375
0.260498046875,0.216552734375
0.20751953125,0.2178955078125
0.250732421875,0.221923828125
0.241455078125,0.2164306640625
0.25146484375,0.228759765625
0.241943359375,0.2218017578125
0.276123046875,0.2215576171875
0.263916015625,0.22021484375
0.25830078125,0.2196044921875
0.21875,0.2161865234375
0.271728515625,0.22607421875
0.2646484375,0.2100830078125
0.2451171875,0.216552734375
0.251220703125,0.218017578125
0.255126953125,0.226318359375
0.27099609375,0.2176513671875
0.26123046875,0.2161865234375
0.2646484375,0.217529296875
0.25341796875,0.216796875
0.2705078125,0.2176513671875
0.259765625,0.22509765625
0.20703125,0.216552734375
0.259765625,0.219970703125
0.2607421875,0.2208251953125
0.254150390625,0.2164306640625
0.2186279296875,0.2257080078125
0.2666015625,0.2174072265625
0.259033203125,0.2147216796875
0.244384765625,0.224609375
0.240966796875,0.21630859375
0.287109375,0.222900390625
0.253173828125,0.2244873046875
0.251708984375,0.2177734375
0.21728515625,0.2176513671875
0.25732421875,0.218017578125
0.2646484375,0.2216796875
0.2420654296875,0.217529296875
0.2509765625,0.226806640625
0.236083984375,0.2188720703125
0.2388916015625,0.2208251953125
0.26904296875,0.222900390625
0.2587890625,0.2236328125
0.22265625,0.2291259765625
0.27197265625,0.2164306640625
0.23681640625,0.2235107421875
0.263427734375,0.219970703125
0.251220703125,0.22265625
0.250732421875,0.22265625
0.2142333984375,0.22216796875
0.255126953125,0.2125244140625
0.270263671875,0.215087890625
0.2412109375,0.2205810546875
0.27392578125,0.2186279296875
0.2381591796875,0.2177734375
0.2376708984375,0.214111328125
0.26806640625,0.2254638671875
0.2275390625,0.2210693359375
0.253173828125,0.2254638671875
0.277099609375,0.224853515625
0.26171875,0.22607421875
0.256103515625,0.220703125
0.2264404296875,0.2244873046875
0.257568359375,0.2197265625
0.225341796875,0.2174072265625
0.255859375,0.219970703125
0.2108154296875,0.2216796875
0.259521484375,0.2161865234375
0.265625,0.21435546875
0.277587890625,0.2147216796875
0.25146484375,0.216064453125
0.254638671875,0.21875
0.26806640625,0.22216796875
0.2327880859375,0.220703125
0.2161865234375,0.22265625
0.2108154296875,0.216064453125
0.248291015625,0.2257080078125
0.2509765625,0.22021484375
0.25341796875,0.2213134765625
0.2491455078125,0.2161865234375
0.23486328125,0.2144775390625
0.2322998046875,0.222412109375
0.258056640625,0.21826171875
0.2364501953125,0.21630859375
0.25634765625,0.2269287109375
0.2607421875,0.21630859375
0.2333984375,0.2255859375
0.2255859375,0.2266845703125
0.25146484375,0.2177734375
0.2237548828125,0.214599609375
0.2276611328125,0.2186279296875
0.2406005859375,0.2154541015625
0.259765625,0.2156982421875
0.2222900390625,0.22802734375
0.244384765625,0.22607421875
0.2646484375,0.212646484375
0.2418212890625,0.2144775390625
0.235595703125,0.22802734375
0.256591796875,0.224853515625
0.265869140625,0.224853515625
0.268310546875,0.2220458984375
0.2705078125,0.216064453125
0.270263671875,0.2220458984375
0.25244140625,0.21826171875
0.2822265625,0.21826171875
0.2412109375,0.2225341796875
0.260986328125,0.2144775390625
0.244873046875,0.2183837890625
0.2459716796875,0.221923828125
0.2342529296875,0.2169189453125
0.2467041015625,0.218017578125
0.240478515625,0.213623046875
0.2435302734375,0.2210693359375
0.2403564453125,0.222900390625
0.263427734375,0.21875
0.229736328125,0.22802734375
0.259765625,0.224365234375
0.2386474609375,0.2213134765625
0.2333984375,0.21435546875
0.262451171875,0.21923828125
0.21923828125,0.2152099609375
0.259521484375,0.217041015625
0.2303466796875,0.2158203125
0.265625,0.21826171875
0.253173828125,0.2130126953125
0.2685546875,0.214599609375
0.257080078125,0.21923828125
0.2626953125,0.213623046875
0.27099609375,0.236328125
0.2646484375,0.2196044921875
0.261962890625,0.2169189453125
0.2388916015625,0.223388671875
0.2425537109375,0.2230224609375
0.2626953125,0.2222900390625
0.2034912109375,0.212646484375
0.27001953125,0.219482421875
0.25244140625,0.224609375
0.252685546875,0.2161865234375
0.251708984375,0.21875
0.2685546875,0.21728515625
0.25732421875,0.224853515625
0.2314453125,0.2161865234375
0.243896484375,0.2252197265625
0.22265625,0.21728515625
0.239501953125,0.2257080078125
0.204345703125,0.224365234375
0.1905517578125,0.222900390625
0.25341796875,0.2322998046875
0.2435302734375,0.225341796875
0.2059326171875,0.21875
0.2459716796875,0.2244873046875
0.27099609375,0.2218017578125
0.274658203125,0.2235107421875
0.2216796875,0.218994140625
0.275390625,0.224609375
0.250732421875,0.21875
0.263427734375,0.215576171875
0.27978515625,0.21923828125
0.22509765625,0.218505859375
0.2364501953125,0.2137451171875
0.2493896484375,0.2109375
0.2091064453125,0.2237548828125
0.27294921875,0.2181396484375
0.2493896484375,0.2210693359375
0.2039794921875,0.229736328125
0.27490234375,0.220703125
0.260498046875,0.212646484375
0.2685546875,0.224365234375
0.2578125,0.218994140625
0.27099609375,0.2188720703125
0.23193359375,0.218994140625
0.2467041015625,0.2177734375
0.2734375,0.2239990234375
0.226806640625,0.2244873046875
0.2188720703125,0.2216796875
0.263671875,0.2177734375
0.256103515625,0.22265625
0.28125,0.22021484375
0.26611328125,0.221435546875
0.240966796875,0.2166748046875
0.24951171875,0.2197265625
0.26318359375,0.2227783203125
0.248046875,0.2191162109375
0.27001953125,0.2210693359375
0.2421875,0.2174072265625
0.2164306640625,0.2244873046875
0.244873046875,0.2210693359375
0.2213134765625,0.2239990234375
0.262939453125,0.2298583984375
0.26416015625,0.2235107421875
0.2474365234375,0.218994140625
0.251220703125,0.22314453125
0.267822265625,0.2171630859375
0.2509765625,0.2197265625
0.2462158203125,0.2220458984375
0.25,0.221923828125
0.25390625,0.2200927734375
0.27294921875,0.21826171875
0.261474609375,0.2198486328125
0.2330322265625,0.225830078125
0.261962890625,0.22412109375
0.2440185546875,0.22509765625
0.263427734375,0.2159423828125
0.266357421875,0.2177734375
0.26025390625,0.22412109375
0.234130859375,0.215576171875
0.258056640625,0.215087890625
0.218505859375,0.2232666015625
0.2457275390625,0.2239990234375
0.234375,0.2244873046875
0.26416015625,0.2213134765625
0.253662109375,0.2188720703125
0.26806640625,0.2210693359375
0.2265625,0.2236328125
0.2454833984375,0.220458984375
0.25537109375,0.2181396484375
0.262939453125,0.220703125
0.26220703125,0.2220458984375
0.254638671875,0.2132568359375
0.2486572265625,0.2144775390625
0.255859375,0.228515625
0.2430419921875,0.219970703125
0.259765625,0.2183837890625
0.26611328125,0.2152099609375
0.26318359375,0.216064453125
0.239990234375,0.229248046875
0.2548828125,0.2210693359375
0.262451171875,0.2259521484375
0.2462158203125,0.2222900390625
0.263427734375,0.22802734375
0.24169921875,0.2293701171875
0.2423095703125,0.220703125
0.2763671875,0.210693359375
0.2232666015625,0.2191162109375
0.2470703125,0.2266845703125
0.2626953125,0.221923828125
0.251953125,0.22607421875
0.2318115234375,0.221435546875
0.259033203125,0.220947265625
0.266357421875,0.216064453125
0.2354736328125,0.23046875
0.265380859375,0.22998046875
0.256591796875,0.2249755859375
0.268310546875,0.216796875
0.240478515625,0.2218017578125
0.26416015625,0.2266845703125
0.2734375,0.2156982421875
0.214599609375,0.21484375
0.22607421875,0.2303466796875
0.277587890625,0.22314453125
0.277587890625,0.2235107421875
0.259033203125,0.2161865234375
0.274169921875,0.2188720703125
0.264892578125,0.2115478515625
0.234619140625,0.2215576171875
0.25830078125,0.222412109375
0.27587890625,0.218017578125
0.24658203125,0.2208251953125
0.259521484375,0.2208251953125
0.254150390625,0.2127685546875
0.27294921875,0.224609375
0.249755859375,0.23193359375
0.22900390625,0.2198486328125
0.25048828125,0.224609375
0.24609375,0.214111328125
0.255615234375,0.217529296875
0.2362060546875,0.21875
0.2005615234375,0.218994140625
0.2420654296875,0.2216796875
0.245361328125,0.231201171875
0.22314453125,0.2144775390625
0.258056640625,0.218505859375
0.2314453125,0.2197265625
0.244384765625,0.217041015625
0.266845703125,0.2176513671875
0.25439453125,0.21630859375
0.2783203125,0.2158203125
0.273193359375,0.2286376953125
0.264892578125,0.216064453125
0.2427978515625,0.2149658203125
0.27392578125,0.2274169921875
0.2384033203125,0.220703125
0.26513671875,0.2115478515625
0.2432861328125,0.228759765625
0.2257080078125,0.2236328125
0.265869140625,0.2203369140625
0.2626953125,0.218994140625
0.263427734375,0.2196044921875
0.2442626953125,0.2208251953125
0.2490234375,0.217529296875
0.2135009765625,0.2218017578125
0.256591796875,0.220458984375
0.2491455078125,0.2181396484375
0.21875,0.2235107421875
0.2247314453125,0.2159423828125
0.255126953125,0.2225341796875
0.275634765625,0.21337890625
0.266357421875,0.228759765625
0.2548828125,0.21826171875
0.25634765625,0.217529296875
0.2239990234375,0.23388671875
0.263671875,0.21923828125
0.25537109375,0.2188720703125
0.253173828125,0.2225341796875
0.268310546875,0.2191162109375
0.239013671875,0.2178955078125
0.261474609375,0.2218017578125
0.2486572265625,0.219482421875
0.24609375,0.2159423828125
0.2225341796875,0.2166748046875
0.2393798828125,0.2210693359375
0.2393798828125,0.2137451171875
0.27685546875,0.224609375
0.25048828125,0.2197265625
0.252685546875,0.2225341796875
0.264892578125,0.2198486328125
0.26708984375,0.2205810546875
0.259765625,0.2149658203125
0.2431640625,0.23095703125
0.259033203125,0.22216796875
0.271240234375,0.2303466796875
0.2235107421875,0.2210693359375
0.2239990234375,0.247802734375
0.2578125,0.2177734375
0.2462158203125,0.22314453125
0.2509765625,0.220703125
0.2291259765625,0.2197265625
0.2587890625,0.2177734375
0.2666015625,0.216552734375
0.2445068359375,0.2181396484375
0.25537109375,0.2254638671875
0.26123046875,0.224609375
0.239501953125,0.2249755859375
0.2320556640625,0.2191162109375
0.2313232421875,0.21630859375
0.231689453125,0.2239990234375
0.27197265625,0.2208251953125
0.2454833984375,0.22607421875
0.27294921875,0.2191162109375
0.26318359375,0.2193603515625
0.2310791015625,0.217529296875
0.286865234375,0.2166748046875
0.225341796875,0.2154541015625
0.212646484375,0.2225341796875
0.280517578125,0.220703125
0.267333984375,0.224609375
0.26513671875,0.2149658203125
0.25,0.226806640625
0.2734375,0.2154541015625
0.262451171875,0.2156982421875
0.2666015625,0.2159423828125
0.26220703125,0.2303466796875
0.2454833984375,0.2216796875
0.275634765625,0.2218017578125
0.248291015625,0.2198486328125
0.271240234375,0.224365234375
0.2066650390625,0.22607421875
0.261962890625,0.2237548828125
0.267578125,0.2171630859375
0.26904296875,0.2349853515625
0.25927734375,0.22021484375
0.252685546875,0.221923828125
0.2646484375,0.223876953125
0.2474365234375,0.2196044921875
0.2587890625,0.218017578125
0.242919921875,0.21484375
0.24072265625,0.2225341796875
0.2705078125,0.21728515625
0.271484375,0.2158203125
0.23486328125,0.22412109375
0.2440185546875,0.2161865234375
0.265869140625,0.2236328125
0.2412109375,0.22705078125
0.258056640625,0.2200927734375
0.277587890625,0.220947265625
0.28173828125,0.224609375
0.269775390625,0.2186279296875
0.2490234375,0.2215576171875
0.256591796875,0.2149658203125
0.2626953125,0.2122802734375
0.20703125,0.22705078125
0.254150390625,0.215087890625
0.271728515625,0.22265625
0.26171875,0.2247314453125
0.2459716796875,0.21484375
0.27294921875,0.209228515625
0.25537109375,0.2225341796875
0.2266845703125,0.224365234375
0.255615234375,0.2156982421875
0.2529296875,0.21923828125
0.2822265625,0.2191162109375
0.2314453125,0.220947265625
0.266357421875,0.221923828125
0.2529296875,0.2236328125
0.2259521484375,0.2265625
0.2205810546875,0.2193603515625
0.240234375,0.223388671875
0.2255859375,0.2191162109375
0.26171875,0.220703125
0.26123046875,0.220458984375
0.258544921875,0.2200927734375
0.2427978515625,0.217529296875
0.21875,0.214599609375
0.252685546875,0.2205810546875
0.2081298828125,0.2169189453125
0.25927734375,0.2222900390625
0.266845703125,0.2232666015625
0.27978515625,0.2193603515625
0.238037109375,0.216552734375
0.2420654296875,0.22314453125
0.26318359375,0.2183837890625
0.263427734375,0.2130126953125
0.24755859375,0.2186279296875
0.260986328125,0.22314453125
0.2257080078125,0.2218017578125
0.27392578125,0.2191162109375
0.2415771484375,0.22412109375
0.250732421875,0.225830078125
0.235107421875,0.2279052734375
0.27685546875,0.2177734375
0.2298583984375,0.2216796875
0.28564453125,0.2222900390625
0.244140625,0.221923828125
0.229248046875,0.2132568359375
0.257568359375,0.22265625
0.259521484375,0.2154541015625
0.262939453125,0.2186279296875
0.215576171875,0.2342529296875
0.25439453125,0.2213134765625
0.250732421875,0.224853515625
0.2626953125,0.2188720703125
0.255859375,0.217041015625
0.24169921875,0.223388671875
0.263916015625,0.22265625
0.256591796875,0.22216796875
0.271728515625,0.21826171875
0.279052734375,0.211181640625
0.252197265625,0.218017578125
0.23876953125,0.21923828125
0.2890625,0.224609375
0.25,0.2210693359375
0.24365234375,0.2144775390625
0.270263671875,0.219970703125
0.2384033203125,0.217041015625
0.2734375,0.2166748046875
0.249755859375,0.2216796875
0.25439453125,0.2216796875
0.25048828125,0.216796875
0.247802734375,0.2178955078125
0.25927734375,0.2152099609375
0.2462158203125,0.224853515625
0.2320556640625,0.2205810546875
0.2315673828125,0.215576171875
0.228271484375,0.2235107421875
0.259033203125,0.222900390625
0.263671875,0.2196044921875
0.25927734375,0.2213134765625
0.2646484375,0.2177734375
0.27001953125,0.21826171875
0.245849609375,0.231689453125
0.25830078125,0.2274169921875
0.21337890625,0.224609375
0.25830078125,0.22119140625
0.27099609375,0.228271484375
0.258056640625,0.2235107421875
0.2646484375,0.216064453125
0.258056640625,0.2113037109375
0.262939453125,0.225341796875
0.2408447265625,0.2222900390625
0.2274169921875,0.2169189453125
0.233154296875,0.21826171875
0.22802734375,0.215576171875
0.25390625,0.22216796875
0.265869140625,0.2230224609375
0.248779296875,0.218017578125
0.25,0.216552734375
0.255859375,0.21728515625
0.23779296875,0.220947265625
0.29296875,0.226806640625
0.263427734375,0.2203369140625
0.2474365234375,0.2188720703125
0.227783203125,0.2281494140625
0.25341796875,0.2177734375
0.24365234375,0.2200927734375
0.23388671875,0.2197265625
0.2447509765625,0.2139892578125
0.2470703125,0.220703125
0.25146484375,0.2236328125
0.23291015625,0.2191162109375
0.254638671875,0.218994140625
0.284912109375,0.218017578125
0.275390625,0.2196044921875
0.214599609375,0.220458984375
0.2249755859375,0.218017578125
0.264404296875,0.22216796875
0.265869140625,0.2236328125
0.267333984375,0.223388671875
0.259521484375,0.21337890625
0.2529296875,0.220458984375
0.26806640625,0.2186279296875
0.243896484375,0.2216796875
0.218994140625,0.2164306640625
0.224853515625,0.219482421875
0.2374267578125,0.219482421875
0.22216796875,0.2266845703125
0.262451171875,0.2203369140625
0.2379150390625,0.2301025390625
0.232421875,0.22119140625
0.26416015625,0.219482421875
0.240234375,0.2178955078125
0.25439453125,0.2161865234375
0.2420654296875,0.2132568359375
0.2393798828125,0.2208251953125
0.26806640625,0.2203369140625
0.260498046875,0.2181396484375
0.25244140625,0.2156982421875
0.23779296875,0.22021484375
0.2457275390625,0.218994140625
0.2293701171875,0.224365234375
0.259033203125,0.215087890625
0.277587890625,0.219970703125
0.239990234375,0.2186279296875
0.28466796875,0.222412109375
0.25537109375,0.2171630859375
0.2210693359375,0.2166748046875
0.2362060546875,0.2244873046875
0.2418212890625,0.2205810546875
0.25048828125,0.216552734375
0.26611328125,0.218994140625
0.26318359375,0.21875
0.251220703125,0.2213134765625
0.2498779296875,0.2275390625
0.24853515625,0.221435546875
0.231201171875,0.20947265625
0.22705078125,0.2244873046875
0.2529296875,0.222900390625
0.276611328125,0.2120361328125
0.238037109375,0.2218017578125
0.2548828125,0.2178955078125
0.26025390625,0.2171630859375
0.26953125,0.217529296875
0.2242431640625,0.2174072265625
0.256103515625,0.2156982421875
0.2376708984375,0.21728515625
0.258544921875,0.218994140625
0.2454833984375,0.2169189453125
0.263427734375,0.2138671875
0.257080078125,0.226806640625
0.24072265625,0.2269287109375
0.268310546875,0.2208251953125
0.211669921875,0.2193603515625
0.22802734375,0.2198486328125
0.258056640625,0.2230224609375
0.2286376953125,0.2227783203125
0.287841796875,0.2220458984375
0.2310791015625,0.2200927734375
0.26318359375,0.21875
0.27001953125,0.2310791015625
0.2744140625,0.217529296875
0.28369140625,0.220703125
0.2393798828125,0.212646484375
0.2481689453125,0.220703125
0.269775390625,0.2169189453125
0.236083984375,0.2218017578125
0.2420654296875,0.21826171875
0.224853515625,0.21728515625
0.2216796875,0.2239990234375
0.26123046875,0.2237548828125
0.255859375,0.2203369140625
0.23876953125,0.2227783203125
0.232421875,0.21826171875
0.2164306640625,0.2230224609375
0.25146484375,0.2236328125
0.250732421875,0.219482421875
0.274169921875,0.216552734375
0.2412109375,0.220458984375
0.242431640625,0.2183837890625
0.231689453125,0.22802734375
0.2666015625,0.2279052734375
0.2410888671875,0.2196044921875
0.2386474609375,0.218505859375
0.26416015625,0.2164306640625
0.2469482421875,0.225830078125
0.2802734375,0.2166748046875
0.2410888671875,0.2127685546875
0.255126953125,0.21044921875
0.265869140625,0.2208251953125
0.250732421875,0.22021484375
0.259765625,0.2216796875
0.2296142578125,0.216552734375
0.25146484375,0.2181396484375
0.2607421875,0.211669921875
0.212646484375,0.22900390625
0.2247314453125,0.219482421875
0.25244140625,0.2149658203125
0.2509765625,0.21875
0.259033203125,0.2218017578125
0.2098388671875,0.2252197265625
0.248779296875,0.219970703125
0.27587890625,0.219970703125
0.251220703125,0.2235107421875
0.2171630859375,0.2216796875
0.297119140625,0.2193603515625
0.251953125,0.2169189453125
0.26171875,0.2166748046875
0.271484375,0.22314453125
0.23291015625,0.2171630859375
0.26513671875,0.2177734375
0.27392578125,0.2330322265625
0.242431640625,0.2244873046875
0.240966796875,0.21875
0.252685546875,0.226318359375
0.23046875,0.2236328125
0.23095703125,0.2269287109375
0.256103515625,0.21826171875
0.2257080078125,0.226318359375
0.26904296875,0.2186279296875
0.254150390625,0.21435546875
0.2763671875,0.221435546875
0.2410888671875,0.221435546875
0.230712890625,0.22216796875
0.282470703125,0.22216796875
0.2095947265625,0.222412109375
0.2218017578125,0.2232666015625
0.25341796875,0.220947265625
0.2275390625,0.217529296875
0.277587890625,0.222900390625
0.252197265625,0.2208251953125
0.239013671875,0.2286376953125
0.295166015625,0.2188720703125
0.269287109375,0.2139892578125
0.265625,0.22265625
0.24072265625,0.2138671875
0.253662109375,0.2237548828125
0.2457275390625,0.2198486328125
0.251953125,0.219482421875
0.272705078125,0.2166748046875
0.263427734375,0.229248046875
0.274169921875,0.2236328125
0.255615234375,0.2293701171875
0.2197265625,0.2174072265625
0.25146484375,0.2252197265625
0.263671875,0.23193359375
0.26025390625,0.214111328125
0.2281494140625,0.2210693359375
0.2310791015625,0.22265625
0.2344970703125,0.22216796875
0.26171875,0.223876953125
0.2352294921875,0.2249755859375
0.260498046875,0.2198486328125
0.257080078125,0.2210693359375
0.24658203125,0.2196044921875
0.273193359375,0.2275390625
0.25048828125,0.2232666015625
0.264404296875,0.21337890625
0.23046875,0.22021484375
0.269287109375,0.2232666015625
0.278076171875,0.21923828125
0.2376708984375,0.22314453125
0.2176513671875,0.222412109375
0.248779296875,0.2222900390625
0.25146484375,0.2213134765625
0.2386474609375,0.21533203125
0.227783203125,0.2208251953125
0.235595703125,0.215576171875
0.24560546875,0.221923828125
0.26171875,0.2183837890625
0.27099609375,0.2169189453125
0.24755859375,0.226806640625
0.1895751953125,0.217529296875
0.23486328125,0.2188720703125
0.2354736328125,0.223388671875
0.229736328125,0.2225341796875
0.255859375,0.2227783203125
0.2398681640625,0.2242431640625
0.2496337890625,0.227783203125
0.2257080078125,0.22607421875
0.268798828125,0.225341796875
0.286865234375,0.2232666015625
0.23193359375,0.221435546875
0.27880859375,0.2186279296875
0.28369140625,0.2220458984375
0.2244873046875,0.2188720703125
0.249755859375,0.22412109375
0.26904296875,0.2203369140625
0.256103515625,0.22509765625
0.2186279296875,0.2122802734375
0.2357177734375,0.2222900390625
0.274169921875,0.21826171875
0.25390625,0.219482421875
0.2481689453125,0.2166748046875
0.270263671875,0.2161865234375
0.251953125,0.2261962890625
0.259765625,0.2215576171875
0.25732421875,0.2216796875
0.265869140625,0.220703125
0.230224609375,0.216796875
0.261474609375,0.2216796875
0.257080078125,0.218994140625
0.28173828125,0.2198486328125
0.241943359375,0.221923828125
0.26318359375,0.21875
0.270751953125,0.22216796875
0.262451171875,0.2210693359375
0.2213134765625,0.222412109375
0.24951171875,0.215576171875
0.23046875,0.223876953125
0.26416015625,0.2198486328125
0.2471923828125,0.221435546875
0.270263671875,0.218994140625
0.211181640625,0.221923828125
0.239990234375,0.220947265625
0.1956787109375,0.2183837890625
0.25927734375,0.2191162109375
0.255126953125,0.2149658203125
0.273681640625,0.21875
0.277587890625,0.218017578125
0.24658203125,0.22265625
0.263916015625,0.2242431640625
0.269775390625,0.2218017578125
0.258056640625,0.2139892578125
0.2607421875,0.2191162109375
0.264404296875,0.2188720703125
0.2208251953125,0.2139892578125
0.26220703125,0.21728515625
0.2432861328125,0.21875
0.270263671875,0.2235107421875
0.2220458984375,0.21923828125
0.28125,0.21826171875
0.238037109375,0.2198486328125
0.253662109375,0.211669921875
0.2685546875,0.217041015625
0.251220703125,0.223388671875
0.24072265625,0.218017578125
0.2403564453125,0.2213134765625
0.262939453125,0.22265625
0.22998046875,0.21630859375
0.256103515625,0.21923828125
0.2685546875,0.216796875
0.230224609375,0.2205810546875
0.270751953125,0.22216796875
0.25439453125,0.2286376953125
0.28466796875,0.212890625
0.253662109375,0.221923828125
0.2391357421875,0.23583984375
0.262939453125,0.22119140625
0.2103271484375,0.2203369140625
0.247802734375,0.2215576171875
0.236083984375,0.2042236328125
0.2080078125,0.22216796875
0.266845703125,0.217041015625
0.2279052734375,0.2177734375
0.263671875,0.219482421875
0.25146484375,0.2186279296875
0.270263671875,0.2152099609375
0.279541015625,0.2159423828125
0.257080078125,0.2156982421875
0.270263671875,0.2236328125
0.2587890625,0.21826171875
0.262451171875,0.21435546875
0.23095703125,0.2247314453125
0.2176513671875,0.2164306640625
0.25634765625,0.2265625
0.254638671875,0.219482421875
0.270751953125,0.21826171875
0.243408203125,0.219970703125
0.27978515625,0.218505859375
0.272705078125,0.2166748046875
0.21630859375,0.221435546875
0.2374267578125,0.217529296875
0.28564453125,0.2218017578125
0.25927734375,0.220458984375
0.254638671875,0.21484375
0.269775390625,0.2222900390625
0.25537109375,0.22509765625
0.2320556640625,0.216064453125
0.244873046875,0.2213134765625
0.259765625,0.220703125
0.26416015625,0.2269287109375
0.280029296875,0.2183837890625
0.2469482421875,0.2171630859375
0.2442626953125,0.221923828125
0.222412109375,0.2222900390625
0.2392578125,0.2200927734375
0.25732421875,0.2203369140625
0.25927734375,0.2218017578125
0.256103515625,0.219482421875
0.266845703125,0.2183837890625
0.25244140625,0.2208251953125
0.2257080078125,0.2197265625
0.264892578125,0.2159423828125
0.2479248046875,0.22119140625
0.23193359375,0.21728515625
0.2396240234375,0.2176513671875
0.2315673828125,0.221435546875
0.23583984375,0.2265625
0.2122802734375,0.211669921875
0.274658203125,0.2158203125
0.2509765625,0.22509765625
0.2568359375,0.226806640625
0.252197265625,0.241943359375
0.2861328125,0.21728515625
0.25244140625,0.2181396484375
0.265869140625,0.225830078125
0.23291015625,0.2120361328125
0.2288818359375,0.2197265625
0.2322998046875,0.21875
0.25048828125,0.22314453125
0.255615234375,0.2249755859375
0.27392578125,0.2196044921875
0.240966796875,0.2208251953125
0.2271728515625,0.2237548828125
0.2169189453125,0.2210693359375
0.266357421875,0.220703125
0.272216796875,0.223876953125
0.271728515625,0.2161865234375
0.25732421875,0.232666015625
0.2208251953125,0.2213134765625
0.254150390625,0.2186279296875
0.2568359375,0.2171630859375
0.24755859375,0.2216796875
0.2802734375,0.22119140625
0.25927734375,0.222900390625
0.226318359375,0.226318359375
0.2274169921875,0.2216796875
0.260009765625,0.222900390625
0.26220703125,0.2193603515625
0.23681640625,0.226318359375
0.2470703125,0.2208251953125
0.2349853515625,0.2186279296875
0.25634765625,0.22265625
0.27783203125,0.2188720703125
0.267333984375,0.2227783203125
0.2401123046875,0.2183837890625
0.267333984375,0.224853515625
0.25146484375,0.218505859375
0.2274169921875,0.222412109375
0.275390625,0.218017578125
0.2266845703125,0.22412109375
0.2310791015625,0.2227783203125
0.261962890625,0.223388671875
0.256591796875,0.2197265625
0.259033203125,0.2181396484375
0.255126953125,0.220703125
0.2176513671875,0.222900390625
0.231201171875,0.221923828125
0.2137451171875,0.21923828125
0.257568359375,0.2205810546875
0.24853515625,0.2239990234375
0.2105712890625,0.2166748046875
0.23046875,0.2088623046875
0.271240234375,0.21923828125
0.2626953125,0.2232666015625
0.2421875,0.224365234375
0.27734375,0.2171630859375
0.2083740234375,0.2193603515625
0.2340087890625,0.220703125
0.2489013671875,0.2213134765625
0.2344970703125,0.2215576171875
0.232421875,0.2220458984375
0.2705078125,0.2203369140625
0.2164306640625,0.2236328125
0.2744140625,0.2076416015625
0.26123046875,0.2247314453125
0.260986328125,0.21728515625
0.236328125,0.2259521484375
0.23095703125,0.217529296875
0.230224609375,0.2230224609375
0.285400390625,0.2203369140625
0.258056640625,0.228515625
0.1978759765625,0.2188720703125
0.23388671875,0.216796875
0.2578125,0.2210693359375
0.266357421875,0.22314453125
0.26123046875,0.2132568359375
0.28466796875,0.215087890625
0.27001953125,0.2222900390625
0.215087890625,0.22607421875
0.24462890625,0.2193603515625
0.2218017578125,0.218505859375
0.26025390625,0.2215576171875
0.2406005859375,0.223876953125
0.24755859375,0.222412109375
0.2490234375,0.224853515625
0.271728515625,0.215087890625
0.253173828125,0.2203369140625
0.255126953125,0.231201171875
0.256103515625,0.224853515625
0.2403564453125,0.21630859375
0.261474609375,0.2200927734375
0.256103515625,0.218017578125
0.232421875,0.22119140625
0.234619140625,0.219970703125
0.27099609375,0.22265625
0.2724609375,0.22705078125
0.2105712890625,0.2230224609375
0.226806640625,0.2213134765625
0.210693359375,0.2177734375
0.26611328125,0.2286376953125
0.26171875,0.212890625
0.234619140625,0.229736328125
0.264404296875,0.212646484375
0.253173828125,0.218994140625
0.224609375,0.221435546875
0.2437744140625,0.2193603515625
0.2352294921875,0.224853515625
0.255126953125,0.2237548828125
0.27490234375,0.2174072265625
0.2489013671875,0.2286376953125
0.2607421875,0.2203369140625
0.251708984375,0.212646484375
0.264404296875,0.220703125
0.262939453125,0.2236328125
0.2421875,0.2197265625
0.2467041015625,0.221923828125
0.265380859375,0.217041015625
0.287109375,0.228515625
0.2425537109375,0.2213134765625
0.26806640625,0.223876953125
0.23583984375,0.2254638671875
0.249267578125,0.2218017578125
0.288818359375,0.2305908203125
0.292236328125,0.2247314453125
0.26513671875,0.225341796875
0.28125,0.217529296875
0.228271484375,0.21728515625
0.2447509765625,0.21533203125
0.2705078125,0.2176513671875
0.262939453125,0.21630859375
0.2386474609375,0.2208251953125
0.2548828125,0.21826171875
0.2115478515625,0.2210693359375
0.263916015625,0.2296142578125
0.2322998046875,0.2205810546875
0.278564453125,0.2196044921875
0.25390625,0.2210693359375
0.263427734375,0.217529296875
0.27197265625,0.2178955078125
0.258544921875,0.2216796875
0.258544921875,0.2236328125
0.25830078125,0.2252197265625
0.260009765625,0.218505859375
0.2529296875,0.21630859375
0.2607421875,0.21337890625
0.283447265625,0.2198486328125
0.2705078125,0.2159423828125
0.22900390625,0.2208251953125
0.2176513671875,0.22412109375
0.264404296875,0.217041015625
0.210205078125,0.2244873046875
0.25048828125,0.222412109375
0.25537109375,0.215576171875
0.22119140625,0.219482421875
0.240966796875,0.22021484375
0.27685546875,0.2191162109375
0.277587890625,0.2176513671875
0.275390625,0.2265625
0.2413330078125,0.224853515625
0.2587890625,0.220703125
0.262939453125,0.212890625
0.267333984375,0.2200927734375
0.2274169921875,0.2132568359375
0.2486572265625,0.2193603515625
0.268310546875,0.223388671875
0.2470703125,0.21484375
0.2275390625,0.228759765625
0.265380859375,0.2186279296875
0.272216796875,0.21630859375
0.2587890625,0.215087890625
0.27099609375,0.2196044921875
0.251220703125,0.2135009765625
0.296630859375,0.2205810546875
0.21826171875,0.2196044921875
0.281982421875,0.22509765625
0.2322998046875,0.21533203125
0.23388671875,0.2176513671875
0.2490234375,0.2232666015625
0.27783203125,0.22314453125
0.2763671875,0.2244873046875
0.275634765625,0.225830078125
0.2430419921875,0.2252197265625
0.2069091796875,0.221923828125
0.2296142578125,0.2181396484375
0.2308349609375,0.2215576171875
0.22265625,0.2115478515625
0.254638671875,0.217529296875
0.2249755859375,0.2176513671875
0.2174072265625,0.2232666015625
0.2337646484375,0.2259521484375
0.26025390625,0.224365234375
0.233154296875,0.220947265625
0.2408447265625,0.222412109375
0.2493896484375,0.2215576171875
0.279052734375,0.2216796875
0.266845703125,0.2178955078125
0.251953125,0.21728515625
0.26123046875,0.2200927734375
0.257568359375,0.2230224609375
0.2705078125,0.224609375
0.26123046875,0.220703125
0.267333984375,0.22314453125
0.255615234375,0.224609375
0.278564453125,0.22021484375
0.242431640625,0.2183837890625
0.231201171875,0.220458984375
0.2373046875,0.221435546875
0.265625,0.21923828125
0.250244140625,0.2208251953125
0.23193359375,0.2215576171875
0.2685546875,0.2215576171875
0.257080078125,0.22265625
0.25537109375,0.218505859375
0.2376708984375,0.2203369140625
0.2459716796875,0.218017578125
0.26611328125,0.2169189453125
0.2213134765625,0.2216796875
0.27294921875,0.218994140625
0.251953125,0.214599609375
0.234130859375,0.2353515625
0.26123046875,0.2186279296875
0.2685546875,0.221923828125
0.25537109375,0.2161865234375
0.26611328125,0.2198486328125
0.2646484375,0.22509765625
0.21240234375,0.21875
0.25830078125,0.2125244140625
0.264404296875,0.2176513671875
0.260498046875,0.2152099609375
0.2437744140625,0.2161865234375
0.2445068359375,0.2210693359375
0.255126953125,0.2227783203125
0.219970703125,0.2210693359375
0.2568359375,0.2239990234375
0.26611328125,0.2149658203125
0.2666015625,0.2216796875
0.26953125,0.217529296875
0.2283935546875,0.22314453125
0.2318115234375,0.2220458984375
0.2587890625,0.22265625
0.26025390625,0.22021484375
0.2152099609375,0.2135009765625
0.258544921875,0.2286376953125
0.256591796875,0.219970703125
0.2276611328125,0.2177734375
0.233154296875,0.2215576171875
0.243896484375,0.22216796875
0.251220703125,0.2254638671875
0.2607421875,0.2174072265625
0.241943359375,0.2159423828125
0.25927734375,0.2198486328125
0.2001953125,0.219482421875
0.21044921875,0.2288818359375
0.2359619140625,0.2191162109375
0.252685546875,0.2119140625
0.21533203125,0.22119140625
0.269775390625,0.22314453125
0.2489013671875,0.2244873046875
0.28076171875,0.221435546875
0.2607421875,0.2230224609375
0.248046875,0.2247314453125
0.25048828125,0.22314453125
0.2471923828125,0.2186279296875
0.250244140625,0.2218017578125
0.23291015625,0.2197265625
0.259765625,0.2171630859375
0.267578125,0.2222900390625
0.2362060546875,0.2213134765625
0.216552734375,0.2144775390625
0.2464599609375,0.220458984375
0.23779296875,0.216796875
0.260986328125,0.2193603515625
0.2454833984375,0.21630859375
0.254638671875,0.220703125
0.25341796875,0.21484375
0.2320556640625,0.2169189453125
0.222412109375,0.2174072265625
0.266357421875,0.21923828125
0.288818359375,0.21923828125
0.270263671875,0.22119140625
0.271728515625,0.222412109375
0.217529296875,0.218994140625
0.2412109375,0.222900390625
0.252685546875,0.2138671875
0.25390625,0.2193603515625
0.250732421875,0.217529296875
0.241943359375,0.21923828125
0.259521484375,0.2154541015625
0.2275390625,0.218017578125
0.219482421875,0.2261962890625
0.2252197265625,0.2235107421875
0.27734375,0.221435546875
0.276123046875,0.227294921875
0.233642578125,0.220703125
0.255126953125,0.2315673828125
0.21044921875,0.2186279296875
0.261962890625,0.2313232421875
0.262939453125,0.219970703125
0.2359619140625,0.2236328125
0.2607421875,0.2191162109375
0.264892578125,0.2227783203125
0.23291015625,0.22509765625
0.273193359375,0.2176513671875
0.2244873046875,0.2156982421875
0.21240234375,0.2213134765625
0.229736328125,0.22216796875
0.2398681640625,0.22607421875
0.2744140625,0.21435546875
0.2491455078125,0.219482421875
0.275146484375,0.2161865234375
0.255126953125,0.22314453125
0.251708984375,0.2218017578125
0.2247314453125,0.216552734375
0.2724609375,0.2235107421875
0.2421875,0.219970703125
0.264404296875,0.2188720703125
0.260986328125,0.223876953125
0.26416015625,0.2161865234375
0.26220703125,0.2242431640625
0.2474365234375,0.21875
0.267822265625,0.220947265625
0.26708984375,0.224609375
0.26708984375,0.2197265625
0.224365234375,0.2197265625
0.25927734375,0.21923828125
0.260986328125,0.2149658203125
0.27734375,0.212646484375
0.261962890625,0.223876953125
0.258056640625,0.218505859375
0.264404296875,0.2216796875
0.250732421875,0.2271728515625
0.271728515625,0.2232666015625
0.274658203125,0.221923828125
0.238037109375,0.2191162109375
0.248779296875,0.222412109375
0.2196044921875,0.2218017578125
0.266845703125,0.224853515625
0.270263671875,0.21826171875
0.210693359375,0.2264404296875
0.227783203125,0.2271728515625
0.2403564453125,0.2294921875
0.262939453125,0.2235107421875
0.25439453125,0.21826171875
0.247802734375,0.2237548828125
0.2125244140625,0.217041015625
0.2626953125,0.219482421875
0.2232666015625,0.2178955078125
0.2393798828125,0.21826171875
0.2454833984375,0.220458984375
0.2386474609375,0.2186279296875
0.231201171875,0.2210693359375
0.261962890625,0.219482421875
0.246337890625,0.221923828125
0.2626953125,0.2298583984375
0.259521484375,0.217041015625
0.258056640625,0.21923828125
0.27490234375,0.2222900390625
0.254150390625,0.2227783203125
0.2156982421875,0.22119140625
0.271484375,0.2156982421875
0.238525390625,0.2264404296875
0.227783203125,0.2216796875
0.252685546875,0.218994140625
0.2587890625,0.214599609375
0.248291015625,0.221923828125
0.2548828125,0.22216796875
0.2607421875,0.219482421875
0.249267578125,0.2210693359375
0.2509765625,0.224365234375
0.279052734375,0.2294921875
0.24267578125,0.2181396484375
0.26318359375,0.2181396484375
0.278564453125,0.22021484375
0.279052734375,0.224365234375
0.2861328125,0.220947265625
0.222412109375,0.2274169921875
0.21435546875,0.22021484375
0.252197265625,0.21875
0.24365234375,0.2186279296875
0.2352294921875,0.2171630859375
0.25146484375,0.2269287109375
0.2498779296875,0.21630859375
0.2264404296875,0.21923828125
0.248046875,0.219970703125
0.250244140625,0.222900390625
0.25146484375,0.21728515625
0.27392578125,0.218505859375
0.244384765625,0.2125244140625
0.251953125,0.219970703125
0.27978515625,0.2235107421875
0.2359619140625,0.2191162109375
0.24072265625,0.219482421875
0.26025390625,0.225341796875
0.2744140625,0.2181396484375
0.2374267578125,0.21484375
0.262451171875,0.2183837890625
0.248779296875,0.225830078125
0.27587890625,0.2203369140625
0.2451171875,0.2286376953125
0.251708984375,0.217041015625
0.2215576171875,0.2230224609375
0.259521484375,0.2164306640625
0.273681640625,0.2252197265625
0.256103515625,0.221923828125
0.267333984375,0.220703125
0.25390625,0.219970703125
0.268310546875,0.2303466796875
0.269287109375,0.2232666015625
0.24072265625,0.2154541015625
0.2357177734375,0.2196044921875
0.271240234375,0.2236328125
0.2529296875,0.218505859375
0.260009765625,0.215576171875
0.2225341796875,0.230712890625
0.26171875,0.2200927734375
0.19189453125,0.2159423828125
0.2232666015625,0.2216796875
0.22900390625,0.23828125
0.198486328125,0.2203369140625
0.29443359375,0.2215576171875
0.27685546875,0.2166748046875
0.2166748046875,0.216552734375
0.25439453125,0.2171630859375
0.20849609375,0.2213134765625
0.2427978515625,0.2208251953125
0.2734375,0.22998046875
0.2413330078125,0.2193603515625
0.251953125,0.22021484375
0.2486572265625,0.219482421875
0.259033203125,0.2197265625
0.266845703125,0.2225341796875
0.2354736328125,0.218505859375
0.224609375,0.2205810546875
0.275146484375,0.2132568359375
0.2481689453125,0.2213134765625
0.255859375,0.2149658203125
0.220703125,0.221435546875
0.249755859375,0.2293701171875
0.26171875,0.2264404296875
0.253173828125,0.2210693359375
0.26611328125,0.216796875
0.2841796875,0.2139892578125
0.2435302734375,0.2220458984375
0.237060546875,0.21728515625
0.254150390625,0.2222900390625
0.256591796875,0.21435546875
0.2322998046875,0.2249755859375
0.2392578125,0.2255859375
0.288818359375,0.2210693359375
0.245361328125,0.21484375
0.259765625,0.216796875
0.25927734375,0.22216796875
0.270263671875,0.219970703125
0.2080078125,0.214599609375
0.2467041015625,0.216796875
0.2449951171875,0.2197265625
0.259033203125,0.222900390625
0.248291015625,0.2303466796875
0.25146484375,0.217041015625
0.265380859375,0.216796875
0.252197265625,0.21923828125
0.25537109375,0.2235107421875
0.264404296875,0.2303466796875
0.270263671875,0.2205810546875
0.2442626953125,0.212646484375
0.1910400390625,0.232421875
0.25537109375,0.21826171875
0.26220703125,0.222900390625
0.234130859375,0.2215576171875
0.238525390625,0.222412109375
0.27001953125,0.219970703125
0.2183837890625,0.21875
0.257568359375,0.2235107421875
0.25634765625,0.2216796875
0.2366943359375,0.2198486328125
0.27490234375,0.214111328125
0.243408203125,0.2232666015625
0.2120361328125,0.2288818359375
0.25048828125,0.220947265625
0.2156982421875,0.2171630859375
0.2216796875,0.21923828125
0.2449951171875,0.220703125
0.2476806640625,0.2203369140625
0.2646484375,0.217041015625
0.2467041015625,0.2269287109375
0.2646484375,0.22607421875
0.25537109375,0.2266845703125
0.277587890625,0.21875
0.238037109375,0.2216796875
0.2342529296875,0.2198486328125
0.212646484375,0.2178955078125
0.261474609375,0.2208251953125
0.28466796875,0.2244873046875
0.257568359375,0.21826171875
0.258056640625,0.2215576171875
0.2440185546875,0.222412109375
0.257568359375,0.223388671875
0.24853515625,0.21875
0.227783203125,0.21728515625
0.269775390625,0.2196044921875
0.2509765625,0.215087890625
0.217041015625,0.2161865234375
0.22021484375,0.2166748046875
0.2496337890625,0.2138671875
0.264404296875,0.220458984375
0.26513671875,0.224853515625
0.249267578125,0.2169189453125
0.27734375,0.2197265625
0.238525390625,0.218017578125
0.236328125,0.2236328125
0.26806640625,0.21435546875
0.233154296875,0.217041015625
0.205322265625,0.2237548828125
0.2587890625,0.224365234375
0.26025390625,0.216064453125
0.2333984375,0.2203369140625
0.2415771484375,0.216552734375
0.275634765625,0.217529296875
0.2471923828125,0.21826171875
0.26220703125,0.220947265625
0.24462890625,0.226806640625
0.264892578125,0.2225341796875
0.282958984375,0.2177734375
0.27392578125,0.2174072265625
0.26220703125,0.220703125
0.235595703125,0.2156982421875
0.2474365234375,0.21630859375
0.2374267578125,0.216796875
0.2205810546875,0.22509765625
0.25244140625,0.2186279296875
0.2459716796875,0.2159423828125
0.233154296875,0.218505859375
0.25537109375,0.2191162109375
0.265380859375,0.216796875
0.232666015625,0.21826171875
0.26513671875,0.2198486328125
0.269287109375,0.2177734375
0.239501953125,0.2178955078125
0.237548828125,0.2216796875
0.250732421875,0.2252197265625
0.24853515625,0.2205810546875
0.224853515625,0.2177734375
0.2021484375,0.21533203125
0.2587890625,0.2232666015625
0.264892578125,0.21923828125
0.23828125,0.2218017578125
0.2203369140625,0.2197265625
0.26806640625,0.2166748046875
0.236572265625,0.225830078125
0.22119140625,0.2225341796875
0.224365234375,0.21826171875
0.233642578125,0.2178955078125
0.24169921875,0.220458984375
0.251708984375,0.2218017578125
0.2484130859375,0.223876953125
0.257568359375,0.2220458984375
0.22802734375,0.21875
0.271240234375,0.220947265625
0.255126953125,0.21630859375
0.2186279296875,0.212158203125
0.2203369140625,0.2269287109375
0.256103515625,0.2235107421875
0.2347412109375,0.22314453125
0.2548828125,0.2197265625
0.2396240234375,0.216796875
0.2384033203125,0.2210693359375
0.2252197265625,0.2288818359375
0.231201171875,0.2220458984375
0.273193359375,0.2275390625
0.2415771484375,0.2176513671875
0.2509765625,0.215087890625
0.25146484375,0.223876953125
0.254150390625,0.216064453125
0.25390625,0.218017578125
0.2420654296875,0.2198486328125
0.2213134765625,0.2296142578125
0.238525390625,0.2177734375
0.26513671875,0.2197265625
0.260009765625,0.223876953125
0.26708984375,0.22021484375
0.2244873046875,0.220947265625
0.256591796875,0.22021484375
0.26611328125,0.219970703125
0.26220703125,0.223876953125
0.27587890625,0.2191162109375
0.2393798828125,0.2220458984375
0.26171875,0.217529296875
0.201171875,0.22265625
0.25830078125,0.2391357421875
0.2459716796875,0.2259521484375
0.251953125,0.22119140625
0.26171875,0.2183837890625
0.26220703125,0.2269287109375
0.2308349609375,0.223388671875
0.2259521484375,0.2215576171875
0.265625,0.2164306640625
0.2646484375,0.2178955078125
0.2403564453125,0.2259521484375
0.262939453125,0.2218017578125
0.278564453125,0.2186279296875
0.273681640625,0.224853515625
0.265625,0.218505859375
0.244873046875,0.226318359375
0.23388671875,0.2227783203125
0.259765625,0.2237548828125
0.2359619140625,0.2174072265625
0.2435302734375,0.2154541015625
0.223388671875,0.2281494140625
0.2462158203125,0.221435546875
0.2286376953125,0.2166748046875
0.26904296875,0.218505859375
0.2303466796875,0.2178955078125
0.20849609375,0.2215576171875
0.238525390625,0.2203369140625
0.23974609375,0.22509765625
0.24609375,0.2176513671875
0.249267578125,0.2181396484375
0.2099609375,0.222900390625
0.284423828125,0.2119140625
0.2486572265625,0.232177734375
0.2303466796875,0.2227783203125
0.263427734375,0.2301025390625
0.25244140625,0.2196044921875
0.264404296875,0.219970703125
0.24951171875,0.2237548828125
0.2548828125,0.2200927734375
0.274169921875,0.2174072265625
0.264404296875,0.2144775390625
0.25341796875,0.2203369140625
0.2440185546875,0.2264404296875
0.22119140625,0.22021484375
0.242919921875,0.2239990234375
0.251220703125,0.21240234375
0.2269287109375,0.2239990234375
0.25927734375,0.2198486328125
0.281494140625,0.2169189453125
0.25146484375,0.2193603515625
0.2066650390625,0.2191162109375
0.271240234375,0.2244873046875
0.2420654296875,0.2196044921875
0.262451171875,0.2169189453125
0.26953125,0.215087890625
0.2568359375,0.2188720703125
0.2203369140625,0.23193359375
0.288330078125,0.2200927734375
0.26806640625,0.217529296875
0.274169921875,0.2196044921875
0.2607421875,0.2196044921875
0.2120361328125,0.2132568359375
0.2474365234375,0.22119140625
0.258056640625,0.213623046875
0.2430419921875,0.2197265625
0.250244140625,0.221435546875
0.239990234375,0.22265625
0.2578125,0.2193603515625
0.2427978515625,0.216796875
0.265625,0.2176513671875
0.261474609375,0.2239990234375
0.25830078125,0.2166748046875
0.2198486328125,0.2230224609375
0.231201171875,0.2266845703125
0.259033203125,0.2218017578125
0.24658203125,0.2198486328125
0.1947021484375,0.214111328125
0.2498779296875,0.218017578125
0.2403564453125,0.2237548828125
0.2275390625,0.2196044921875
0.2396240234375,0.2242431640625
0.2423095703125,0.230224609375
0.27099609375,0.2178955078125
0.252685546875,0.213134765625
0.2489013671875,0.2171630859375
0.266357421875,0.226318359375
0.2398681640625,0.2177734375
0.252685546875,0.21923828125
0.2374267578125,0.22216796875
0.251220703125,0.23095703125
0.2425537109375,0.2227783203125
0.21533203125,0.2222900390625
0.255859375,0.220947265625
0.27734375,0.221435546875
0.262939453125,0.219970703125
0.2325439453125,0.2210693359375
0.279296875,0.220947265625
0.2470703125,0.22314453125
0.276611328125,0.21923828125
0.21923828125,0.216796875
0.2196044921875,0.219970703125
0.260009765625,0.22509765625
0.2427978515625,0.2222900390625
0.241455078125,0.218505859375
0.263916015625,0.220947265625
0.2548828125,0.219482421875
0.268310546875,0.2242431640625
0.25537109375,0.22509765625
0.218017578125,0.22998046875
0.24072265625,0.2203369140625
0.250732421875,0.2174072265625
0.262939453125,0.218994140625
0.25390625,0.2235107421875
0.2705078125,0.2197265625
0.249267578125,0.2166748046875
0.27490234375,0.215087890625
0.2442626953125,0.2144775390625
0.2410888671875,0.23046875
0.2220458984375,0.2210693359375
0.250732421875,0.2122802734375
0.2529296875,0.218017578125
0.232177734375,0.2264404296875
0.27880859375,0.2205810546875
0.2325439453125,0.21923828125
0.251953125,0.222900390625
0.2119140625,0.2218017578125
0.2432861328125,0.21826171875
0.254150390625,0.2232666015625
0.244140625,0.2225341796875
0.2366943359375,0.2161865234375
0.2413330078125,0.2200927734375
0.278076171875,0.2215576171875
0.27685546875,0.21728515625
0.2274169921875,0.221435546875
0.245361328125,0.21533203125
0.2626953125,0.2171630859375
0.254638671875,0.212158203125
0.2216796875,0.2222900390625
0.2408447265625,0.215087890625
0.25634765625,0.218017578125
0.259765625,0.2196044921875
0.2474365234375,0.2178955078125
0.242919921875,0.2215576171875
0.2398681640625,0.227783203125
0.25537109375,0.217529296875
0.2666015625,0.220947265625
0.210693359375,0.216796875
0.244873046875,0.2242431640625
0.266845703125,0.2227783203125
0.2607421875,0.2193603515625
0.262939453125,0.21728515625
0.2783203125,0.2198486328125
0.225341796875,0.22265625
0.2110595703125,0.2105712890625
0.250732421875,0.2176513671875
0.1937255859375,0.213623046875
0.261474609375,0.225830078125
0.267578125,0.2147216796875
0.260009765625,0.227783203125
0.261474609375,0.218994140625
0.2467041015625,0.2440185546875
0.24755859375,0.21875
0.279541015625,0.216064453125
0.277587890625,0.21826171875
0.264892578125,0.22265625
0.27197265625,0.216552734375
0.23046875,0.2252197265625
0.26513671875,0.2158203125
0.267822265625,0.2193603515625
0.255615234375,0.2218017578125
0.241943359375,0.221923828125
0.2227783203125,0.217529296875
0.25927734375,0.219482421875
0.2626953125,0.2230224609375
0.26416015625,0.2169189453125
0.2724609375,0.221435546875
0.274169921875,0.2254638671875
0.2257080078125,0.2220458984375
0.234619140625,0.2200927734375
0.267578125,0.2176513671875
0.222900390625,0.2216796875
0.2318115234375,0.2242431640625
0.24560546875,0.2266845703125
0.229736328125,0.2244873046875
0.23876953125,0.2222900390625
0.283935546875,0.225830078125
0.2041015625,0.219482421875
0.258544921875,0.225341796875
0.266845703125,0.2225341796875
0.25537109375,0.2197265625
0.263916015625,0.22216796875
0.2421875,0.2137451171875
0.228515625,0.2225341796875
0.2313232421875,0.22021484375
0.2413330078125,0.220947265625
0.263916015625,0.216552734375
0.269287109375,0.2255859375
0.2239990234375,0.2169189453125
0.269775390625,0.2220458984375
0.2353515625,0.212158203125
0.2291259765625,0.2154541015625
0.258056640625,0.218994140625
0.2366943359375,0.21728515625
0.249755859375,0.2252197265625
0.2685546875,0.21923828125
0.2117919921875,0.2310791015625
0.251220703125,0.22021484375
0.23388671875,0.2139892578125
0.259765625,0.2156982421875
0.2252197265625,0.2196044921875
0.22607421875,0.22216796875
0.2437744140625,0.2286376953125
0.245849609375,0.2183837890625
0.26416015625,0.2142333984375
0.257568359375,0.2249755859375
0.197021484375,0.221435546875
0.24462890625,0.224609375
0.27197265625,0.2376708984375
0.2412109375,0.216064453125
0.2509765625,0.2152099609375
0.244873046875,0.2176513671875
0.271484375,0.212890625
0.26513671875,0.217041015625
0.261962890625,0.222900390625
0.24658203125,0.220458984375
0.291015625,0.2222900390625
0.2169189453125,0.222412109375
0.25048828125,0.21728515625
0.2685546875,0.217041015625
0.26318359375,0.218994140625
0.267333984375,0.2259521484375
0.263427734375,0.22021484375
0.2183837890625,0.221923828125
0.26123046875,0.2235107421875
0.25537109375,0.2122802734375
0.27587890625,0.2196044921875
0.26220703125,0.2198486328125
0.2286376953125,0.2161865234375
0.2462158203125,0.220947265625
0.25390625,0.2220458984375
0.2509765625,0.2242431640625
0.24658203125,0.2196044921875
0.2470703125,0.2181396484375
0.273681640625,0.216796875
0.2288818359375,0.2220458984375
0.2286376953125,0.2137451171875
0.253662109375,0.2191162109375
0.2293701171875,0.22021484375
0.246826171875,0.216552734375
0.281005859375,0.2254638671875
0.2415771484375,0.2255859375
0.26708984375,0.2188720703125
0.268310546875,0.2149658203125
0.260009765625,0.2166748046875
0.261474609375,0.2208251953125
0.260009765625,0.2288818359375
0.263916015625,0.21875
0.2125244140625,0.22607421875
0.2469482421875,0.2213134765625
0.21728515625,0.2186279296875
0.263916015625,0.21630859375
0.2454833984375,0.219970703125
0.249755859375,0.223876953125
0.2354736328125,0.2178955078125
0.267822265625,0.2200927734375
0.254150390625,0.2142333984375
0.247802734375,0.222412109375
0.25830078125,0.2197265625
0.2178955078125,0.22265625
0.257080078125,0.2222900390625
0.25927734375,0.2186279296875
0.261962890625,0.22265625
0.243896484375,0.2236328125
0.250244140625,0.2176513671875
0.25341796875,0.221435546875
0.250732421875,0.217041015625
0.270263671875,0.2164306640625
0.26220703125,0.215576171875
0.27197265625,0.2193603515625
0.247802734375,0.21923828125
0.253662109375,0.224853515625
0.243896484375,0.231201171875
0.2646484375,0.2178955078125
0.2498779296875,0.22509765625
0.2052001953125,0.214599609375
0.257568359375,0.2137451171875
0.258544921875,0.2327880859375
0.2279052734375,0.221435546875
0.186279296875,0.2159423828125
0.2359619140625,0.224853515625
0.276611328125,0.2244873046875
0.2388916015625,0.227294921875
0.26123046875,0.21875
0.26513671875,0.21484375
0.2491455078125,0.2264404296875
0.24560546875,0.21630859375
0.259033203125,0.2208251953125
0.275146484375,0.2215576171875
0.2391357421875,0.211181640625
0.2607421875,0.227783203125
0.244140625,0.220458984375
0.2110595703125,0.2197265625
0.265869140625,0.2183837890625
0.25390625,0.217529296875
0.268310546875,0.21923828125
0.25146484375,0.2196044921875
0.25341796875,0.2117919921875
0.265869140625,0.2174072265625
0.2841796875,0.2237548828125
0.25537109375,0.2230224609375
0.273193359375,0.2222900390625
0.250732421875,0.227783203125
0.2197265625,0.21923828125
0.2340087890625,0.2235107421875
0.2384033203125,0.2249755859375
0.2374267578125,0.215576171875
0.2646484375,0.22265625
0.2666015625,0.2158203125
0.278076171875,0.2178955078125
0.2568359375,0.223388671875
0.25390625,0.2164306640625
0.25048828125,0.2232666015625
0.2467041015625,0.2232666015625
0.272705078125,0.220458984375
0.28369140625,0.220947265625
0.25,0.22119140625
0.2159423828125,0.2191162109375
0.2296142578125,0.218017578125
0.26708984375,0.225341796875
0.2783203125,0.2247314453125
0.2607421875,0.22216796875
0.265625,0.21533203125
0.24658203125,0.2216796875
0.242919921875,0.2216796875
0.2442626953125,0.222900390625
0.2279052734375,0.221923828125
0.2100830078125,0.23046875
0.255859375,0.2196044921875
0.256103515625,0.220703125
0.2587890625,0.2232666015625
0.279541015625,0.2247314453125
0.2509765625,0.227294921875
0.2315673828125,0.2127685546875
0.255126953125,0.2183837890625
0.213134765625,0.212890625
0.235595703125,0.228759765625
0.260498046875,0.2169189453125
0.2315673828125,0.218505859375
0.27685546875,0.22021484375
0.245849609375,0.2171630859375
0.25537109375,0.220947265625
0.281005859375,0.210693359375
0.2783203125,0.2191162109375
0.208251953125,0.2291259765625
0.261474609375,0.2177734375
0.271728515625,0.21728515625
0.254150390625,0.21728515625
0.250732421875,0.2188720703125
0.2403564453125,0.2188720703125
0.224853515625,0.2186279296875
0.28759765625,0.22314453125
0.257568359375,0.2276611328125
0.248779296875,0.2144775390625
0.271484375,0.215087890625
0.29052734375,0.2164306640625
0.2135009765625,0.2254638671875
0.27001953125,0.2210693359375
0.263916015625,0.223876953125
0.27734375,0.220703125
0.23046875,0.2294921875
0.2430419921875,0.2344970703125
0.255126953125,0.2203369140625
0.267333984375,0.2242431640625
0.25732421875,0.2237548828125
0.26611328125,0.2196044921875
0.250732421875,0.2264404296875
0.25439453125,0.2149658203125
0.23046875,0.217041015625
0.2298583984375,0.2166748046875
0.24267578125,0.2161865234375
0.235595703125,0.22119140625
0.2666015625,0.2186279296875
0.2198486328125,0.221435546875
0.240234375,0.224609375
0.25927734375,0.2210693359375
0.211181640625,0.21923828125
0.26416015625,0.218017578125
0.264892578125,0.22509765625
0.2264404296875,0.220458984375
0.250732421875,0.21875
0.24169921875,0.224853515625
0.264892578125,0.2244873046875
0.2177734375,0.2252197265625
0.271240234375,0.22119140625
0.2359619140625,0.22119140625
0.250732421875,0.2169189453125
0.2177734375,0.2149658203125
0.25390625,0.2109375
0.256103515625,0.218505859375
0.267333984375,0.218505859375
0.279052734375,0.218994140625
0.2349853515625,0.2235107421875
0.271484375,0.214599609375
0.217041015625,0.220703125
0.263427734375,0.220458984375
0.2412109375,0.23046875
0.23046875,0.22265625
0.2498779296875,0.22021484375
0.258056640625,0.2196044921875
0.256103515625,0.2230224609375
0.263671875,0.2208251953125
0.2484130859375,0.21728515625
0.24658203125,0.22265625
0.248779296875,0.2069091796875
0.25732421875,0.2161865234375
0.2509765625,0.2283935546875
0.2491455078125,0.2205810546875
0.2447509765625,0.216064453125
0.2423095703125,0.2235107421875
0.2391357421875,0.22265625
0.2161865234375,0.2177734375
0.25341796875,0.222900390625
0.20263671875,0.2247314453125
0.275390625,0.2220458984375
0.2335205078125,0.2215576171875
0.25927734375,0.2166748046875
0.23291015625,0.2147216796875
0.2783203125,0.221435546875
0.28515625,0.2188720703125
0.24169921875,0.219482421875
0.28271484375,0.2198486328125
0.264404296875,0.2298583984375
0.2342529296875,0.225830078125
0.2003173828125,0.2181396484375
0.253173828125,0.2232666015625
0.233642578125,0.22119140625
0.28515625,0.230712890625
0.25537109375,0.2198486328125
0.25537109375,0.2220458984375
0.2430419921875,0.2215576171875
0.2342529296875,0.2235107421875
0.265380859375,0.2181396484375
0.26806640625,0.2161865234375
0.25830078125,0.2161865234375
0.2666015625,0.2161865234375
0.2296142578125,0.2197265625
0.2177734375,0.2225341796875
0.270263671875,0.2225341796875
0.255859375,0.221923828125
0.198974609375,0.2205810546875
0.259033203125,0.2197265625
0.2427978515625,0.2276611328125
0.255126953125,0.21435546875
0.2032470703125,0.2196044921875
0.24951171875,0.22265625
0.2880859375,0.2169189453125
0.2239990234375,0.2103271484375
0.262939453125,0.22607421875
0.265869140625,0.215576171875
0.241455078125,0.2183837890625
0.2486572265625,0.2220458984375
0.2353515625,0.21533203125
0.246337890625,0.2232666015625
0.259033203125,0.221435546875
0.2335205078125,0.2222900390625
0.26513671875,0.2174072265625
0.214111328125,0.2177734375
0.251220703125,0.22314453125
0.2626953125,0.22216796875
0.2415771484375,0.2169189453125
0.241943359375,0.2208251953125
0.2271728515625,0.21826171875
0.277099609375,0.2296142578125
0.2332763671875,0.2239990234375
0.24853515625,0.2259521484375
0.2255859375,0.21923828125
0.2177734375,0.2149658203125
0.26416015625,0.221435546875
0.266357421875,0.221435546875
0.2467041015625,0.2227783203125
0.2392578125,0.224609375
0.25390625,0.2137451171875
0.2288818359375,0.22705078125
0.2137451171875,0.2174072265625
0.23583984375,0.223388671875
0.26611328125,0.2255859375
0.2384033203125,0.2232666015625
0.22021484375,0.22265625
0.25927734375,0.225341796875
0.249267578125,0.22509765625
0.2274169921875,0.2200927734375
0.2276611328125,0.216796875
0.2366943359375,0.220703125
0.27392578125,0.213623046875
0.2490234375,0.22119140625
0.274658203125,0.2257080078125
0.263916015625,0.218994140625
0.270263671875,0.2176513671875
0.25439453125,0.2164306640625
0.271484375,0.2191162109375
0.2685546875,0.22119140625
0.271484375,0.22900390625
0.235107421875,0.2239990234375
0.2509765625,0.2230224609375
0.2330322265625,0.21875
0.263916015625,0.218994140625
0.2454833984375,0.213623046875
0.2371826171875,0.2205810546875
0.23974609375,0.22509765625
0.25390625,0.2227783203125
0.240966796875,0.22314453125
0.2249755859375,0.218505859375
0.250732421875,0.2205810546875
0.2734375,0.229248046875
0.2342529296875,0.225341796875
0.26416015625,0.2130126953125
0.2161865234375,0.21728515625
0.2066650390625,0.226318359375
0.259521484375,0.2176513671875
0.26953125,0.2252197265625
0.25341796875,0.2203369140625
0.2320556640625,0.21826171875
0.26904296875,0.22021484375
0.2442626953125,0.2218017578125
0.2509765625,0.2156982421875
0.2344970703125,0.216064453125
0.260986328125,0.218505859375
0.2208251953125,0.220458984375
0.259033203125,0.2210693359375
0.2359619140625,0.2197265625
0.26708984375,0.2261962890625
0.2457275390625,0.2127685546875
0.2322998046875,0.22021484375
0.251220703125,0.222412109375
0.27294921875,0.21533203125
0.2313232421875,0.215087890625
0.2276611328125,0.228759765625
0.2203369140625,0.2198486328125
0.26318359375,0.2213134765625
0.246337890625,0.2203369140625
0.2568359375,0.230224609375
0.25,0.220703125
0.232666015625,0.21923828125
0.251708984375,0.216796875
0.228515625,0.2156982421875
0.271240234375,0.21826171875
0.2294921875,0.224609375
0.240966796875,0.218994140625
0.26904296875,0.2196044921875
0.257568359375,0.238037109375
0.24462890625,0.217529296875
0.244384765625,0.2183837890625
0.268798828125,0.2213134765625
0.260498046875,0.21923828125
0.2464599609375,0.2181396484375
0.2037353515625,0.220703125
0.2666015625,0.2122802734375
0.23828125,0.2178955078125
0.2459716796875,0.2227783203125
0.255859375,0.2230224609375
0.2060546875,0.2259521484375
0.2509765625,0.2215576171875
0.257080078125,0.2166748046875
0.239501953125,0.218017578125
0.271240234375,0.2218017578125
0.254638671875,0.22021484375
0.2099609375,0.2242431640625
0.24365234375,0.218994140625
0.26513671875,0.2220458984375
0.23779296875,0.222412109375
0.2384033203125,0.2196044921875
0.272216796875,0.22021484375
0.274658203125,0.21826171875
0.23095703125,0.21240234375
0.23828125,0.226318359375
0.2274169921875,0.2222900390625
0.22216796875,0.21435546875
0.2166748046875,0.221923828125
0.2607421875,0.2197265625
0.25341796875,0.20947265625
0.2412109375,0.22119140625
0.2587890625,0.2222900390625
0.26025390625,0.2254638671875
0.2744140625,0.226318359375
0.2423095703125,0.2186279296875
0.26513671875,0.216796875
0.257568359375,0.2188720703125
0.236328125,0.217529296875
0.263427734375,0.2347412109375
0.25439453125,0.222900390625
0.25927734375,0.21875
0.259521484375,0.2237548828125
0.26171875,0.2171630859375
0.2305908203125,0.2159423828125
0.2474365234375,0.221923828125
0.25634765625,0.2242431640625
0.27099609375,0.2216796875
0.2022705078125,0.2335205078125
0.2568359375,0.2216796875
0.253173828125,0.2236328125
0.266845703125,0.2198486328125
0.2578125,0.224365234375
0.257568359375,0.21337890625
0.2330322265625,0.219482421875
0.25537109375,0.2198486328125
0.1953125,0.2149658203125
0.275146484375,0.2186279296875
0.2666015625,0.21484375
0.22265625,0.221435546875
0.2587890625,0.2186279296875
0.2352294921875,0.217529296875
0.2607421875,0.2149658203125
0.25732421875,0.2188720703125
0.260009765625,0.2193603515625
0.24169921875,0.2109375
0.264892578125,0.21875
0.25537109375,0.217041015625
0.255859375,0.2169189453125
0.265380859375,0.2186279296875
0.21435546875,0.2218017578125
0.27294921875,0.21533203125
0.25634765625,0.221435546875
0.2276611328125,0.232177734375
0.254638671875,0.2210693359375
0.2481689453125,0.218994140625
0.25927734375,0.2183837890625
0.2298583984375,0.2154541015625
0.2462158203125,0.2236328125
0.26318359375,0.222900390625
0.22509765625,0.2154541015625
0.26025390625,0.2237548828125
0.242431640625,0.2205810546875
0.2459716796875,0.225341796875
0.2626953125,0.2203369140625
0.254638671875,0.219970703125
0.2374267578125,0.2156982421875
0.20751953125,0.2239990234375
0.260009765625,0.2177734375
0.26806640625,0.21826171875
0.2529296875,0.2236328125
0.255859375,0.2232666015625
0.268798828125,0.2210693359375
0.26904296875,0.220458984375
0.2491455078125,0.218505859375
0.2269287109375,0.2117919921875
0.240234375,0.222900390625
0.2548828125,0.2137451171875
0.25,0.21435546875
0.27001953125,0.227294921875
0.25439453125,0.2144775390625
0.2415771484375,0.21923828125
0.25146484375,0.2147216796875
0.2147216796875,0.220458984375
0.271728515625,0.2254638671875
0.27685546875,0.22021484375
0.260009765625,0.2193603515625
0.280517578125,0.2235107421875
0.260986328125,0.223876953125
0.2479248046875,0.23046875
0.266845703125,0.22119140625
0.2607421875,0.2239990234375
0.2152099609375,0.2237548828125
0.2373046875,0.2169189453125
0.246826171875,0.2203369140625
0.20703125,0.215087890625
0.262451171875,0.2247314453125
0.240478515625,0.218994140625
0.2646484375,0.2216796875
0.2646484375,0.2149658203125
0.232177734375,0.2205810546875
0.2509765625,0.2320556640625
0.23095703125,0.224609375
0.2421875,0.214111328125
0.252197265625,0.2164306640625
0.251220703125,0.223388671875
0.234130859375,0.216064453125
0.2294921875,0.21875
0.2335205078125,0.2275390625
0.254150390625,0.2236328125
0.279541015625,0.2213134765625
0.2288818359375,0.2225341796875
0.228271484375,0.2166748046875
0.2352294921875,0.2186279296875
0.2274169921875,0.22509765625
0.237060546875,0.230712890625
0.257080078125,0.2198486328125
0.260986328125,0.239990234375
0.259033203125,0.216796875
0.2822265625,0.2161865234375
0.26025390625,0.2325439453125
0.269287109375,0.2197265625
0.222412109375,0.2205810546875
0.244873046875,0.2218017578125
0.2498779296875,0.213134765625
0.248779296875,0.227294921875
0.275146484375,0.213623046875
0.269775390625,0.218994140625
0.2255859375,0.21435546875
0.25634765625,0.218017578125
0.2462158203125,0.21875
0.275390625,0.224853515625
0.2283935546875,0.2215576171875
0.2208251953125,0.22119140625
0.247314453125,0.2166748046875
0.23681640625,0.2203369140625
0.240478515625,0.2254638671875
0.26953125,0.2244873046875
0.24169921875,0.217041015625
0.19921875,0.2235107421875
0.274169921875,0.211181640625
0.2548828125,0.22216796875
0.25537109375,0.2147216796875
0.252197265625,0.2159423828125
0.285888671875,0.22021484375
0.2607421875,0.22314453125
0.219482421875,0.224853515625
0.228515625,0.2203369140625
0.2288818359375,0.2174072265625
0.2171630859375,0.215576171875
0.22802734375,0.2197265625
0.245849609375,0.219482421875
0.2310791015625,0.22119140625
0.267333984375,0.2197265625
0.2607421875,0.2186279296875
0.2158203125,0.2227783203125
0.279052734375,0.224609375
0.261962890625,0.2303466796875
0.25,0.218505859375
0.259765625,0.2208251953125
0.25341796875,0.219970703125
0.265869140625,0.2178955078125
0.2548828125,0.22119140625
0.260986328125,0.21923828125
0.27587890625,0.222900390625
0.261474609375,0.2174072265625
0.257568359375,0.216796875
0.2493896484375,0.2227783203125
0.228515625,0.2222900390625
0.2398681640625,0.2249755859375
0.26904296875,0.2169189453125
0.260498046875,0.2227783203125
0.248046875,0.2183837890625
0.2093505859375,0.2196044921875
0.250244140625,0.2174072265625
0.260986328125,0.2265625
0.2744140625,0.2215576171875
0.2330322265625,0.208740234375
0.2259521484375,0.219970703125
0.2330322265625,0.2130126953125
0.260498046875,0.220458984375
0.26318359375,0.2198486328125
0.2176513671875,0.218994140625
0.264892578125,0.216064453125
0.264404296875,0.2139892578125
0.23974609375,0.220458984375
0.25927734375,0.230712890625
0.24658203125,0.2249755859375
0.2235107421875,0.22021484375
0.25537109375,0.220947265625
0.265380859375,0.2183837890625
0.2198486328125,0.2139892578125
0.2269287109375,0.220947265625
0.271240234375,0.2197265625
0.2064208984375,0.2169189453125
0.26171875,0.216064453125
0.275390625,0.22216796875
0.2509765625,0.2213134765625
0.2335205078125,0.212890625
0.25341796875,0.21923828125
0.2403564453125,0.2174072265625
0.24658203125,0.220458984375
0.265625,0.2227783203125
0.2369384765625,0.2230224609375
0.255126953125,0.2227783203125
0.25244140625,0.2171630859375
0.2493896484375,0.2222900390625
0.2666015625,0.217529296875
0.2191162109375,0.2264404296875
0.270751953125,0.2249755859375
0.266357421875,0.229736328125
0.267578125,0.2252197265625
0.261962890625,0.2210693359375
0.248291015625,0.220703125
0.22802734375,0.212890625
0.2357177734375,0.21923828125
0.259521484375,0.21484375
0.2431640625,0.2235107421875
0.1922607421875,0.22900390625
0.2469482421875,0.2152099609375
0.254638671875,0.217041015625
0.2269287109375,0.2198486328125
0.223388671875,0.2158203125
0.2587890625,0.221435546875
0.25439453125,0.21923828125
0.25439453125,0.21826171875
0.24169921875,0.21826171875
0.24658203125,0.2186279296875
0.2578125,0.222412109375
0.2392578125,0.2308349609375
0.262451171875,0.22705078125
0.2498779296875,0.22900390625
0.271728515625,0.21875
0.244140625,0.22265625
0.2249755859375,0.2205810546875
0.26171875,0.2255859375
0.2398681640625,0.221923828125
0.252197265625,0.214599609375
0.25634765625,0.212646484375
0.2578125,0.2091064453125
0.254638671875,0.2183837890625
0.275390625,0.2230224609375
0.261962890625,0.2232666015625
0.2264404296875,0.2177734375
0.26318359375,0.2161865234375
0.2666015625,0.2193603515625
0.242431640625,0.226318359375
0.260986328125,0.2154541015625
0.2471923828125,0.21923828125
0.26708984375,0.218017578125
0.2529296875,0.2161865234375
0.21240234375,0.2161865234375
0.27587890625,0.222900390625
0.25927734375,0.2215576171875
0.257568359375,0.2218017578125
0.2415771484375,0.2208251953125
0.270751953125,0.21630859375
0.2095947265625,0.220703125
0.206298828125,0.2222900390625
0.25390625,0.220947265625
0.255615234375,0.222900390625
0.2337646484375,0.2247314453125
0.260986328125,0.223388671875
0.263427734375,0.217041015625
0.271240234375,0.2210693359375
0.2418212890625,0.2232666015625
0.2359619140625,0.220458984375
0.263671875,0.22021484375
0.263427734375,0.222412109375
0.282958984375,0.22119140625
0.2587890625,0.2158203125
0.2386474609375,0.214599609375
0.2578125,0.225830078125
0.263427734375,0.2181396484375
0.23876953125,0.2239990234375
0.2568359375,0.2154541015625
0.251953125,0.216064453125
0.260498046875,0.209228515625
0.253662109375,0.22412109375
0.25830078125,0.2200927734375
0.269775390625,0.223876953125
0.25390625,0.21875
0.257568359375,0.2227783203125
0.2481689453125,0.2197265625
0.26611328125,0.2352294921875
0.247802734375,0.2193603515625
0.2379150390625,0.2491455078125
0.21630859375,0.2218017578125
0.27490234375,0.2161865234375
0.259765625,0.2142333984375
0.26611328125,0.2183837890625
0.26416015625,0.2249755859375
0.248779296875,0.22119140625
0.2032470703125,0.2218017578125
0.249755859375,0.2147216796875
0.2099609375,0.221923828125
0.270751953125,0.223388671875
0.2412109375,0.216796875
0.267822265625,0.2095947265625
0.2376708984375,0.2269287109375
0.254150390625,0.2276611328125
0.273681640625,0.2147216796875
0.2425537109375,0.221923828125
0.27001953125,0.212890625
0.26318359375,0.223388671875
0.2059326171875,0.2135009765625
0.25439453125,0.225830078125
0.225341796875,0.2178955078125
0.22021484375,0.217529296875
0.274658203125,0.2164306640625
0.261474609375,0.2236328125
0.24951171875,0.2186279296875
0.2421875,0.2261962890625
0.2371826171875,0.2177734375
0.21240234375,0.2208251953125
0.252685546875,0.2193603515625
0.2587890625,0.2235107421875
0.2467041015625,0.21728515625
0.2493896484375,0.216064453125
0.2330322265625,0.2158203125
0.255859375,0.2200927734375
0.2493896484375,0.2230224609375
0.26904296875,0.218017578125
0.262451171875,0.223876953125
0.269287109375,0.21533203125
0.261474609375,0.2276611328125
0.253173828125,0.226318359375
0.26123046875,0.224609375
0.279052734375,0.2257080078125
0.2408447265625,0.21923828125
0.251953125,0.218017578125
0.2646484375,0.21826171875
0.262451171875,0.2164306640625
0.22802734375,0.22314453125
0.251708984375,0.228759765625
0.2496337890625,0.2239990234375
0.2646484375,0.218505859375
0.2666015625,0.2247314453125
0.2310791015625,0.2178955078125
0.23779296875,0.2171630859375
0.2274169921875,0.2286376953125
0.2470703125,0.22509765625
0.25,0.223876953125
0.285400390625,0.2257080078125
0.2398681640625,0.218505859375
0.234375,0.2166748046875
0.2447509765625,0.2261962890625
0.295166015625,0.2154541015625
0.27099609375,0.22021484375
0.23388671875,0.2176513671875
0.257080078125,0.232177734375
0.254638671875,0.220947265625
0.268310546875,0.2177734375
0.2396240234375,0.219482421875
0.22900390625,0.22021484375
0.26708984375,0.2197265625
0.24853515625,0.223876953125
0.276611328125,0.2213134765625
0.26513671875,0.2215576171875
0.2646484375,0.21875
0.273681640625,0.21826171875
0.2802734375,0.2144775390625
0.25,0.2188720703125
0.2744140625,0.233642578125
0.2481689453125,0.2247314453125
0.281494140625,0.216064453125
0.26806640625,0.2265625
0.26904296875,0.223876953125
0.2646484375,0.224609375
0.25146484375,0.2235107421875
0.2666015625,0.2176513671875
0.28466796875,0.2213134765625
0.2252197265625,0.22705078125
0.282470703125,0.220947265625
0.2509765625,0.2110595703125
0.2069091796875,0.2208251953125
0.23583984375,0.2147216796875
0.247314453125,0.22314453125
0.197265625,0.2222900390625
0.23291015625,0.2132568359375
0.22265625,0.21533203125
0.2181396484375,0.2230224609375
0.245849609375,0.224853515625
0.268310546875,0.218994140625
0.26318359375,0.2138671875
0.2607421875,0.2244873046875
0.259521484375,0.2218017578125
0.2437744140625,0.211181640625
0.26025390625,0.2198486328125
0.2098388671875,0.2188720703125
0.26806640625,0.2166748046875
0.2435302734375,0.2213134765625
0.18310546875,0.2171630859375
0.2498779296875,0.22509765625
0.26025390625,0.2213134765625
0.2379150390625,0.2254638671875
0.263427734375,0.22021484375
0.2626953125,0.2266845703125
0.254150390625,0.2210693359375
0.266845703125,0.221435546875
0.246337890625,0.2235107421875
0.262451171875,0.2237548828125
0.25146484375,0.218505859375
0.2109375,0.2213134765625
0.2509765625,0.217041015625
0.26123046875,0.216552734375
0.2109375,0.218994140625
0.23193359375,0.22509765625
0.26123046875,0.244384765625
0.27294921875,0.2337646484375
0.270751953125,0.222900390625
0.254150390625,0.21630859375
0.2279052734375,0.2257080078125
0.259033203125,0.2232666015625
0.2335205078125,0.2237548828125
0.264404296875,0.2122802734375
0.2587890625,0.2098388671875
0.2666015625,0.2196044921875
0.238525390625,0.2225341796875
0.24951171875,0.21728515625
0.28955078125,0.22216796875
0.249755859375,0.2191162109375
0.259765625,0.2210693359375
0.240478515625,0.218505859375
0.2607421875,0.2105712890625
0.273681640625,0.22119140625
0.2418212890625,0.220703125
0.274169921875,0.2242431640625
0.26416015625,0.217529296875
0.2330322265625,0.2274169921875
0.269775390625,0.216552734375
0.2244873046875,0.2222900390625
0.250732421875,0.21826171875
0.265625,0.220703125
0.265869140625,0.2161865234375
0.22265625,0.2176513671875
0.262939453125,0.2225341796875
0.20166015625,0.218994140625
0.2420654296875,0.2205810546875
0.27099609375,0.211669921875
0.2017822265625,0.2178955078125
0.2332763671875,0.21875
0.244140625,0.218994140625
0.2626953125,0.223388671875
0.258056640625,0.2196044921875
0.235107421875,0.2196044921875
0.2352294921875,0.21826171875
0.25634765625,0.228271484375
0.2203369140625,0.216552734375
0.259765625,0.21728515625
0.263916015625,0.2259521484375
0.261962890625,0.2177734375
0.2205810546875,0.2196044921875
0.212646484375,0.2279052734375
0.269287109375,0.2327880859375
0.251220703125,0.22119140625
0.266845703125,0.2205810546875
0.25439453125,0.224609375
0.2186279296875,0.2177734375
0.265869140625,0.2239990234375
0.2164306640625,0.21923828125
0.211669921875,0.2208251953125
0.2412109375,0.2196044921875
0.2108154296875,0.2232666015625
0.219970703125,0.2198486328125
0.267333984375,0.216064453125
0.2568359375,0.2222900390625
0.209716796875,0.2265625
0.269775390625,0.2186279296875
0.265380859375,0.217529296875
0.2208251953125,0.21826171875
0.2213134765625,0.2197265625
0.2568359375,0.2177734375
0.27001953125,0.219482421875
0.2169189453125,0.222900390625
0.237060546875,0.2247314453125
0.254150390625,0.223388671875
0.267578125,0.220947265625
0.2484130859375,0.2205810546875
0.234130859375,0.2205810546875
0.198974609375,0.220458984375
0.256591796875,0.2152099609375
0.255615234375,0.2213134765625
0.2431640625,0.2177734375
0.2490234375,0.2205810546875
0.2484130859375,0.2144775390625
0.2161865234375,0.2210693359375
0.255615234375,0.2236328125
0.201416015625,0.21728515625
0.26318359375,0.2142333984375
0.2454833984375,0.218505859375
0.2275390625,0.22509765625
0.261962890625,0.221435546875
0.25927734375,0.2215576171875
0.27490234375,0.2227783203125
0.268798828125,0.218994140625
0.1983642578125,0.2203369140625
0.246337890625,0.2225341796875
0.2359619140625,0.215087890625
0.26123046875,0.218505859375
0.2276611328125,0.2181396484375
0.263671875,0.22705078125
0.2568359375,0.213623046875
0.218994140625,0.220458984375
0.2548828125,0.218505859375
0.265380859375,0.2105712890625
0.2218017578125,0.22021484375
0.265625,0.2257080078125
0.235107421875,0.2203369140625
0.2364501953125,0.22265625
0.256103515625,0.2220458984375
0.2353515625,0.2213134765625
0.268798828125,0.22412109375
0.261474609375,0.21435546875
0.2276611328125,0.21826171875
0.270751953125,0.2197265625
0.2744140625,0.2271728515625
0.22412109375,0.21728515625
0.2332763671875,0.217041015625
0.25537109375,0.21923828125
0.229736328125,0.21630859375
0.2666015625,0.2183837890625
0.2369384765625,0.21826171875
0.246826171875,0.2210693359375
0.2410888671875,0.2205810546875
0.2198486328125,0.2060546875
0.26171875,0.2220458984375
0.2481689453125,0.21533203125
0.2353515625,0.2208251953125
0.2607421875,0.2218017578125
0.2666015625,0.21826171875
0.251708984375,0.221923828125
0.25146484375,0.206787109375
0.2059326171875,0.224365234375
0.232666015625,0.2166748046875
0.236328125,0.216796875
0.1922607421875,0.22802734375
0.262451171875,0.2213134765625
0.27490234375,0.2138671875
0.2275390625,0.223388671875
0.2484130859375,0.2122802734375
0.263671875,0.2208251953125
0.26171875,0.21435546875
0.27880859375,0.22412109375
0.2283935546875,0.2171630859375
0.260498046875,0.2191162109375
0.2349853515625,0.2188720703125
0.271240234375,0.2222900390625
0.2435302734375,0.2205810546875
0.25341796875,0.22265625
0.25830078125,0.22412109375
0.2578125,0.2218017578125
0.2578125,0.217041015625
0.25634765625,0.2210693359375
0.2464599609375,0.223876953125
0.2396240234375,0.216552734375
0.243408203125,0.229736328125
0.2578125,0.220947265625
0.28271484375,0.2144775390625
0.24951171875,0.2164306640625
0.2381591796875,0.219970703125
0.275634765625,0.2137451171875
0.2247314453125,0.220947265625
0.232177734375,0.21337890625
0.2188720703125,0.2159423828125
0.2418212890625,0.2159423828125
0.270751953125,0.218017578125
0.27880859375,0.2230224609375
0.265625,0.2115478515625
0.2359619140625,0.215087890625
0.2354736328125,0.220458984375
0.26513671875,0.2108154296875
0.24658203125,0.21923828125
0.21826171875,0.2293701171875
0.27685546875,0.2200927734375
0.254150390625,0.2177734375
0.2685546875,0.2152099609375
0.262939453125,0.2210693359375
0.270751953125,0.213134765625
0.267822265625,0.2216796875
0.27294921875,0.226318359375
0.256103515625,0.2230224609375
0.255859375,0.2115478515625
0.2467041015625,0.224853515625
0.287109375,0.2213134765625
0.2391357421875,0.21826171875
0.252685546875,0.22802734375
0.28369140625,0.2216796875
0.28466796875,0.2222900390625
0.2607421875,0.2177734375
0.2330322265625,0.2291259765625
0.27001953125,0.2373046875
0.27197265625,0.2225341796875
0.26806640625,0.2152099609375
0.248779296875,0.222412109375
0.253173828125,0.2203369140625
0.250732421875,0.22021484375
0.217529296875,0.2237548828125
0.256103515625,0.218994140625
0.285400390625,0.2220458984375
0.234130859375,0.2242431640625
0.2568359375,0.2308349609375
0.2420654296875,0.2236328125
0.2462158203125,0.2095947265625
0.277587890625,0.2197265625
0.256591796875,0.220947265625
0.2291259765625,0.2235107421875
0.25390625,0.225341796875
0.2347412109375,0.22021484375
0.265869140625,0.221923828125
0.255615234375,0.2216796875
0.2724609375,0.227783203125
0.26171875,0.21240234375
0.245849609375,0.2197265625
0.265380859375,0.2227783203125
0.2293701171875,0.2183837890625
0.263671875,0.2164306640625
0.251953125,0.22119140625
0.2451171875,0.224365234375
0.2626953125,0.223388671875
0.2342529296875,0.2239990234375
0.2271728515625,0.2215576171875
0.271484375,0.2188720703125
0.251953125,0.2144775390625
0.2548828125,0.221923828125
0.27197265625,0.2178955078125
0.24365234375,0.216552734375
0.239501953125,0.2205810546875
0.25537109375,0.216064453125
0.2288818359375,0.2249755859375
0.2176513671875,0.21875
0.278564453125,0.217529296875
0.251220703125,0.2205810546875
0.2293701171875,0.224365234375
0.2203369140625,0.224365234375
0.242919921875,0.2135009765625
0.283447265625,0.2301025390625
0.236328125,0.2335205078125
0.2303466796875,0.2117919921875
0.2291259765625,0.221923828125
0.2218017578125,0.216552734375
0.263427734375,0.2203369140625
0.262451171875,0.219482421875
0.250244140625,0.2203369140625
0.26708984375,0.22021484375
0.271484375,0.2227783203125
0.266845703125,0.228759765625
0.217529296875,0.2257080078125
0.2587890625,0.218017578125
0.25927734375,0.227294921875
0.253662109375,0.2171630859375
0.276123046875,0.22705078125
0.237060546875,0.211181640625
0.259765625,0.2158203125
0.267578125,0.21630859375
0.25927734375,0.2166748046875
0.2496337890625,0.21923828125
0.2744140625,0.217529296875
0.266845703125,0.214599609375
0.262451171875,0.2308349609375
0.25927734375,0.228759765625
0.2408447265625,0.2205810546875
0.20654296875,0.2178955078125
0.27783203125,0.2218017578125
0.2210693359375,0.2237548828125
0.2183837890625,0.2423095703125
0.22509765625,0.2139892578125
0.275634765625,0.2269287109375
0.265869140625,0.220458984375
0.257080078125,0.2183837890625
0.256591796875,0.2181396484375
0.259033203125,0.2178955078125
0.262451171875,0.219482421875
0.26953125,0.222900390625
0.237060546875,0.2257080078125
0.22314453125,0.2137451171875
0.25439453125,0.218994140625
0.236083984375,0.2117919921875
0.25146484375,0.2216796875
0.226318359375,0.216796875
0.2529296875,0.223388671875
0.259765625,0.2232666015625
0.252685546875,0.2205810546875
0.26513671875,0.21923828125
0.2264404296875,0.220703125
0.248046875,0.2244873046875
0.2161865234375,0.2186279296875
0.2440185546875,0.220947265625
0.24462890625,0.2222900390625
0.2415771484375,0.220458984375
0.25634765625,0.2244873046875
0.2283935546875,0.223388671875
0.25,0.2259521484375
0.2440185546875,0.2330322265625
0.255615234375,0.2181396484375
0.2470703125,0.215576171875
0.20947265625,0.2213134765625
0.2471923828125,0.2218017578125
0.261474609375,0.2220458984375
0.2398681640625,0.216796875
0.23974609375,0.2218017578125
0.257568359375,0.21435546875
0.248291015625,0.22607421875
0.2054443359375,0.2208251953125
0.251708984375,0.215576171875
0.2393798828125,0.224853515625
0.2626953125,0.228271484375
0.283447265625,0.2264404296875
0.239990234375,0.2193603515625
0.283935546875,0.2249755859375
0.26123046875,0.22216796875
0.2454833984375,0.2142333984375
0.2427978515625,0.224853515625
0.26953125,0.2191162109375
0.2685546875,0.218994140625
0.26318359375,0.2188720703125
0.21240234375,0.2178955078125
0.23583984375,0.220703125
0.26611328125,0.2227783203125
0.25341796875,0.2269287109375
0.27001953125,0.22119140625
0.258056640625,0.2186279296875
0.266357421875,0.2197265625
0.2327880859375,0.2164306640625
0.264404296875,0.2193603515625
0.2471923828125,0.2249755859375
0.2724609375,0.2191162109375
0.2490234375,0.22509765625
0.2371826171875,0.218994140625
0.224365234375,0.22900390625
0.2578125,0.2275390625
0.25927734375,0.2164306640625
0.1932373046875,0.2210693359375
0.2000732421875,0.215087890625
0.2481689453125,0.2222900390625
0.230712890625,0.22021484375
0.266845703125,0.2252197265625
0.20849609375,0.2188720703125
0.268310546875,0.2249755859375
0.2393798828125,0.222900390625
0.2486572265625,0.2198486328125
0.27001953125,0.219482421875
0.262451171875,0.22021484375
0.251953125,0.2213134765625
0.261474609375,0.21923828125
0.26904296875,0.220947265625
0.2491455078125,0.22265625
0.2305908203125,0.2239990234375
0.27978515625,0.2237548828125
0.2607421875,0.2255859375
0.2568359375,0.2169189453125
0.2763671875,0.2230224609375
0.204833984375,0.2220458984375
0.269775390625,0.2261962890625
0.2744140625,0.219482421875
0.255126953125,0.220703125
0.273681640625,0.2171630859375
0.2255859375,0.2176513671875
0.2454833984375,0.2156982421875
0.2646484375,0.21435546875
0.2442626953125,0.220458984375
0.23388671875,0.2308349609375
0.28173828125,0.2171630859375
0.225341796875,0.2215576171875
0.268310546875,0.2255859375
0.258544921875,0.217529296875
0.260986328125,0.219482421875
0.25146484375,0.221923828125
0.2607421875,0.215087890625
0.2435302734375,0.2232666015625
0.2230224609375,0.22021484375
0.247314453125,0.21875
0.271484375,0.22607421875
0.2197265625,0.2137451171875
0.2578125,0.22119140625
0.261962890625,0.2208251953125
0.2548828125,0.218994140625
0.2274169921875,0.2210693359375
0.27099609375,0.2169189453125
0.253173828125,0.2303466796875
0.26416015625,0.219482421875
0.259765625,0.21826171875
0.27392578125,0.2161865234375
0.271484375,0.2154541015625
0.2235107421875,0.2130126953125
0.273681640625,0.22265625
0.2291259765625,0.222412109375
0.281005859375,0.220947265625
0.25537109375,0.218994140625
0.28125,0.2197265625
0.2362060546875,0.2200927734375
0.2099609375,0.2181396484375
0.259765625,0.222412109375
0.274169921875,0.22119140625
0.2822265625,0.225830078125
0.251708984375,0.21435546875
0.266357421875,0.2197265625
0.269775390625,0.2274169921875
0.259765625,0.2205810546875
0.234619140625,0.2215576171875
0.257080078125,0.2232666015625
0.242919921875,0.2213134765625
0.2529296875,0.214599609375
0.2744140625,0.222412109375
0.245361328125,0.2196044921875
0.2420654296875,0.2154541015625
0.270263671875,0.2208251953125
0.265869140625,0.2218017578125
0.2459716796875,0.223876953125
0.261962890625,0.2286376953125
0.2763671875,0.2197265625
0.271240234375,0.22265625
0.2440185546875,0.2183837890625
0.267333984375,0.21728515625
0.269775390625,0.2158203125
0.230712890625,0.224853515625
0.270751953125,0.2171630859375
0.26025390625,0.217529296875
0.25634765625,0.227294921875
0.21337890625,0.2235107421875
0.233154296875,0.2275390625
0.26171875,0.21826171875
0.2357177734375,0.2166748046875
0.271484375,0.2164306640625
0.275634765625,0.21630859375
0.2196044921875,0.22509765625
0.2685546875,0.2208251953125
0.25927734375,0.21630859375
0.267822265625,0.2237548828125
0.28759765625,0.2244873046875
0.26904296875,0.2203369140625
0.27294921875,0.2198486328125
0.237548828125,0.217529296875
0.263916015625,0.2191162109375
0.275390625,0.217529296875
0.2132568359375,0.2144775390625
0.25927734375,0.224365234375
0.2376708984375,0.216796875
0.2379150390625,0.2237548828125
0.265869140625,0.2203369140625
0.2208251953125,0.2364501953125
0.21923828125,0.220458984375
0.2366943359375,0.2152099609375
0.26416015625,0.2176513671875
0.265625,0.2191162109375
0.26025390625,0.2208251953125
0.23876953125,0.2200927734375
0.275634765625,0.2203369140625
0.2685546875,0.223876953125
0.28515625,0.2222900390625
0.224365234375,0.2236328125
0.2235107421875,0.2381591796875
0.25390625,0.21435546875
0.2366943359375,0.216064453125
0.2347412109375,0.22119140625
0.2132568359375,0.224365234375
0.2685546875,0.2122802734375
0.2423095703125,0.220947265625
0.2298583984375,0.221923828125
0.234619140625,0.2236328125
0.24853515625,0.219482421875
0.25244140625,0.22265625
0.23583984375,0.2220458984375
0.251953125,0.2314453125
0.25390625,0.21630859375
0.291015625,0.2244873046875
0.202880859375,0.2154541015625
0.2305908203125,0.212158203125
0.24267578125,0.217041015625
0.2474365234375,0.227783203125
0.2462158203125,0.2227783203125
0.27294921875,0.2252197265625
0.2452392578125,0.2244873046875
0.2568359375,0.222412109375
0.259521484375,0.218994140625
0.2607421875,0.2198486328125
0.26025390625,0.2213134765625
0.2391357421875,0.223876953125
0.225341796875,0.2177734375
0.271484375,0.2198486328125
0.24072265625,0.211181640625
0.2392578125,0.2142333984375
0.26416015625,0.21826171875
0.2607421875,0.2274169921875
0.1871337890625,0.2252197265625
0.2445068359375,0.220703125
0.2744140625,0.21923828125
0.253173828125,0.218505859375
0.262939453125,0.224365234375
0.260009765625,0.2203369140625
0.270263671875,0.2203369140625
0.2459716796875,0.2265625
0.258056640625,0.2216796875
0.2376708984375,0.2220458984375
0.26123046875,0.2177734375
0.246826171875,0.2188720703125
0.267578125,0.219482421875
0.266845703125,0.2161865234375
0.223876953125,0.225830078125
0.278076171875,0.21728515625
0.261474609375,0.2225341796875
0.256103515625,0.218017578125
0.254150390625,0.2283935546875
0.263916015625,0.2230224609375
0.270751953125,0.219970703125
0.264892578125,0.217529296875
0.254638671875,0.2261962890625
0.259521484375,0.2247314453125
0.2412109375,0.222900390625
0.236328125,0.22412109375
0.2393798828125,0.2220458984375
0.250732421875,0.226318359375
0.26220703125,0.22705078125
0.27294921875,0.22216796875
0.264892578125,0.216552734375
0.252685546875,0.22021484375
0.266845703125,0.2215576171875
0.2646484375,0.2198486328125
0.26220703125,0.213623046875
0.222412109375,0.2186279296875
0.261962890625,0.22412109375
0.230712890625,0.2113037109375
0.2481689453125,0.21923828125
0.2490234375,0.2191162109375
0.272705078125,0.2188720703125
0.24267578125,0.223388671875
0.27490234375,0.22216796875
0.262451171875,0.2230224609375
0.262939453125,0.2166748046875
0.25830078125,0.2115478515625
0.22412109375,0.22607421875
0.2490234375,0.22216796875
0.256103515625,0.215576171875
0.25537109375,0.2281494140625
0.265625,0.2164306640625
0.2413330078125,0.2177734375
0.215576171875,0.23046875
0.25439453125,0.2265625
0.2568359375,0.2218017578125
0.2529296875,0.213134765625
0.26611328125,0.2242431640625
0.255859375,0.2149658203125
0.26953125,0.2196044921875
0.263916015625,0.2177734375
0.2412109375,0.2198486328125
0.225830078125,0.2230224609375
0.20458984375,0.215087890625
0.270263671875,0.2203369140625
0.2381591796875,0.230712890625
0.275390625,0.224853515625
0.263671875,0.2169189453125
0.283203125,0.219970703125
0.257568359375,0.2269287109375
0.239501953125,0.21533203125
0.23876953125,0.224609375
0.259033203125,0.21826171875
0.2705078125,0.221923828125
0.261474609375,0.2200927734375
0.208984375,0.2188720703125
0.266357421875,0.20849609375
0.269287109375,0.2139892578125
0.24951171875,0.2208251953125
0.26025390625,0.214111328125
0.2491455078125,0.2259521484375
0.258544921875,0.220458984375
0.260009765625,0.2252197265625
0.261962890625,0.2259521484375
0.2724609375,0.2181396484375
0.2193603515625,0.2225341796875
0.2266845703125,0.2147216796875
0.2149658203125,0.2149658203125
0.236083984375,0.222412109375
0.229248046875,0.2132568359375
0.261962890625,0.2220458984375
0.275634765625,0.2193603515625
0.27001953125,0.2156982421875
0.2135009765625,0.224365234375
0.25341796875,0.214111328125
0.249755859375,0.2183837890625
0.21142578125,0.2154541015625
0.2320556640625,0.22314453125
0.244873046875,0.222412109375
0.256103515625,0.222900390625
0.25244140625,0.223388671875
0.2410888671875,0.2265625
0.2388916015625,0.2213134765625
0.276123046875,0.2205810546875
0.22021484375,0.2210693359375
0.2308349609375,0.226806640625
0.283447265625,0.2247314453125
0.2469482421875,0.21826171875
0.268798828125,0.2235107421875
0.28076171875,0.22314453125
0.2288818359375,0.2218017578125
0.23291015625,0.2196044921875
0.2344970703125,0.2152099609375
0.259521484375,0.219482421875
0.25439453125,0.2178955078125
0.26318359375,0.2193603515625
0.261962890625,0.22802734375
0.25634765625,0.2283935546875
0.273193359375,0.2215576171875
0.2744140625,0.223876953125
0.254150390625,0.220703125
0.217529296875,0.2177734375
0.27294921875,0.2177734375
0.2479248046875,0.212646484375
0.2293701171875,0.2193603515625
0.260498046875,0.223876953125
0.2476806640625,0.215087890625
0.269775390625,0.2169189453125
0.252685546875,0.21728515625
0.2386474609375,0.2174072265625
0.2374267578125,0.218017578125
0.2432861328125,0.220947265625
0.266357421875,0.228759765625
0.27294921875,0.2193603515625
0.254150390625,0.215087890625
0.248046875,0.2247314453125
0.260986328125,0.2249755859375
0.27294921875,0.2203369140625
0.26708984375,0.2294921875
0.256591796875,0.2193603515625
0.27001953125,0.2203369140625
0.251220703125,0.2215576171875
0.25341796875,0.2242431640625
0.27099609375,0.221435546875
0.2432861328125,0.21337890625
0.25048828125,0.22412109375
0.251220703125,0.2164306640625
0.27880859375,0.2166748046875
0.2568359375,0.22314453125
0.257568359375,0.218505859375
0.270263671875,0.2177734375
0.27587890625,0.232421875
0.25390625,0.217529296875
0.25830078125,0.220947265625
0.26904296875,0.2198486328125
0.27392578125,0.22119140625
0.2271728515625,0.226318359375
0.26806640625,0.2236328125
0.236328125,0.224365234375
0.271728515625,0.220947265625
0.255126953125,0.2159423828125
0.2178955078125,0.21630859375
0.2587890625,0.22119140625
0.22802734375,0.2169189453125
0.251953125,0.216064453125
0.224609375,0.2198486328125
0.257080078125,0.22021484375
0.258544921875,0.212890625
0.2734375,0.21142578125
0.264404296875,0.2193603515625
0.2188720703125,0.2232666015625
0.251953125,0.2215576171875
0.244140625,0.221435546875
0.26611328125,0.2178955078125
0.229248046875,0.2216796875
0.26220703125,0.222412109375
0.26904296875,0.218505859375
0.2474365234375,0.2213134765625
0.26953125,0.224609375
0.26953125,0.2183837890625
0.21630859375,0.2222900390625
0.272216796875,0.2242431640625
0.271240234375,0.2230224609375
0.2646484375,0.2275390625
0.2381591796875,0.2261962890625
0.26708984375,0.220947265625
0.252685546875,0.21630859375
0.229248046875,0.2178955078125
0.2431640625,0.21923828125
0.26171875,0.218994140625
0.2275390625,0.2110595703125
0.2401123046875,0.218017578125
0.2548828125,0.220947265625
0.259521484375,0.215576171875
0.2734375,0.2198486328125
0.25146484375,0.220458984375
0.22900390625,0.209716796875
0.211181640625,0.2156982421875
0.200927734375,0.2166748046875
0.249755859375,0.2183837890625
0.2578125,0.2210693359375
0.203857421875,0.2230224609375
0.248291015625,0.2158203125
0.27587890625,0.2325439453125
0.25244140625,0.2198486328125
0.267578125,0.22021484375
0.2454833984375,0.2244873046875
0.2498779296875,0.2215576171875
0.257080078125,0.2191162109375
0.22021484375,0.2158203125
0.2286376953125,0.2171630859375
0.2410888671875,0.221923828125
0.23095703125,0.21630859375
0.26220703125,0.2186279296875
0.256591796875,0.22216796875
0.2451171875,0.2178955078125
0.2493896484375,0.21484375
0.26318359375,0.21923828125
0.271484375,0.220458984375
0.25048828125,0.2216796875
0.2275390625,0.220458984375
0.27392578125,0.2154541015625
0.266357421875,0.21826171875
0.25927734375,0.218505859375
0.267578125,0.2237548828125
0.2349853515625,0.212890625
0.270751953125,0.217041015625
0.233642578125,0.222412109375
0.259521484375,0.2161865234375
0.233154296875,0.218994140625
0.27099609375,0.218017578125
0.2147216796875,0.225341796875
0.26171875,0.2220458984375
0.2254638671875,0.2216796875
0.2158203125,0.2178955078125
0.2454833984375,0.2196044921875
0.2467041015625,0.222900390625
0.25390625,0.21484375
0.259033203125,0.2200927734375
0.21826171875,0.220947265625
0.2369384765625,0.2264404296875
0.27001953125,0.221923828125
0.261474609375,0.2144775390625
0.262939453125,0.220703125
0.2431640625,0.2176513671875
0.251953125,0.2191162109375
0.26318359375,0.221923828125
0.266845703125,0.2186279296875
0.273193359375,0.217529296875
0.2440185546875,0.215576171875
0.239501953125,0.2247314453125
0.24951171875,0.2197265625
0.229248046875,0.2120361328125
0.2646484375,0.220947265625
0.251708984375,0.2283935546875
0.2249755859375,0.2188720703125
0.22119140625,0.2119140625
0.2423095703125,0.2242431640625
0.2529296875,0.218505859375
0.25390625,0.2198486328125
0.25830078125,0.21923828125
0.253173828125,0.2242431640625
0.271240234375,0.23291015625
0.2452392578125,0.215576171875
0.268798828125,0.2264404296875
0.27783203125,0.21826171875
0.27880859375,0.222900390625
0.2203369140625,0.23291015625
0.262939453125,0.2142333984375
0.25146484375,0.221923828125
0.2607421875,0.2149658203125
0.273193359375,0.2142333984375
0.259033203125,0.228515625
0.263671875,0.2098388671875
0.266357421875,0.2135009765625
0.265869140625,0.2176513671875
0.255859375,0.226806640625
0.2398681640625,0.232421875
0.278076171875,0.21630859375
0.2484130859375,0.21923828125
0.2216796875,0.2286376953125
0.21728515625,0.216552734375
0.230712890625,0.2259521484375
0.2401123046875,0.2139892578125
0.2470703125,0.22998046875
0.21875,0.218017578125
0.2344970703125,0.215087890625
0.2435302734375,0.2183837890625
0.24853515625,0.2259521484375
0.2420654296875,0.216552734375
0.214599609375,0.220458984375
0.25146484375,0.2164306640625
0.271728515625,0.2158203125
0.264892578125,0.218505859375
0.262939453125,0.22021484375
0.226806640625,0.2252197265625
0.26611328125,0.220947265625
0.2286376953125,0.22265625
0.25341796875,0.22265625
0.26123046875,0.223876953125
0.26416015625,0.2293701171875
0.28076171875,0.2210693359375
0.26123046875,0.2208251953125
0.1986083984375,0.2213134765625
0.260986328125,0.2210693359375
0.255859375,0.2283935546875
0.25537109375,0.2303466796875
0.2154541015625,0.227294921875
0.2666015625,0.2237548828125
0.2578125,0.2242431640625
0.2464599609375,0.21923828125
0.258056640625,0.219970703125
0.2607421875,0.218017578125
0.28564453125,0.22509765625
0.251953125,0.22607421875
0.273681640625,0.2236328125
0.265869140625,0.2178955078125
0.270751953125,0.2186279296875
0.281005859375,0.2200927734375
0.2379150390625,0.220458984375
0.2470703125,0.222412109375
0.274169921875,0.2239990234375
0.2279052734375,0.2191162109375
0.2427978515625,0.2127685546875
0.28369140625,0.225341796875
0.2369384765625,0.2181396484375
0.262451171875,0.2193603515625
0.25146484375,0.2244873046875
0.239013671875,0.216552734375
0.276611328125,0.2242431640625
0.23828125,0.2264404296875
0.275390625,0.213623046875
0.227783203125,0.220947265625
0.25244140625,0.2166748046875
0.2144775390625,0.2200927734375
0.27099609375,0.2149658203125
0.267333984375,0.214599609375
0.2286376953125,0.2186279296875
0.25634765625,0.2177734375
0.2440185546875,0.2236328125
0.2548828125,0.2239990234375
0.275634765625,0.2271728515625
0.26953125,0.2213134765625
0.248046875,0.2159423828125
0.1982421875,0.2186279296875
0.267333984375,0.242919921875
0.273681640625,0.2252197265625
0.236572265625,0.2186279296875
0.25390625,0.21826171875
0.24462890625,0.21337890625
0.255126953125,0.2147216796875
0.26513671875,0.2220458984375
0.257080078125,0.2186279296875
0.264892578125,0.2197265625
0.257080078125,0.2222900390625
0.255126953125,0.222900390625
0.253173828125,0.2181396484375
0.222900390625,0.2281494140625
0.2470703125,0.220458984375
0.2486572265625,0.222412109375
0.242431640625,0.2191162109375
0.238037109375,0.2203369140625
0.23876953125,0.2125244140625
0.251953125,0.2164306640625
0.25537109375,0.2169189453125
0.258056640625,0.2261962890625
0.278564453125,0.220703125
0.27685546875,0.2249755859375
0.2078857421875,0.2164306640625
0.28369140625,0.2252197265625
0.2587890625,0.2138671875
0.25390625,0.22216796875
0.246337890625,0.219970703125
0.2320556640625,0.22265625
0.2459716796875,0.223876953125
0.25244140625,0.2174072265625
0.201904296875,0.2103271484375
0.2666015625,0.2161865234375
0.268798828125,0.2183837890625
0.264404296875,0.2252197265625
0.2337646484375,0.2149658203125
0.274169921875,0.2222900390625
0.217529296875,0.21923828125
0.257080078125,0.217041015625
0.23095703125,0.2200927734375
0.2384033203125,0.2269287109375
0.240966796875,0.2188720703125
0.2744140625,0.220703125
0.259521484375,0.2220458984375
0.227783203125,0.21630859375
0.253662109375,0.2288818359375
0.214599609375,0.2225341796875
0.270751953125,0.227783203125
0.2247314453125,0.217529296875
0.2470703125,0.2164306640625
0.2198486328125,0.22412109375
0.247802734375,0.2281494140625
0.278564453125,0.2171630859375
0.275390625,0.2220458984375
0.261474609375,0.22265625
0.2474365234375,0.2149658203125
0.230224609375,0.2230224609375
0.286865234375,0.22314453125
0.26025390625,0.2357177734375
0.27001953125,0.22802734375
0.2222900390625,0.2205810546875
0.2283935546875,0.2130126953125
0.2447509765625,0.216552734375
0.26220703125,0.2198486328125
0.240478515625,0.2271728515625
0.2322998046875,0.214599609375
0.260009765625,0.2196044921875
0.2159423828125,0.218505859375
0.2225341796875,0.21728515625
0.18603515625,0.2265625
0.26416015625,0.2203369140625
0.20849609375,0.2215576171875
0.231689453125,0.2242431640625
0.243408203125,0.215087890625
0.22900390625,0.22314453125
0.281982421875,0.2171630859375
0.263427734375,0.2159423828125
0.25341796875,0.22265625
0.264404296875,0.22314453125
0.2374267578125,0.2252197265625
0.2060546875,0.2183837890625
0.257080078125,0.2183837890625
0.26123046875,0.22509765625
0.23779296875,0.2216796875
0.2392578125,0.2186279296875
0.2349853515625,0.2200927734375
0.251953125,0.2158203125
0.27197265625,0.218505859375
0.2222900390625,0.21728515625
0.275146484375,0.219970703125
0.2496337890625,0.22265625
0.252197265625,0.2232666015625
0.208251953125,0.2197265625
0.254638671875,0.214599609375
0.251708984375,0.2142333984375
0.2587890625,0.2216796875
0.2115478515625,0.2235107421875
0.25537109375,0.214111328125
0.23046875,0.2181396484375
0.26025390625,0.22021484375
0.2744140625,0.21337890625
0.2276611328125,0.222412109375
0.2359619140625,0.2208251953125
0.23046875,0.21875
0.2449951171875,0.2222900390625
0.267333984375,0.22265625
0.2354736328125,0.2215576171875
0.2386474609375,0.2249755859375
0.2666015625,0.2259521484375
0.262451171875,0.2117919921875
0.2685546875,0.234619140625
0.251220703125,0.220458984375
0.2349853515625,0.2220458984375
0.259033203125,0.22265625
0.2127685546875,0.2193603515625
0.246337890625,0.220458984375
0.260009765625,0.2213134765625
0.2529296875,0.223876953125
0.2763671875,0.2176513671875
0.2186279296875,0.21630859375
0.24365234375,0.223876953125
0.23876953125,0.2200927734375
0.273193359375,0.221923828125
0.2481689453125,0.2171630859375
0.264404296875,0.2177734375
0.26025390625,0.2294921875
0.2578125,0.22216796875
0.27880859375,0.2191162109375
0.263671875,0.22021484375
0.2489013671875,0.2216796875
0.2213134765625,0.2242431640625
0.260498046875,0.2265625
0.258056640625,0.2274169921875
0.223388671875,0.232421875
0.2509765625,0.218994140625
0.250244140625,0.21728515625
0.2626953125,0.2264404296875
0.2254638671875,0.2174072265625
0.25732421875,0.23583984375
0.2164306640625,0.2161865234375
0.21728515625,0.2261962890625
0.2374267578125,0.21728515625
0.249267578125,0.2247314453125
0.27197265625,0.218994140625
0.2381591796875,0.2252197265625
0.283935546875,0.21923828125
0.244873046875,0.216796875
0.2427978515625,0.2174072265625
0.26123046875,0.2186279296875
0.2607421875,0.21826171875
0.24951171875,0.2200927734375
0.2059326171875,0.21484375
0.258056640625,0.2191162109375
0.26416015625,0.228759765625
0.2432861328125,0.21240234375
0.244873046875,0.222412109375
0.253662109375,0.217041015625
0.26904296875,0.2254638671875
0.2257080078125,0.2191162109375
0.278564453125,0.2247314453125
0.260009765625,0.2259521484375
0.282958984375,0.2255859375
0.211669921875,0.2177734375
0.260009765625,0.22607421875
0.258056640625,0.2198486328125
0.2435302734375,0.2166748046875
0.24951171875,0.2203369140625
0.2498779296875,0.222412109375
0.270263671875,0.222412109375
0.2376708984375,0.2164306640625
0.255126953125,0.2213134765625
0.266357421875,0.2169189453125
0.26416015625,0.2120361328125
0.2646484375,0.2239990234375
0.2666015625,0.224365234375
0.251220703125,0.2255859375
0.263427734375,0.2218017578125
0.198486328125,0.2275390625
0.273193359375,0.2161865234375
0.24560546875,0.2225341796875
0.252685546875,0.228271484375
0.2685546875,0.2320556640625
0.2349853515625,0.2132568359375
0.27197265625,0.2237548828125
0.256591796875,0.217041015625
0.263671875,0.2210693359375
0.2432861328125,0.216796875
0.2403564453125,0.2237548828125
0.2325439453125,0.2154541015625
0.262451171875,0.2237548828125
0.257568359375,0.2178955078125
0.26416015625,0.221435546875
0.25927734375,0.220947265625
0.26513671875,0.221923828125
0.2607421875,0.2242431640625
0.261962890625,0.220947265625
0.2423095703125,0.2197265625
0.241455078125,0.2237548828125
0.2548828125,0.2158203125
0.25244140625,0.220458984375
0.267578125,0.2137451171875
0.2054443359375,0.218017578125
0.234375,0.226318359375
0.2352294921875,0.2147216796875
0.2177734375,0.2244873046875
0.253662109375,0.2178955078125
0.283935546875,0.2069091796875
0.2464599609375,0.2188720703125
0.266357421875,0.2161865234375
0.247802734375,0.2188720703125
0.267333984375,0.2237548828125
0.252685546875,0.2252197265625
0.258056640625,0.219970703125
0.262451171875,0.2291259765625
0.2274169921875,0.2171630859375
0.264404296875,0.2169189453125
0.256103515625,0.21923828125
0.255615234375,0.218505859375
0.2425537109375,0.2271728515625
0.2470703125,0.2332763671875
0.2587890625,0.2200927734375
0.257080078125,0.2178955078125
0.2626953125,0.228759765625
0.26318359375,0.217529296875
0.281494140625,0.2186279296875
0.2381591796875,0.2314453125
0.2449951171875,0.2191162109375
0.265625,0.216064453125
0.265869140625,0.2100830078125
0.25732421875,0.219970703125
0.2347412109375,0.2149658203125
0.2412109375,0.2244873046875
0.244873046875,0.21728515625
0.261474609375,0.2197265625
0.267333984375,0.219482421875
0.2352294921875,0.2216796875
0.261474609375,0.2205810546875
0.258544921875,0.216064453125
0.271728515625,0.21923828125
0.252197265625,0.2235107421875
0.2117919921875,0.2183837890625
0.25244140625,0.2198486328125
0.265380859375,0.221435546875
0.241943359375,0.2255859375
0.2587890625,0.225830078125
0.255615234375,0.2203369140625
0.23193359375,0.2236328125
0.198486328125,0.21728515625
0.26220703125,0.2200927734375
0.2271728515625,0.2237548828125
0.2471923828125,0.216552734375
0.2093505859375,0.222412109375
0.231201171875,0.2239990234375
0.255126953125,0.2142333984375
0.2763671875,0.220703125
0.264892578125,0.2161865234375
0.237060546875,0.221435546875
0.2474365234375,0.2191162109375
0.2388916015625,0.2186279296875
0.2449951171875,0.226318359375
0.2423095703125,0.218994140625
0.2252197265625,0.2176513671875
0.257080078125,0.2152099609375
0.214599609375,0.2230224609375
0.255126953125,0.2239990234375
0.2578125,0.2227783203125
0.247802734375,0.2320556640625
0.278076171875,0.2222900390625
0.2470703125,0.222412109375
0.236083984375,0.2215576171875
0.25439453125,0.2193603515625
0.230712890625,0.221435546875
0.2374267578125,0.23095703125
0.249755859375,0.2198486328125
0.25390625,0.2130126953125
0.25,0.2122802734375
0.2352294921875,0.2177734375
0.26416015625,0.2242431640625
0.27001953125,0.2152099609375
0.245849609375,0.217529296875
0.256591796875,0.2216796875
0.24267578125,0.2232666015625
0.263916015625,0.2254638671875
0.2119140625,0.2196044921875
0.257080078125,0.2188720703125
0.28466796875,0.220458984375
0.245361328125,0.2130126953125
0.258544921875,0.2215576171875
0.21337890625,0.2127685546875
0.257080078125,0.2186279296875
0.254638671875,0.2137451171875
0.267822265625,0.21240234375
0.2431640625,0.2257080078125
0.2705078125,0.2235107421875
0.25341796875,0.216064453125
0.263671875,0.222412109375
0.255126953125,0.2208251953125
0.269775390625,0.2193603515625
0.2423095703125,0.224853515625
0.2135009765625,0.221435546875
0.2489013671875,0.2176513671875
0.287841796875,0.2218017578125
0.265625,0.2191162109375
0.26806640625,0.21484375
0.23046875,0.2244873046875
0.2342529296875,0.216552734375
0.254150390625,0.222412109375
0.250244140625,0.21923828125
0.2100830078125,0.22509765625
0.259765625,0.22265625
0.2291259765625,0.2203369140625
0.2265625,0.2176513671875
0.25244140625,0.22021484375
0.2421875,0.21728515625
0.252197265625,0.217041015625
0.25732421875,0.2293701171875
0.218505859375,0.215087890625
0.257568359375,0.2215576171875
0.263427734375,0.2159423828125
0.262939453125,0.2222900390625
0.234619140625,0.2359619140625
0.25439453125,0.21826171875
0.236328125,0.2103271484375
0.25439453125,0.22509765625
0.2237548828125,0.2154541015625
0.223876953125,0.2127685546875
0.2301025390625,0.217529296875
0.25341796875,0.2200927734375
0.2388916015625,0.2200927734375
0.242919921875,0.2349853515625
0.2529296875,0.2181396484375
0.265380859375,0.2269287109375
0.25048828125,0.2177734375
0.223876953125,0.218505859375
0.222900390625,0.220458984375
0.26806640625,0.2176513671875
0.2225341796875,0.2159423828125
0.2425537109375,0.2208251953125
0.2666015625,0.218017578125
0.2225341796875,0.2174072265625
0.281494140625,0.2208251953125
0.245361328125,0.2164306640625
0.28076171875,0.2235107421875
0.274658203125,0.2200927734375
0.264404296875,0.2156982421875
0.2218017578125,0.220703125
0.22900390625,0.2196044921875
0.258056640625,0.221923828125
0.2568359375,0.216064453125
0.243408203125,0.215576171875
0.2467041015625,0.2154541015625
0.230224609375,0.2220458984375
0.2529296875,0.2193603515625
0.260498046875,0.219482421875
0.250244140625,0.22900390625
0.23974609375,0.215576171875
0.254150390625,0.22021484375
0.2205810546875,0.22021484375
0.2607421875,0.2205810546875
0.23974609375,0.21533203125
0.262939453125,0.2169189453125
0.2379150390625,0.22265625
0.25244140625,0.2171630859375
0.260498046875,0.223388671875
0.2685546875,0.216552734375
0.252197265625,0.21923828125
0.250244140625,0.2237548828125
0.255859375,0.2208251953125
0.25830078125,0.2164306640625
0.2802734375,0.215087890625
0.2734375,0.2210693359375
0.2244873046875,0.218505859375
0.256103515625,0.2210693359375
0.250732421875,0.2205810546875
0.257080078125,0.2216796875
0.250732421875,0.2208251953125
0.25537109375,0.2083740234375
0.2215576171875,0.2166748046875
0.2685546875,0.21923828125
0.236572265625,0.22412109375
0.2301025390625,0.2208251953125
0.252685546875,0.2178955078125
0.226806640625,0.2122802734375
0.252197265625,0.2196044921875
0.278564453125,0.21826171875
0.24755859375,0.2254638671875
0.225341796875,0.221435546875
0.24609375,0.2193603515625
0.2373046875,0.2176513671875
0.2265625,0.2181396484375
0.224853515625,0.2105712890625
0.2724609375,0.2161865234375
0.228271484375,0.2281494140625
0.2255859375,0.2138671875
0.2666015625,0.2196044921875
0.271728515625,0.222412109375
0.24853515625,0.2171630859375
0.25146484375,0.2110595703125
0.261474609375,0.216064453125
0.265869140625,0.22216796875
0.2379150390625,0.2242431640625
0.23681640625,0.21923828125
0.262451171875,0.2152099609375
0.2254638671875,0.2308349609375
0.2432861328125,0.2130126953125
0.26220703125,0.2232666015625
0.2435302734375,0.2249755859375
0.27001953125,0.22216796875
0.22412109375,0.2193603515625
0.258056640625,0.2198486328125
0.251953125,0.2220458984375
0.2489013671875,0.2188720703125
0.26953125,0.21923828125
0.24462890625,0.2244873046875
0.267822265625,0.218505859375
0.260009765625,0.2181396484375
0.250244140625,0.2188720703125
0.2159423828125,0.2174072265625
0.2442626953125,0.2178955078125
0.250244140625,0.21630859375
0.228759765625,0.2215576171875
0.256103515625,0.220947265625
0.256103515625,0.2169189453125
0.25146484375,0.2225341796875
0.2459716796875,0.2215576171875
0.24951171875,0.2215576171875
0.225341796875,0.2314453125
0.269287109375,0.21826171875
0.255126953125,0.2200927734375
0.26904296875,0.2164306640625
0.2159423828125,0.225341796875
0.25537109375,0.2210693359375
0.22265625,0.2269287109375
0.262451171875,0.2174072265625
0.28759765625,0.2186279296875
0.2578125,0.22314453125
0.265380859375,0.2178955078125
0.236572265625,0.21875
0.25341796875,0.2254638671875
0.264404296875,0.2198486328125
0.260498046875,0.223388671875
0.255859375,0.2359619140625
0.2431640625,0.2215576171875
0.264892578125,0.2208251953125
0.260009765625,0.216552734375
0.259033203125,0.2210693359375
0.255615234375,0.225830078125
0.2490234375,0.2249755859375
0.266357421875,0.2169189453125
0.2490234375,0.2142333984375
0.259765625,0.2183837890625
0.261962890625,0.21728515625
0.254638671875,0.2193603515625
0.25830078125,0.225341796875
0.26220703125,0.21435546875
0.2587890625,0.2235107421875
0.260498046875,0.214111328125
0.2451171875,0.2232666015625
0.260009765625,0.2279052734375
0.279541015625,0.218505859375
0.2344970703125,0.2171630859375
0.2249755859375,0.2293701171875
0.251220703125,0.2178955078125
0.26220703125,0.2335205078125
0.2457275390625,0.226318359375
0.267333984375,0.2222900390625
0.27001953125,0.215087890625
0.23388671875,0.2164306640625
0.24072265625,0.2208251953125
0.26171875,0.2177734375
0.2452392578125,0.22216796875
0.26025390625,0.2144775390625
0.26171875,0.227294921875
0.259033203125,0.2181396484375
0.266845703125,0.2275390625
0.26171875,0.2230224609375
0.267333984375,0.22021484375
0.2412109375,0.222900390625
0.271484375,0.2198486328125
0.25634765625,0.2138671875
0.261474609375,0.219482421875
0.2266845703125,0.22802734375
0.256591796875,0.21435546875
0.25634765625,0.2230224609375
0.22802734375,0.2174072265625
0.2435302734375,0.225830078125
0.249267578125,0.22265625
0.2454833984375,0.2193603515625
0.26123046875,0.224609375
0.257080078125,0.22216796875
0.260986328125,0.22119140625
0.2335205078125,0.21875
0.22314453125,0.2186279296875
0.256591796875,0.21923828125
0.218017578125,0.2117919921875
0.2308349609375,0.224609375
0.255126953125,0.2288818359375
0.2340087890625,0.2279052734375
0.2301025390625,0.2213134765625
0.26611328125,0.2222900390625
0.22802734375,0.2171630859375
0.271484375,0.21826171875
0.24755859375,0.218017578125
0.191650390625,0.213134765625
0.275146484375,0.21484375
0.26220703125,0.2154541015625
0.2486572265625,0.2174072265625
0.2025146484375,0.218994140625
0.228759765625,0.22705078125
0.2467041015625,0.2220458984375
0.27001953125,0.22216796875
0.26513671875,0.211181640625
0.2257080078125,0.2200927734375
0.2152099609375,0.2142333984375
0.2861328125,0.2174072265625
0.26513671875,0.228759765625
0.2149658203125,0.222900390625
0.240966796875,0.218994140625
0.2489013671875,0.2230224609375
0.2354736328125,0.222412109375
0.26123046875,0.2232666015625
0.2130126953125,0.21484375
0.2685546875,0.2261962890625
0.253662109375,0.2342529296875
0.2425537109375,0.219482421875
0.2198486328125,0.2227783203125
0.258056640625,0.218017578125
0.268310546875,0.2208251953125
0.25927734375,0.2227783203125
0.259765625,0.2164306640625
0.28076171875,0.220703125
0.291748046875,0.217041015625
0.2802734375,0.2218017578125
0.254150390625,0.218994140625
0.274658203125,0.2191162109375
0.266845703125,0.23193359375
0.266357421875,0.2203369140625
0.257568359375,0.2178955078125
0.23095703125,0.2210693359375
0.25634765625,0.2283935546875
0.2130126953125,0.2149658203125
0.266845703125,0.218505859375
0.265869140625,0.2198486328125
0.230224609375,0.221435546875
0.258544921875,0.21435546875
0.24267578125,0.220947265625
0.2325439453125,0.2181396484375
0.2462158203125,0.2193603515625
0.2293701171875,0.223388671875
0.26220703125,0.215576171875
0.258544921875,0.2188720703125
0.2479248046875,0.22119140625
0.25927734375,0.2158203125
0.255126953125,0.2191162109375
0.23046875,0.2193603515625
0.252197265625,0.212890625
0.25244140625,0.2225341796875
0.252685546875,0.2197265625
0.258056640625,0.2298583984375
0.259033203125,0.2203369140625
0.2578125,0.222900390625
0.26025390625,0.2203369140625
0.27099609375,0.223388671875
0.26953125,0.219482421875
0.22998046875,0.222412109375
0.267333984375,0.2193603515625
0.264404296875,0.2257080078125
0.26513671875,0.2203369140625
0.2269287109375,0.2220458984375
0.240478515625,0.22314453125
0.27197265625,0.22119140625
0.2354736328125,0.214599609375
0.259521484375,0.2105712890625
0.253662109375,0.2208251953125
0.227294921875,0.2197265625
0.251708984375,0.2191162109375
0.27490234375,0.221923828125
0.266357421875,0.2120361328125
0.25927734375,0.2197265625
0.2451171875,0.2154541015625
0.255126953125,0.2252197265625
0.2369384765625,0.221923828125
0.2607421875,0.229248046875
0.223388671875,0.2252197265625
0.2410888671875,0.2158203125
0.242431640625,0.216064453125
0.270751953125,0.22265625
0.219482421875,0.2154541015625
0.240478515625,0.219482421875
0.24072265625,0.2149658203125
0.2666015625,0.2169189453125
0.257080078125,0.217041015625
0.260498046875,0.2252197265625
0.259521484375,0.225341796875
0.26611328125,0.2191162109375
0.2452392578125,0.2225341796875
0.25439453125,0.2174072265625
0.256103515625,0.224365234375
0.2626953125,0.219482421875
0.2174072265625,0.219482421875
0.2724609375,0.2237548828125
0.246337890625,0.2265625
0.25634765625,0.2169189453125
0.2412109375,0.222412109375
0.267822265625,0.2208251953125
0.25732421875,0.2236328125
0.2578125,0.2191162109375
0.275634765625,0.218994140625
0.272216796875,0.2169189453125
0.24560546875,0.2183837890625
0.2822265625,0.21875
0.2626953125,0.21533203125
0.28125,0.227783203125
0.231201171875,0.2230224609375
0.2274169921875,0.2232666015625
0.26123046875,0.2208251953125
0.266845703125,0.22509765625
0.284912109375,0.223388671875
0.21923828125,0.218017578125
0.25341796875,0.2152099609375
0.2303466796875,0.2220458984375
0.231689453125,0.2164306640625
0.25341796875,0.2257080078125
0.25830078125,0.2198486328125
0.2386474609375,0.22021484375
0.2279052734375,0.22412109375
0.25048828125,0.2252197265625
0.25146484375,0.21533203125
0.2294921875,0.2103271484375
0.2841796875,0.2227783203125
0.287109375,0.2178955078125
0.2279052734375,0.2298583984375
0.24462890625,0.2269287109375
0.280029296875,0.2239990234375
0.254150390625,0.220703125
0.26123046875,0.220458984375
0.23291015625,0.2171630859375
0.266357421875,0.2158203125
0.2266845703125,0.217041015625
0.2294921875,0.22021484375
0.267578125,0.2113037109375
0.2388916015625,0.2220458984375
0.248046875,0.2154541015625
0.2841796875,0.21923828125
0.271240234375,0.2152099609375
0.2239990234375,0.2156982421875
0.26611328125,0.2244873046875
0.2529296875,0.2198486328125
0.2568359375,0.21435546875
0.2374267578125,0.2210693359375
0.250244140625,0.2158203125
0.2098388671875,0.219482421875
0.262939453125,0.2161865234375
0.283203125,0.221923828125
0.223388671875,0.2196044921875
0.263671875,0.2176513671875
0.21142578125,0.220458984375
0.2342529296875,0.2130126953125
0.2462158203125,0.2252197265625
0.248291015625,0.21728515625
0.216796875,0.220947265625
0.25830078125,0.2227783203125
0.259033203125,0.21875
0.263671875,0.2254638671875
0.271728515625,0.215576171875
0.2430419921875,0.2181396484375
0.26318359375,0.2193603515625
0.2303466796875,0.220703125
0.274169921875,0.220703125
0.231201171875,0.220458984375
0.23486328125,0.2200927734375
0.25830078125,0.22119140625
0.259033203125,0.223876953125
0.25048828125,0.23046875
0.2364501953125,0.21923828125
0.2283935546875,0.22216796875
0.2498779296875,0.215087890625
0.26513671875,0.2247314453125
0.275146484375,0.2158203125
0.2763671875,0.2186279296875
0.240966796875,0.2159423828125
0.2216796875,0.218994140625
0.261474609375,0.221435546875
0.2388916015625,0.22021484375
0.25634765625,0.22265625
0.1904296875,0.2164306640625
0.248779296875,0.2137451171875
0.24755859375,0.2254638671875
0.23681640625,0.219482421875
0.26220703125,0.2186279296875
0.252197265625,0.2205810546875
0.281005859375,0.21630859375
0.254638671875,0.2178955078125
0.2364501953125,0.2137451171875
0.26123046875,0.2281494140625
0.2254638671875,0.226806640625
0.265869140625,0.222900390625
0.2391357421875,0.223388671875
0.252197265625,0.2213134765625
0.2037353515625,0.22314453125
0.2359619140625,0.2210693359375
0.2032470703125,0.218505859375
0.2440185546875,0.2227783203125
0.277587890625,0.2239990234375
0.256103515625,0.2149658203125
0.26904296875,0.2288818359375
0.2529296875,0.22314453125
0.26513671875,0.221435546875
0.2347412109375,0.222412109375
0.2646484375,0.224609375
0.244140625,0.2249755859375
0.222900390625,0.2152099609375
0.2347412109375,0.2186279296875
0.2587890625,0.2169189453125
0.217529296875,0.219970703125
0.267333984375,0.2169189453125
0.27099609375,0.209228515625
0.250732421875,0.220947265625
0.25146484375,0.22216796875
0.265380859375,0.21923828125
0.26123046875,0.22119140625
0.251953125,0.22314453125
0.266845703125,0.2313232421875
0.28125,0.2186279296875
0.235107421875,0.2152099609375
0.251220703125,0.2181396484375
0.247314453125,0.2186279296875
0.252197265625,0.223388671875
0.2471923828125,0.226318359375
0.2117919921875,0.21875
0.279296875,0.220703125
0.2362060546875,0.2186279296875
0.26513671875,0.2142333984375
0.250244140625,0.219482421875
0.2186279296875,0.2113037109375
0.2281494140625,0.22265625
0.266845703125,0.220458984375
0.2357177734375,0.2264404296875
0.26025390625,0.223876953125
0.254638671875,0.22509765625
0.288818359375,0.2139892578125
0.2548828125,0.220947265625
0.22021484375,0.216552734375
0.2135009765625,0.2181396484375
0.2032470703125,0.226318359375
0.22216796875,0.22216796875
0.222412109375,0.2203369140625
0.2607421875,0.21484375
0.250732421875,0.219482421875
0.266357421875,0.217041015625
0.25146484375,0.2242431640625
0.25439453125,0.212890625
0.251953125,0.218017578125
0.2666015625,0.2215576171875
0.248779296875,0.218017578125
0.2412109375,0.222900390625
0.224365234375,0.2188720703125
0.2432861328125,0.2208251953125
0.267333984375,0.2265625
0.257568359375,0.2166748046875
0.2425537109375,0.218017578125
0.2169189453125,0.2215576171875
0.2435302734375,0.2066650390625
0.26953125,0.218994140625
0.229736328125,0.225341796875
0.258544921875,0.2220458984375
0.26171875,0.2235107421875
0.2205810546875,0.22265625
0.224365234375,0.220458984375
0.261962890625,0.2198486328125
0.260009765625,0.208984375
0.2440185546875,0.2105712890625
0.23828125,0.2159423828125
0.2646484375,0.217041015625
0.241943359375,0.22216796875
0.2239990234375,0.220947265625
0.267578125,0.2177734375
0.243896484375,0.21923828125
0.2261962890625,0.2186279296875
0.2783203125,0.2249755859375
0.248291015625,0.2186279296875
0.28125,0.2152099609375
0.281494140625,0.212890625
0.2259521484375,0.2236328125
0.2646484375,0.2261962890625
0.2685546875,0.218017578125
0.251220703125,0.2216796875
0.2607421875,0.21923828125
0.263916015625,0.2242431640625
0.231689453125,0.220703125
0.221923828125,0.2230224609375
0.277587890625,0.218017578125
0.23583984375,0.222412109375
0.2763671875,0.23291015625
0.259033203125,0.218994140625
0.278564453125,0.2177734375
0.2724609375,0.220947265625
0.2147216796875,0.2196044921875
0.21826171875,0.2188720703125
0.2486572265625,0.2236328125
0.240234375,0.2193603515625
0.24658203125,0.2236328125
0.2607421875,0.2181396484375
0.25927734375,0.2276611328125
0.244140625,0.2186279296875
0.25634765625,0.218505859375
0.2491455078125,0.2271728515625
0.24267578125,0.213134765625
0.2325439453125,0.2210693359375
0.242431640625,0.221923828125
0.260498046875,0.2177734375
0.2421875,0.2197265625
0.230712890625,0.21630859375
0.2091064453125,0.2216796875
0.26025390625,0.2169189453125
0.22021484375,0.220947265625
0.208251953125,0.2235107421875
0.261962890625,0.216796875
0.254150390625,0.226318359375
0.229736328125,0.2176513671875
0.2379150390625,0.2174072265625
0.25,0.2147216796875
0.2171630859375,0.2181396484375
0.271728515625,0.21875
0.257568359375,0.224609375
0.263427734375,0.2154541015625
0.2169189453125,0.226318359375
0.247314453125,0.2218017578125
0.2237548828125,0.2183837890625
0.2012939453125,0.2166748046875
0.2333984375,0.21826171875
0.271240234375,0.2293701171875
0.2685546875,0.22119140625
0.25390625,0.220458984375
0.22412109375,0.217529296875
0.260986328125,0.2210693359375
0.258056640625,0.221435546875
0.230712890625,0.22021484375
0.2166748046875,0.219482421875
0.262451171875,0.2222900390625
0.26953125,0.230712890625
0.261474609375,0.221923828125
0.263671875,0.223876953125
0.2296142578125,0.2227783203125
0.258056640625,0.21630859375
0.2169189453125,0.222900390625
0.251708984375,0.217529296875
0.19384765625,0.2232666015625
0.263916015625,0.2181396484375
0.28466796875,0.2216796875
0.256103515625,0.2208251953125
0.261474609375,0.2216796875
0.2362060546875,0.2203369140625
0.2198486328125,0.22314453125
0.25390625,0.224365234375
0.2802734375,0.2188720703125
0.25537109375,0.2177734375
0.244140625,0.2205810546875
0.25390625,0.224365234375
0.258056640625,0.2208251953125
0.2210693359375,0.21875
0.2489013671875,0.219482421875
0.26025390625,0.2158203125
0.259765625,0.2236328125
0.2064208984375,0.220458984375
0.266845703125,0.216064453125
0.270263671875,0.2249755859375
0.2568359375,0.226318359375
0.25341796875,0.218017578125
0.227783203125,0.222412109375
0.250732421875,0.22119140625
0.274658203125,0.218017578125
0.2578125,0.2291259765625
0.26513671875,0.220947265625
0.2357177734375,0.218994140625
0.2841796875,0.222900390625
0.2293701171875,0.2215576171875
0.2196044921875,0.2156982421875
0.2469482421875,0.2198486328125
0.2171630859375,0.2193603515625
0.272705078125,0.2127685546875
0.253662109375,0.22216796875
0.2685546875,0.2181396484375
0.2320556640625,0.2210693359375
0.275390625,0.219482421875
0.2548828125,0.2152099609375
0.252685546875,0.22021484375
0.27490234375,0.2188720703125
0.260009765625,0.2210693359375
0.2763671875,0.2259521484375
0.2607421875,0.2242431640625
0.250732421875,0.22265625
0.2705078125,0.2314453125
0.262451171875,0.2176513671875
0.2359619140625,0.2169189453125
0.264404296875,0.218017578125
0.26025390625,0.225341796875
0.2705078125,0.219970703125
0.27392578125,0.2197265625
0.252685546875,0.2158203125
0.287353515625,0.2169189453125
0.2744140625,0.2252197265625
0.2471923828125,0.215576171875
0.275634765625,0.2161865234375
0.2200927734375,0.22509765625
0.26806640625,0.2203369140625
0.264404296875,0.213623046875
0.2481689453125,0.2127685546875
0.22216796875,0.218994140625
0.261962890625,0.214111328125
0.260986328125,0.22119140625
0.2607421875,0.2216796875
0.26171875,0.2225341796875
0.2152099609375,0.2161865234375
0.26416015625,0.2274169921875
0.2548828125,0.2197265625
0.242431640625,0.2174072265625
0.251220703125,0.2215576171875
0.253662109375,0.2183837890625
0.254150390625,0.2293701171875
0.2484130859375,0.2281494140625
0.263671875,0.2138671875
0.2724609375,0.2193603515625
0.245361328125,0.220703125
0.25390625,0.220458984375
0.26123046875,0.2161865234375
0.272705078125,0.2205810546875
0.236328125,0.219970703125
0.26025390625,0.223876953125
0.26513671875,0.2125244140625
0.24365234375,0.216064453125
0.23828125,0.217529296875
0.25732421875,0.2117919921875
0.256591796875,0.222900390625
0.2354736328125,0.2196044921875
0.241455078125,0.2325439453125
0.216552734375,0.2176513671875
0.265380859375,0.22216796875
0.27490234375,0.21533203125
0.2335205078125,0.212646484375
0.215087890625,0.2279052734375
0.268310546875,0.223876953125
0.2196044921875,0.2244873046875
0.2734375,0.218505859375
0.2408447265625,0.22705078125
0.256103515625,0.2196044921875
0.263671875,0.218017578125
0.25927734375,0.22216796875
0.2705078125,0.2142333984375
0.271728515625,0.2205810546875
0.2464599609375,0.21923828125
0.2091064453125,0.218505859375
0.265625,0.2197265625
0.267333984375,0.21923828125
0.253173828125,0.2193603515625
0.264892578125,0.215087890625
0.282470703125,0.220703125
0.260986328125,0.2159423828125
0.2452392578125,0.21630859375
0.2325439453125,0.223876953125
0.2705078125,0.2215576171875
0.25390625,0.2196044921875
0.25732421875,0.2265625
0.23583984375,0.232666015625
0.225830078125,0.2274169921875
0.2481689453125,0.2188720703125
0.25146484375,0.2178955078125
0.268310546875,0.2137451171875
0.253662109375,0.221923828125
0.221435546875,0.22265625
0.2227783203125,0.22265625
0.243408203125,0.2254638671875
0.26025390625,0.2222900390625
0.256591796875,0.221923828125
0.2724609375,0.217529296875
0.2274169921875,0.219482421875
0.254150390625,0.2237548828125
0.2626953125,0.212158203125
0.263671875,0.2178955078125
0.26318359375,0.2164306640625
0.284423828125,0.2144775390625
0.2509765625,0.216796875
0.2174072265625,0.214599609375
0.283203125,0.220703125
0.26611328125,0.216552734375
0.273193359375,0.220703125
0.256103515625,0.224365234375
0.27587890625,0.2255859375
0.25048828125,0.2098388671875
0.2227783203125,0.214111328125
0.25390625,0.2225341796875
0.272705078125,0.2237548828125
0.27001953125,0.214599609375
0.25146484375,0.2210693359375
0.2205810546875,0.2161865234375
0.2724609375,0.22021484375
0.2364501953125,0.21826171875
0.260009765625,0.2266845703125
0.260498046875,0.21337890625
0.23974609375,0.2193603515625
0.26171875,0.222412109375
0.23828125,0.2216796875
0.269775390625,0.2181396484375
0.269287109375,0.2208251953125
0.264404296875,0.22314453125
0.225341796875,0.21875
0.2464599609375,0.2203369140625
0.2137451171875,0.2178955078125
0.259521484375,0.2220458984375
0.253173828125,0.2344970703125
0.258056640625,0.2144775390625
0.2374267578125,0.22412109375
0.2861328125,0.21533203125
0.22119140625,0.2181396484375
0.26806640625,0.2152099609375
0.25830078125,0.22412109375
0.2215576171875,0.218505859375
0.2484130859375,0.22216796875
0.2490234375,0.2235107421875
0.2379150390625,0.2169189453125
0.2308349609375,0.2158203125
0.260498046875,0.2247314453125
0.236328125,0.2203369140625
0.2607421875,0.218017578125
0.24365234375,0.21630859375
0.2232666015625,0.2249755859375
0.265869140625,0.2196044921875
0.25048828125,0.2119140625
0.25927734375,0.21484375
0.2371826171875,0.2076416015625
0.214599609375,0.2198486328125
0.272216796875,0.220703125
0.260986328125,0.2166748046875
0.23681640625,0.217041015625
0.26416015625,0.216796875
0.2509765625,0.220947265625
0.283935546875,0.220703125
0.2249755859375,0.228515625
0.282470703125,0.229248046875
0.2366943359375,0.2127685546875
0.265869140625,0.2171630859375
0.27783203125,0.221435546875
0.2459716796875,0.2236328125
0.2244873046875,0.220703125
0.2415771484375,0.2159423828125
0.28662109375,0.2213134765625
0.228271484375,0.2220458984375
0.2108154296875,0.2176513671875
0.2442626953125,0.219970703125
0.271728515625,0.2198486328125
0.26171875,0.2197265625
0.2763671875,0.22412109375
0.232421875,0.223388671875
0.242431640625,0.223388671875
0.268310546875,0.217041015625
0.25927734375,0.2188720703125
0.275390625,0.21923828125
0.256103515625,0.2239990234375
0.245849609375,0.2227783203125
0.1865234375,0.2259521484375
0.2421875,0.2193603515625
0.232666015625,0.218994140625
0.249267578125,0.2176513671875
0.2445068359375,0.221435546875
0.252197265625,0.2222900390625
0.2705078125,0.223876953125
0.256591796875,0.2200927734375
0.2373046875,0.21630859375
0.257080078125,0.22021484375
0.2474365234375,0.22607421875
0.2305908203125,0.215087890625
0.26708984375,0.2203369140625
0.26220703125,0.2158203125
0.26220703125,0.21923828125
0.2213134765625,0.219970703125
0.278076171875,0.217041015625
0.27978515625,0.21630859375
0.2646484375,0.224853515625
0.2205810546875,0.21337890625
0.259765625,0.22314453125
0.259765625,0.2176513671875
0.2440185546875,0.2205810546875
0.23974609375,0.2218017578125
0.272705078125,0.2252197265625
0.2274169921875,0.2222900390625
0.24951171875,0.221435546875
0.253173828125,0.2220458984375
0.2347412109375,0.220703125
0.239501953125,0.2239990234375
0.2493896484375,0.2166748046875
0.240234375,0.2230224609375
0.2235107421875,0.21435546875
0.255126953125,0.217041015625
0.25830078125,0.224609375
0.25048828125,0.2218017578125
0.2469482421875,0.2132568359375
0.22119140625,0.2171630859375
0.283203125,0.224853515625
0.2474365234375,0.2193603515625
0.263671875,0.2186279296875
0.22607421875,0.218017578125
0.2406005859375,0.2161865234375
0.2568359375,0.220947265625
0.2371826171875,0.218505859375
0.27197265625,0.2193603515625
0.2471923828125,0.2164306640625
0.2347412109375,0.2177734375
0.251220703125,0.219482421875
0.232177734375,0.2225341796875
0.24072265625,0.2191162109375
0.2147216796875,0.2183837890625
0.26611328125,0.2171630859375
0.20361328125,0.2220458984375
0.25244140625,0.215087890625
0.2283935546875,0.2213134765625
0.271728515625,0.223876953125
0.253173828125,0.2218017578125
0.252197265625,0.2191162109375
0.2607421875,0.226318359375
0.267578125,0.2181396484375
0.208740234375,0.214111328125
0.216552734375,0.2159423828125
0.253662109375,0.2283935546875
0.25244140625,0.2227783203125
0.24072265625,0.218017578125
0.233642578125,0.2161865234375
0.27197265625,0.2208251953125
0.2457275390625,0.2142333984375
0.224365234375,0.2291259765625
0.2763671875,0.221923828125
0.218017578125,0.2208251953125
0.27001953125,0.217529296875
0.229248046875,0.22119140625
0.26708984375,0.2288818359375
0.260009765625,0.218017578125
0.25732421875,0.2161865234375
0.252197265625,0.220458984375
0.267822265625,0.216796875
0.2236328125,0.2215576171875
0.259765625,0.2186279296875
0.25439453125,0.22021484375
0.2734375,0.2164306640625
0.256103515625,0.22265625
0.249267578125,0.2230224609375
0.232421875,0.21240234375
0.275390625,0.2239990234375
0.237548828125,0.2249755859375
0.2763671875,0.2156982421875
0.25732421875,0.2183837890625
0.2119140625,0.2154541015625
0.252197265625,0.220458984375
0.264892578125,0.2225341796875
0.262939453125,0.22900390625
0.25439453125,0.2225341796875
0.2724609375,0.21826171875
0.232421875,0.22314453125
0.2435302734375,0.2215576171875
0.2332763671875,0.22412109375
0.244873046875,0.2176513671875
0.251220703125,0.2176513671875
0.259765625,0.21923828125
0.259765625,0.2110595703125
0.2484130859375,0.2117919921875
0.22900390625,0.2244873046875
0.27392578125,0.230712890625
0.224609375,0.21142578125
0.2286376953125,0.2156982421875
0.260009765625,0.2213134765625
0.2454833984375,0.209716796875
0.2646484375,0.2200927734375
0.263427734375,0.213134765625
0.251953125,0.2176513671875
0.26123046875,0.2161865234375
0.262451171875,0.2225341796875
0.2423095703125,0.229736328125
0.267333984375,0.2159423828125
0.256591796875,0.2193603515625
0.252197265625,0.213623046875
0.2364501953125,0.216552734375
0.27294921875,0.2237548828125
0.26953125,0.215576171875
0.253173828125,0.216064453125
0.27783203125,0.222412109375
0.230712890625,0.2193603515625
0.2423095703125,0.2109375
0.25146484375,0.221435546875
0.26171875,0.2259521484375
0.2646484375,0.2210693359375
0.256103515625,0.224853515625
0.2459716796875,0.2232666015625
0.2379150390625,0.2169189453125
0.269287109375,0.221923828125
0.24267578125,0.220703125
0.281494140625,0.235107421875
0.28369140625,0.214599609375
0.253662109375,0.2169189453125
0.26513671875,0.216064453125
0.2105712890625,0.22265625
0.2451171875,0.219970703125
0.25634765625,0.2200927734375
0.2335205078125,0.2249755859375
0.2440185546875,0.2159423828125
0.263671875,0.2198486328125
0.260009765625,0.21923828125
0.265625,0.2137451171875
0.263427734375,0.2132568359375
0.257568359375,0.2239990234375
0.2423095703125,0.2120361328125
0.2420654296875,0.218017578125
0.266357421875,0.226806640625
0.2227783203125,0.2196044921875
0.261474609375,0.2222900390625
0.2374267578125,0.221923828125
0.263916015625,0.2169189453125
0.251708984375,0.2239990234375
0.2457275390625,0.21826171875
0.275390625,0.2171630859375
0.2509765625,0.2230224609375
0.2437744140625,0.219482421875
0.2264404296875,0.220703125
0.2265625,0.2203369140625
0.254638671875,0.21826171875
0.2841796875,0.24560546875
0.264404296875,0.218994140625
0.27587890625,0.225830078125
0.255126953125,0.21435546875
0.25830078125,0.2178955078125
0.263427734375,0.225341796875
0.268798828125,0.22119140625
0.249755859375,0.21923828125
0.223876953125,0.2161865234375
0.2237548828125,0.220458984375
0.2034912109375,0.2220458984375
0.25244140625,0.2269287109375
0.251953125,0.2174072265625
0.2427978515625,0.222412109375
0.2666015625,0.218994140625
0.28466796875,0.21875
0.235107421875,0.2257080078125
0.267822265625,0.225341796875
0.2744140625,0.221923828125
0.26171875,0.2159423828125
0.2254638671875,0.2275390625
0.266845703125,0.221923828125
0.26513671875,0.2218017578125
0.26318359375,0.225830078125
0.252685546875,0.2196044921875
0.2420654296875,0.22216796875
0.283447265625,0.2288818359375
0.271240234375,0.22216796875
0.25341796875,0.21923828125
0.2137451171875,0.224609375
0.265625,0.21826171875
0.25,0.223876953125
0.26611328125,0.218505859375
0.25146484375,0.2159423828125
0.2333984375,0.2255859375
0.25537109375,0.222900390625
0.248779296875,0.2200927734375
0.263427734375,0.218994140625
0.267578125,0.2236328125
0.232421875,0.218505859375
0.2225341796875,0.218017578125
0.27880859375,0.2183837890625
0.2578125,0.218994140625
0.25439453125,0.2149658203125
0.2763671875,0.2249755859375
0.27978515625,0.2218017578125
0.255126953125,0.22216796875
0.2626953125,0.2164306640625
0.2120361328125,0.2191162109375
0.2509765625,0.2261962890625
0.220947265625,0.2222900390625
0.25439453125,0.2218017578125
0.2152099609375,0.2198486328125
0.246337890625,0.21875
0.285888671875,0.2210693359375
0.25732421875,0.2095947265625
0.235107421875,0.2186279296875
0.262451171875,0.2188720703125
0.244873046875,0.224365234375
0.220947265625,0.2176513671875
0.262939453125,0.2242431640625
0.257568359375,0.2177734375
0.260009765625,0.21923828125
0.280029296875,0.2227783203125
0.281494140625,0.2257080078125
0.23388671875,0.2108154296875
0.2587890625,0.2193603515625
0.249267578125,0.217529296875
0.270751953125,0.2154541015625
0.267578125,0.2227783203125
0.2440185546875,0.21875
0.2462158203125,0.2237548828125
0.231689453125,0.2237548828125
0.193115234375,0.2294921875
0.2454833984375,0.2208251953125
0.279052734375,0.23193359375
0.2841796875,0.2156982421875
0.251220703125,0.224365234375
0.2159423828125,0.2264404296875
0.240966796875,0.216064453125
0.2413330078125,0.2291259765625
0.250244140625,0.2144775390625
0.25927734375,0.2188720703125
0.25927734375,0.2196044921875
0.255615234375,0.222900390625
0.2408447265625,0.211669921875
0.23876953125,0.2230224609375
0.283447265625,0.219970703125
0.2393798828125,0.2138671875
0.2232666015625,0.2181396484375
0.242919921875,0.217529296875
0.2083740234375,0.2103271484375
0.2447509765625,0.213623046875
0.2685546875,0.2222900390625
0.260009765625,0.2200927734375
0.2548828125,0.2235107421875
0.2015380859375,0.2236328125
0.246826171875,0.2247314453125
0.2626953125,0.2237548828125
0.2430419921875,0.2122802734375
0.2423095703125,0.2257080078125
0.26123046875,0.217041015625
0.27978515625,0.2183837890625
0.2379150390625,0.2193603515625
0.245849609375,0.2149658203125
0.22021484375,0.21923828125
0.252197265625,0.2218017578125
0.250244140625,0.2216796875
0.2344970703125,0.2191162109375
0.2568359375,0.2225341796875
0.26025390625,0.2183837890625
0.2418212890625,0.2269287109375
0.250244140625,0.22509765625
0.2724609375,0.22412109375
0.258544921875,0.2186279296875
0.2235107421875,0.23974609375
0.2325439453125,0.21826171875
0.2437744140625,0.2218017578125
0.2449951171875,0.223388671875
0.2325439453125,0.2213134765625
0.25146484375,0.2183837890625
0.263427734375,0.2142333984375
0.286376953125,0.2314453125
0.247314453125,0.2200927734375
0.257080078125,0.215576171875
0.2283935546875,0.2137451171875
0.26220703125,0.224365234375
0.2841796875,0.2218017578125
0.25048828125,0.2203369140625
0.259765625,0.22119140625
0.21728515625,0.2255859375
0.2437744140625,0.2154541015625
0.254150390625,0.220703125
0.258544921875,0.224609375
0.2208251953125,0.2132568359375
0.2451171875,0.2164306640625
0.253173828125,0.2265625
0.272216796875,0.2203369140625
0.2509765625,0.21337890625
0.251708984375,0.2158203125
0.268798828125,0.218994140625
0.267333984375,0.2152099609375
0.23046875,0.223876953125
0.23779296875,0.2154541015625
0.266357421875,0.2193603515625
0.210205078125,0.2158203125
0.259521484375,0.2186279296875
0.2529296875,0.2178955078125
0.26171875,0.2274169921875
0.233154296875,0.2166748046875
0.2298583984375,0.2171630859375
0.2244873046875,0.22021484375
0.2471923828125,0.2205810546875
0.255859375,0.228271484375
0.2587890625,0.2156982421875
0.2469482421875,0.2137451171875
0.2398681640625,0.222900390625
0.2255859375,0.2149658203125
0.260986328125,0.2164306640625
0.259765625,0.21240234375
0.2261962890625,0.2147216796875
0.253662109375,0.223876953125
0.27685546875,0.2149658203125
0.2462158203125,0.2193603515625
0.248291015625,0.220703125
0.2259521484375,0.226318359375
0.264892578125,0.2178955078125
0.266845703125,0.2196044921875
0.260986328125,0.2255859375
0.262939453125,0.2232666015625
0.2401123046875,0.2308349609375
0.22607421875,0.222412109375
0.248046875,0.226318359375
0.269775390625,0.2222900390625
0.223388671875,0.218505859375
0.2149658203125,0.21728515625
0.259033203125,0.2242431640625
0.24365234375,0.2255859375
0.2310791015625,0.22509765625
0.2763671875,0.222412109375
0.257080078125,0.2232666015625
0.217529296875,0.2222900390625
0.2393798828125,0.218505859375
0.2464599609375,0.2197265625
0.2305908203125,0.2218017578125
0.2386474609375,0.2197265625
0.244384765625,0.220947265625
0.253173828125,0.2181396484375
0.22705078125,0.2213134765625
0.2403564453125,0.2281494140625
0.2509765625,0.2222900390625
0.2410888671875,0.205322265625
0.239990234375,0.212890625
0.26806640625,0.21240234375
0.233154296875,0.22314453125
0.258544921875,0.22021484375
0.2325439453125,0.2171630859375
0.2396240234375,0.2301025390625
0.255859375,0.21923828125
0.23388671875,0.2169189453125
0.1884765625,0.2239990234375
0.28369140625,0.2177734375
0.234130859375,0.2120361328125
0.26904296875,0.225341796875
0.263671875,0.218505859375
0.254638671875,0.2166748046875
0.23388671875,0.2210693359375
0.266357421875,0.22314453125
0.251953125,0.22021484375
0.248779296875,0.2181396484375
0.25048828125,0.2158203125
0.2388916015625,0.2227783203125
0.2607421875,0.221923828125
0.251953125,0.225341796875
0.2607421875,0.21337890625
0.2203369140625,0.221923828125
0.2264404296875,0.220458984375
0.25830078125,0.219482421875
0.2705078125,0.22119140625
0.267578125,0.220703125
0.264404296875,0.2230224609375
0.232421875,0.2230224609375
0.2188720703125,0.2130126953125
0.267822265625,0.225341796875
0.2471923828125,0.2186279296875
0.265380859375,0.2210693359375
0.247802734375,0.2169189453125
0.268310546875,0.2236328125
0.275390625,0.2244873046875
0.2205810546875,0.22265625
0.253662109375,0.23583984375
0.262451171875,0.2188720703125
0.254638671875,0.21875
0.263916015625,0.224853515625
0.2587890625,0.21875
0.261962890625,0.2152099609375
0.260498046875,0.2220458984375
0.264892578125,0.221923828125
0.249755859375,0.224853515625
0.263671875,0.2218017578125
0.276123046875,0.2216796875
0.26953125,0.219970703125
0.2286376953125,0.227783203125
0.266845703125,0.232666015625
0.218505859375,0.2193603515625
0.261962890625,0.2196044921875
0.25537109375,0.2176513671875
0.26318359375,0.218505859375
0.242431640625,0.2186279296875
0.25390625,0.2166748046875
0.2486572265625,0.221923828125
0.2193603515625,0.224609375
0.2127685546875,0.2196044921875
0.269775390625,0.2117919921875
0.2412109375,0.218994140625
0.20361328125,0.2205810546875
0.24951171875,0.223388671875
0.23681640625,0.2197265625
0.25244140625,0.2275390625
0.270751953125,0.2218017578125
0.2724609375,0.2220458984375
0.2271728515625,0.21240234375
0.25244140625,0.220703125
0.257080078125,0.2174072265625
0.233154296875,0.219482421875
0.25390625,0.21826171875
0.234375,0.21533203125
0.2274169921875,0.2303466796875
0.2401123046875,0.2216796875
0.2484130859375,0.2205810546875
0.226318359375,0.218017578125
0.26025390625,0.21484375
0.265869140625,0.2158203125
0.255126953125,0.2149658203125
0.25390625,0.218994140625
0.268798828125,0.228759765625
0.218505859375,0.22119140625
0.256103515625,0.218505859375
0.257080078125,0.2135009765625
0.251708984375,0.2171630859375
0.2127685546875,0.216796875
0.260009765625,0.2197265625
0.25732421875,0.2198486328125
0.25390625,0.218505859375
0.260498046875,0.2208251953125
0.2281494140625,0.2205810546875
0.25732421875,0.219482421875
0.255126953125,0.2237548828125
0.250244140625,0.218017578125
0.2052001953125,0.218994140625
0.231201171875,0.217041015625
0.246826171875,0.21728515625
0.23095703125,0.2215576171875
0.265869140625,0.224609375
0.227294921875,0.2203369140625
0.261962890625,0.2171630859375
0.2244873046875,0.2210693359375
0.22900390625,0.2259521484375
0.244140625,0.221435546875
0.2734375,0.2242431640625
0.248046875,0.2235107421875
0.273193359375,0.2149658203125
0.273681640625,0.22802734375
0.22021484375,0.216064453125
0.26953125,0.223388671875
0.268798828125,0.2203369140625
0.27099609375,0.2242431640625
0.2093505859375,0.2117919921875
0.21875,0.2244873046875
0.2197265625,0.2239990234375
0.2369384765625,0.220703125
0.25390625,0.23583984375
0.262451171875,0.219970703125
0.265869140625,0.22265625
0.2379150390625,0.2164306640625
0.273193359375,0.22607421875
0.261474609375,0.2205810546875
0.280517578125,0.221923828125
0.2327880859375,0.2174072265625
0.217041015625,0.222412109375
0.2364501953125,0.220703125
0.245361328125,0.2200927734375
0.2265625,0.2191162109375
0.255859375,0.2159423828125
0.263671875,0.21435546875
0.225341796875,0.217529296875
0.27099609375,0.2216796875
0.237060546875,0.2152099609375
0.2288818359375,0.227294921875
0.236572265625,0.2236328125
0.2464599609375,0.2174072265625
0.276123046875,0.2193603515625
0.2283935546875,0.220703125
0.25341796875,0.2232666015625
0.23681640625,0.2357177734375
0.274658203125,0.2220458984375
0.2225341796875,0.22119140625
0.246826171875,0.2198486328125
0.2349853515625,0.2222900390625
0.241455078125,0.2247314453125
0.25830078125,0.2183837890625
0.239990234375,0.2188720703125
0.243408203125,0.2237548828125
0.222900390625,0.2215576171875
0.260498046875,0.21826171875
0.26806640625,0.2171630859375
0.29052734375,0.2147216796875
0.244384765625,0.2181396484375
0.251953125,0.2156982421875
0.27734375,0.2203369140625
0.2197265625,0.21728515625
0.2442626953125,0.2088623046875
0.2474365234375,0.2191162109375
0.260986328125,0.224365234375
0.2413330078125,0.2220458984375
0.27197265625,0.2220458984375
0.240234375,0.2247314453125
0.2381591796875,0.2288818359375
0.2425537109375,0.218505859375
0.2666015625,0.22119140625
0.251708984375,0.2181396484375
0.277099609375,0.218994140625
0.271484375,0.21923828125
0.234130859375,0.2169189453125
0.28271484375,0.2208251953125
0.2349853515625,0.225341796875
0.235107421875,0.2200927734375
0.262939453125,0.220703125
0.273193359375,0.220947265625
0.277587890625,0.2176513671875
0.263427734375,0.219970703125
0.2470703125,0.2216796875
0.225830078125,0.2313232421875
0.25634765625,0.2255859375
0.275634765625,0.2276611328125
0.26806640625,0.217529296875
0.247802734375,0.220703125
0.272216796875,0.2183837890625
0.24560546875,0.2186279296875
0.259521484375,0.215576171875
0.278076171875,0.2181396484375
0.26025390625,0.2244873046875
0.251220703125,0.2154541015625
0.228515625,0.2181396484375
0.280029296875,0.2208251953125
0.2471923828125,0.2227783203125
0.27197265625,0.2196044921875
0.25341796875,0.2137451171875
0.274658203125,0.2220458984375
0.226806640625,0.2220458984375
0.282470703125,0.2178955078125
0.2052001953125,0.2222900390625
0.2366943359375,0.217529296875
0.267822265625,0.226806640625
0.2423095703125,0.220458984375
0.28076171875,0.218994140625
0.255126953125,0.2213134765625
0.26416015625,0.223876953125
0.2371826171875,0.22265625
0.235595703125,0.2215576171875
0.2108154296875,0.21875
0.254638671875,0.21044921875
0.269287109375,0.2255859375
0.2373046875,0.2225341796875
0.252197265625,0.2210693359375
0.27001953125,0.2197265625
0.261962890625,0.22216796875
0.266845703125,0.219970703125
0.25048828125,0.2198486328125
0.217529296875,0.2119140625
0.228515625,0.221923828125
0.21875,0.2200927734375
0.271728515625,0.2152099609375
0.251708984375,0.2188720703125
0.2462158203125,0.21728515625
0.21142578125,0.2296142578125
0.2236328125,0.21875
0.23876953125,0.2154541015625
0.2222900390625,0.222900390625
0.226806640625,0.217529296875
0.229248046875,0.2198486328125
0.258056640625,0.2225341796875
0.265625,0.220703125
0.27197265625,0.219970703125
0.260498046875,0.214111328125
0.26171875,0.22509765625
0.2269287109375,0.2259521484375
0.27001953125,0.2216796875
0.26904296875,0.227783203125
0.263916015625,0.2275390625
0.2386474609375,0.225341796875
0.2578125,0.222412109375
0.271240234375,0.222412109375
0.2222900390625,0.2279052734375
0.25390625,0.20654296875
0.25634765625,0.2216796875
0.255859375,0.216552734375
0.24853515625,0.22802734375
0.255859375,0.2196044921875
0.28076171875,0.21630859375
0.2410888671875,0.22802734375
0.2047119140625,0.2237548828125
0.265380859375,0.2216796875
0.260986328125,0.2176513671875
0.2464599609375,0.22509765625
0.262939453125,0.22021484375
0.263427734375,0.219970703125
0.23681640625,0.2197265625
0.234375,0.222900390625
0.251220703125,0.2200927734375
0.280517578125,0.2218017578125
0.2132568359375,0.2242431640625
0.274658203125,0.2169189453125
0.2607421875,0.2149658203125
0.2568359375,0.2186279296875
0.18798828125,0.2274169921875
0.243896484375,0.2322998046875
0.272705078125,0.2216796875
0.253173828125,0.2215576171875
0.265625,0.214111328125
0.268798828125,0.223876953125
0.227783203125,0.21728515625
0.25390625,0.22412109375
0.248046875,0.227783203125
0.2470703125,0.220703125
0.2366943359375,0.226318359375
0.2822265625,0.221923828125
0.258544921875,0.22314453125
0.243408203125,0.216552734375
0.255615234375,0.216796875
0.228271484375,0.224853515625
0.2587890625,0.2225341796875
0.222900390625,0.219482421875
0.262451171875,0.220947265625
0.2822265625,0.224853515625
0.23095703125,0.21826171875
0.267822265625,0.21875
0.251953125,0.2169189453125
0.262451171875,0.21728515625
0.26220703125,0.22412109375
0.246337890625,0.2218017578125
0.26123046875,0.2152099609375
0.2413330078125,0.2249755859375
0.215087890625,0.21142578125
0.23291015625,0.2144775390625
0.23583984375,0.2139892578125
0.263671875,0.217041015625
0.2318115234375,0.221923828125
0.2548828125,0.213623046875
0.201171875,0.221923828125
0.222900390625,0.22021484375
0.264404296875,0.2225341796875
0.2464599609375,0.2122802734375
0.24951171875,0.22021484375
0.260009765625,0.2178955078125
0.23779296875,0.221435546875
0.25146484375,0.2117919921875
0.26904296875,0.2203369140625
0.26171875,0.213134765625
0.245361328125,0.2265625
0.2216796875,0.21875
0.233642578125,0.221435546875
0.2301025390625,0.2156982421875
0.228515625,0.21875
0.236572265625,0.2191162109375
0.255126953125,0.2198486328125
0.263427734375,0.2239990234375
0.253173828125,0.2244873046875
0.257568359375,0.220703125
0.238525390625,0.220458984375
0.26220703125,0.221435546875
0.288330078125,0.2249755859375
0.2568359375,0.2216796875
0.2496337890625,0.2210693359375
0.22802734375,0.2164306640625
0.281005859375,0.21630859375
0.2822265625,0.2196044921875
0.262451171875,0.2164306640625
0.248291015625,0.2191162109375
0.250244140625,0.2239990234375
0.271484375,0.2236328125
0.240966796875,0.2130126953125
0.2298583984375,0.223876953125
0.214111328125,0.2178955078125
0.241455078125,0.2183837890625
0.2626953125,0.2205810546875
0.259033203125,0.220703125
0.26513671875,0.2183837890625
0.25634765625,0.217529296875
0.269775390625,0.2176513671875
0.253173828125,0.2213134765625
0.251708984375,0.2257080078125
0.263427734375,0.2147216796875
0.26513671875,0.2200927734375
0.220947265625,0.2154541015625
0.27880859375,0.2113037109375
0.2418212890625,0.218505859375
0.2403564453125,0.218505859375
0.1937255859375,0.2210693359375
0.27392578125,0.21875
0.273193359375,0.218505859375
0.259033203125,0.221435546875
0.2548828125,0.2197265625
0.2486572265625,0.2239990234375
0.24755859375,0.22216796875
0.220703125,0.223388671875
0.2218017578125,0.2188720703125
0.217529296875,0.2203369140625
0.2154541015625,0.22412109375
0.245361328125,0.2178955078125
0.244873046875,0.2156982421875
0.264404296875,0.2249755859375
0.274658203125,0.216552734375
0.24072265625,0.2232666015625
0.2413330078125,0.2265625
0.2529296875,0.2171630859375
0.26904296875,0.2208251953125
0.261962890625,0.21875
0.250244140625,0.223388671875
0.28173828125,0.2158203125
0.2427978515625,0.2232666015625
0.2249755859375,0.21533203125
0.275146484375,0.23046875
0.253173828125,0.2177734375
0.258544921875,0.2227783203125
0.265380859375,0.2198486328125
0.2548828125,0.2281494140625
0.1947021484375,0.236572265625
0.2568359375,0.215576171875
0.25390625,0.218017578125
0.254150390625,0.2120361328125
0.24365234375,0.222412109375
0.227783203125,0.22119140625
0.2269287109375,0.213134765625
0.266845703125,0.221923828125
0.234619140625,0.21826171875
0.27001953125,0.2236328125
0.251708984375,0.221923828125
0.2744140625,0.2218017578125
0.230224609375,0.216796875
0.23974609375,0.210693359375
0.27001953125,0.2255859375
0.2218017578125,0.23974609375
0.252685546875,0.2247314453125
0.259521484375,0.2218017578125
0.251708984375,0.2218017578125
0.2410888671875,0.20751953125
0.251708984375,0.214599609375
0.253662109375,0.2171630859375
0.258544921875,0.2183837890625
0.2607421875,0.22265625
0.279296875,0.22412109375
0.22119140625,0.2147216796875
0.261474609375,0.220458984375
0.258056640625,0.2235107421875
0.25341796875,0.2147216796875
0.2496337890625,0.22119140625
0.2705078125,0.22265625
0.2462158203125,0.2205810546875
0.2305908203125,0.214111328125
0.255126953125,0.216064453125
0.248046875,0.2237548828125
0.2496337890625,0.22119140625
0.267822265625,0.2193603515625
0.2352294921875,0.2213134765625
0.28369140625,0.2216796875
0.227294921875,0.2183837890625
0.2276611328125,0.216064453125
0.270751953125,0.215087890625
0.287109375,0.2174072265625
0.262939453125,0.2281494140625
0.265869140625,0.22216796875
0.271240234375,0.2235107421875
0.2474365234375,0.217529296875
0.26123046875,0.2196044921875
0.2763671875,0.225341796875
0.2509765625,0.21923828125
0.2332763671875,0.2137451171875
0.260986328125,0.221923828125
0.2476806640625,0.2178955078125
0.2529296875,0.2255859375
0.2486572265625,0.215087890625
0.26123046875,0.2222900390625
0.2276611328125,0.215087890625
0.2587890625,0.2176513671875
0.26611328125,0.218994140625
0.262451171875,0.2203369140625
0.234619140625,0.2196044921875
0.271240234375,0.2232666015625
0.2744140625,0.2205810546875
0.2685546875,0.2225341796875
0.256103515625,0.219970703125
0.262451171875,0.2171630859375
0.2393798828125,0.222412109375
0.264404296875,0.2216796875
0.25732421875,0.2275390625
0.278564453125,0.21142578125
0.2401123046875,0.2208251953125
0.2347412109375,0.22900390625
0.2122802734375,0.2247314453125
0.256103515625,0.216796875
0.244873046875,0.2244873046875
0.2286376953125,0.2496337890625
0.2296142578125,0.2215576171875
0.257080078125,0.2166748046875
0.243408203125,0.21337890625
0.270751953125,0.2235107421875
0.250244140625,0.220458984375
0.2349853515625,0.2208251953125
0.2763671875,0.2225341796875
0.2071533203125,0.214111328125
0.255126953125,0.2154541015625
0.2415771484375,0.2222900390625
0.2587890625,0.2261962890625
0.244384765625,0.2266845703125
0.25,0.2215576171875
0.246826171875,0.222412109375
0.260986328125,0.222900390625
0.2479248046875,0.217041015625
0.255615234375,0.2257080078125
0.21240234375,0.211669921875
0.2232666015625,0.2203369140625
0.2205810546875,0.2174072265625
0.263671875,0.2191162109375
0.272216796875,0.22216796875
0.265869140625,0.213134765625
0.266357421875,0.2196044921875
0.1878662109375,0.2117919921875
0.2783203125,0.220947265625
0.239990234375,0.2188720703125
0.25732421875,0.2161865234375
0.262939453125,0.2142333984375
0.2315673828125,0.220947265625
0.2587890625,0.2222900390625
0.27880859375,0.225830078125
0.2493896484375,0.2161865234375
0.22998046875,0.219970703125
0.260498046875,0.2237548828125
0.24560546875,0.2271728515625
0.2440185546875,0.2213134765625
0.2587890625,0.2198486328125
0.248291015625,0.223388671875
0.26904296875,0.2127685546875
0.26318359375,0.2122802734375
0.260498046875,0.220703125
0.25927734375,0.21826171875
0.25390625,0.2147216796875
0.2529296875,0.21728515625
0.2646484375,0.222900390625
0.287841796875,0.219482421875
0.2254638671875,0.221435546875
0.2474365234375,0.2197265625
0.24951171875,0.218017578125
0.256591796875,0.220458984375
0.28857421875,0.2178955078125
0.285400390625,0.2215576171875
0.23046875,0.2198486328125
0.25634765625,0.220703125
0.2491455078125,0.216796875
0.267822265625,0.225341796875
0.218017578125,0.2222900390625
0.274658203125,0.218017578125
0.260009765625,0.21484375
0.26171875,0.2149658203125
0.263427734375,0.2222900390625
0.212158203125,0.2186279296875
0.2164306640625,0.224609375
0.274658203125,0.2208251953125
0.27099609375,0.21875
0.260009765625,0.22802734375
0.240966796875,0.22509765625
0.287109375,0.2244873046875
0.25146484375,0.224365234375
0.26220703125,0.2254638671875
0.267822265625,0.2203369140625
0.271240234375,0.217041015625
0.26904296875,0.2225341796875
0.2469482421875,0.2200927734375
0.25634765625,0.2213134765625
0.23974609375,0.2171630859375
0.27001953125,0.213134765625
0.25146484375,0.216064453125
0.26708984375,0.223388671875
0.255126953125,0.2325439453125
0.255615234375,0.22509765625
0.24658203125,0.2203369140625
0.271484375,0.220703125
0.264892578125,0.21728515625
0.2127685546875,0.2183837890625
0.261474609375,0.216552734375
0.25537109375,0.2218017578125
0.253662109375,0.2196044921875
0.281982421875,0.22314453125
0.27001953125,0.2235107421875
0.262939453125,0.2294921875
0.26416015625,0.21630859375
0.269287109375,0.2159423828125
0.281005859375,0.2230224609375
0.2452392578125,0.2205810546875
0.26171875,0.2315673828125
0.24560546875,0.2169189453125
0.26611328125,0.2197265625
0.2218017578125,0.224853515625
0.2491455078125,0.2196044921875
0.261962890625,0.2242431640625
0.247314453125,0.22021484375
0.267578125,0.224609375
0.2470703125,0.2154541015625
0.25537109375,0.2244873046875
0.287109375,0.218505859375
0.270263671875,0.219970703125
0.2305908203125,0.218505859375
0.2490234375,0.22021484375
0.25,0.2230224609375
0.223876953125,0.22412109375
0.263427734375,0.2188720703125
0.253662109375,0.2247314453125
0.25439453125,0.22705078125
0.2626953125,0.2193603515625
0.246826171875,0.215087890625
0.2420654296875,0.215087890625
0.240234375,0.2261962890625
0.2489013671875,0.222900390625
0.255859375,0.227783203125
0.270263671875,0.218994140625
0.255615234375,0.2213134765625
0.22607421875,0.2186279296875
0.2095947265625,0.2110595703125
0.234130859375,0.2230224609375
0.252685546875,0.2158203125
0.236083984375,0.22119140625
0.21240234375,0.2232666015625
0.23095703125,0.2216796875
0.26220703125,0.2203369140625
0.214599609375,0.2164306640625
0.2178955078125,0.2159423828125
0.2410888671875,0.222412109375
0.2301025390625,0.225830078125
0.256591796875,0.2181396484375
0.25537109375,0.22705078125
0.2509765625,0.2232666015625
0.253173828125,0.2220458984375
0.2137451171875,0.218017578125
0.2225341796875,0.2164306640625
0.260009765625,0.2196044921875
0.2425537109375,0.2266845703125
0.251953125,0.22900390625
0.251220703125,0.218505859375
0.2286376953125,0.2205810546875
0.222412109375,0.2193603515625
0.266845703125,0.2176513671875
0.2396240234375,0.221923828125
0.2333984375,0.2242431640625
0.244140625,0.2259521484375
0.25537109375,0.2193603515625
0.2393798828125,0.228759765625
0.2646484375,0.2186279296875
0.281494140625,0.225341796875
0.25048828125,0.2188720703125
0.266845703125,0.2188720703125
0.2401123046875,0.2191162109375
0.255126953125,0.220458984375
0.2406005859375,0.2188720703125
0.250732421875,0.220947265625
0.2342529296875,0.2193603515625
0.239013671875,0.2230224609375
0.26220703125,0.218994140625
0.264892578125,0.2225341796875
0.2242431640625,0.2176513671875
0.248779296875,0.217041015625
0.263916015625,0.2174072265625
0.255126953125,0.2174072265625
0.232177734375,0.225830078125
0.23681640625,0.2193603515625
0.209228515625,0.2230224609375
0.2724609375,0.22900390625
0.2135009765625,0.221435546875
0.26123046875,0.223388671875
0.250244140625,0.213134765625
0.255859375,0.221435546875
0.252685546875,0.2210693359375
0.280029296875,0.219482421875
0.263427734375,0.22265625
0.282470703125,0.2197265625
0.248779296875,0.2216796875
0.26123046875,0.223876953125
0.254150390625,0.223876953125
0.215576171875,0.2232666015625
0.24951171875,0.2191162109375
0.236328125,0.2216796875
0.2393798828125,0.2158203125
0.27197265625,0.224609375
0.264892578125,0.2149658203125
0.219970703125,0.2196044921875
0.259765625,0.2177734375
0.2568359375,0.2144775390625
0.2130126953125,0.2235107421875
0.271484375,0.2232666015625
0.259765625,0.218994140625
0.2269287109375,0.22607421875
0.26953125,0.227294921875
0.2481689453125,0.2152099609375
0.26318359375,0.2135009765625
0.26123046875,0.2205810546875
0.26416015625,0.21533203125
0.218505859375,0.2235107421875
0.2373046875,0.2210693359375
0.237548828125,0.2105712890625
0.2359619140625,0.223876953125
0.22119140625,0.2203369140625
0.258056640625,0.21435546875
0.258056640625,0.2239990234375
0.2296142578125,0.223876953125
0.2493896484375,0.217041015625
0.2171630859375,0.219482421875
0.2088623046875,0.215576171875
0.23046875,0.2138671875
0.2705078125,0.2244873046875
0.265380859375,0.2171630859375
0.269287109375,0.2210693359375
0.263916015625,0.2227783203125
0.24267578125,0.2230224609375
0.231201171875,0.220458984375
0.24658203125,0.2171630859375
0.27001953125,0.2215576171875
0.24169921875,0.2222900390625
0.26513671875,0.2200927734375
0.259033203125,0.2301025390625
0.250732421875,0.21728515625
0.265869140625,0.2144775390625
0.236083984375,0.214111328125
0.260498046875,0.2227783203125
0.2548828125,0.218505859375
0.2490234375,0.2230224609375
0.25537109375,0.2152099609375
0.2457275390625,0.2183837890625
0.25048828125,0.220703125
0.25390625,0.2161865234375
0.265625,0.2222900390625
0.2161865234375,0.2213134765625
0.2362060546875,0.2156982421875
0.263671875,0.2159423828125
0.26806640625,0.223876953125
0.251220703125,0.2200927734375
0.220703125,0.2203369140625
0.2332763671875,0.2161865234375
0.268310546875,0.2197265625
0.260009765625,0.21826171875
0.260986328125,0.2208251953125
0.2333984375,0.23095703125
0.199951171875,0.2166748046875
0.2493896484375,0.2181396484375
0.219482421875,0.209716796875
0.2132568359375,0.2191162109375
0.2469482421875,0.2147216796875
0.2064208984375,0.2298583984375
0.2705078125,0.2232666015625
0.255859375,0.2154541015625
0.269287109375,0.2188720703125
0.234619140625,0.2230224609375
0.255615234375,0.2239990234375
0.279052734375,0.218994140625
0.24658203125,0.21875
0.2359619140625,0.2117919921875
0.23828125,0.2203369140625
0.2020263671875,0.2288818359375
0.201904296875,0.217529296875
0.26318359375,0.219970703125
0.24365234375,0.2213134765625
0.2373046875,0.220947265625
0.265380859375,0.2171630859375
0.2315673828125,0.2220458984375
0.2392578125,0.2294921875
0.2113037109375,0.2303466796875
0.236083984375,0.2108154296875
0.260009765625,0.22021484375
0.256591796875,0.218994140625
0.25390625,0.2230224609375
0.256591796875,0.2198486328125
0.25146484375,0.2181396484375
0.258056640625,0.2232666015625
0.2242431640625,0.2296142578125
0.253662109375,0.2117919921875
0.26904296875,0.216796875
0.23388671875,0.217529296875
0.2421875,0.227294921875
0.271240234375,0.2252197265625
0.2301025390625,0.220703125
0.208251953125,0.2198486328125
0.265380859375,0.222900390625
0.2763671875,0.218505859375
0.2587890625,0.210205078125
0.2384033203125,0.2191162109375
0.25732421875,0.218017578125
0.2431640625,0.21337890625
0.24951171875,0.2366943359375
0.255615234375,0.2232666015625
0.266845703125,0.2344970703125
0.234375,0.2276611328125
0.26416015625,0.22705078125
0.23291015625,0.225830078125
0.205322265625,0.21240234375
0.263916015625,0.226318359375
0.25927734375,0.2208251953125
0.247802734375,0.22119140625
0.2159423828125,0.218017578125
0.2493896484375,0.2259521484375
0.2401123046875,0.221435546875
0.257080078125,0.2164306640625
0.25537109375,0.2156982421875
0.245849609375,0.2181396484375
0.2403564453125,0.222900390625
0.245361328125,0.2220458984375
0.2208251953125,0.21728515625
0.243896484375,0.2186279296875
0.2427978515625,0.2159423828125
0.25927734375,0.2261962890625
0.2451171875,0.223388671875
0.259765625,0.221923828125
0.2607421875,0.227783203125
0.2308349609375,0.2166748046875
0.262451171875,0.213623046875
0.251708984375,0.2144775390625
0.2457275390625,0.22900390625
0.232666015625,0.2269287109375
0.260498046875,0.215576171875
0.2452392578125,0.2138671875
0.241455078125,0.2183837890625
0.2529296875,0.2274169921875
0.26123046875,0.2281494140625
0.2486572265625,0.218505859375
0.2457275390625,0.221923828125
0.26513671875,0.218994140625
0.282958984375,0.22265625
0.2763671875,0.222900390625
0.256103515625,0.2230224609375
0.25244140625,0.2166748046875
0.23388671875,0.2197265625
0.257080078125,0.2186279296875
0.2364501953125,0.2232666015625
0.27001953125,0.2154541015625
0.267822265625,0.2176513671875
0.248291015625,0.223876953125
0.266845703125,0.2252197265625
0.256591796875,0.2142333984375
0.2379150390625,0.2120361328125
0.2435302734375,0.223388671875
0.2305908203125,0.218505859375
0.26318359375,0.222900390625
0.184326171875,0.2205810546875
0.247314453125,0.2174072265625
0.281982421875,0.2220458984375
0.2464599609375,0.2193603515625
0.25341796875,0.216064453125
0.251220703125,0.2108154296875
0.265625,0.215087890625
0.21826171875,0.2188720703125
0.25244140625,0.2193603515625
0.2471923828125,0.2158203125
0.258544921875,0.2208251953125
0.2496337890625,0.2196044921875
0.27685546875,0.220703125
0.263671875,0.21923828125
0.27294921875,0.2216796875
0.29052734375,0.2227783203125
0.271484375,0.2169189453125
0.247802734375,0.2161865234375
0.250244140625,0.2147216796875
0.2037353515625,0.2301025390625
0.250244140625,0.21728515625
0.264404296875,0.2174072265625
0.2344970703125,0.2294921875
0.2371826171875,0.2196044921875
0.2607421875,0.232177734375
0.257568359375,0.2200927734375
0.270751953125,0.220458984375
0.2529296875,0.21728515625
0.27294921875,0.22119140625
0.25927734375,0.216064453125
0.258544921875,0.2205810546875
0.237548828125,0.2171630859375
0.261474609375,0.2198486328125
0.204345703125,0.2203369140625
0.242919921875,0.218505859375
0.2392578125,0.2183837890625
0.28955078125,0.222412109375
0.2181396484375,0.2186279296875
0.260498046875,0.2216796875
0.25244140625,0.2127685546875
0.2568359375,0.2142333984375
0.25927734375,0.2252197265625
0.25390625,0.2193603515625
0.26123046875,0.222412109375
0.2445068359375,0.221435546875
0.236083984375,0.2216796875
0.228271484375,0.2203369140625
0.26220703125,0.22119140625
0.282958984375,0.2158203125
0.259033203125,0.2215576171875
0.269775390625,0.2200927734375
0.24365234375,0.2294921875
0.260009765625,0.220947265625
0.255859375,0.20947265625
0.2401123046875,0.2198486328125
0.27001953125,0.2196044921875
0.2171630859375,0.2266845703125
0.261962890625,0.2203369140625
0.27587890625,0.2264404296875
0.2386474609375,0.21875
0.275390625,0.2301025390625
0.26611328125,0.217041015625
0.2568359375,0.2244873046875
0.256591796875,0.2205810546875
0.216064453125,0.2176513671875
0.248779296875,0.2139892578125
0.208251953125,0.217529296875
0.214111328125,0.2176513671875
0.260498046875,0.223388671875
0.243408203125,0.219482421875
0.293212890625,0.21240234375
0.2783203125,0.22119140625
0.271728515625,0.221923828125
0.2296142578125,0.228271484375
0.2470703125,0.2218017578125
0.227294921875,0.2216796875
0.251953125,0.224853515625
0.2442626953125,0.2120361328125
0.2293701171875,0.219970703125
0.2294921875,0.2164306640625
0.220703125,0.2158203125
0.2425537109375,0.2181396484375
0.259765625,0.2196044921875
0.258056640625,0.2208251953125
0.28076171875,0.2235107421875
0.2181396484375,0.221435546875
0.262451171875,0.216064453125
0.2354736328125,0.220947265625
0.27490234375,0.2174072265625
0.2607421875,0.21435546875
0.2294921875,0.21435546875
0.27099609375,0.2205810546875
0.274169921875,0.2218017578125
0.2379150390625,0.2210693359375
0.263671875,0.2186279296875
0.25537109375,0.2259521484375
0.25439453125,0.2213134765625
0.269287109375,0.2137451171875
0.250732421875,0.2203369140625
0.261962890625,0.2125244140625
0.220947265625,0.220703125
0.265380859375,0.2156982421875
0.234619140625,0.2158203125
0.24169921875,0.21826171875
0.25732421875,0.21875
0.261962890625,0.21533203125
0.26416015625,0.2242431640625
0.269775390625,0.2147216796875
0.234375,0.2188720703125
0.259033203125,0.2197265625
0.2425537109375,0.2227783203125
0.27490234375,0.219482421875
0.250732421875,0.2171630859375
0.244140625,0.220703125
0.22802734375,0.2205810546875
0.20947265625,0.2152099609375
0.25537109375,0.2200927734375
0.228271484375,0.2288818359375
0.2587890625,0.219482421875
0.259033203125,0.2196044921875
0.2203369140625,0.2198486328125
0.264404296875,0.2171630859375
0.2626953125,0.223876953125
0.257080078125,0.2161865234375
0.2412109375,0.212890625
0.2431640625,0.21923828125
0.248779296875,0.213623046875
0.25439453125,0.217529296875
0.236572265625,0.214599609375
0.24072265625,0.218017578125
0.2347412109375,0.216552734375
0.2529296875,0.2139892578125
0.271484375,0.220703125
0.2445068359375,0.2230224609375
0.23779296875,0.2152099609375
0.2030029296875,0.2232666015625
0.240966796875,0.2177734375
0.22412109375,0.21435546875
0.25439453125,0.218994140625
0.21484375,0.2171630859375
0.2462158203125,0.2154541015625
0.26611328125,0.221435546875
0.273193359375,0.2255859375
0.222900390625,0.2225341796875
0.262451171875,0.2235107421875
0.224853515625,0.220703125
0.2052001953125,0.2220458984375
0.2489013671875,0.2181396484375
0.26416015625,0.218505859375
0.260986328125,0.2197265625
0.248779296875,0.2265625
0.2685546875,0.2166748046875
0.267822265625,0.2227783203125
0.2169189453125,0.220947265625
0.28271484375,0.215576171875
0.215576171875,0.2203369140625
0.2000732421875,0.2158203125
0.27734375,0.219970703125
0.261474609375,0.2099609375
0.279296875,0.2235107421875
0.2802734375,0.21826171875
0.202880859375,0.21728515625
0.23193359375,0.2169189453125
0.2431640625,0.21728515625
0.2481689453125,0.2314453125
0.251953125,0.2252197265625
0.2139892578125,0.2259521484375
0.265380859375,0.22119140625
0.2392578125,0.227294921875
0.2381591796875,0.226318359375
0.2451171875,0.2257080078125
0.2491455078125,0.2255859375
0.2607421875,0.2232666015625
0.2216796875,0.2247314453125
0.248291015625,0.2200927734375
0.27392578125,0.2164306640625
0.235107421875,0.220458984375
0.2218017578125,0.2186279296875
0.25341796875,0.216064453125
0.265380859375,0.2174072265625
0.2059326171875,0.2237548828125
0.2239990234375,0.2213134765625
0.2471923828125,0.2200927734375
0.26611328125,0.2249755859375
0.26416015625,0.220458984375
0.240966796875,0.2193603515625
0.25439453125,0.2191162109375
0.271728515625,0.2225341796875
0.2548828125,0.2205810546875
0.2122802734375,0.2158203125
0.2392578125,0.2178955078125
0.2354736328125,0.21826171875
0.2489013671875,0.220458984375
0.2430419921875,0.2220458984375
0.2484130859375,0.22314453125
0.265869140625,0.216796875
0.2313232421875,0.22119140625
0.26171875,0.2213134765625
0.2491455078125,0.223388671875
0.2239990234375,0.217529296875
0.266845703125,0.2225341796875
0.2274169921875,0.224365234375
0.257080078125,0.218017578125
0.258056640625,0.222412109375
0.25390625,0.217041015625
0.259033203125,0.2176513671875
0.2548828125,0.21484375
0.279052734375,0.2158203125
0.26416015625,0.225830078125
0.2120361328125,0.2156982421875
0.271484375,0.2271728515625
0.224853515625,0.2198486328125
0.2169189453125,0.223388671875
0.259765625,0.215576171875
0.237548828125,0.21728515625
0.263916015625,0.212158203125
0.25830078125,0.2183837890625
0.25732421875,0.2191162109375
0.25927734375,0.219482421875
0.2244873046875,0.2208251953125
0.2491455078125,0.2274169921875
0.2431640625,0.2222900390625
0.259765625,0.2276611328125
0.23388671875,0.2215576171875
0.2607421875,0.2198486328125
0.251220703125,0.2093505859375
0.260986328125,0.2159423828125
0.2408447265625,0.2215576171875
0.259521484375,0.2244873046875
0.255859375,0.21875
0.238525390625,0.2164306640625
0.2578125,0.222900390625
0.248046875,0.22509765625
0.283935546875,0.215576171875
0.2293701171875,0.21630859375
0.2861328125,0.2171630859375
0.2529296875,0.214599609375
0.26953125,0.214111328125
0.2354736328125,0.2164306640625
0.2666015625,0.21728515625
0.279296875,0.219482421875
0.23095703125,0.236328125
0.237548828125,0.2205810546875
0.218017578125,0.21923828125
0.2470703125,0.225830078125
0.25146484375,0.2264404296875
0.220703125,0.223388671875
0.276611328125,0.225341796875
0.241943359375,0.220458984375
0.2398681640625,0.22607421875
0.2174072265625,0.2218017578125
0.26171875,0.2188720703125
0.2196044921875,0.2154541015625
0.269287109375,0.2265625
0.2734375,0.2142333984375
0.261962890625,0.21142578125
0.248779296875,0.21240234375
0.2362060546875,0.219970703125
0.27001953125,0.2242431640625
0.278076171875,0.214599609375
0.2442626953125,0.2276611328125
0.2587890625,0.224609375
0.247802734375,0.2152099609375
0.2359619140625,0.224365234375
0.241943359375,0.2200927734375
0.224609375,0.2315673828125
0.2308349609375,0.2249755859375
0.240234375,0.2239990234375
0.266845703125,0.2119140625
0.2294921875,0.2166748046875
0.247314453125,0.218017578125
0.28515625,0.21923828125
0.239501953125,0.21435546875
0.262451171875,0.2177734375
0.2344970703125,0.2235107421875
0.275146484375,0.219482421875
0.2347412109375,0.22119140625
0.1981201171875,0.2216796875
0.2261962890625,0.2147216796875
0.247314453125,0.21923828125
0.224853515625,0.22021484375
0.2283935546875,0.2203369140625
0.262939453125,0.2235107421875
0.236083984375,0.2294921875
0.2484130859375,0.2239990234375
0.2470703125,0.22509765625
0.263427734375,0.216796875
0.281005859375,0.21533203125
0.2435302734375,0.2305908203125
0.221435546875,0.215576171875
0.281494140625,0.2210693359375
0.19775390625,0.21533203125
0.267578125,0.2191162109375
0.275634765625,0.231201171875
0.25390625,0.2188720703125
0.25537109375,0.2191162109375
0.22119140625,0.2203369140625
0.269287109375,0.2220458984375
0.230712890625,0.21826171875
0.250244140625,0.210693359375
0.244140625,0.2183837890625
0.2491455078125,0.2176513671875
0.290283203125,0.2171630859375
0.25927734375,0.22216796875
0.26513671875,0.22509765625
0.229248046875,0.2216796875
0.2381591796875,0.2159423828125
0.263671875,0.240234375
0.258544921875,0.218017578125
0.285888671875,0.219970703125
0.2406005859375,0.2193603515625
0.2271728515625,0.2171630859375
0.234130859375,0.225830078125
0.23876953125,0.2178955078125
0.255615234375,0.217041015625
0.254638671875,0.21826171875
0.26708984375,0.2161865234375
0.263427734375,0.2232666015625
0.284912109375,0.2255859375
0.267822265625,0.214599609375
0.263427734375,0.2222900390625
0.2427978515625,0.2205810546875
0.2548828125,0.2125244140625
0.29931640625,0.21826171875
0.235595703125,0.2266845703125
0.268798828125,0.2208251953125
0.208251953125,0.223388671875
0.2393798828125,0.2236328125
0.253662109375,0.2205810546875
0.2249755859375,0.21533203125
0.24365234375,0.2232666015625
0.2325439453125,0.2205810546875
0.262939453125,0.2169189453125
0.2430419921875,0.22509765625
0.265869140625,0.2271728515625
0.26318359375,0.216796875
0.265625,0.2197265625
0.270263671875,0.2401123046875
0.260986328125,0.2174072265625
0.2607421875,0.2216796875
0.28564453125,0.2235107421875
0.206298828125,0.218505859375
0.23486328125,0.21875
0.2369384765625,0.219482421875
0.26025390625,0.214599609375
0.2215576171875,0.2276611328125
0.27294921875,0.2156982421875
0.229736328125,0.2227783203125
0.2440185546875,0.220703125
0.2440185546875,0.22021484375
0.2252197265625,0.2198486328125
0.268798828125,0.21875
0.21142578125,0.2169189453125
0.243896484375,0.229736328125
0.2548828125,0.2186279296875
0.280029296875,0.219970703125
0.228759765625,0.2220458984375
0.22802734375,0.2193603515625
0.2626953125,0.2210693359375
0.2371826171875,0.2099609375
0.253662109375,0.220703125
0.26953125,0.2230224609375
0.259765625,0.220947265625
0.2269287109375,0.224853515625
0.251220703125,0.2154541015625
0.269775390625,0.2142333984375
0.238037109375,0.2235107421875
0.2308349609375,0.219970703125
0.236328125,0.2193603515625
0.255615234375,0.21630859375
0.274169921875,0.217529296875
0.2353515625,0.213134765625
0.242431640625,0.2142333984375
0.25537109375,0.2098388671875
0.257568359375,0.2225341796875
0.2607421875,0.2236328125
0.2763671875,0.2181396484375
0.275146484375,0.21533203125
0.2568359375,0.224365234375
0.245361328125,0.2255859375
0.2459716796875,0.216796875
0.256103515625,0.208740234375
0.2430419921875,0.218994140625
0.249755859375,0.22509765625
0.243896484375,0.2193603515625
0.2496337890625,0.223876953125
0.287841796875,0.2093505859375
0.25341796875,0.2227783203125
0.251220703125,0.221435546875
0.25830078125,0.2215576171875
0.25927734375,0.2181396484375
0.27099609375,0.2183837890625
0.2237548828125,0.2225341796875
0.2734375,0.219970703125
0.25634765625,0.21875
0.25927734375,0.2235107421875
0.2496337890625,0.220703125
0.26416015625,0.215087890625
0.2412109375,0.2137451171875
0.2425537109375,0.2176513671875
0.2274169921875,0.21875
0.2469482421875,0.2191162109375
0.2471923828125,0.2305908203125
0.2197265625,0.2149658203125
0.260009765625,0.21240234375
0.2744140625,0.223388671875
0.24755859375,0.2257080078125
0.256591796875,0.218017578125
0.2469482421875,0.224365234375
0.211669921875,0.222412109375
0.26171875,0.2225341796875
0.274658203125,0.22119140625
0.25048828125,0.2216796875
0.25830078125,0.234130859375
0.22314453125,0.22607421875
0.2646484375,0.2227783203125
0.2529296875,0.2196044921875
0.24267578125,0.2259521484375
0.263671875,0.2169189453125
0.254638671875,0.2220458984375
0.253662109375,0.2247314453125
0.249267578125,0.2198486328125
0.227294921875,0.2196044921875
0.25390625,0.2215576171875
0.26708984375,0.21826171875
0.262451171875,0.2156982421875
0.2464599609375,0.21630859375
0.25146484375,0.229248046875
0.253662109375,0.22119140625
0.2457275390625,0.2215576171875
0.252197265625,0.22509765625
0.217041015625,0.219970703125
0.28125,0.22412109375
0.2252197265625,0.2227783203125
0.271728515625,0.2237548828125
0.233642578125,0.2181396484375
0.244873046875,0.2293701171875
0.221923828125,0.2227783203125
0.246337890625,0.2181396484375
0.2200927734375,0.225341796875
0.273193359375,0.2181396484375
0.224365234375,0.215087890625
0.2252197265625,0.21875
0.2303466796875,0.2205810546875
0.2685546875,0.2208251953125
0.27294921875,0.21826171875
0.255615234375,0.2291259765625
0.224853515625,0.2198486328125
0.26123046875,0.2158203125
0.265380859375,0.2208251953125
0.226318359375,0.21142578125
0.21923828125,0.218994140625
0.253173828125,0.217529296875
0.287353515625,0.2257080078125
0.2529296875,0.2193603515625
0.260009765625,0.2347412109375
0.24755859375,0.2122802734375
0.299072265625,0.218994140625
0.2469482421875,0.2210693359375
0.20556640625,0.2237548828125
0.229248046875,0.2137451171875
0.2440185546875,0.2227783203125
0.22216796875,0.21435546875
0.2474365234375,0.2227783203125
0.222900390625,0.216796875
0.2470703125,0.215087890625
0.2069091796875,0.2213134765625
0.2398681640625,0.2213134765625
0.267333984375,0.2144775390625
0.2401123046875,0.216064453125
0.254150390625,0.2166748046875
0.260986328125,0.224365234375
0.262451171875,0.214111328125
0.24267578125,0.24560546875
0.22412109375,0.2193603515625
0.2386474609375,0.224365234375
0.254638671875,0.221923828125
0.263427734375,0.21826171875
0.25390625,0.2176513671875
0.271484375,0.22216796875
0.2249755859375,0.218994140625
0.25244140625,0.2193603515625
0.2724609375,0.216796875
0.251708984375,0.225830078125
0.2384033203125,0.225830078125
0.2529296875,0.2191162109375
0.26806640625,0.21728515625
0.272216796875,0.218505859375
0.193603515625,0.21484375
0.246337890625,0.230712890625
0.260986328125,0.2239990234375
0.267333984375,0.2244873046875
0.270263671875,0.2198486328125
0.267333984375,0.2183837890625
0.2481689453125,0.2177734375
0.265625,0.21826171875
0.2391357421875,0.2120361328125
0.2049560546875,0.2200927734375
0.264404296875,0.22265625
0.280517578125,0.2086181640625
0.2449951171875,0.21533203125
0.258056640625,0.2265625
0.2279052734375,0.2200927734375
0.2412109375,0.2235107421875
0.263916015625,0.2191162109375
0.2412109375,0.2222900390625
0.236083984375,0.22509765625
0.2359619140625,0.2183837890625
0.24755859375,0.2244873046875
0.253662109375,0.2158203125
0.2509765625,0.22314453125
0.245849609375,0.2147216796875
0.25439453125,0.2337646484375
0.2294921875,0.218994140625
0.2646484375,0.220947265625
0.27197265625,0.2216796875
0.25341796875,0.2171630859375
0.2437744140625,0.215087890625
0.279052734375,0.2218017578125
0.293701171875,0.21630859375
0.2489013671875,0.218505859375
0.2408447265625,0.21826171875
0.279541015625,0.2342529296875
0.25146484375,0.2208251953125
0.264892578125,0.2138671875
0.23876953125,0.2176513671875
0.2396240234375,0.2196044921875
0.279541015625,0.2177734375
0.2413330078125,0.2213134765625
0.2646484375,0.218017578125
0.29248046875,0.2218017578125
0.25390625,0.21923828125
0.234130859375,0.2218017578125
0.265869140625,0.2169189453125
0.2587890625,0.21826171875
0.260498046875,0.2203369140625
0.2176513671875,0.224365234375
0.263427734375,0.218994140625
0.266357421875,0.2222900390625
0.2822265625,0.2230224609375
0.228271484375,0.219482421875
0.256103515625,0.21923828125
0.258056640625,0.219970703125
0.2239990234375,0.2149658203125
0.265625,0.2197265625
0.24365234375,0.2218017578125
0.25341796875,0.218505859375
0.271728515625,0.225830078125
0.254150390625,0.215576171875
0.25830078125,0.2193603515625
0.2491455078125,0.2178955078125
0.265869140625,0.2227783203125
0.2578125,0.216796875
0.263916015625,0.2193603515625
0.282958984375,0.224609375
0.2496337890625,0.2171630859375
0.250244140625,0.222900390625
0.263671875,0.22314453125
0.265380859375,0.2215576171875
0.245849609375,0.216796875
0.203125,0.218017578125
0.265380859375,0.2205810546875
0.2398681640625,0.2174072265625
0.276611328125,0.2281494140625
0.2314453125,0.222900390625
0.2705078125,0.2130126953125
0.1927490234375,0.22314453125
0.265869140625,0.2193603515625
0.258544921875,0.2191162109375
0.269287109375,0.215576171875
0.267822265625,0.2200927734375
0.2230224609375,0.2183837890625
0.26904296875,0.2266845703125
0.265625,0.222900390625
0.250732421875,0.2210693359375
0.202392578125,0.2239990234375
0.210205078125,0.222900390625
0.271728515625,0.2291259765625
0.25830078125,0.21826171875
0.271240234375,0.2120361328125
0.257568359375,0.2225341796875
0.265380859375,0.2138671875
0.25634765625,0.2191162109375
0.257568359375,0.219482421875
0.27978515625,0.2181396484375
0.2578125,0.211181640625
0.2486572265625,0.2398681640625
0.250244140625,0.21826171875
0.254638671875,0.2215576171875
0.256591796875,0.21923828125
0.233642578125,0.2286376953125
0.271728515625,0.223876953125
0.25927734375,0.22265625
0.26611328125,0.216552734375
0.25146484375,0.218505859375
0.273193359375,0.2301025390625
0.2724609375,0.22802734375
0.257080078125,0.2196044921875
0.264892578125,0.224853515625
0.24560546875,0.216796875
0.25244140625,0.221435546875
0.258056640625,0.2257080078125
0.259033203125,0.22119140625
0.26708984375,0.2222900390625
0.270263671875,0.22021484375
0.2626953125,0.217529296875
0.2398681640625,0.218505859375
0.263671875,0.2215576171875
0.22509765625,0.2166748046875
0.2142333984375,0.2186279296875
0.2269287109375,0.2213134765625
0.255859375,0.21533203125
0.2734375,0.224853515625
0.225830078125,0.2220458984375
0.2626953125,0.2271728515625
0.262451171875,0.2215576171875
0.21875,0.2215576171875
0.260498046875,0.2178955078125
0.2235107421875,0.216064453125
0.28369140625,0.2125244140625
0.2474365234375,0.227783203125
0.2333984375,0.2242431640625
0.2481689453125,0.21826171875
0.274169921875,0.2177734375
0.2447509765625,0.21728515625
0.2418212890625,0.2191162109375
0.2646484375,0.2215576171875
0.2548828125,0.217041015625
0.268310546875,0.2247314453125
0.2646484375,0.21435546875
0.262939453125,0.2255859375
0.24365234375,0.21923828125
0.22412109375,0.2239990234375
0.259033203125,0.2210693359375
0.267333984375,0.2342529296875
0.27490234375,0.2230224609375
0.26611328125,0.21826171875
0.24267578125,0.219970703125
0.2183837890625,0.220458984375
0.2159423828125,0.216552734375
0.2587890625,0.2205810546875
0.2469482421875,0.22021484375
0.266845703125,0.2213134765625
0.25390625,0.2333984375
0.255615234375,0.216552734375
0.25439453125,0.220947265625
0.25830078125,0.22705078125
0.270263671875,0.226806640625
0.26416015625,0.24169921875
0.2408447265625,0.221435546875
0.2430419921875,0.2198486328125
0.224609375,0.22119140625
0.218017578125,0.2220458984375
0.240478515625,0.222900390625
0.2607421875,0.223388671875
0.2398681640625,0.216796875
0.2352294921875,0.22509765625
0.26416015625,0.219970703125
0.2109375,0.2216796875
0.208740234375,0.2203369140625
0.196533203125,0.234130859375
0.25537109375,0.220458984375
0.210693359375,0.2242431640625
0.2509765625,0.219482421875
0.25244140625,0.2213134765625
0.267822265625,0.2286376953125
0.275390625,0.22119140625
0.263916015625,0.22412109375
0.23291015625,0.22705078125
0.243408203125,0.217529296875
0.2548828125,0.2193603515625
0.27294921875,0.2174072265625
0.25927734375,0.218994140625
0.2396240234375,0.218017578125
0.236572265625,0.216064453125
0.25537109375,0.2230224609375
0.270263671875,0.2174072265625
0.272705078125,0.22265625
0.2305908203125,0.21533203125
0.288330078125,0.220458984375
0.2083740234375,0.2183837890625
0.281982421875,0.2178955078125
0.225830078125,0.22900390625
0.239013671875,0.21484375
0.23046875,0.2154541015625
0.26220703125,0.2188720703125
0.265869140625,0.223388671875
0.2286376953125,0.222900390625
0.264892578125,0.2220458984375
0.247802734375,0.223388671875
0.22509765625,0.221435546875
0.281494140625,0.221435546875
0.2265625,0.2261962890625
0.226806640625,0.2222900390625
0.241455078125,0.215087890625
0.2314453125,0.217041015625
0.267333984375,0.2210693359375
0.2203369140625,0.2269287109375
0.262939453125,0.2274169921875
0.230712890625,0.2186279296875
0.2685546875,0.2247314453125
0.228759765625,0.223388671875
0.2171630859375,0.2210693359375
0.2587890625,0.2210693359375
0.27685546875,0.218994140625
0.28271484375,0.2158203125
0.219970703125,0.221923828125
0.272705078125,0.2318115234375
0.26953125,0.2178955078125
0.23828125,0.21826171875
0.254150390625,0.233642578125
0.268798828125,0.221435546875
0.262939453125,0.21337890625
0.2213134765625,0.2232666015625
0.23876953125,0.224853515625
0.257568359375,0.2169189453125
0.259521484375,0.2183837890625
0.2470703125,0.2237548828125
0.2469482421875,0.222900390625
0.261474609375,0.223876953125
0.255859375,0.219482421875
0.263671875,0.213623046875
0.2445068359375,0.2142333984375
0.236328125,0.2230224609375
0.259765625,0.2166748046875
0.25439453125,0.2213134765625
0.2364501953125,0.2227783203125
0.227294921875,0.2276611328125
0.2349853515625,0.2252197265625
0.2430419921875,0.2171630859375
0.229248046875,0.216064453125
0.27783203125,0.22021484375
0.267333984375,0.22314453125
0.26904296875,0.21923828125
0.240234375,0.22265625
0.220703125,0.2235107421875
0.25634765625,0.222412109375
0.23779296875,0.2210693359375
0.2490234375,0.2164306640625
0.2724609375,0.223876953125
0.234375,0.2154541015625
0.2353515625,0.219970703125
0.262451171875,0.2181396484375
0.26220703125,0.2197265625
0.261962890625,0.2183837890625
0.2724609375,0.2275390625
0.25439453125,0.2216796875
0.26123046875,0.220458984375
0.260986328125,0.2342529296875
0.271728515625,0.21826171875
0.21337890625,0.2244873046875
0.275634765625,0.2222900390625
0.239501953125,0.217529296875
0.260986328125,0.2203369140625
0.261962890625,0.2198486328125
0.2471923828125,0.2252197265625
0.255859375,0.21435546875
0.2467041015625,0.21728515625
0.268310546875,0.2261962890625
0.2271728515625,0.2159423828125
0.2646484375,0.220947265625
0.252197265625,0.2298583984375
0.2471923828125,0.2239990234375
0.26904296875,0.2276611328125
0.257568359375,0.2230224609375
0.259033203125,0.222900390625
0.2646484375,0.2125244140625
0.2471923828125,0.2332763671875
0.23291015625,0.223388671875
0.25439453125,0.2193603515625
0.2493896484375,0.2200927734375
0.268310546875,0.2216796875
0.2490234375,0.2215576171875
0.255126953125,0.219482421875
0.235107421875,0.2174072265625
0.2415771484375,0.2208251953125
0.2470703125,0.2208251953125
0.2529296875,0.219482421875
0.252197265625,0.2113037109375
0.255859375,0.2193603515625
0.266845703125,0.226806640625
0.2462158203125,0.2197265625
0.25341796875,0.2216796875
0.239013671875,0.2186279296875
0.2457275390625,0.2257080078125
0.2178955078125,0.21923828125
0.255859375,0.2288818359375
0.2408447265625,0.2294921875
0.2568359375,0.2218017578125
0.263916015625,0.2220458984375
0.28076171875,0.2135009765625
0.263427734375,0.221435546875
0.26611328125,0.21826171875
0.27099609375,0.225341796875
0.2548828125,0.2176513671875
0.26318359375,0.222412109375
0.26220703125,0.2242431640625
0.2607421875,0.2178955078125
0.2457275390625,0.2156982421875
0.256103515625,0.2186279296875
0.249755859375,0.2259521484375
0.21435546875,0.2198486328125
0.2509765625,0.2183837890625
0.226806640625,0.2135009765625
0.262451171875,0.21923828125
0.25146484375,0.2200927734375
0.266357421875,0.22021484375
0.261962890625,0.218505859375
0.256103515625,0.2286376953125
0.264892578125,0.2132568359375
0.2783203125,0.22021484375
0.228271484375,0.21630859375
0.2293701171875,0.2225341796875
0.2568359375,0.2178955078125
0.265380859375,0.2198486328125
0.251953125,0.21435546875
0.256103515625,0.2161865234375
0.2333984375,0.2205810546875
0.2646484375,0.2186279296875
0.2073974609375,0.2191162109375
0.2406005859375,0.224365234375
0.2587890625,0.21923828125
0.254150390625,0.2252197265625
0.26806640625,0.217529296875
0.24951171875,0.2247314453125
0.2320556640625,0.2178955078125
0.250244140625,0.2186279296875
0.220458984375,0.2237548828125
0.2666015625,0.2196044921875
0.263671875,0.2274169921875
0.255615234375,0.2205810546875
0.2208251953125,0.21337890625
0.2498779296875,0.21728515625
0.27490234375,0.229248046875
0.23583984375,0.216064453125
0.263916015625,0.2296142578125
0.267333984375,0.2132568359375
0.27392578125,0.2276611328125
0.2059326171875,0.218017578125
0.1884765625,0.2193603515625
0.240478515625,0.2174072265625
0.259521484375,0.2183837890625
0.259521484375,0.2236328125
0.259033203125,0.216796875
0.26904296875,0.2276611328125
0.2410888671875,0.218017578125
0.2294921875,0.2178955078125
0.255126953125,0.214599609375
0.251220703125,0.2254638671875
0.263427734375,0.21826171875
0.252197265625,0.2158203125
0.243408203125,0.22265625
0.259033203125,0.224609375
0.2425537109375,0.2232666015625
0.2379150390625,0.217529296875
0.255126953125,0.216064453125
0.275146484375,0.22314453125
0.261962890625,0.21630859375
0.2578125,0.226318359375
0.2484130859375,0.22119140625
0.246337890625,0.218994140625
0.24609375,0.227294921875
0.2587890625,0.221435546875
0.241943359375,0.225341796875
0.231689453125,0.22314453125
0.266845703125,0.2327880859375
0.2489013671875,0.212890625
0.2354736328125,0.2225341796875
0.2491455078125,0.224365234375
0.236572265625,0.2198486328125
0.271728515625,0.22509765625
0.26171875,0.2176513671875
0.261474609375,0.220458984375
0.2442626953125,0.224365234375
0.256591796875,0.224609375
0.241455078125,0.214599609375
0.2587890625,0.2249755859375
0.2239990234375,0.2210693359375
0.269287109375,0.2203369140625
0.234619140625,0.2215576171875
0.26171875,0.2227783203125
0.262451171875,0.224365234375
0.265380859375,0.2127685546875
0.2587890625,0.216796875
0.262451171875,0.2200927734375
0.269775390625,0.2225341796875
0.255859375,0.22216796875
0.255615234375,0.2218017578125
0.20361328125,0.217041015625
0.2666015625,0.2276611328125
0.24755859375,0.2169189453125
0.270263671875,0.221923828125
0.23486328125,0.21142578125
0.24853515625,0.221435546875
0.265625,0.2252197265625
0.258056640625,0.2113037109375
0.237548828125,0.218017578125
0.25146484375,0.2208251953125
0.21484375,0.2220458984375
0.255859375,0.2237548828125
0.26220703125,0.2276611328125
0.283203125,0.22412109375
0.267822265625,0.217041015625
0.2568359375,0.2205810546875
0.24755859375,0.2183837890625
0.2322998046875,0.22607421875
0.2529296875,0.213623046875
0.2470703125,0.226318359375
0.2340087890625,0.2169189453125
0.26416015625,0.21923828125
0.254150390625,0.2169189453125
0.257568359375,0.218994140625
0.265869140625,0.2254638671875
0.254638671875,0.2271728515625
0.2587890625,0.2252197265625
0.274169921875,0.2193603515625
0.2330322265625,0.2156982421875
0.2308349609375,0.2205810546875
0.265380859375,0.2152099609375
0.254150390625,0.2119140625
0.2393798828125,0.2174072265625
0.263427734375,0.21875
0.259033203125,0.2196044921875
0.239990234375,0.222412109375
0.220703125,0.2222900390625
0.2415771484375,0.225830078125
0.2587890625,0.2188720703125
0.26171875,0.2205810546875
0.2291259765625,0.2196044921875
0.242431640625,0.21875
0.2237548828125,0.2230224609375
0.246826171875,0.2237548828125
0.28515625,0.22900390625
0.264404296875,0.223388671875
0.25634765625,0.2200927734375
0.206787109375,0.217529296875
0.2236328125,0.2230224609375
0.2724609375,0.2181396484375
0.2364501953125,0.2205810546875
0.25390625,0.2208251953125
0.268798828125,0.219482421875
0.22314453125,0.2236328125
0.2457275390625,0.220703125
0.26708984375,0.21923828125
0.256591796875,0.2186279296875
0.23291015625,0.2261962890625
0.250244140625,0.2181396484375
0.21142578125,0.2216796875
0.26611328125,0.2166748046875
0.267822265625,0.2213134765625
0.260986328125,0.2218017578125
0.254150390625,0.2244873046875
0.235595703125,0.220458984375
0.23046875,0.213134765625
0.27587890625,0.2227783203125
0.26611328125,0.22021484375
0.2261962890625,0.2261962890625
0.27099609375,0.2164306640625
0.2169189453125,0.21728515625
0.26904296875,0.2244873046875
0.27197265625,0.22314453125
0.2734375,0.2213134765625
0.253662109375,0.2178955078125
0.262451171875,0.2232666015625
0.25732421875,0.2183837890625
0.26123046875,0.2220458984375
0.259033203125,0.2275390625
0.2493896484375,0.222412109375
0.2001953125,0.2176513671875
0.2158203125,0.2254638671875
0.241455078125,0.2171630859375
0.2169189453125,0.2208251953125
0.2529296875,0.23779296875
0.26806640625,0.2203369140625
0.2178955078125,0.2216796875
0.268798828125,0.2239990234375
0.268310546875,0.218994140625
0.236572265625,0.2191162109375
0.244384765625,0.222900390625
0.229736328125,0.22021484375
0.26171875,0.2203369140625
0.2215576171875,0.2186279296875
0.2607421875,0.2210693359375
0.258056640625,0.21875
0.219482421875,0.2220458984375
0.2164306640625,0.2149658203125
0.2393798828125,0.2247314453125
0.24755859375,0.228759765625
0.257080078125,0.220458984375
0.219482421875,0.221923828125
0.21923828125,0.218017578125
0.261474609375,0.2242431640625
0.264892578125,0.220703125
0.255859375,0.213623046875
0.2481689453125,0.2176513671875
0.2117919921875,0.221923828125
0.212646484375,0.2197265625
0.26171875,0.219970703125
0.25244140625,0.218505859375
0.24609375,0.217041015625
0.2744140625,0.223388671875
0.2177734375,0.2181396484375
0.285400390625,0.2215576171875
0.27001953125,0.21875
0.2783203125,0.2225341796875
0.251708984375,0.221923828125
0.271240234375,0.218505859375
0.28173828125,0.21923828125
0.2264404296875,0.2237548828125
0.271728515625,0.2178955078125
0.268798828125,0.224853515625
0.2342529296875,0.22265625
0.269775390625,0.221435546875
0.248291015625,0.2254638671875
0.228271484375,0.2291259765625
0.2578125,0.2161865234375
0.2252197265625,0.2197265625
0.23681640625,0.22314453125
0.2646484375,0.21728515625
0.25146484375,0.2159423828125
0.270263671875,0.224609375
0.280029296875,0.21044921875
0.2489013671875,0.21337890625
0.263671875,0.2177734375
0.233642578125,0.217041015625
0.2491455078125,0.21875
0.2119140625,0.2152099609375
0.2183837890625,0.222412109375
0.252685546875,0.216552734375
0.236328125,0.218017578125
0.272216796875,0.2193603515625
0.260986328125,0.2216796875
0.24951171875,0.222412109375
0.257568359375,0.2169189453125
0.2626953125,0.2271728515625
0.2347412109375,0.2154541015625
0.25537109375,0.2159423828125
0.26953125,0.2115478515625
0.270751953125,0.2174072265625
0.2210693359375,0.223388671875
0.265869140625,0.2230224609375
0.259521484375,0.2183837890625
0.2340087890625,0.2249755859375
0.267578125,0.225341796875
0.2015380859375,0.217041015625
0.231689453125,0.2191162109375
0.264892578125,0.2181396484375
0.2398681640625,0.2196044921875
0.263916015625,0.2276611328125
0.29345703125,0.2158203125
0.26025390625,0.2200927734375
0.26171875,0.2236328125
0.264892578125,0.218017578125
0.2076416015625,0.2203369140625
0.235595703125,0.221923828125
0.2344970703125,0.21826171875
0.259033203125,0.2237548828125
0.2666015625,0.2255859375
0.2274169921875,0.22216796875
0.2197265625,0.22216796875
0.237548828125,0.216796875
0.2486572265625,0.223388671875
0.2132568359375,0.216796875
0.2626953125,0.216552734375
0.255126953125,0.2220458984375
0.256591796875,0.2188720703125
0.27197265625,0.2259521484375
0.201904296875,0.2159423828125
0.2379150390625,0.2215576171875
0.261474609375,0.2183837890625
0.307861328125,0.2235107421875
0.2578125,0.21875
0.262451171875,0.22314453125
0.243896484375,0.2357177734375
0.2408447265625,0.2156982421875
0.253173828125,0.209716796875
0.235107421875,0.218017578125
0.26611328125,0.2152099609375
0.262451171875,0.2257080078125
0.25048828125,0.2164306640625
0.2705078125,0.2254638671875
0.25390625,0.222900390625
0.271240234375,0.22119140625
0.260498046875,0.2275390625
0.261962890625,0.2181396484375
0.2802734375,0.21826171875
0.2430419921875,0.224609375
0.2447509765625,0.227294921875
0.238037109375,0.2113037109375
0.27880859375,0.2191162109375
0.279052734375,0.21728515625
0.252197265625,0.2178955078125
0.2626953125,0.2235107421875
0.231201171875,0.2222900390625
0.261962890625,0.2193603515625
0.21875,0.21630859375
0.2705078125,0.218505859375
0.266357421875,0.22119140625
0.25439453125,0.219482421875
0.257080078125,0.223876953125
0.2568359375,0.2130126953125
0.2425537109375,0.2257080078125
0.275390625,0.212158203125
0.2291259765625,0.213134765625
0.27490234375,0.2191162109375
0.2379150390625,0.2266845703125
0.22216796875,0.2239990234375
0.2420654296875,0.2164306640625
0.25048828125,0.2178955078125
0.270263671875,0.2164306640625
0.2486572265625,0.2196044921875
0.25927734375,0.2154541015625
0.266845703125,0.220703125
0.2174072265625,0.2174072265625
0.26318359375,0.2255859375
0.26904296875,0.2149658203125
0.2493896484375,0.2205810546875
0.2255859375,0.2255859375
0.260986328125,0.2188720703125
0.24462890625,0.22216796875
0.2666015625,0.215576171875
0.24267578125,0.2177734375
0.2568359375,0.2166748046875
0.256103515625,0.216796875
0.24267578125,0.2193603515625
0.2252197265625,0.2244873046875
0.227294921875,0.2166748046875
0.281494140625,0.2200927734375
0.260009765625,0.2203369140625
0.28271484375,0.22119140625
0.2105712890625,0.21923828125
0.25146484375,0.2210693359375
0.242431640625,0.2152099609375
0.25439453125,0.2244873046875
0.236083984375,0.21728515625
0.2451171875,0.219482421875
0.26904296875,0.22119140625
0.2587890625,0.226806640625
0.251708984375,0.220458984375
0.260009765625,0.2225341796875
0.273193359375,0.221435546875
0.230224609375,0.2235107421875
0.2406005859375,0.2200927734375
0.219482421875,0.2225341796875
0.25927734375,0.21728515625
0.23974609375,0.2166748046875
0.26708984375,0.2178955078125
0.222412109375,0.2247314453125
0.25732421875,0.22021484375
0.2822265625,0.22119140625
0.267822265625,0.2215576171875
0.272705078125,0.22265625
0.261962890625,0.218994140625
0.22900390625,0.220458984375
0.25927734375,0.2269287109375
0.26171875,0.2208251953125
0.263427734375,0.213623046875
0.27734375,0.2156982421875
0.2427978515625,0.2236328125
0.2149658203125,0.2156982421875
0.2607421875,0.210693359375
0.274169921875,0.2178955078125
0.235595703125,0.2255859375
0.267822265625,0.220947265625
0.259765625,0.2200927734375
0.275634765625,0.22021484375
0.2587890625,0.2183837890625
0.276123046875,0.2218017578125
0.255615234375,0.218505859375
0.258544921875,0.2222900390625
0.2626953125,0.218505859375
0.2454833984375,0.2222900390625
0.259765625,0.217041015625
0.2418212890625,0.2197265625
0.2259521484375,0.2215576171875
0.26025390625,0.222412109375
0.260009765625,0.2215576171875
0.2388916015625,0.2198486328125
0.2479248046875,0.2183837890625
0.262939453125,0.22119140625
0.225341796875,0.2171630859375
0.2481689453125,0.2161865234375
0.243896484375,0.21826171875
0.261962890625,0.21484375
0.255859375,0.217529296875
0.26611328125,0.216796875
0.274658203125,0.225830078125
0.265380859375,0.2208251953125
0.2479248046875,0.2177734375
0.2626953125,0.224609375
0.27197265625,0.2205810546875
0.259521484375,0.2181396484375
0.25146484375,0.2325439453125
0.2783203125,0.2203369140625
0.26318359375,0.2174072265625
0.255615234375,0.2215576171875
0.283935546875,0.22021484375
0.26953125,0.2203369140625
0.252685546875,0.2230224609375
0.25146484375,0.21630859375
0.26416015625,0.2166748046875
0.244384765625,0.218017578125
0.237548828125,0.2183837890625
0.231689453125,0.2156982421875
0.27490234375,0.2122802734375
0.259765625,0.223876953125
0.25048828125,0.2254638671875
0.261474609375,0.22021484375
0.2354736328125,0.2298583984375
0.25048828125,0.223876953125
0.2479248046875,0.2178955078125
0.2587890625,0.2181396484375
0.27978515625,0.2239990234375
0.250244140625,0.21875
0.2548828125,0.2230224609375
0.222412109375,0.218505859375
0.266357421875,0.2205810546875
0.261962890625,0.21923828125
0.2353515625,0.2178955078125
0.254638671875,0.2188720703125
0.29052734375,0.2239990234375
0.25390625,0.2239990234375
0.26025390625,0.21826171875
0.26416015625,0.225830078125
0.2607421875,0.213134765625
0.2388916015625,0.2216796875
0.22412109375,0.2161865234375
0.235595703125,0.2213134765625
0.276123046875,0.216552734375
0.255126953125,0.2205810546875
0.2061767578125,0.2158203125
0.2412109375,0.217041015625
0.26953125,0.21923828125
0.2685546875,0.218994140625
0.294921875,0.22216796875
0.263427734375,0.2261962890625
0.2259521484375,0.2186279296875
0.2171630859375,0.22216796875
0.203857421875,0.2198486328125
0.244873046875,0.223876953125
0.28271484375,0.2191162109375
0.2861328125,0.22216796875
0.2474365234375,0.2152099609375
0.266845703125,0.2181396484375
0.267822265625,0.2122802734375
0.217041015625,0.2161865234375
0.26123046875,0.2203369140625
0.2646484375,0.2183837890625
0.2425537109375,0.2308349609375
0.240966796875,0.22509765625
0.27294921875,0.216552734375
0.23193359375,0.2198486328125
0.2734375,0.2225341796875
0.27490234375,0.2208251953125
0.2484130859375,0.218017578125
0.2366943359375,0.2230224609375
0.259765625,0.2237548828125
0.250244140625,0.2197265625
0.2474365234375,0.216552734375
0.2449951171875,0.218994140625
0.2447509765625,0.2279052734375
0.25537109375,0.220703125
0.259033203125,0.221923828125
0.2305908203125,0.2327880859375
0.253662109375,0.21484375
0.25244140625,0.216552734375
0.2763671875,0.2205810546875
0.235107421875,0.21875
0.262939453125,0.2193603515625
0.259033203125,0.2210693359375
0.2225341796875,0.2252197265625
0.25390625,0.214599609375
0.26953125,0.2198486328125
0.2486572265625,0.2269287109375
0.2242431640625,0.2236328125
0.2435302734375,0.2247314453125
0.2188720703125,0.2115478515625
0.256591796875,0.2108154296875
0.252197265625,0.2178955078125
0.255126953125,0.2139892578125
0.266357421875,0.2216796875
0.26806640625,0.2178955078125
0.275146484375,0.2181396484375
0.2607421875,0.218994140625
0.2607421875,0.22119140625
0.2685546875,0.219970703125
0.280517578125,0.219482421875
0.228515625,0.21435546875
0.255615234375,0.2171630859375
0.2509765625,0.222900390625
0.21923828125,0.21923828125
0.2509765625,0.2216796875
0.25048828125,0.21826171875
0.28857421875,0.2208251953125
0.1939697265625,0.234619140625
0.2431640625,0.218994140625
0.2449951171875,0.2132568359375
0.240478515625,0.213623046875
0.2459716796875,0.227783203125
0.25830078125,0.2265625
0.2420654296875,0.220947265625
0.2490234375,0.2197265625
0.2021484375,0.2210693359375
0.26220703125,0.2208251953125
0.2646484375,0.2181396484375
0.2359619140625,0.21630859375
0.2274169921875,0.22412109375
0.260498046875,0.223876953125
0.2587890625,0.2220458984375
0.266845703125,0.2193603515625
0.254638671875,0.2266845703125
0.2279052734375,0.21435546875
0.26611328125,0.2281494140625
0.2005615234375,0.2230224609375
0.265380859375,0.2200927734375
0.2493896484375,0.21728515625
0.2452392578125,0.216064453125
0.265869140625,0.2181396484375
0.26025390625,0.2274169921875
0.269775390625,0.227294921875
0.230224609375,0.223876953125
0.2454833984375,0.2147216796875
0.2607421875,0.220458984375
0.2391357421875,0.2235107421875
0.259521484375,0.2193603515625
0.230224609375,0.2216796875
0.214599609375,0.216064453125
0.256591796875,0.2208251953125
0.239013671875,0.21923828125
0.266845703125,0.22509765625
0.28369140625,0.218505859375
0.2509765625,0.2198486328125
0.2359619140625,0.2109375
0.2491455078125,0.22509765625
0.2149658203125,0.2156982421875
0.261962890625,0.215087890625
0.2230224609375,0.222412109375
0.262451171875,0.222412109375
0.223388671875,0.2252197265625
0.284423828125,0.2301025390625
0.27783203125,0.215576171875
0.2493896484375,0.2213134765625
0.2205810546875,0.2135009765625
0.260986328125,0.22021484375
0.23388671875,0.227783203125
0.2822265625,0.2144775390625
0.236572265625,0.220703125
0.26904296875,0.2208251953125
0.278076171875,0.2208251953125
0.2476806640625,0.2210693359375
0.2408447265625,0.2236328125
0.235107421875,0.208984375
0.18212890625,0.22314453125
0.26318359375,0.2252197265625
0.2423095703125,0.21826171875
0.248046875,0.2200927734375
0.2431640625,0.225830078125
0.275146484375,0.2252197265625
0.2685546875,0.21875
0.253662109375,0.2161865234375
0.260498046875,0.219970703125
0.287353515625,0.2218017578125
0.255859375,0.225341796875
0.2374267578125,0.2218017578125
0.2296142578125,0.232177734375
0.25244140625,0.227294921875
0.263427734375,0.21337890625
0.281005859375,0.2176513671875
0.251220703125,0.2259521484375
0.282470703125,0.22216796875
0.2138671875,0.2213134765625
0.25390625,0.218017578125
0.2393798828125,0.21435546875
0.270263671875,0.2113037109375
0.269287109375,0.225341796875
0.26806640625,0.2154541015625
0.26171875,0.2281494140625
0.22412109375,0.217529296875
0.2342529296875,0.228759765625
0.2410888671875,0.2205810546875
0.2470703125,0.22216796875
0.265869140625,0.2208251953125
0.268798828125,0.2188720703125
0.2646484375,0.2252197265625
0.2342529296875,0.221923828125
0.2227783203125,0.224609375
0.2247314453125,0.21875
0.24462890625,0.2227783203125
0.25390625,0.220947265625
0.2198486328125,0.221435546875
0.232666015625,0.216796875
0.258544921875,0.220703125
0.273681640625,0.2236328125
0.2255859375,0.23046875
0.2352294921875,0.2198486328125
0.26123046875,0.2208251953125
0.2442626953125,0.2149658203125
0.2568359375,0.21142578125
0.260986328125,0.214111328125
0.26904296875,0.2242431640625
0.2490234375,0.2254638671875
0.26416015625,0.213623046875
0.22412109375,0.217041015625
0.2408447265625,0.2127685546875
0.231201171875,0.2203369140625
0.2529296875,0.221435546875
0.245361328125,0.2159423828125
0.246337890625,0.2261962890625
0.260986328125,0.2216796875
0.252197265625,0.2208251953125
0.2003173828125,0.216064453125
0.2457275390625,0.21923828125
0.26220703125,0.221435546875
0.26953125,0.2222900390625
0.2451171875,0.21240234375
0.212890625,0.2222900390625
0.255126953125,0.2177734375
0.26318359375,0.222412109375
0.243896484375,0.2188720703125
0.2447509765625,0.2147216796875
0.259521484375,0.2220458984375
0.2420654296875,0.220947265625
0.250244140625,0.218994140625
0.215087890625,0.22021484375
0.227783203125,0.2359619140625
0.2646484375,0.217529296875
0.2369384765625,0.2177734375
0.2724609375,0.22265625
0.259033203125,0.2220458984375
0.26904296875,0.22314453125
0.2347412109375,0.2225341796875
0.27099609375,0.219482421875
0.268310546875,0.2183837890625
0.26171875,0.227783203125
0.2362060546875,0.2178955078125
0.2401123046875,0.2235107421875
0.25537109375,0.217529296875
0.272705078125,0.226806640625
0.269775390625,0.2222900390625
0.25830078125,0.21484375
0.2357177734375,0.22607421875
0.25146484375,0.230224609375
0.22705078125,0.2218017578125
0.2900390625,0.2236328125
0.24560546875,0.217041015625
0.260986328125,0.2169189453125
0.2393798828125,0.2156982421875
0.266845703125,0.218017578125
0.261962890625,0.218994140625
0.253662109375,0.2164306640625
0.247314453125,0.2210693359375
0.267333984375,0.224853515625
0.26416015625,0.220703125
0.270263671875,0.21826171875
0.267578125,0.2144775390625
0.254638671875,0.2183837890625
0.2724609375,0.2220458984375
0.227294921875,0.2205810546875
0.259033203125,0.226318359375
0.23291015625,0.22119140625
0.26806640625,0.21435546875
0.252685546875,0.2244873046875
0.2373046875,0.216064453125
0.2352294921875,0.21875
0.26220703125,0.2176513671875
0.2005615234375,0.2196044921875
0.2237548828125,0.2236328125
0.26904296875,0.2196044921875
0.251708984375,0.2191162109375
0.259521484375,0.21630859375
0.246337890625,0.227783203125
0.260986328125,0.220703125
0.2406005859375,0.219482421875
0.2496337890625,0.2215576171875
0.260986328125,0.2286376953125
0.2454833984375,0.2266845703125
0.251708984375,0.2186279296875
0.27734375,0.219482421875
0.269775390625,0.22021484375
0.276123046875,0.2191162109375
0.257080078125,0.2247314453125
0.2235107421875,0.216064453125
0.2391357421875,0.2213134765625
0.250244140625,0.218505859375
0.2705078125,0.2159423828125
0.2110595703125,0.220703125
0.2568359375,0.2237548828125
0.252685546875,0.222412109375
0.2257080078125,0.2197265625
0.2607421875,0.2220458984375
0.2445068359375,0.2225341796875
0.269287109375,0.218505859375
0.273193359375,0.2174072265625
0.261962890625,0.2186279296875
0.262939453125,0.21533203125
0.24267578125,0.2275390625
0.2392578125,0.224609375
0.25341796875,0.218994140625
0.2763671875,0.225341796875
0.256103515625,0.21630859375
0.25146484375,0.218505859375
0.223876953125,0.2174072265625
0.2188720703125,0.22265625
0.2379150390625,0.2227783203125
0.2587890625,0.2222900390625
0.26220703125,0.216796875
0.279541015625,0.21875
0.2734375,0.219482421875
0.261474609375,0.2333984375
0.271240234375,0.2130126953125
0.260986328125,0.226806640625
0.257568359375,0.222900390625
0.2587890625,0.2237548828125
0.2178955078125,0.2147216796875
0.24853515625,0.216796875
0.25634765625,0.21484375
0.25537109375,0.2158203125
0.228271484375,0.218505859375
0.250732421875,0.2177734375
0.26123046875,0.2159423828125
0.247802734375,0.21630859375
0.2435302734375,0.2218017578125
0.261962890625,0.2139892578125
0.26708984375,0.213623046875
0.22998046875,0.227294921875
0.218505859375,0.21875
0.257080078125,0.2208251953125
0.25146484375,0.2252197265625
0.252197265625,0.228759765625
0.250244140625,0.219970703125
0.26513671875,0.2191162109375
0.2313232421875,0.2177734375
0.2071533203125,0.21630859375
0.261962890625,0.2164306640625
0.2486572265625,0.216796875
0.26318359375,0.22119140625
0.24755859375,0.22216796875
0.2626953125,0.2215576171875
0.23779296875,0.22607421875
0.285888671875,0.2237548828125
0.2220458984375,0.2164306640625
0.2493896484375,0.2161865234375
0.270263671875,0.2147216796875
0.240966796875,0.21728515625
0.258056640625,0.2215576171875
0.2337646484375,0.2198486328125
0.26220703125,0.2247314453125
0.2666015625,0.2232666015625
0.2294921875,0.22021484375
0.274658203125,0.216552734375
0.2454833984375,0.216796875
0.251220703125,0.21875
0.26806640625,0.219970703125
0.25634765625,0.225341796875
0.252685546875,0.21875
0.253173828125,0.2142333984375
0.24267578125,0.215087890625
0.26513671875,0.215576171875
0.258056640625,0.2171630859375
0.272216796875,0.220703125
0.250244140625,0.2196044921875
0.25927734375,0.2236328125
0.278564453125,0.2171630859375
0.251220703125,0.2230224609375
0.267333984375,0.2181396484375
0.228759765625,0.2191162109375
0.2359619140625,0.2218017578125
0.2298583984375,0.2205810546875
0.23291015625,0.2215576171875
0.2481689453125,0.2218017578125
0.209228515625,0.2159423828125
0.2244873046875,0.2235107421875
0.2427978515625,0.2247314453125
0.255126953125,0.2205810546875
0.267822265625,0.22119140625
0.265869140625,0.2193603515625
0.258056640625,0.21728515625
0.260009765625,0.2249755859375
0.2119140625,0.2222900390625
0.268798828125,0.221435546875
0.210693359375,0.224365234375
0.2349853515625,0.215087890625
0.2384033203125,0.2276611328125
0.2322998046875,0.219482421875
0.2274169921875,0.2113037109375
0.232177734375,0.214599609375
0.279541015625,0.2232666015625
0.260498046875,0.22265625
0.2333984375,0.227783203125
0.229248046875,0.2266845703125
0.24853515625,0.2120361328125
0.2388916015625,0.2208251953125
0.22705078125,0.222412109375
0.250244140625,0.2132568359375
0.2301025390625,0.2213134765625
0.242919921875,0.2254638671875
0.26025390625,0.2230224609375
0.23486328125,0.22119140625
0.26171875,0.2197265625
0.263671875,0.22119140625
0.255615234375,0.213623046875
0.270263671875,0.2235107421875
0.25048828125,0.221435546875
0.234375,0.2196044921875
0.277099609375,0.2139892578125
0.257568359375,0.2283935546875
0.267333984375,0.2188720703125
0.2626953125,0.2122802734375
0.2415771484375,0.2203369140625
0.2391357421875,0.217041015625
0.252197265625,0.2188720703125
0.26318359375,0.21875
0.26171875,0.226318359375
0.2213134765625,0.217041015625
0.255859375,0.2176513671875
0.253662109375,0.2271728515625
0.23193359375,0.2230224609375
0.258056640625,0.2225341796875
0.2496337890625,0.2132568359375
0.2303466796875,0.2203369140625
0.26953125,0.2264404296875
0.267578125,0.2147216796875
0.276123046875,0.2176513671875
0.26708984375,0.2208251953125
0.20947265625,0.22412109375
0.255126953125,0.22412109375
0.256103515625,0.2249755859375
0.268798828125,0.236083984375
0.25927734375,0.215576171875
0.2548828125,0.222412109375
0.256591796875,0.2216796875
0.2303466796875,0.2149658203125
0.224853515625,0.2186279296875
0.28759765625,0.22119140625
0.228271484375,0.2149658203125
0.27197265625,0.2200927734375
0.230712890625,0.21923828125
0.250732421875,0.2152099609375
0.2322998046875,0.2198486328125
0.272705078125,0.2171630859375
0.2626953125,0.226318359375
0.259033203125,0.2230224609375
0.2467041015625,0.223876953125
0.26513671875,0.22607421875
0.273681640625,0.2220458984375
0.224853515625,0.2144775390625
0.261474609375,0.221923828125
0.25,0.220947265625
0.253173828125,0.2166748046875
0.27197265625,0.2200927734375
0.211669921875,0.21630859375
0.24365234375,0.2271728515625
0.2587890625,0.2314453125
0.2490234375,0.219482421875
0.26123046875,0.223388671875
0.24951171875,0.21044921875
0.27587890625,0.2213134765625
0.26513671875,0.2181396484375
0.2347412109375,0.2158203125
0.26953125,0.2161865234375
0.2330322265625,0.220458984375
0.296142578125,0.2137451171875
0.2218017578125,0.216796875
0.232421875,0.21875
0.2459716796875,0.2208251953125
0.257080078125,0.2276611328125
0.269775390625,0.218994140625
0.252197265625,0.22412109375
0.2462158203125,0.218017578125
0.260009765625,0.220703125
0.23388671875,0.222412109375
0.2484130859375,0.2264404296875
0.266357421875,0.2210693359375
0.218017578125,0.2220458984375
0.267333984375,0.215087890625
0.269775390625,0.21728515625
0.23974609375,0.2117919921875
0.251953125,0.22509765625
0.274169921875,0.2227783203125
0.26416015625,0.2222900390625
0.2127685546875,0.232421875
0.26513671875,0.2178955078125
0.226806640625,0.218505859375
0.25439453125,0.21826171875
0.2498779296875,0.2252197265625
0.264404296875,0.217529296875
0.2386474609375,0.2188720703125
0.259033203125,0.22509765625
0.2509765625,0.2255859375
0.2427978515625,0.2127685546875
0.254150390625,0.2236328125
0.2261962890625,0.221435546875
0.26806640625,0.2181396484375
0.2308349609375,0.2249755859375
0.2666015625,0.2196044921875
0.2626953125,0.2174072265625
0.260986328125,0.216796875
0.26806640625,0.226318359375
0.2237548828125,0.2210693359375
0.2470703125,0.2213134765625
0.279052734375,0.2242431640625
0.25927734375,0.2166748046875
0.28125,0.2200927734375
0.2255859375,0.220947265625
0.241943359375,0.2252197265625
0.273681640625,0.2244873046875
0.2705078125,0.22265625
0.2401123046875,0.220947265625
0.2437744140625,0.2176513671875
0.26171875,0.2208251953125
0.2335205078125,0.22265625
0.271240234375,0.21484375
0.216552734375,0.2232666015625
0.2347412109375,0.2188720703125
0.259521484375,0.2205810546875
0.251708984375,0.2269287109375
0.24462890625,0.2218017578125
0.2275390625,0.2222900390625
0.26806640625,0.2156982421875
0.2293701171875,0.220458984375
0.240478515625,0.2139892578125
0.2470703125,0.220703125
0.2142333984375,0.22900390625
0.263671875,0.2222900390625
0.2283935546875,0.218994140625
0.219482421875,0.2249755859375
0.2451171875,0.2188720703125
0.27978515625,0.220703125
0.257080078125,0.2166748046875
0.2330322265625,0.22265625
0.248779296875,0.2154541015625
0.2445068359375,0.2127685546875
0.270263671875,0.2230224609375
0.2491455078125,0.21923828125
0.24072265625,0.217529296875
0.258544921875,0.21728515625
0.277587890625,0.2171630859375
0.25341796875,0.2264404296875
0.25634765625,0.216064453125
0.2099609375,0.219970703125
0.275634765625,0.21533203125
0.255615234375,0.2196044921875
0.266357421875,0.2279052734375
0.25537109375,0.2149658203125
0.265625,0.21923828125
0.252685546875,0.2225341796875
0.197509765625,0.2203369140625
0.198486328125,0.2257080078125
0.238037109375,0.21826171875
0.260498046875,0.2200927734375
0.262451171875,0.2147216796875
0.244140625,0.2174072265625
0.236083984375,0.2213134765625
0.250244140625,0.220703125
0.253173828125,0.2237548828125
0.2427978515625,0.216552734375
0.25927734375,0.224609375
0.2161865234375,0.2191162109375
0.258544921875,0.2208251953125
0.252197265625,0.220703125
0.2264404296875,0.215087890625
0.212890625,0.220458984375
0.268310546875,0.21923828125
0.27099609375,0.2203369140625
0.25537109375,0.216796875
0.2349853515625,0.2130126953125
0.207763671875,0.220458984375
0.242919921875,0.21728515625
0.22998046875,0.215087890625
0.2430419921875,0.2261962890625
0.246826171875,0.2197265625
0.27685546875,0.220458984375
0.26171875,0.2154541015625
0.27392578125,0.21630859375
0.2454833984375,0.21875
0.250244140625,0.214599609375
0.2371826171875,0.220458984375
0.234375,0.21728515625
0.2374267578125,0.22216796875
0.247802734375,0.22265625
0.28271484375,0.22021484375
0.265380859375,0.213623046875
0.238037109375,0.22265625
0.2401123046875,0.221435546875
0.21337890625,0.2242431640625
0.2734375,0.218505859375
0.2457275390625,0.221435546875
0.2061767578125,0.233154296875
0.230712890625,0.2191162109375
0.27783203125,0.2259521484375
0.24365234375,0.2335205078125
0.2763671875,0.2210693359375
0.251708984375,0.2208251953125
0.2239990234375,0.21435546875
0.262939453125,0.21435546875
0.243408203125,0.2296142578125
0.2386474609375,0.22314453125
0.2437744140625,0.216552734375
0.26904296875,0.228271484375
0.2164306640625,0.2266845703125
0.264892578125,0.2236328125
0.257568359375,0.221923828125
0.2626953125,0.218994140625
0.262939453125,0.224853515625
0.26171875,0.221435546875
0.2705078125,0.2203369140625
0.26513671875,0.2191162109375
0.280029296875,0.217041015625
0.260009765625,0.2252197265625
0.2626953125,0.2117919921875
0.24951171875,0.2198486328125
0.2469482421875,0.226806640625
0.239013671875,0.225830078125
0.239990234375,0.2222900390625
0.243896484375,0.2247314453125
0.262939453125,0.2188720703125
0.254150390625,0.2205810546875
0.25341796875,0.2196044921875
0.22216796875,0.2161865234375
0.22265625,0.2208251953125
0.2423095703125,0.2176513671875
0.2626953125,0.2158203125
0.2476806640625,0.2142333984375
0.258056640625,0.2196044921875
0.234619140625,0.2220458984375
0.250244140625,0.2188720703125
0.265625,0.215087890625
0.2388916015625,0.2230224609375
0.2333984375,0.212646484375
0.2427978515625,0.20654296875
0.251708984375,0.219970703125
0.2489013671875,0.220458984375
0.244873046875,0.2305908203125
0.2481689453125,0.22314453125
0.26025390625,0.2156982421875
0.260498046875,0.2186279296875
0.279296875,0.21533203125
0.239501953125,0.2205810546875
0.284423828125,0.2156982421875
0.2454833984375,0.22119140625
0.2396240234375,0.2125244140625
0.257568359375,0.219482421875
0.2509765625,0.2216796875
0.272705078125,0.2313232421875
0.252197265625,0.2200927734375
0.2276611328125,0.220458984375
0.260009765625,0.2255859375
0.25634765625,0.2237548828125
0.270263671875,0.2208251953125
0.251220703125,0.2237548828125
0.2198486328125,0.2176513671875
0.2471923828125,0.222900390625
0.265380859375,0.215087890625
0.2332763671875,0.2166748046875
0.2744140625,0.21533203125
0.272216796875,0.2232666015625
0.24951171875,0.2144775390625
0.248046875,0.223388671875
0.216796875,0.2119140625
0.278564453125,0.2171630859375
0.2322998046875,0.2200927734375
0.265869140625,0.2171630859375
0.220947265625,0.2196044921875
0.273193359375,0.2218017578125
0.256591796875,0.2269287109375
0.27001953125,0.2171630859375
0.235107421875,0.218505859375
0.26171875,0.2220458984375
0.2489013671875,0.2220458984375
0.2376708984375,0.2252197265625
0.260498046875,0.2197265625
0.257568359375,0.216064453125
0.255615234375,0.2225341796875
0.233642578125,0.2225341796875
0.262939453125,0.2227783203125
0.2340087890625,0.2171630859375
0.260498046875,0.2176513671875
0.2191162109375,0.22265625
0.24072265625,0.21435546875
0.259765625,0.219970703125
0.27197265625,0.2158203125
0.2259521484375,0.222900390625
0.2357177734375,0.224609375
0.2362060546875,0.22216796875
0.279296875,0.2119140625
0.25634765625,0.2230224609375
0.265380859375,0.2193603515625
0.248291015625,0.222412109375
0.239501953125,0.2213134765625
0.261474609375,0.2191162109375
0.273681640625,0.2239990234375
0.23779296875,0.2257080078125
0.2626953125,0.218017578125
0.276123046875,0.21337890625
0.230712890625,0.21435546875
0.251708984375,0.2259521484375
0.255859375,0.2215576171875
0.219970703125,0.218994140625
0.26318359375,0.2216796875
0.2705078125,0.2137451171875
0.2744140625,0.217529296875
0.26611328125,0.2227783203125
0.2451171875,0.2235107421875
0.285400390625,0.2305908203125
0.267822265625,0.225830078125
0.25048828125,0.216064453125
0.224609375,0.2169189453125
0.26123046875,0.213623046875
0.24755859375,0.2181396484375
0.271484375,0.2177734375
0.236083984375,0.2208251953125
0.246337890625,0.22509765625
0.244140625,0.218994140625
0.26025390625,0.220703125
0.26025390625,0.21630859375
0.25146484375,0.2147216796875
0.2705078125,0.2225341796875
0.2374267578125,0.2215576171875
0.25634765625,0.2216796875
0.2122802734375,0.2222900390625
0.25537109375,0.2462158203125
0.242431640625,0.2210693359375
0.28125,0.2255859375
0.25,0.2213134765625
0.266357421875,0.21923828125
0.251220703125,0.224609375
0.25390625,0.2227783203125
0.2294921875,0.2138671875
0.26171875,0.2177734375
0.275146484375,0.21728515625
0.256591796875,0.2298583984375
0.25634765625,0.22021484375
0.23095703125,0.2237548828125
0.26513671875,0.2154541015625
0.244873046875,0.2197265625
0.2486572265625,0.2294921875
0.243408203125,0.217529296875
0.279541015625,0.219482421875
0.26123046875,0.21630859375
0.251708984375,0.23046875
0.2225341796875,0.2288818359375
0.245361328125,0.2166748046875
0.246826171875,0.2156982421875
0.259521484375,0.21923828125
0.22216796875,0.2213134765625
0.2239990234375,0.222412109375
0.2142333984375,0.2210693359375
0.26025390625,0.21875
0.26171875,0.2166748046875
0.2371826171875,0.2193603515625
0.2119140625,0.22021484375
0.270751953125,0.2247314453125
0.2191162109375,0.2210693359375
0.2415771484375,0.2198486328125
0.2322998046875,0.2227783203125
0.26220703125,0.223388671875
0.2440185546875,0.2142333984375
0.259765625,0.2252197265625
0.267333984375,0.2200927734375
0.25634765625,0.222900390625
0.245361328125,0.2242431640625
0.2391357421875,0.211181640625
0.220703125,0.2147216796875
0.263671875,0.2269287109375
0.2509765625,0.220947265625
0.2431640625,0.2188720703125
0.2474365234375,0.2115478515625
0.257568359375,0.2215576171875
0.2509765625,0.226318359375
0.26171875,0.223388671875
0.271728515625,0.217529296875
0.2344970703125,0.2232666015625
0.26025390625,0.21044921875
0.2421875,0.2293701171875
0.25048828125,0.2244873046875
0.267822265625,0.2275390625
0.25244140625,0.217529296875
0.2320556640625,0.2203369140625
0.2548828125,0.219970703125
0.2298583984375,0.22119140625
0.212646484375,0.2169189453125
0.19921875,0.22412109375
0.2130126953125,0.2060546875
0.2188720703125,0.2225341796875
0.270263671875,0.2193603515625
0.261962890625,0.2152099609375
0.252685546875,0.2161865234375
0.24169921875,0.2244873046875
0.225830078125,0.2235107421875
0.2342529296875,0.2239990234375
0.257080078125,0.2177734375
0.25341796875,0.217529296875
0.25634765625,0.2169189453125
0.265625,0.2166748046875
0.218994140625,0.222412109375
0.276123046875,0.221435546875
0.251220703125,0.222900390625
0.2471923828125,0.2247314453125
0.2413330078125,0.2216796875
0.2388916015625,0.218017578125
0.215087890625,0.218994140625
0.26171875,0.2158203125
0.2666015625,0.2252197265625
0.23291015625,0.22119140625
0.249755859375,0.2266845703125
0.2484130859375,0.2222900390625
0.284423828125,0.2186279296875
0.2369384765625,0.220458984375
0.2493896484375,0.220458984375
0.239013671875,0.2186279296875
0.26171875,0.2196044921875
0.253662109375,0.2193603515625
0.2470703125,0.2186279296875
0.27734375,0.2174072265625
0.26025390625,0.220703125
0.2366943359375,0.2208251953125
0.253662109375,0.217529296875
0.258056640625,0.2161865234375
0.266845703125,0.2203369140625
0.2452392578125,0.2232666015625
0.256591796875,0.216064453125
0.26904296875,0.2188720703125
0.2666015625,0.2188720703125
0.27392578125,0.2119140625
0.27099609375,0.21044921875
0.2418212890625,0.218017578125
0.26123046875,0.2254638671875
0.26318359375,0.2154541015625
0.251708984375,0.229736328125
0.232421875,0.2225341796875
0.28955078125,0.2213134765625
0.2529296875,0.222412109375
0.277099609375,0.21728515625
0.232177734375,0.2166748046875
0.23388671875,0.219482421875
0.250244140625,0.220703125
0.2359619140625,0.2197265625
0.26513671875,0.217041015625
0.252685546875,0.2193603515625
0.261962890625,0.2252197265625
0.2401123046875,0.22509765625
0.251708984375,0.2257080078125
0.271484375,0.226318359375
0.2587890625,0.2259521484375
0.26220703125,0.220947265625
0.2548828125,0.219970703125
0.24560546875,0.214599609375
0.2401123046875,0.2164306640625
0.2498779296875,0.2218017578125
0.203125,0.21484375
0.23046875,0.2255859375
0.266845703125,0.219970703125
0.23681640625,0.220458984375
0.2474365234375,0.2215576171875
0.2376708984375,0.218505859375
0.268798828125,0.22705078125
0.2249755859375,0.2149658203125
0.246337890625,0.2142333984375
0.25,0.2086181640625
0.27197265625,0.2218017578125
0.255126953125,0.20849609375
0.268310546875,0.2261962890625
0.255615234375,0.2203369140625
0.2381591796875,0.2271728515625
0.2242431640625,0.220947265625
0.2369384765625,0.21240234375
0.26025390625,0.2191162109375
0.24609375,0.2181396484375
0.26416015625,0.2198486328125
0.2215576171875,0.2166748046875
0.261962890625,0.21728515625
0.261474609375,0.2205810546875
0.26123046875,0.2255859375
0.26171875,0.220703125
0.248291015625,0.22119140625
0.26123046875,0.21630859375
0.23095703125,0.217529296875
0.270263671875,0.218505859375
0.263671875,0.2210693359375
0.263671875,0.2222900390625
0.26318359375,0.221435546875
0.2529296875,0.2130126953125
0.275146484375,0.2255859375
0.2349853515625,0.22265625
0.26708984375,0.221435546875
0.260986328125,0.218017578125
0.2457275390625,0.2242431640625
0.269287109375,0.22216796875
0.2403564453125,0.2236328125
0.231201171875,0.2181396484375
0.2578125,0.2218017578125
0.269287109375,0.2183837890625
0.2578125,0.21435546875
0.262451171875,0.220947265625
0.229736328125,0.2216796875
0.24609375,0.2230224609375
0.2646484375,0.2213134765625
0.2215576171875,0.2197265625
0.262939453125,0.225830078125
0.27197265625,0.2227783203125
0.25341796875,0.2213134765625
0.263916015625,0.211669921875
0.2607421875,0.2237548828125
0.249267578125,0.213623046875
0.252685546875,0.2169189453125
0.262451171875,0.2161865234375
0.2376708984375,0.21630859375
0.208740234375,0.2203369140625
0.23779296875,0.22412109375
0.2264404296875,0.2254638671875
0.267333984375,0.21728515625
0.23095703125,0.2193603515625
0.25439453125,0.218017578125
0.2425537109375,0.2227783203125
0.26806640625,0.2152099609375
0.26904296875,0.2174072265625
0.263916015625,0.2142333984375
0.2587890625,0.2186279296875
0.272705078125,0.2166748046875
0.2099609375,0.2205810546875
0.260009765625,0.2125244140625
0.261474609375,0.2200927734375
0.2393798828125,0.220947265625
0.2147216796875,0.23095703125
0.255126953125,0.219482421875
0.229736328125,0.2171630859375
0.22900390625,0.2239990234375
0.2381591796875,0.21533203125
0.231689453125,0.2181396484375
0.2396240234375,0.222412109375
0.246826171875,0.219482421875
0.2431640625,0.22998046875
0.2607421875,0.230712890625
0.234130859375,0.224609375
0.24609375,0.218994140625
0.263427734375,0.2225341796875
0.258056640625,0.2176513671875
0.244140625,0.22119140625
0.26171875,0.2239990234375
0.27685546875,0.2237548828125
0.277587890625,0.215087890625
0.24365234375,0.218505859375
0.246826171875,0.2208251953125
0.22607421875,0.2249755859375
0.257568359375,0.223388671875
0.279541015625,0.2142333984375
0.2491455078125,0.2239990234375
0.23779296875,0.22216796875
0.220458984375,0.217041015625
0.27783203125,0.224853515625
0.271484375,0.2166748046875
0.25732421875,0.2344970703125
0.24365234375,0.22119140625
0.257568359375,0.2144775390625
0.250732421875,0.2208251953125
0.25927734375,0.222900390625
0.1917724609375,0.223388671875
0.26220703125,0.22021484375
0.236328125,0.2197265625
0.23388671875,0.2247314453125
0.2386474609375,0.2227783203125
0.267578125,0.2156982421875
0.25927734375,0.2144775390625
0.240234375,0.2266845703125
0.27587890625,0.224609375
0.276611328125,0.208740234375
0.2509765625,0.22412109375
0.26318359375,0.2218017578125
0.2366943359375,0.2186279296875
0.2578125,0.2137451171875
0.2626953125,0.21826171875
0.25048828125,0.2178955078125
0.2374267578125,0.223876953125
0.263671875,0.218017578125
0.247802734375,0.224853515625
0.20849609375,0.223876953125
0.255126953125,0.207275390625
0.2476806640625,0.2161865234375
0.252197265625,0.2188720703125
0.25341796875,0.2210693359375
0.262939453125,0.22509765625
0.250244140625,0.2318115234375
0.25048828125,0.223876953125
0.2354736328125,0.2269287109375
0.25537109375,0.2138671875
0.2296142578125,0.230712890625
0.2257080078125,0.2144775390625
0.27197265625,0.21630859375
0.26416015625,0.2205810546875
0.26416015625,0.216064453125
0.245361328125,0.221923828125
0.2568359375,0.22314453125
0.274169921875,0.2213134765625
0.27490234375,0.2200927734375
0.2646484375,0.221923828125
0.264892578125,0.217041015625
0.267578125,0.2178955078125
0.215576171875,0.215576171875
0.2203369140625,0.2255859375
0.23583984375,0.21630859375
0.257080078125,0.2188720703125
0.20263671875,0.2156982421875
0.1964111328125,0.211181640625
0.25244140625,0.212646484375
0.269775390625,0.2200927734375
0.2362060546875,0.223876953125
0.2318115234375,0.224365234375
0.260986328125,0.2137451171875
0.224609375,0.2152099609375
0.255126953125,0.216064453125
0.240966796875,0.223876953125
0.250732421875,0.220703125
0.254150390625,0.2171630859375
0.270751953125,0.2215576171875
0.221923828125,0.2249755859375
0.260009765625,0.219482421875
0.242431640625,0.2242431640625
0.21875,0.218994140625
0.2491455078125,0.2230224609375
0.255126953125,0.21875
0.274169921875,0.2193603515625
0.2359619140625,0.219970703125
0.258544921875,0.2197265625
0.250732421875,0.2115478515625
0.2666015625,0.2188720703125
0.23828125,0.22607421875
0.260009765625,0.219970703125
0.2587890625,0.224365234375
0.2626953125,0.212646484375
0.2335205078125,0.2188720703125
0.267333984375,0.21875
0.2391357421875,0.223388671875
0.261474609375,0.221923828125
0.2705078125,0.220458984375
0.2489013671875,0.2205810546875
0.25341796875,0.2177734375
0.234619140625,0.2230224609375
0.2421875,0.2215576171875
0.27783203125,0.213623046875
0.2454833984375,0.2177734375
0.291748046875,0.2154541015625
0.277587890625,0.2288818359375
0.2275390625,0.218994140625
0.254638671875,0.223388671875
0.26318359375,0.218505859375
0.253662109375,0.220703125
0.2548828125,0.22265625
0.2391357421875,0.2216796875
0.244873046875,0.2147216796875
0.231689453125,0.223388671875
0.253173828125,0.22216796875
0.251220703125,0.218017578125
0.260986328125,0.2158203125
0.2373046875,0.216064453125
0.273193359375,0.220947265625
0.251708984375,0.22021484375
0.248046875,0.2259521484375
0.27294921875,0.2174072265625
0.264892578125,0.2259521484375
0.251953125,0.218017578125
0.2431640625,0.223388671875
0.259765625,0.2230224609375
0.254638671875,0.2203369140625
0.254638671875,0.2159423828125
0.2476806640625,0.22509765625
0.24658203125,0.2178955078125
0.2490234375,0.2164306640625
0.2381591796875,0.2152099609375
0.2578125,0.21875
0.24853515625,0.2154541015625
0.2403564453125,0.2186279296875
0.267822265625,0.2196044921875
0.238037109375,0.217041015625
0.2337646484375,0.218505859375
0.2410888671875,0.2200927734375
0.2181396484375,0.2222900390625
0.2568359375,0.21533203125
0.276611328125,0.22021484375
0.242431640625,0.2264404296875
0.276611328125,0.2254638671875
0.263671875,0.2230224609375
0.244873046875,0.21630859375
0.2431640625,0.2220458984375
0.26904296875,0.2232666015625
0.25390625,0.219970703125
0.2493896484375,0.219482421875
0.23876953125,0.2137451171875
0.26416015625,0.217041015625
0.263427734375,0.21630859375
0.256103515625,0.2125244140625
0.263671875,0.2191162109375
0.25537109375,0.2440185546875
0.262451171875,0.2171630859375
0.206787109375,0.2225341796875
0.272705078125,0.2176513671875
0.26171875,0.232421875
0.269287109375,0.2171630859375
0.2276611328125,0.214599609375
0.261962890625,0.2220458984375
0.24462890625,0.2359619140625
0.2353515625,0.21923828125
0.262451171875,0.2152099609375
0.25927734375,0.221923828125
0.239501953125,0.217041015625
0.2340087890625,0.2164306640625
0.26806640625,0.2286376953125
0.265869140625,0.221923828125
0.25048828125,0.2158203125
0.2587890625,0.2205810546875
0.255126953125,0.22119140625
0.25634765625,0.22265625
0.2010498046875,0.224853515625
0.265625,0.2181396484375
0.253173828125,0.2183837890625
0.272216796875,0.218505859375
0.258056640625,0.2188720703125
0.2486572265625,0.2196044921875
0.2393798828125,0.2230224609375
0.282958984375,0.2208251953125
0.259765625,0.2247314453125
0.2205810546875,0.216796875
0.260498046875,0.2237548828125
0.2293701171875,0.2193603515625
0.24169921875,0.228271484375
0.278076171875,0.2247314453125
0.27978515625,0.2303466796875
0.25732421875,0.21484375
0.2279052734375,0.21826171875
0.251708984375,0.215576171875
0.27978515625,0.2259521484375
0.258544921875,0.2210693359375
0.2158203125,0.222412109375
0.2288818359375,0.222412109375
0.245361328125,0.2216796875
0.2607421875,0.2198486328125
0.28125,0.215576171875
0.2445068359375,0.213134765625
0.25439453125,0.217529296875
0.267822265625,0.217041015625
0.258056640625,0.2220458984375
0.276611328125,0.2178955078125
0.250732421875,0.2249755859375
0.259765625,0.21923828125
0.274169921875,0.2235107421875
0.25927734375,0.2215576171875
0.259765625,0.216064453125
0.243896484375,0.2239990234375
0.227783203125,0.2236328125
0.2291259765625,0.219482421875
0.272705078125,0.217041015625
0.261474609375,0.2159423828125
0.271484375,0.21826171875
0.246826171875,0.2191162109375
0.25341796875,0.227294921875
0.272216796875,0.228515625
0.247314453125,0.2171630859375
0.2308349609375,0.2132568359375
0.248779296875,0.2188720703125
0.26220703125,0.2286376953125
0.2486572265625,0.2230224609375
0.26416015625,0.2203369140625
0.266845703125,0.2208251953125
0.267822265625,0.226806640625
0.265625,0.2349853515625
0.29736328125,0.2174072265625
0.260009765625,0.21533203125
0.224365234375,0.2176513671875
0.222900390625,0.2156982421875
0.26611328125,0.21875
0.2763671875,0.22265625
0.2403564453125,0.215576171875
0.2083740234375,0.2222900390625
0.219970703125,0.21728515625
0.259033203125,0.2177734375
0.2257080078125,0.2235107421875
0.2369384765625,0.2227783203125
0.236572265625,0.225341796875
0.26806640625,0.2147216796875
0.25634765625,0.2122802734375
0.2509765625,0.223876953125
0.25439453125,0.219970703125
0.248779296875,0.218017578125
0.2108154296875,0.220458984375
0.267822265625,0.22216796875
0.272216796875,0.2216796875
0.267578125,0.22998046875
0.2261962890625,0.22021484375
0.19189453125,0.2237548828125
0.2298583984375,0.2274169921875
0.263916015625,0.220458984375
0.273193359375,0.23095703125
0.1943359375,0.2156982421875
0.246826171875,0.2271728515625
0.255859375,0.2197265625
0.258544921875,0.2225341796875
0.25830078125,0.2255859375
0.2548828125,0.2261962890625
0.2237548828125,0.214599609375
0.275146484375,0.2193603515625
0.259765625,0.22119140625
0.254150390625,0.2186279296875
0.2415771484375,0.224609375
0.2431640625,0.2164306640625
0.2418212890625,0.2215576171875
0.262451171875,0.2242431640625
0.264404296875,0.2308349609375
0.2548828125,0.220703125
0.25732421875,0.2218017578125
0.2357177734375,0.2181396484375
0.2744140625,0.2176513671875
0.2261962890625,0.2242431640625
0.273193359375,0.218017578125
0.25048828125,0.2183837890625
0.264892578125,0.21630859375
0.2457275390625,0.215576171875
0.232421875,0.219482421875
0.254150390625,0.2235107421875
0.269287109375,0.2203369140625
0.26806640625,0.21630859375
0.228515625,0.2120361328125
0.2274169921875,0.2230224609375
0.2276611328125,0.222900390625
0.255126953125,0.2232666015625
0.2454833984375,0.220947265625
0.245849609375,0.2216796875
0.2188720703125,0.2213134765625
0.2333984375,0.2191162109375
0.24951171875,0.22314453125
0.2340087890625,0.2213134765625
0.250244140625,0.2158203125
0.240234375,0.22021484375
0.2049560546875,0.21630859375
0.277099609375,0.2236328125
0.28369140625,0.217041015625
0.2264404296875,0.22607421875
0.2391357421875,0.230712890625
0.265625,0.216796875
0.26318359375,0.21826171875
0.2734375,0.2281494140625
0.236572265625,0.223876953125
0.268310546875,0.2225341796875
0.263427734375,0.2230224609375
0.2364501953125,0.2247314453125
0.25439453125,0.2281494140625
0.2305908203125,0.21630859375
0.2447509765625,0.223876953125
0.2440185546875,0.2261962890625
0.251708984375,0.2197265625
0.261962890625,0.22412109375
0.27685546875,0.220703125
0.246826171875,0.2158203125
0.284423828125,0.226318359375
0.2415771484375,0.216796875
0.24267578125,0.2196044921875
0.2391357421875,0.2161865234375
0.2392578125,0.2144775390625
0.256591796875,0.22021484375
0.258056640625,0.2119140625
0.2310791015625,0.21826171875
0.250732421875,0.22900390625
0.2421875,0.2186279296875
0.2303466796875,0.2254638671875
0.257080078125,0.2144775390625
0.262939453125,0.2213134765625
0.2012939453125,0.2166748046875
0.2398681640625,0.21875
0.247802734375,0.216064453125
0.259765625,0.22216796875
0.243896484375,0.215576171875
0.247314453125,0.2320556640625
0.248779296875,0.2198486328125
0.243408203125,0.219482421875
0.259033203125,0.223388671875
0.263916015625,0.2235107421875
0.243408203125,0.21728515625
0.25732421875,0.2222900390625
0.267822265625,0.2147216796875
0.252197265625,0.2142333984375
0.279541015625,0.2166748046875
0.2451171875,0.21826171875
0.259521484375,0.22119140625
0.26513671875,0.2232666015625
0.2452392578125,0.212646484375
0.265380859375,0.2266845703125
0.25244140625,0.21630859375
0.246337890625,0.2130126953125
0.244140625,0.2254638671875
0.251953125,0.216796875
0.2357177734375,0.2166748046875
0.2255859375,0.22412109375
0.2362060546875,0.216552734375
0.240966796875,0.2178955078125
0.244140625,0.2215576171875
0.26025390625,0.2210693359375
0.275146484375,0.2213134765625
0.24609375,0.2269287109375
0.2408447265625,0.225830078125
0.27880859375,0.22119140625
0.271240234375,0.2188720703125
0.26171875,0.2218017578125
0.249267578125,0.221923828125
0.27587890625,0.2215576171875
0.26318359375,0.224853515625
0.252197265625,0.2186279296875
0.269775390625,0.227783203125
0.251708984375,0.2078857421875
0.2403564453125,0.2191162109375
0.2049560546875,0.2242431640625
0.226806640625,0.2156982421875
0.255126953125,0.224365234375
0.267578125,0.2203369140625
0.2626953125,0.222412109375
0.2529296875,0.221923828125
0.243896484375,0.23046875
0.259765625,0.213623046875
0.2451171875,0.220458984375
0.260498046875,0.223388671875
0.2109375,0.2156982421875
0.27490234375,0.2200927734375
0.28271484375,0.2122802734375
0.2734375,0.2259521484375
0.24169921875,0.221923828125
0.26953125,0.22314453125
0.25341796875,0.225830078125
0.254638671875,0.217529296875
0.245361328125,0.226318359375
0.2257080078125,0.2227783203125
0.2322998046875,0.2252197265625
0.2685546875,0.2333984375
0.2366943359375,0.215576171875
0.248046875,0.2303466796875
0.2132568359375,0.222900390625
0.27294921875,0.2255859375
0.2373046875,0.2200927734375
0.26806640625,0.221923828125
0.239013671875,0.2171630859375
0.2548828125,0.2137451171875
0.2415771484375,0.22314453125
0.27880859375,0.2188720703125
0.2568359375,0.2247314453125
0.271728515625,0.2225341796875
0.25927734375,0.218017578125
0.2213134765625,0.2105712890625
0.244140625,0.220458984375
0.2110595703125,0.21240234375
0.237548828125,0.22314453125
0.28369140625,0.2181396484375
0.2152099609375,0.21142578125
0.26806640625,0.218994140625
0.26611328125,0.22265625
0.2802734375,0.2171630859375
0.273681640625,0.2261962890625
0.24365234375,0.2186279296875
0.205078125,0.2252197265625
0.2191162109375,0.21875
0.254638671875,0.2161865234375
0.25146484375,0.218505859375
0.26416015625,0.2188720703125
0.266357421875,0.2205810546875
0.26123046875,0.2144775390625
0.2384033203125,0.22412109375
0.2587890625,0.216796875
0.263916015625,0.2232666015625
0.2286376953125,0.2222900390625
0.272216796875,0.2237548828125
0.28564453125,0.2191162109375
0.241943359375,0.2252197265625
0.2486572265625,0.225341796875
0.2705078125,0.219970703125
0.224853515625,0.2259521484375
0.26318359375,0.2218017578125
0.241455078125,0.2239990234375
0.236083984375,0.219970703125
0.232421875,0.227294921875
0.2342529296875,0.22216796875
0.2364501953125,0.2208251953125
0.2548828125,0.218994140625
0.254638671875,0.2186279296875
0.24951171875,0.221435546875
0.249755859375,0.2225341796875
0.2115478515625,0.21875
0.2432861328125,0.2200927734375
0.25634765625,0.2196044921875
0.2161865234375,0.21728515625
0.26123046875,0.220458984375
0.222900390625,0.224365234375
0.2298583984375,0.2177734375
0.263671875,0.2222900390625
0.246337890625,0.216552734375
0.230712890625,0.2178955078125
0.27490234375,0.2154541015625
0.251953125,0.217041015625
0.260986328125,0.219970703125
0.26025390625,0.216064453125
0.264892578125,0.226806640625
0.267333984375,0.21875
0.2342529296875,0.2191162109375
0.263427734375,0.231689453125
0.2100830078125,0.2177734375
0.240966796875,0.216552734375
0.1937255859375,0.226806640625
0.260498046875,0.220458984375
0.248046875,0.2213134765625
0.261962890625,0.22412109375
0.249755859375,0.2314453125
0.27685546875,0.2271728515625
0.25927734375,0.2244873046875
0.228271484375,0.2216796875
0.2369384765625,0.2152099609375
0.2041015625,0.2191162109375
0.22314453125,0.215576171875
0.255859375,0.219970703125
0.2308349609375,0.21923828125
0.273681640625,0.2203369140625
0.252197265625,0.2188720703125
0.27490234375,0.2301025390625
0.220458984375,0.216064453125
0.2235107421875,0.218505859375
0.2314453125,0.2127685546875
0.254638671875,0.2352294921875
0.2177734375,0.2203369140625
0.227783203125,0.218994140625
0.267333984375,0.22119140625
0.270263671875,0.215576171875
0.263427734375,0.2176513671875
0.261962890625,0.2218017578125
0.2568359375,0.22021484375
0.26171875,0.2171630859375
0.217041015625,0.2147216796875
0.259765625,0.224609375
0.28076171875,0.219482421875
0.268798828125,0.220458984375
0.2376708984375,0.218994140625
0.2435302734375,0.2384033203125
0.270751953125,0.215087890625
0.26025390625,0.2181396484375
0.260498046875,0.22265625
0.2210693359375,0.21142578125
0.276611328125,0.220947265625
0.247802734375,0.220703125
0.2198486328125,0.221435546875
0.250244140625,0.2183837890625
0.25537109375,0.2216796875
0.25537109375,0.2142333984375
0.266357421875,0.2113037109375
0.25927734375,0.2122802734375
0.26123046875,0.2301025390625
0.25244140625,0.2296142578125
0.2261962890625,0.217041015625
0.266357421875,0.2203369140625
0.2393798828125,0.2171630859375
0.266845703125,0.2177734375
0.282958984375,0.21728515625
0.272705078125,0.2196044921875
0.263427734375,0.22412109375
0.26708984375,0.221435546875
0.261962890625,0.216064453125
0.2493896484375,0.2156982421875
0.2476806640625,0.22412109375
0.26123046875,0.2144775390625
0.260986328125,0.2117919921875
0.2435302734375,0.2216796875
0.26123046875,0.2200927734375
0.248291015625,0.220703125
0.222900390625,0.2208251953125
0.284912109375,0.221923828125
0.27099609375,0.2210693359375
0.2587890625,0.216552734375
0.2484130859375,0.2208251953125
0.268798828125,0.224365234375
0.260009765625,0.2193603515625
0.260986328125,0.222412109375
0.225830078125,0.2275390625
0.238037109375,0.21630859375
0.22314453125,0.2288818359375
0.2158203125,0.216796875
0.2666015625,0.217529296875
0.240478515625,0.2237548828125
0.2393798828125,0.206298828125
0.2451171875,0.2218017578125
0.2578125,0.21630859375
0.25537109375,0.2337646484375
0.211669921875,0.224853515625
0.201904296875,0.2176513671875
0.26123046875,0.2218017578125
0.2152099609375,0.2161865234375
0.259765625,0.2164306640625
0.2462158203125,0.2183837890625
0.2459716796875,0.220947265625
0.2529296875,0.2156982421875
0.2451171875,0.21923828125
0.2420654296875,0.2193603515625
0.26708984375,0.2147216796875
0.267333984375,0.2158203125
0.253662109375,0.226318359375
0.2415771484375,0.21533203125
0.271240234375,0.2177734375
0.262451171875,0.2210693359375
0.2705078125,0.2169189453125
0.264404296875,0.2236328125
0.261962890625,0.2264404296875
0.210205078125,0.216064453125
0.2373046875,0.2203369140625
0.26513671875,0.2237548828125
0.21435546875,0.2213134765625
0.26904296875,0.2197265625
0.25048828125,0.2196044921875
0.2491455078125,0.2218017578125
0.274658203125,0.22705078125
0.2412109375,0.222900390625
0.260009765625,0.210693359375
0.255126953125,0.2183837890625
0.2281494140625,0.220458984375
0.258544921875,0.218017578125
0.23388671875,0.2208251953125
0.261962890625,0.2208251953125
0.2744140625,0.2242431640625
0.22021484375,0.22314453125
0.2349853515625,0.217529296875
0.258544921875,0.2244873046875
0.25732421875,0.218505859375
0.2646484375,0.2188720703125
0.2301025390625,0.2210693359375
0.219482421875,0.2149658203125
0.260498046875,0.2203369140625
0.24560546875,0.2294921875
0.25732421875,0.2236328125
0.26025390625,0.2205810546875
0.2100830078125,0.2301025390625
0.27197265625,0.211181640625
0.273681640625,0.21826171875
0.2509765625,0.2222900390625
0.245361328125,0.21044921875
0.27001953125,0.2254638671875
0.267333984375,0.215087890625
0.236083984375,0.2161865234375
0.2239990234375,0.2174072265625
0.263671875,0.2144775390625
0.26708984375,0.2215576171875
0.27392578125,0.2264404296875
0.2734375,0.216552734375
0.268798828125,0.2220458984375
0.267578125,0.223388671875
0.2401123046875,0.2147216796875
0.237060546875,0.2227783203125
0.26953125,0.226806640625
0.290771484375,0.2327880859375
0.2425537109375,0.222900390625
0.251220703125,0.220947265625
0.2445068359375,0.217041015625
0.2479248046875,0.22705078125
0.232666015625,0.223388671875
0.257080078125,0.233642578125
0.29736328125,0.22265625
0.248779296875,0.216064453125
0.251708984375,0.220703125
0.2252197265625,0.22119140625
0.249267578125,0.2186279296875
0.2310791015625,0.225830078125
0.265869140625,0.216796875
0.264404296875,0.2193603515625
0.2626953125,0.2166748046875
0.270263671875,0.2271728515625
0.2496337890625,0.2186279296875
0.271484375,0.2152099609375
0.226806640625,0.218505859375
0.26171875,0.223876953125
0.265625,0.2266845703125
0.2454833984375,0.2164306640625
0.2705078125,0.22021484375
0.24658203125,0.2193603515625
0.2283935546875,0.22265625
0.2230224609375,0.2254638671875
0.255859375,0.2279052734375
0.2349853515625,0.21875
0.22607421875,0.217041015625
0.2188720703125,0.220703125
0.27001953125,0.21875
0.253173828125,0.2236328125
0.24560546875,0.21630859375
0.2259521484375,0.227783203125
0.233642578125,0.2152099609375
0.24853515625,0.2205810546875
0.239990234375,0.21923828125
0.2177734375,0.218994140625
0.2802734375,0.215576171875
0.2401123046875,0.2255859375
0.263427734375,0.2215576171875
0.254150390625,0.2225341796875
0.238037109375,0.21337890625
0.2587890625,0.220458984375
0.2607421875,0.2127685546875
0.250244140625,0.2247314453125
0.2685546875,0.2255859375
0.22265625,0.2230224609375
0.255615234375,0.2252197265625
0.2666015625,0.2197265625
0.268798828125,0.220458984375
0.250732421875,0.21728515625
0.255859375,0.2216796875
0.25146484375,0.224853515625
0.1907958984375,0.2176513671875
0.226318359375,0.225830078125
0.266845703125,0.2159423828125
0.23974609375,0.2208251953125
0.2744140625,0.2181396484375
0.261962890625,0.220703125
0.267822265625,0.2225341796875
0.287841796875,0.210693359375
0.2373046875,0.2186279296875
0.235595703125,0.22607421875
0.26025390625,0.2198486328125
0.267578125,0.223388671875
0.2371826171875,0.218017578125
0.22705078125,0.2171630859375
0.242919921875,0.2152099609375
0.270751953125,0.21826171875
0.255126953125,0.2203369140625
0.2548828125,0.2169189453125
0.23046875,0.2274169921875
0.2471923828125,0.224609375
0.2822265625,0.2193603515625
0.250732421875,0.2154541015625
0.2265625,0.2213134765625
0.2423095703125,0.2203369140625
0.2454833984375,0.21533203125
0.2344970703125,0.222412109375
0.268310546875,0.221435546875
0.2685546875,0.2265625
0.24169921875,0.2198486328125
0.271484375,0.221435546875
0.228759765625,0.212158203125
0.2498779296875,0.2261962890625
0.2493896484375,0.2135009765625
0.267333984375,0.2213134765625
0.262451171875,0.2181396484375
0.225830078125,0.227783203125
0.2578125,0.2266845703125
0.275146484375,0.2222900390625
0.274169921875,0.2198486328125
0.274658203125,0.2232666015625
0.2666015625,0.2193603515625
0.24462890625,0.2197265625
0.26318359375,0.218994140625
0.262939453125,0.218505859375
0.262939453125,0.2186279296875
0.254150390625,0.226318359375
0.25634765625,0.2269287109375
0.28076171875,0.221923828125
0.243408203125,0.2210693359375
0.2244873046875,0.22216796875
0.26220703125,0.2225341796875
0.237548828125,0.220703125
0.262451171875,0.2215576171875
0.244140625,0.2216796875
0.21826171875,0.2117919921875
0.252685546875,0.2177734375
0.275634765625,0.225341796875
0.26708984375,0.21484375
0.26171875,0.221923828125
0.251708984375,0.2174072265625
0.263916015625,0.2261962890625
0.255126953125,0.2210693359375
0.269775390625,0.2291259765625
0.2340087890625,0.209228515625
0.244384765625,0.21923828125
0.22607421875,0.2218017578125
0.2469482421875,0.2459716796875
0.2403564453125,0.2215576171875
0.2484130859375,0.22705078125
0.262939453125,0.223388671875
0.2469482421875,0.2110595703125
0.258056640625,0.2216796875
0.1871337890625,0.219970703125
0.26513671875,0.225341796875
0.2418212890625,0.224853515625
0.258056640625,0.2247314453125
0.25,0.232421875
0.2255859375,0.2216796875
0.223388671875,0.2193603515625
0.26318359375,0.217529296875
0.2427978515625,0.2186279296875
0.2626953125,0.220947265625
0.243408203125,0.2147216796875
0.266357421875,0.217041015625
0.253173828125,0.212890625
0.25341796875,0.22314453125
0.264404296875,0.2218017578125
0.252197265625,0.2166748046875
0.25048828125,0.218017578125
0.264404296875,0.2249755859375
0.2183837890625,0.2220458984375
0.265380859375,0.2230224609375
0.2154541015625,0.2244873046875
0.2454833984375,0.2247314453125
0.2119140625,0.216064453125
0.255126953125,0.2152099609375
0.25,0.219482421875
0.24609375,0.21142578125
0.217041015625,0.2230224609375
0.2408447265625,0.22216796875
0.245361328125,0.218017578125
0.262451171875,0.2247314453125
0.258544921875,0.2169189453125
0.28125,0.2232666015625
0.267822265625,0.2232666015625
0.2327880859375,0.2159423828125
0.279052734375,0.220458984375
0.273193359375,0.2198486328125
0.2384033203125,0.223388671875
0.211669921875,0.219482421875
0.255615234375,0.2156982421875
0.2401123046875,0.2401123046875
0.2476806640625,0.219482421875
0.241943359375,0.2225341796875
0.2322998046875,0.2197265625
0.244384765625,0.2183837890625
0.2371826171875,0.216064453125
0.2418212890625,0.2174072265625
0.257568359375,0.21484375
0.2496337890625,0.21630859375
0.214111328125,0.2239990234375
0.2305908203125,0.2237548828125
0.216552734375,0.222900390625
0.258056640625,0.224853515625
0.2135009765625,0.2132568359375
0.216064453125,0.240966796875
0.26318359375,0.2181396484375
0.269775390625,0.2191162109375
0.283935546875,0.222900390625
0.2607421875,0.21826171875
0.268310546875,0.21826171875
0.1966552734375,0.2264404296875
0.260498046875,0.2193603515625
0.23486328125,0.2274169921875
0.2587890625,0.2197265625
0.25927734375,0.21826171875
0.2442626953125,0.215576171875
0.2298583984375,0.2188720703125
0.2374267578125,0.220458984375
0.26220703125,0.223876953125
0.24462890625,0.217041015625
0.283447265625,0.2235107421875
0.265380859375,0.2254638671875
0.263427734375,0.216796875
0.241455078125,0.2205810546875
0.260498046875,0.2215576171875
0.24951171875,0.2213134765625
0.2578125,0.2154541015625
0.259521484375,0.2218017578125
0.25146484375,0.2235107421875
0.27734375,0.2215576171875
0.263671875,0.22412109375
0.27587890625,0.2188720703125
0.284423828125,0.2161865234375
0.248046875,0.2205810546875
0.278076171875,0.2198486328125
0.2193603515625,0.218994140625
0.277587890625,0.21728515625
0.271484375,0.21728515625
0.2347412109375,0.2191162109375
0.2320556640625,0.223876953125
0.267333984375,0.224853515625
0.24853515625,0.2158203125
0.263427734375,0.21875
0.229248046875,0.23291015625
0.25439453125,0.221435546875
0.246337890625,0.2266845703125
0.2166748046875,0.2193603515625
0.251220703125,0.223388671875
0.265869140625,0.217529296875
0.2431640625,0.221435546875
0.253173828125,0.221923828125
0.2491455078125,0.2178955078125
0.269775390625,0.2232666015625
0.2469482421875,0.2286376953125
0.26708984375,0.218994140625
0.24267578125,0.2271728515625
0.25244140625,0.2210693359375
0.226318359375,0.2291259765625
0.2208251953125,0.2158203125
0.260009765625,0.219970703125
0.251220703125,0.211181640625
0.260986328125,0.2222900390625
0.245361328125,0.2249755859375
0.26025390625,0.2314453125
0.262939453125,0.219970703125
0.2303466796875,0.2208251953125
0.2327880859375,0.2139892578125
0.249267578125,0.2188720703125
0.243896484375,0.215576171875
0.254638671875,0.2220458984375
0.260498046875,0.2210693359375
0.25244140625,0.2188720703125
0.2578125,0.2181396484375
0.2476806640625,0.2198486328125
0.26953125,0.2188720703125
0.25341796875,0.2259521484375
0.248779296875,0.2232666015625
0.26513671875,0.2203369140625
0.24658203125,0.22998046875
0.263916015625,0.2218017578125
0.2218017578125,0.224365234375
0.21484375,0.218994140625
0.260009765625,0.215087890625
0.284912109375,0.2193603515625
0.232421875,0.2188720703125
0.2093505859375,0.21826171875
0.2371826171875,0.22216796875
0.2154541015625,0.2244873046875
0.256103515625,0.2244873046875
0.2205810546875,0.2264404296875
0.2427978515625,0.2186279296875
0.261962890625,0.2103271484375
0.26171875,0.2186279296875
0.262939453125,0.2220458984375
0.252685546875,0.220458984375
0.218994140625,0.2303466796875
0.236572265625,0.2156982421875
0.26806640625,0.221435546875
0.284423828125,0.22314453125
0.225830078125,0.2198486328125
0.2294921875,0.2203369140625
0.2841796875,0.2152099609375
0.242919921875,0.221923828125
0.27099609375,0.216796875
0.219482421875,0.221435546875
0.251953125,0.21728515625
0.267333984375,0.217529296875
0.2314453125,0.226806640625
0.2098388671875,0.2225341796875
0.289794921875,0.2242431640625
0.26513671875,0.2142333984375
0.210693359375,0.218017578125
0.2191162109375,0.2169189453125
0.2481689453125,0.2186279296875
0.262451171875,0.2193603515625
0.2607421875,0.22314453125
0.25927734375,0.221435546875
0.2418212890625,0.221435546875
0.23095703125,0.2225341796875
0.25341796875,0.212158203125
0.204345703125,0.2200927734375
0.2435302734375,0.2205810546875
0.272216796875,0.221435546875
0.266845703125,0.2181396484375
0.25537109375,0.218505859375
0.2349853515625,0.22265625
0.2386474609375,0.211669921875
0.25537109375,0.2220458984375
0.217041015625,0.221923828125
0.269775390625,0.21240234375
0.251953125,0.2132568359375
0.2166748046875,0.2198486328125
0.248779296875,0.2169189453125
0.259521484375,0.2176513671875
0.2646484375,0.2259521484375
0.228271484375,0.2230224609375
0.23095703125,0.224609375


==> data/scores_cifar10OOD_MNIST_PL0_lossw1_losss1.csv <==
id,ood
0.22177773714065552,0.214289128780365
0.2491978108882904,0.21878637373447418
0.2460508644580841,0.2165413498878479
0.25605669617652893,0.21663889288902283
0.2548028528690338,0.2229071408510208
0.25128358602523804,0.22523042559623718
0.25534364581108093,0.22223636507987976
0.2877870202064514,0.22321559488773346
0.26970797777175903,0.21781069040298462
0.20022299885749817,0.22093024849891663
0.2167355865240097,0.2256031334400177
0.20328551530838013,0.2201935350894928
0.2175084501504898,0.22308948636054993
0.264137327671051,0.21662360429763794
0.2697104811668396,0.224672332406044
0.262184739112854,0.22636204957962036
0.2634948492050171,0.21089717745780945
0.2687548100948334,0.2178005427122116
0.23165574669837952,0.2188088297843933
0.2657533288002014,0.22111906111240387
0.2646290063858032,0.21899276971817017
0.26787108182907104,0.2167062759399414
0.2546125650405884,0.2180716097354889
0.2610088884830475,0.21740269660949707
0.2400618940591812,0.22021251916885376
0.23695705831050873,0.2196965366601944
0.2713603973388672,0.21979638934135437
0.24364659190177917,0.2254641205072403
0.2514926791191101,0.22355258464813232
0.26777195930480957,0.22129911184310913
0.253745436668396,0.2198626697063446
0.2517436444759369,0.21708253026008606
0.2251584231853485,0.22435708343982697
0.19964668154716492,0.2129507064819336
0.22519803047180176,0.21933621168136597
0.24388034641742706,0.21620187163352966
0.25277674198150635,0.22796949744224548
0.2224424183368683,0.21744897961616516
0.23404604196548462,0.21922725439071655
0.21066756546497345,0.22185161709785461
0.2641836106777191,0.22481542825698853
0.2522633671760559,0.22608733177185059
0.2821330726146698,0.21694868803024292
0.23186710476875305,0.22029337286949158
0.29096269607543945,0.21641533076763153
0.2522094249725342,0.22416046261787415
0.2607589364051819,0.22854647040367126
0.2566252648830414,0.21090039610862732
0.2566058039665222,0.22413986921310425
0.2290792465209961,0.215245321393013
0.2863883376121521,0.21907541155815125
0.27123749256134033,0.22292597591876984
0.2302601933479309,0.21833205223083496
0.27645745873451233,0.21557706594467163
0.24920976161956787,0.22153529524803162
0.2441449910402298,0.21834659576416016
0.2414696216583252,0.2223910689353943
0.2635042667388916,0.22000104188919067
0.27335166931152344,0.21553853154182434
0.239183709025383,0.22123593091964722
0.22308304905891418,0.22289614379405975
0.24764537811279297,0.2189716100692749
0.2824177145957947,0.23181593418121338
0.24812284111976624,0.2242615818977356
0.22586387395858765,0.21294796466827393
0.20941756665706635,0.21725617349147797
0.24599555134773254,0.2086006999015808
0.2616891860961914,0.21783754229545593
0.24726013839244843,0.21421512961387634
0.22236233949661255,0.2240549623966217
0.2629619240760803,0.22478961944580078
0.25125500559806824,0.22656330466270447
0.2571856677532196,0.22082549333572388
0.23830857872962952,0.2281690239906311
0.24753746390342712,0.21872451901435852
0.24154330790042877,0.2268015742301941
0.25614020228385925,0.22287988662719727
0.2442021667957306,0.22829338908195496
0.22700266540050507,0.21644219756126404
0.25289496779441833,0.21285653114318848
0.2763735055923462,0.22374044358730316
0.2356029450893402,0.21976527571678162
0.26547616720199585,0.21840234100818634
0.2669820785522461,0.21907377243041992
0.27687692642211914,0.21736036241054535
0.2693701684474945,0.2282404750585556
0.23855933547019958,0.21206089854240417
0.2546948790550232,0.21592076122760773
0.2569810748100281,0.22644132375717163
0.25747424364089966,0.21928808093070984
0.2573269009590149,0.22032561898231506
0.23242804408073425,0.2198934704065323
0.25465092062950134,0.2211994230747223
0.21482765674591064,0.21717847883701324
0.2662579417228699,0.21710051596164703
0.2507932186126709,0.21515795588493347
0.2752777338027954,0.22335940599441528
0.2598417103290558,0.2198832929134369
0.23030778765678406,0.22267891466617584
0.2638534903526306,0.22077368199825287
0.2709621489048004,0.2168666422367096
0.266180157661438,0.21557649970054626
0.24786262214183807,0.22668948769569397
0.21595695614814758,0.2201824188232422
0.263162761926651,0.21422767639160156
0.2644270658493042,0.2123725265264511
0.2448408603668213,0.23148758709430695
0.26399463415145874,0.22333110868930817
0.24214841425418854,0.2157740443944931
0.26898008584976196,0.2151963859796524
0.22474895417690277,0.22160637378692627
0.2346944808959961,0.22266444563865662
0.26821190118789673,0.2219936102628708
0.22925111651420593,0.2152847945690155
0.23617258667945862,0.22037336230278015
0.2551901936531067,0.22440174221992493
0.2677670419216156,0.22192570567131042
0.2532338500022888,0.23625794053077698
0.24817755818367004,0.22335457801818848
0.25353577733039856,0.22055920958518982
0.2733190059661865,0.22134238481521606
0.24615074694156647,0.2209981083869934
0.24747473001480103,0.21813076734542847
0.25305014848709106,0.21976402401924133
0.25333571434020996,0.2226295918226242
0.24044695496559143,0.21780245006084442
0.2675597667694092,0.2243223339319229
0.25846463441848755,0.23474381864070892
0.22988402843475342,0.2156488597393036
0.26901954412460327,0.22078868746757507
0.2576063871383667,0.21472927927970886
0.2651051878929138,0.22475838661193848
0.2514532506465912,0.22082999348640442
0.27602651715278625,0.223663330078125
0.25308722257614136,0.2160651683807373
0.24986307322978973,0.215501070022583
0.26880595088005066,0.22107917070388794
0.25999248027801514,0.2212604135274887
0.2241189032793045,0.2217327058315277
0.2702326774597168,0.21890035271644592
0.266170859336853,0.22352546453475952
0.2763012647628784,0.2199060618877411
0.26964667439460754,0.2219831943511963
0.2617691159248352,0.21851345896720886
0.2575420141220093,0.2127080112695694
0.22545430064201355,0.22996288537979126
0.2468584179878235,0.21318572759628296
0.2239101529121399,0.22307300567626953
0.24284330010414124,0.21096979081630707
0.2708951532840729,0.22079536318778992
0.2552126348018646,0.21587170660495758
0.23118917644023895,0.21906787157058716
0.27311334013938904,0.2166246771812439
0.25148653984069824,0.22568345069885254
0.25645726919174194,0.21650460362434387
0.25318872928619385,0.21975848078727722
0.25889191031455994,0.2209319919347763
0.25387728214263916,0.22094014286994934
0.25512558221817017,0.2189001441001892
0.23362785577774048,0.2218628227710724
0.24515727162361145,0.22523140907287598
0.27343589067459106,0.21066993474960327
0.2578616440296173,0.2249809056520462
0.23395049571990967,0.21496924757957458
0.26858246326446533,0.2248157560825348
0.2669612169265747,0.2182231843471527
0.2549758851528168,0.21263378858566284
0.2852420210838318,0.22264054417610168
0.2656753361225128,0.22614917159080505
0.2765467166900635,0.21734245121479034
0.19658112525939941,0.22294172644615173
0.2532268464565277,0.21418312191963196
0.2714647352695465,0.22046107053756714
0.2769790291786194,0.21676449477672577
0.22153687477111816,0.22093287110328674
0.23424921929836273,0.22863224148750305
0.21722081303596497,0.22466397285461426
0.25055262446403503,0.22383520007133484
0.22716116905212402,0.21722248196601868
0.2569137215614319,0.22224867343902588
0.2329772561788559,0.2261120080947876
0.2541548013687134,0.22218888998031616
0.22145113348960876,0.22280651330947876
0.25009554624557495,0.22169408202171326
0.23694971203804016,0.22956901788711548
0.25764334201812744,0.220925435423851
0.2487316131591797,0.22117877006530762
0.2674863636493683,0.22660063207149506
0.2659677565097809,0.21500524878501892
0.26921287178993225,0.21785250306129456
0.2777407169342041,0.21656101942062378
0.23325574398040771,0.21969683468341827
0.24918532371520996,0.22455239295959473
0.23950904607772827,0.21411755681037903
0.2698608636856079,0.2194589227437973
0.2544720470905304,0.22570887207984924
0.2354121208190918,0.22229516506195068
0.24710345268249512,0.21817359328269958
0.24178819358348846,0.2151775062084198
0.23388618230819702,0.21964865922927856
0.2665611207485199,0.22894887626171112
0.24789494276046753,0.2185141146183014
0.2749527096748352,0.21962998807430267
0.2699348032474518,0.2263450026512146
0.2758365869522095,0.21745124459266663
0.21993333101272583,0.21872708201408386
0.2622542381286621,0.2229841649532318
0.26969730854034424,0.2179582118988037
0.2685648202896118,0.21924598515033722
0.2447756975889206,0.22366663813591003
0.2681249976158142,0.22699017822742462
0.25467658042907715,0.22262482345104218
0.20048972964286804,0.21991026401519775
0.28141912817955017,0.2255786657333374
0.25488653779029846,0.22481434047222137
0.2585727572441101,0.2247980833053589
0.26107266545295715,0.2274630069732666
0.25909990072250366,0.2175794243812561
0.2670544981956482,0.22535096108913422
0.24409078061580658,0.2184673547744751
0.2545662522315979,0.22447168827056885
0.26485565304756165,0.2172561138868332
0.24748215079307556,0.21690529584884644
0.2642826735973358,0.22527740895748138
0.26763999462127686,0.2161107361316681
0.21237733960151672,0.2181488573551178
0.2519889175891876,0.2149256318807602
0.2617194652557373,0.22609205543994904
0.24076387286186218,0.22128933668136597
0.24078147113323212,0.22580093145370483
0.260062575340271,0.2175910323858261
0.25813397765159607,0.21851897239685059
0.24240905046463013,0.21850040555000305
0.26413077116012573,0.22482797503471375
0.22828248143196106,0.21951088309288025
0.25325730443000793,0.22632722556591034
0.2811526656150818,0.21920181810855865
0.2505299150943756,0.22443175315856934
0.24273928999900818,0.22336611151695251
0.22545814514160156,0.22170868515968323
0.21700751781463623,0.22316628694534302
0.22110074758529663,0.21662582457065582
0.2417154610157013,0.2193916290998459
0.2467193752527237,0.22720003128051758
0.27757447957992554,0.221513569355011
0.27486222982406616,0.2196136713027954
0.26858022809028625,0.22132165729999542
0.23924078047275543,0.21849393844604492
0.25828805565834045,0.2190951555967331
0.23321840167045593,0.21686691045761108
0.2438843697309494,0.21934492886066437
0.23923411965370178,0.21664738655090332
0.2404041886329651,0.223850280046463
0.2639494240283966,0.21900330483913422
0.27796196937561035,0.22911059856414795
0.21313726902008057,0.22058582305908203
0.21335682272911072,0.22300386428833008
0.25563591718673706,0.22148340940475464
0.2478238046169281,0.21357296407222748
0.269609659910202,0.22241945564746857
0.2123500406742096,0.21478918194770813
0.2620511054992676,0.22077786922454834
0.26466765999794006,0.21612048149108887
0.22840824723243713,0.21566641330718994
0.23797866702079773,0.21551941335201263
0.24624769389629364,0.2158091962337494
0.26844322681427,0.2233239710330963
0.23715689778327942,0.2169870138168335
0.2599292993545532,0.21554653346538544
0.22106315195560455,0.22237440943717957
0.24999162554740906,0.21953216195106506
0.26160651445388794,0.2139100432395935
0.21711523830890656,0.21505513787269592
0.27664029598236084,0.21508187055587769
0.25364384055137634,0.2264295220375061
0.1902066022157669,0.2147095501422882
0.23569387197494507,0.22419507801532745
0.26275357604026794,0.22533950209617615
0.23518019914627075,0.21680127084255219
0.20270860195159912,0.21972276270389557
0.25253826379776,0.2147321254014969
0.25070396065711975,0.25366833806037903
0.24039411544799805,0.22743874788284302
0.26879239082336426,0.21692484617233276
0.26006317138671875,0.21637916564941406
0.2254718393087387,0.22091266512870789
0.2218860536813736,0.22470822930335999
0.24582555890083313,0.21907535195350647
0.24809914827346802,0.228107750415802
0.25335264205932617,0.20787477493286133
0.23468759655952454,0.2230587601661682
0.252064049243927,0.22853624820709229
0.22786752879619598,0.21900123357772827
0.27522850036621094,0.2199479639530182
0.2723350524902344,0.2167356312274933
0.21313998103141785,0.2171652615070343
0.2697612941265106,0.21599391102790833
0.2525550425052643,0.22344505786895752
0.23204481601715088,0.22177313268184662
0.2382945418357849,0.2290048897266388
0.27089083194732666,0.22453537583351135
0.2620067000389099,0.22261890769004822
0.2353721559047699,0.2212778925895691
0.28042173385620117,0.22654753923416138
0.2715664505958557,0.2230437994003296
0.2621793746948242,0.22216887772083282
0.24834774434566498,0.2218877375125885
0.21866056323051453,0.2225545346736908
0.2428702414035797,0.2111385464668274
0.27489739656448364,0.21887505054473877
0.2803024351596832,0.22154168784618378
0.26885104179382324,0.218500018119812
0.22781549394130707,0.22661058604717255
0.26410555839538574,0.21568669378757477
0.217442125082016,0.2178192138671875
0.26102930307388306,0.2216845452785492
0.20708349347114563,0.214852437376976
0.24540434777736664,0.21857962012290955
0.22450613975524902,0.21357572078704834
0.25237613916397095,0.22222861647605896
0.2722477614879608,0.2189512848854065
0.2629937529563904,0.22281141579151154
0.26842373609542847,0.2191850244998932
0.26289433240890503,0.2224169671535492
0.1989315152168274,0.22005048394203186
0.2606405019760132,0.21141010522842407
0.25940024852752686,0.218107208609581
0.2542288899421692,0.2194938063621521
0.27364495396614075,0.22431114315986633
0.2698768973350525,0.22087308764457703
0.24402323365211487,0.22230905294418335
0.27285510301589966,0.21241480112075806
0.2661842107772827,0.22137299180030823
0.22412648797035217,0.22752541303634644
0.27279093861579895,0.21848469972610474
0.22277343273162842,0.21718822419643402
0.26326340436935425,0.2157628834247589
0.27648013830184937,0.22480542957782745
0.2838500142097473,0.20977313816547394
0.25781306624412537,0.22567322850227356
0.2589222192764282,0.2194572538137436
0.2556229531764984,0.21763978898525238
0.24357958137989044,0.21863095462322235
0.22188887000083923,0.22362318634986877
0.2196437418460846,0.22995233535766602
0.2543083131313324,0.22100473940372467
0.2667089104652405,0.2232876718044281
0.24540691077709198,0.21798843145370483
0.26198917627334595,0.21448376774787903
0.2652680277824402,0.2215949296951294
0.24440225958824158,0.21843746304512024
0.24853554368019104,0.2243550717830658
0.2623481750488281,0.2254970371723175
0.24071082472801208,0.21299606561660767
0.262942910194397,0.2200067937374115
0.2261122465133667,0.2243632674217224
0.21561697125434875,0.21074163913726807
0.2531417906284332,0.22161763906478882
0.2641359567642212,0.2118602991104126
0.2511660158634186,0.21361929178237915
0.2718946933746338,0.21421828866004944
0.2549808919429779,0.22346645593643188
0.26658570766448975,0.22191452980041504
0.2712397575378418,0.21902796626091003
0.26337379217147827,0.2160743772983551
0.267297625541687,0.2219204306602478
0.21820835769176483,0.2210550308227539
0.2666460871696472,0.22102710604667664
0.2703903913497925,0.21717926859855652
0.24200555682182312,0.2162458300590515
0.25397080183029175,0.21846172213554382
0.23947346210479736,0.22347292304039001
0.25312739610671997,0.2076171636581421
0.24042034149169922,0.22121524810791016
0.2544214129447937,0.2217250019311905
0.24523767828941345,0.22097641229629517
0.2586905062198639,0.25713133811950684
0.2274799793958664,0.22864539921283722
0.24371083080768585,0.2183924913406372
0.24354296922683716,0.21789756417274475
0.2571885585784912,0.2147618532180786
0.2223522663116455,0.21894288063049316
0.24532565474510193,0.2158365249633789
0.19028669595718384,0.22008788585662842
0.22092869877815247,0.21910768747329712
0.2382173091173172,0.21210739016532898
0.2740289568901062,0.21634382009506226
0.23835887014865875,0.22016455233097076
0.26524096727371216,0.22107189893722534
0.28376561403274536,0.21815674006938934
0.24997137486934662,0.2221779078245163
0.24472695589065552,0.2294938564300537
0.2603803873062134,0.22253894805908203
0.2496696263551712,0.22869263589382172
0.25898486375808716,0.2219831496477127
0.23695433139801025,0.22783604264259338
0.21800050139427185,0.2184390425682068
0.22270050644874573,0.21023774147033691
0.23705258965492249,0.22983571887016296
0.21952742338180542,0.2163231372833252
0.22813984751701355,0.22034549713134766
0.23275861144065857,0.22309064865112305
0.25916093587875366,0.222234308719635
0.2389451265335083,0.2181488573551178
0.23528949916362762,0.21927034854888916
0.26000943779945374,0.22002238035202026
0.2445269674062729,0.22425153851509094
0.26877927780151367,0.22985228896141052
0.2529963254928589,0.22987312078475952
0.2438407838344574,0.21551799774169922
0.26819878816604614,0.21669477224349976
0.27864497900009155,0.22046856582164764
0.2511183023452759,0.2186051905155182
0.251063734292984,0.22579076886177063
0.2749493718147278,0.21902380883693695
0.26751968264579773,0.21422404050827026
0.24436968564987183,0.2327822744846344
0.21439340710639954,0.22243891656398773
0.2344442903995514,0.22012534737586975
0.2770159840583801,0.22881574928760529
0.2780854105949402,0.21939203143119812
0.2640427350997925,0.21603456139564514
0.2682979106903076,0.22516977787017822
0.2471291422843933,0.21087607741355896
0.2234044224023819,0.22593024373054504
0.2671954929828644,0.22152435779571533
0.23406796157360077,0.23326177895069122
0.27239423990249634,0.21710430085659027
0.2571982443332672,0.21370917558670044
0.2340441346168518,0.21945658326148987
0.23802202939987183,0.21637976169586182
0.19181376695632935,0.22164416313171387
0.23909297585487366,0.218163400888443
0.21972885727882385,0.21598605811595917
0.24825912714004517,0.22135499119758606
0.24577924609184265,0.2220117300748825
0.2738606929779053,0.22333219647407532
0.262184202671051,0.22099927067756653
0.22398993372917175,0.2257847785949707
0.21155740320682526,0.22275345027446747
0.2549247145652771,0.2154991179704666
0.24161577224731445,0.21931476891040802
0.23484434187412262,0.21985366940498352
0.2557927966117859,0.21379989385604858
0.25482380390167236,0.22093240916728973
0.25157514214515686,0.2237444818019867
0.23281781375408173,0.22416597604751587
0.22579726576805115,0.21588554978370667
0.22686144709587097,0.23606263101100922
0.26890599727630615,0.21373185515403748
0.21556828916072845,0.2219759076833725
0.2374117076396942,0.23261414468288422
0.26222801208496094,0.21870413422584534
0.26841992139816284,0.21584556996822357
0.24043962359428406,0.22237782180309296
0.19639095664024353,0.22527387738227844
0.25672823190689087,0.21186019480228424
0.251035213470459,0.22477637231349945
0.24335449934005737,0.22552266716957092
0.2235039919614792,0.21481502056121826
0.26779472827911377,0.2164376676082611
0.2805292010307312,0.22607630491256714
0.2725816071033478,0.2185208797454834
0.2599676847457886,0.21661758422851562
0.2655556797981262,0.22501128911972046
0.22221097350120544,0.22346726059913635
0.25541070103645325,0.21771882474422455
0.2339123636484146,0.2256578803062439
0.26748815178871155,0.21752259135246277
0.2579929232597351,0.21692100167274475
0.274059534072876,0.2198081761598587
0.22436705231666565,0.22003471851348877
0.24890214204788208,0.2216605246067047
0.26483094692230225,0.22478166222572327
0.24514515697956085,0.22549518942832947
0.21308249235153198,0.22387602925300598
0.2546529173851013,0.21327358484268188
0.24158084392547607,0.21624845266342163
0.26292818784713745,0.20908096432685852
0.21583223342895508,0.21762576699256897
0.22897037863731384,0.22722697257995605
0.25252828001976013,0.22336632013320923
0.24942058324813843,0.22598224878311157
0.27541834115982056,0.22196230292320251
0.22408302128314972,0.22277848422527313
0.2413855791091919,0.22523942589759827
0.25200939178466797,0.22564563155174255
0.2836567163467407,0.22230327129364014
0.2454070746898651,0.2140134871006012
0.2468559443950653,0.22241131961345673
0.2411918044090271,0.2233135998249054
0.2608872950077057,0.22428429126739502
0.2514711916446686,0.22224101424217224
0.26627445220947266,0.2215825915336609
0.25658345222473145,0.22141312062740326
0.2567075490951538,0.21957236528396606
0.24705731868743896,0.22656172513961792
0.24943870306015015,0.21935917437076569
0.2636558711528778,0.2116076946258545
0.2580885589122772,0.21164464950561523
0.2685173749923706,0.22301965951919556
0.23985691368579865,0.22239214181900024
0.2785263657569885,0.21756494045257568
0.265577495098114,0.2161531150341034
0.21255479753017426,0.21454504132270813
0.262285053730011,0.21574127674102783
0.21344996988773346,0.21905280649662018
0.27116209268569946,0.21850156784057617
0.24063023924827576,0.21753856539726257
0.21732446551322937,0.2246677577495575
0.25781744718551636,0.2255360186100006
0.2747770845890045,0.2193368673324585
0.2472129911184311,0.22415664792060852
0.2422976791858673,0.21586817502975464
0.27793586254119873,0.22079913318157196
0.25607120990753174,0.22386303544044495
0.2454497516155243,0.2205229103565216
0.2900592088699341,0.2225637435913086
0.25468480587005615,0.22672094404697418
0.24749216437339783,0.23414364457130432
0.27208349108695984,0.21251992881298065
0.2561173439025879,0.22861452400684357
0.21847066283226013,0.22529438138008118
0.23704206943511963,0.2224375307559967
0.22198261320590973,0.2216249704360962
0.26312851905822754,0.23064365983009338
0.22845162451267242,0.21833550930023193
0.21155041456222534,0.2164297103881836
0.24650248885154724,0.22425459325313568
0.2680223286151886,0.21786850690841675
0.2511308789253235,0.2167784422636032
0.22824902832508087,0.22254464030265808
0.21705761551856995,0.22473669052124023
0.20894810557365417,0.22076696157455444
0.2757641077041626,0.2220095694065094
0.2544751763343811,0.2197553664445877
0.27182847261428833,0.2221429944038391
0.26251471042633057,0.21391186118125916
0.27788472175598145,0.22259065508842468
0.2877228856086731,0.21533313393592834
0.2732859253883362,0.22271108627319336
0.2525096833705902,0.22154788672924042
0.2763122320175171,0.22301694750785828
0.26813462376594543,0.21594910323619843
0.23768025636672974,0.2210199534893036
0.2854669690132141,0.2179478108882904
0.25983726978302,0.2270488739013672
0.24471013247966766,0.2166210412979126
0.26090389490127563,0.22369900345802307
0.25530630350112915,0.21431609988212585
0.27893421053886414,0.21872246265411377
0.24811847507953644,0.21860256791114807
0.25978177785873413,0.22523054480552673
0.24781534075737,0.21870073676109314
0.253925621509552,0.2238178849220276
0.26273420453071594,0.22512809932231903
0.2418411672115326,0.22739674150943756
0.25158876180648804,0.223524808883667
0.23976442217826843,0.21933600306510925
0.2627708315849304,0.21629106998443604
0.26129215955734253,0.21947318315505981
0.24841806292533875,0.2297160029411316
0.2474406361579895,0.2160702645778656
0.23469114303588867,0.22060896456241608
0.2629263997077942,0.22118417918682098
0.24435395002365112,0.22269734740257263
0.2552323043346405,0.22078737616539001
0.2540382742881775,0.20963531732559204
0.24044278264045715,0.2274097502231598
0.22013655304908752,0.21887141466140747
0.2580529451370239,0.2226347029209137
0.23451977968215942,0.21753069758415222
0.277866005897522,0.2197549045085907
0.2758615016937256,0.21686047315597534
0.26586994528770447,0.22594870626926422
0.25198984146118164,0.22236353158950806
0.22217291593551636,0.2218220829963684
0.2693442404270172,0.21977925300598145
0.2459036111831665,0.21266856789588928
0.2779507040977478,0.22181616723537445
0.2594633400440216,0.21974681317806244
0.2722961902618408,0.21908584237098694
0.239857479929924,0.21423590183258057
0.21801188588142395,0.2269391119480133
0.26415568590164185,0.2161444127559662
0.2619631588459015,0.2244250774383545
0.25716251134872437,0.21710044145584106
0.2628226578235626,0.2209925651550293
0.2703300714492798,0.2212264984846115
0.2544301748275757,0.21711140871047974
0.22657877206802368,0.20974110066890717
0.24552513659000397,0.22188043594360352
0.26886266469955444,0.21347784996032715
0.26364049315452576,0.23201963305473328
0.2953149080276489,0.220736563205719
0.2834089398384094,0.22079412639141083
0.2434094250202179,0.21616777777671814
0.257681667804718,0.22256842255592346
0.2614300549030304,0.21748249232769012
0.25832030177116394,0.22283978760242462
0.2838641405105591,0.21430501341819763
0.23155750334262848,0.2195773422718048
0.25776031613349915,0.22730259597301483
0.24962809681892395,0.22153520584106445
0.29232919216156006,0.22635431587696075
0.257895827293396,0.21367573738098145
0.23467564582824707,0.21360129117965698
0.2626609802246094,0.21876752376556396
0.2743513584136963,0.21803927421569824
0.2578440308570862,0.22196462750434875
0.2211473137140274,0.2260083705186844
0.22460472583770752,0.21968448162078857
0.2498742640018463,0.21835088729858398
0.2528499960899353,0.22751863300800323
0.22883324325084686,0.22129115462303162
0.21830978989601135,0.22700649499893188
0.2844216227531433,0.2260926067829132
0.2275448739528656,0.22620148956775665
0.24556049704551697,0.21646906435489655
0.26733705401420593,0.22291210293769836
0.20036651194095612,0.21927893161773682
0.19887277483940125,0.22380831837654114
0.258726567029953,0.231318861246109
0.27818816900253296,0.22085869312286377
0.2550028860569,0.21741452813148499
0.2521591782569885,0.22445452213287354
0.2566107511520386,0.21343499422073364
0.26292508840560913,0.22448627650737762
0.2651693820953369,0.21796107292175293
0.22543637454509735,0.2212039828300476
0.242378830909729,0.22206202149391174
0.25797873735427856,0.2251729965209961
0.2718454599380493,0.2158975750207901
0.26866891980171204,0.22133029997348785
0.23236632347106934,0.22227875888347626
0.25486236810684204,0.2182440459728241
0.2349529266357422,0.22615808248519897
0.2766273617744446,0.22146432101726532
0.2665230631828308,0.2143568992614746
0.24356131255626678,0.21516628563404083
0.27656441926956177,0.21757866442203522
0.2639895975589752,0.2232271283864975
0.24024555087089539,0.23493993282318115
0.2663121223449707,0.2137439101934433
0.26829564571380615,0.2208796888589859
0.26333802938461304,0.21932342648506165
0.2245888113975525,0.21616412699222565
0.21043723821640015,0.22193585336208344
0.2564234733581543,0.2174738645553589
0.26715824007987976,0.22165244817733765
0.232259601354599,0.22897274792194366
0.2617368698120117,0.22580349445343018
0.2501564621925354,0.21771582961082458
0.26025646924972534,0.22242650389671326
0.2594902515411377,0.21753300726413727
0.24471130967140198,0.2189558744430542
0.22548940777778625,0.21488195657730103
0.25507909059524536,0.21350279450416565
0.2584976851940155,0.22492411732673645
0.24471309781074524,0.21482893824577332
0.2239726185798645,0.22325178980827332
0.25429773330688477,0.22132626175880432
0.26110804080963135,0.21410489082336426
0.26199060678482056,0.21426217257976532
0.2328321635723114,0.21692098677158356
0.2542469799518585,0.21874044835567474
0.28394997119903564,0.2190636694431305
0.2662421464920044,0.21591733396053314
0.2527090311050415,0.22270488739013672
0.257673442363739,0.21901431679725647
0.2776266038417816,0.2139614224433899
0.26201048493385315,0.2231629490852356
0.22308140993118286,0.21193815767765045
0.25585299730300903,0.21648098528385162
0.27608758211135864,0.22122642397880554
0.2651176452636719,0.2133597731590271
0.27307507395744324,0.22055873274803162
0.3045395612716675,0.22299231588840485
0.1962524950504303,0.22353170812129974
0.22550559043884277,0.2253391444683075
0.23119688034057617,0.22211360931396484
0.24806615710258484,0.22634762525558472
0.2307276874780655,0.21358606219291687
0.2505108118057251,0.23287105560302734
0.2664530277252197,0.2201540172100067
0.2677040696144104,0.21687960624694824
0.2309366762638092,0.2207310050725937
0.21156847476959229,0.21732878684997559
0.25859570503234863,0.21736973524093628
0.2507931590080261,0.22034069895744324
0.24819421768188477,0.21967758238315582
0.2678992748260498,0.21916769444942474
0.26566269993782043,0.2096027433872223
0.2595347464084625,0.2186785340309143
0.2588702440261841,0.2201826274394989
0.25277626514434814,0.2202480584383011
0.27202051877975464,0.21500757336616516
0.2609165906906128,0.22331440448760986
0.25367414951324463,0.22263053059577942
0.29489579796791077,0.21996523439884186
0.2528587579727173,0.2220434546470642
0.2627822756767273,0.22589612007141113
0.26917898654937744,0.21698760986328125
0.21835018694400787,0.22394481301307678
0.22946804761886597,0.21362270414829254
0.2744845747947693,0.2168484777212143
0.26164567470550537,0.21881844103336334
0.2708349823951721,0.21567413210868835
0.2304200530052185,0.2213956117630005
0.25918859243392944,0.22578014433383942
0.23401865363121033,0.22757595777511597
0.23122146725654602,0.22626471519470215
0.25082409381866455,0.2215760201215744
0.21297959983348846,0.22202962636947632
0.2648298740386963,0.22804097831249237
0.25591155886650085,0.21706828474998474
0.2334444522857666,0.22615888714790344
0.24259790778160095,0.23214711248874664
0.24411487579345703,0.22541594505310059
0.23094478249549866,0.2332361340522766
0.2679998278617859,0.2181221842765808
0.2638547718524933,0.2132500559091568
0.22876164317131042,0.21642781794071198
0.2728930115699768,0.21885563433170319
0.2639597952365875,0.21460023522377014
0.2826971113681793,0.22337692975997925
0.26624414324760437,0.2173956036567688
0.2590329647064209,0.22374683618545532
0.2368154525756836,0.2198927253484726
0.27156031131744385,0.21672317385673523
0.2318536639213562,0.22159631550312042
0.2724173963069916,0.219984769821167
0.2530597746372223,0.21315740048885345
0.2516382932662964,0.22850458323955536
0.27509433031082153,0.2169542759656906
0.27441465854644775,0.22034744918346405
0.24481885135173798,0.2197803109884262
0.2354205995798111,0.21180319786071777
0.2641823887825012,0.2127787172794342
0.2508280277252197,0.21908697485923767
0.2922097444534302,0.2194671779870987
0.2200751155614853,0.2179647535085678
0.27188289165496826,0.22574041783809662
0.26300662755966187,0.22205977141857147
0.26337096095085144,0.22050943970680237
0.274079293012619,0.21434670686721802
0.24987851083278656,0.22900041937828064
0.25575777888298035,0.2136966437101364
0.2568359375,0.22003543376922607
0.24519827961921692,0.21861977875232697
0.2447170615196228,0.2083519548177719
0.22899064421653748,0.22086936235427856
0.22416271269321442,0.2187809944152832
0.2505311965942383,0.21712258458137512
0.24833443760871887,0.21802160143852234
0.27936887741088867,0.22088254988193512
0.2626897692680359,0.22351253032684326
0.2426578849554062,0.21778500080108643
0.2684205174446106,0.2244282066822052
0.2551362216472626,0.21854206919670105
0.25213855504989624,0.2103227972984314
0.2719283699989319,0.21260803937911987
0.24461546540260315,0.2295013666152954
0.2291538119316101,0.2236344963312149
0.25798529386520386,0.22377058863639832
0.24934804439544678,0.2191440910100937
0.2510512173175812,0.22950896620750427
0.20146064460277557,0.22340112924575806
0.24720025062561035,0.21633228659629822
0.26705533266067505,0.23690561950206757
0.2656715512275696,0.22290009260177612
0.26222237944602966,0.22748515009880066
0.2451828569173813,0.21496909856796265
0.24744445085525513,0.2252604067325592
0.25170502066612244,0.22211281955242157
0.2736666202545166,0.2112518846988678
0.27326539158821106,0.21818119287490845
0.22659948468208313,0.214201420545578
0.2668286859989166,0.2266939878463745
0.26331621408462524,0.2184094786643982
0.26670223474502563,0.21600393950939178
0.2513721287250519,0.21238619089126587
0.27217936515808105,0.21928849816322327
0.2261483073234558,0.21989783644676208
0.24615438282489777,0.21625526249408722
0.25702619552612305,0.219113290309906
0.25723546743392944,0.23124459385871887
0.226642906665802,0.22052329778671265
0.2089066207408905,0.2212449312210083
0.23225757479667664,0.21710710227489471
0.26571857929229736,0.21846643090248108
0.2683738172054291,0.22456178069114685
0.24032807350158691,0.22347086668014526
0.2488277107477188,0.2235766351222992
0.26903361082077026,0.21755030751228333
0.24999627470970154,0.22506842017173767
0.25370246171951294,0.21396785974502563
0.23573186993598938,0.22792087495326996
0.21412362158298492,0.21793775260448456
0.24893712997436523,0.21114525198936462
0.2266688048839569,0.21803401410579681
0.22071607410907745,0.2107657492160797
0.24658238887786865,0.20917010307312012
0.20359379053115845,0.2148558497428894
0.2712666988372803,0.22365805506706238
0.2835462987422943,0.2150018960237503
0.26855313777923584,0.2179284393787384
0.2601737976074219,0.21548262238502502
0.26073509454727173,0.2169850617647171
0.23770837485790253,0.21570566296577454
0.25508105754852295,0.22273412346839905
0.25500673055648804,0.22722899913787842
0.22500982880592346,0.2144976109266281
0.20474648475646973,0.2295060008764267
0.27209341526031494,0.21296009421348572
0.2528799772262573,0.2237294614315033
0.26229986548423767,0.22375309467315674
0.24799317121505737,0.21652570366859436
0.2546677887439728,0.21184945106506348
0.2449062168598175,0.22609767317771912
0.25469106435775757,0.21754425764083862
0.25309762358665466,0.21477419137954712
0.2579456567764282,0.2220064103603363
0.2859889268875122,0.21485109627246857
0.2593901753425598,0.21495799720287323
0.2124168574810028,0.22226683795452118
0.24541617929935455,0.21422381699085236
0.24238967895507812,0.22285613417625427
0.23184853792190552,0.2128858119249344
0.272796094417572,0.22112010419368744
0.21280863881111145,0.21934998035430908
0.27023211121559143,0.2189463973045349
0.26373201608657837,0.22664758563041687
0.2615787982940674,0.21087655425071716
0.24306386709213257,0.2165851593017578
0.27120062708854675,0.2203056514263153
0.25459420680999756,0.21767571568489075
0.263855516910553,0.21436911821365356
0.23738813400268555,0.2115533947944641
0.27585792541503906,0.21839623153209686
0.23467937111854553,0.21366983652114868
0.26840677857398987,0.22040846943855286
0.2551048994064331,0.22082005441188812
0.2550128400325775,0.21509820222854614
0.2607855498790741,0.212426096200943
0.26046088337898254,0.21383681893348694
0.25304508209228516,0.21928340196609497
0.27931487560272217,0.21557725965976715
0.2982546091079712,0.22515267133712769
0.2639009952545166,0.2126232385635376
0.2621002793312073,0.2335176169872284
0.2772691249847412,0.21786950528621674
0.2694095969200134,0.2245546579360962
0.2360559105873108,0.21501600742340088
0.2451787292957306,0.22028246521949768
0.21448132395744324,0.21281656622886658
0.25263071060180664,0.2274596244096756
0.2886091470718384,0.22987043857574463
0.25985777378082275,0.22319787740707397
0.23143671452999115,0.2186458259820938
0.26980727910995483,0.20950129628181458
0.2528938353061676,0.23526862263679504
0.23760265111923218,0.21647141873836517
0.26107001304626465,0.21475788950920105
0.25404447317123413,0.2189359962940216
0.22052690386772156,0.21148476004600525
0.25561586022377014,0.21662771701812744
0.24328011274337769,0.21578598022460938
0.2356092929840088,0.22480636835098267
0.23801517486572266,0.231464684009552
0.2432297170162201,0.22246065735816956
0.24191296100616455,0.22433879971504211
0.2539093494415283,0.20872600376605988
0.2710863947868347,0.22023743391036987
0.2584184408187866,0.21441756188869476
0.21244435012340546,0.21945667266845703
0.23107025027275085,0.2185358703136444
0.27254122495651245,0.21915309131145477
0.27693629264831543,0.22129663825035095
0.24586141109466553,0.21315401792526245
0.2655949294567108,0.22009125351905823
0.24639016389846802,0.21301957964897156
0.25616708397865295,0.21967509388923645
0.24127933382987976,0.22060264647006989
0.23906421661376953,0.2138638198375702
0.2712937593460083,0.2122456133365631
0.2607663869857788,0.2248847782611847
0.2443598508834839,0.2109268307685852
0.24770817160606384,0.21099260449409485
0.2550816535949707,0.21057018637657166
0.26763996481895447,0.21410983800888062
0.2833336591720581,0.21588066220283508
0.25415825843811035,0.21785315871238708
0.2723601460456848,0.2218715250492096
0.2639346718788147,0.21866849064826965
0.25482359528541565,0.2170698046684265
0.2667176127433777,0.2191227227449417
0.2560059130191803,0.21917398273944855
0.2649730443954468,0.220074862241745
0.2626090347766876,0.22682055830955505
0.2683245539665222,0.21513214707374573
0.2348558008670807,0.2271443009376526
0.26055392622947693,0.21703225374221802
0.2541138529777527,0.21369805932044983
0.2304047793149948,0.21810844540596008
0.265313982963562,0.21859139204025269
0.23781010508537292,0.2167264223098755
0.2597939372062683,0.22006699442863464
0.20090153813362122,0.21955779194831848
0.2699843645095825,0.21709561347961426
0.2761031985282898,0.21741215884685516
0.24566411972045898,0.2244863361120224
0.26783478260040283,0.22033701837062836
0.23584330081939697,0.21725189685821533
0.26113399863243103,0.21665337681770325
0.2384263575077057,0.21862201392650604
0.2521921694278717,0.21917377412319183
0.22662121057510376,0.21442051231861115
0.24326814711093903,0.22081130743026733
0.27029308676719666,0.21756649017333984
0.2472786009311676,0.21592943370342255
0.23847675323486328,0.21234352886676788
0.2462466061115265,0.22014465928077698
0.2740061283111572,0.22492730617523193
0.27121996879577637,0.21933063864707947
0.2588547468185425,0.22068369388580322
0.2656412124633789,0.21152156591415405
0.2902931571006775,0.21608823537826538
0.21864371001720428,0.22710397839546204
0.2404443919658661,0.21517536044120789
0.25078505277633667,0.22011113166809082
0.2729150652885437,0.223036989569664
0.2566133737564087,0.22601479291915894
0.26225289702415466,0.21262812614440918
0.2662804424762726,0.21743977069854736
0.23625117540359497,0.2273794412612915
0.2366257905960083,0.21392390131950378
0.24295495450496674,0.22492361068725586
0.24392294883728027,0.21196168661117554
0.232020765542984,0.21234804391860962
0.18938833475112915,0.24262076616287231
0.250845342874527,0.22234375774860382
0.25016891956329346,0.20716626942157745
0.2558581233024597,0.2299659550189972
0.251849889755249,0.2152204066514969
0.25980091094970703,0.21524566411972046
0.2733083665370941,0.2258969247341156
0.25572723150253296,0.21269722282886505
0.2542099356651306,0.2171192467212677
0.2351740002632141,0.21121355891227722
0.27042874693870544,0.21729329228401184
0.26104429364204407,0.2211986780166626
0.2374541461467743,0.2176431119441986
0.27317872643470764,0.22055768966674805
0.273093044757843,0.2232617735862732
0.24901872873306274,0.2243765890598297
0.19563141465187073,0.22736181318759918
0.25505977869033813,0.21508938074111938
0.25827187299728394,0.2180832028388977
0.2551077902317047,0.21398556232452393
0.2534709572792053,0.21343237161636353
0.26970022916793823,0.21787720918655396
0.26550987362861633,0.2282484620809555
0.2790808081626892,0.2129926234483719
0.26567718386650085,0.21468327939510345
0.262710303068161,0.22517338395118713
0.22237300872802734,0.21723482012748718
0.24599704146385193,0.20840740203857422
0.2526577115058899,0.2140892893075943
0.23637618124485016,0.2143045961856842
0.22469937801361084,0.20900683104991913
0.2509160041809082,0.2279461920261383
0.28832972049713135,0.21636979281902313
0.23402810096740723,0.22668446600437164
0.24677500128746033,0.2164015769958496
0.24988237023353577,0.21920651197433472
0.267180472612381,0.2230447679758072
0.2645302414894104,0.22857128083705902
0.26270294189453125,0.202152818441391
0.24593567848205566,0.2214401811361313
0.23368313908576965,0.2297997772693634
0.20251625776290894,0.23056118190288544
0.2827017605304718,0.220340758562088
0.2953018546104431,0.2150997519493103
0.2597222924232483,0.22839847207069397
0.28045669198036194,0.20557063817977905
0.2428266704082489,0.2205469012260437
0.2711004614830017,0.2116675227880478
0.24324512481689453,0.21729302406311035
0.23761731386184692,0.2218625694513321
0.2443798929452896,0.21116819977760315
0.24971777200698853,0.22627896070480347
0.2648252844810486,0.23951956629753113
0.2560635805130005,0.21759134531021118
0.22675666213035583,0.22008250653743744
0.27436619997024536,0.23669734597206116
0.2664920687675476,0.21638229489326477
0.2608669698238373,0.22145067155361176
0.25485074520111084,0.2223062664270401
0.2234603464603424,0.22085878252983093
0.25614920258522034,0.21163704991340637
0.21961039304733276,0.21981948614120483
0.24186468124389648,0.2306402623653412
0.2580086290836334,0.22856035828590393
0.2546764016151428,0.22037819027900696
0.2580295205116272,0.2181600034236908
0.2808193564414978,0.20949050784111023
0.2539524435997009,0.21853528916835785
0.2867669463157654,0.22055110335350037
0.25005248188972473,0.22097641229629517
0.2352718710899353,0.2216421365737915
0.24089305102825165,0.21370244026184082
0.2519047260284424,0.21855799853801727
0.2377999722957611,0.22192463278770447
0.2597455084323883,0.22376523911952972
0.26029014587402344,0.21222150325775146
0.23073026537895203,0.22428956627845764
0.2856217324733734,0.21084186434745789
0.2648557424545288,0.22280514240264893
0.2632400393486023,0.2131226360797882
0.2628273367881775,0.22700545191764832
0.23390164971351624,0.22457033395767212
0.25623613595962524,0.2137184739112854
0.2400476336479187,0.2222229242324829
0.28614258766174316,0.2118149846792221
0.20949700474739075,0.2163243144750595
0.21723923087120056,0.2090536653995514
0.25296008586883545,0.21721622347831726
0.2820107936859131,0.23314127326011658
0.2694689631462097,0.22484968602657318
0.2740092873573303,0.2236902415752411
0.2621777057647705,0.21577243506908417
0.21215938031673431,0.22154954075813293
0.2613871395587921,0.21909144520759583
0.25890082120895386,0.22227469086647034
0.2769342362880707,0.22975464165210724
0.21612854301929474,0.22321468591690063
0.25153404474258423,0.21832622587680817
0.24605922400951385,0.22039079666137695
0.24223944544792175,0.22917765378952026
0.23914197087287903,0.2077319324016571
0.22736488282680511,0.21501222252845764
0.2623981833457947,0.22043541073799133
0.2427045702934265,0.22517253458499908
0.2268049418926239,0.22309471666812897
0.27715760469436646,0.21697157621383667
0.25613346695899963,0.2180279940366745
0.22748476266860962,0.2141304612159729
0.26448625326156616,0.23068875074386597
0.2431429624557495,0.20819039642810822
0.24673496186733246,0.21180084347724915
0.2703949809074402,0.21980974078178406
0.22684454917907715,0.21959146857261658
0.26779651641845703,0.21656320989131927
0.2631060779094696,0.224996417760849
0.25479575991630554,0.22057558596134186
0.23837465047836304,0.2068982869386673
0.2620682418346405,0.21007363498210907
0.25113916397094727,0.22220513224601746
0.262500524520874,0.2311997264623642
0.25866085290908813,0.21383549273014069
0.22834959626197815,0.21983321011066437
0.27493664622306824,0.2216225266456604
0.252525269985199,0.21380513906478882
0.2349228858947754,0.21380075812339783
0.24261043965816498,0.21673515439033508
0.25713688135147095,0.2090195119380951
0.21667595207691193,0.21373014152050018
0.27373895049095154,0.2156693935394287
0.24170583486557007,0.20950567722320557
0.26049041748046875,0.21052438020706177
0.27351948618888855,0.21722204983234406
0.25120624899864197,0.220042884349823
0.2526436448097229,0.2118903398513794
0.2468239963054657,0.21998324990272522
0.2668895125389099,0.2105083167552948
0.24790576100349426,0.21318507194519043
0.26174479722976685,0.22198525071144104
0.27383992075920105,0.2212611734867096
0.255043625831604,0.21915535628795624
0.23941221833229065,0.21157212555408478
0.24427343904972076,0.21546223759651184
0.25823625922203064,0.21725499629974365
0.24249979853630066,0.22308018803596497
0.2448025643825531,0.216936856508255
0.2636087238788605,0.22647514939308167
0.2580529451370239,0.21332889795303345
0.2699340581893921,0.20946580171585083
0.26713287830352783,0.21504229307174683
0.2387932389974594,0.2080267071723938
0.2286287248134613,0.21603447198867798
0.26253753900527954,0.21544143557548523
0.24363908171653748,0.2155013382434845
0.2720761299133301,0.22088494896888733
0.23184335231781006,0.21761849522590637
0.2658707797527313,0.2245027720928192
0.25414907932281494,0.21033573150634766
0.23364101350307465,0.21927934885025024
0.22077593207359314,0.22162707149982452
0.2548178732395172,0.22456204891204834
0.25303512811660767,0.22149786353111267
0.2746945917606354,0.2118813395500183
0.2410680651664734,0.21321357786655426
0.24952736496925354,0.21596911549568176
0.27696096897125244,0.20466765761375427
0.24693137407302856,0.21698710322380066
0.24906161427497864,0.21770764887332916
0.25068414211273193,0.20600342750549316
0.2500245273113251,0.2228177934885025
0.24116067588329315,0.21715793013572693
0.2593803107738495,0.2098996490240097
0.27707046270370483,0.2291860580444336
0.23114974796772003,0.2073197364807129
0.2378125786781311,0.21308952569961548
0.2665797173976898,0.22835883498191833
0.2527620792388916,0.22372126579284668
0.2599983513355255,0.22218789160251617
0.3000321090221405,0.22076325118541718
0.2585632801055908,0.2149178683757782
0.28223198652267456,0.22462816536426544
0.2148790955543518,0.2075614035129547
0.2679041028022766,0.21803055703639984
0.2104877531528473,0.21315279603004456
0.27273404598236084,0.22494468092918396
0.2511627674102783,0.2148822396993637
0.25108975172042847,0.20527192950248718
0.26231592893600464,0.2326193004846573
0.26011013984680176,0.226097971200943
0.25408995151519775,0.22403839230537415
0.21201066672801971,0.21838930249214172
0.26628920435905457,0.2166350930929184
0.2396239936351776,0.21002571284770966
0.2538701891899109,0.20995977520942688
0.2843150496482849,0.21223732829093933
0.25581440329551697,0.23329474031925201
0.23066839575767517,0.21421730518341064
0.2501799166202545,0.21427053213119507
0.25802770256996155,0.22445330023765564
0.2434607446193695,0.2184680700302124
0.2593924105167389,0.20809069275856018
0.21663695573806763,0.21106135845184326
0.27113229036331177,0.22534403204917908
0.26325464248657227,0.21877148747444153
0.21848002076148987,0.21919940412044525
0.2543385624885559,0.21940109133720398
0.24990692734718323,0.20708242058753967
0.26051655411720276,0.21213410794734955
0.27227815985679626,0.2069566547870636
0.2374286949634552,0.22254721820354462
0.2766351103782654,0.21014007925987244
0.24448826909065247,0.22176675498485565
0.26666581630706787,0.22141575813293457
0.2635018229484558,0.20877008140087128
0.2630554437637329,0.22276175022125244
0.26524603366851807,0.2053951919078827
0.2720370590686798,0.2119731456041336
0.2405325472354889,0.21186009049415588
0.22789548337459564,0.21315406262874603
0.2547510862350464,0.22209814190864563
0.255826473236084,0.22364839911460876
0.23889102041721344,0.21913224458694458
0.24050013720989227,0.21553051471710205
0.26141059398651123,0.2122524082660675
0.23145225644111633,0.2229602336883545
0.20052149891853333,0.21455293893814087
0.24389591813087463,0.21233981847763062
0.25023773312568665,0.21415594220161438
0.25928163528442383,0.21235212683677673
0.26975566148757935,0.21970809996128082
0.2615935504436493,0.20980572700500488
0.2690315842628479,0.22268909215927124
0.2647843360900879,0.2073887288570404
0.24402368068695068,0.22322958707809448
0.2629011869430542,0.21149352192878723
0.25849106907844543,0.22363874316215515
0.25238993763923645,0.23113298416137695
0.26515641808509827,0.20684075355529785
0.2655927538871765,0.20622146129608154
0.27629554271698,0.2169700413942337
0.20910432934761047,0.2145760953426361
0.2764793932437897,0.21007665991783142
0.253405898809433,0.21904751658439636
0.2580643594264984,0.2262267768383026
0.25320151448249817,0.22552159428596497
0.25681132078170776,0.214591383934021
0.247364342212677,0.20852121710777283
0.2860661745071411,0.22731485962867737
0.2631066143512726,0.22491008043289185
0.25435584783554077,0.22414715588092804
0.2544559836387634,0.2059764266014099
0.2682133913040161,0.2260504961013794
0.2543696165084839,0.22344212234020233
0.28415578603744507,0.2143341302871704
0.25370603799819946,0.22433379292488098
0.2466684877872467,0.2062666118144989
0.2663295865058899,0.21928074955940247
0.2511994540691376,0.21148081123828888
0.21751710772514343,0.21985840797424316
0.2745833694934845,0.2072703242301941
0.24791915714740753,0.22022071480751038
0.2282971888780594,0.23124434053897858
0.24864055216312408,0.21562659740447998
0.2262595295906067,0.22560709714889526
0.2646116018295288,0.21991126239299774
0.23649467527866364,0.20966783165931702
0.24775053560733795,0.20952758193016052
0.22294646501541138,0.21596160531044006
0.2651134431362152,0.22009561955928802
0.2552626132965088,0.22100232541561127
0.27903711795806885,0.20987355709075928
0.2775953710079193,0.22072884440422058
0.24342703819274902,0.21579870581626892
0.23004934191703796,0.20999157428741455
0.2801271975040436,0.21022647619247437
0.2660501301288605,0.22106143832206726
0.2628635764122009,0.2080552875995636
0.25496336817741394,0.21859925985336304
0.26357778906822205,0.21623149514198303
0.24568691849708557,0.2077488899230957
0.2824522852897644,0.20849479734897614
0.25649288296699524,0.22956159710884094
0.23244650661945343,0.2096809446811676
0.25493761897087097,0.21764028072357178
0.27407413721084595,0.20853844285011292
0.23936963081359863,0.2119087427854538
0.22943711280822754,0.22197771072387695
0.24523478746414185,0.22021028399467468
0.24224132299423218,0.2162187099456787
0.2393484115600586,0.23411326110363007
0.24535062909126282,0.22422459721565247
0.26768583059310913,0.20594154298305511
0.266088604927063,0.21173100173473358
0.2507874369621277,0.2142251431941986
0.2425421178340912,0.21602293848991394
0.27553242444992065,0.2306140661239624
0.2726178467273712,0.22484755516052246
0.2676098048686981,0.218601256608963
0.277883380651474,0.2250993251800537
0.28463318943977356,0.2093207687139511
0.23893150687217712,0.21311596035957336
0.2668585479259491,0.22610583901405334
0.2380671501159668,0.21815995872020721
0.24154645204544067,0.2119055986404419
0.28340423107147217,0.22255940735340118
0.23593538999557495,0.20911145210266113
0.28213953971862793,0.22151914238929749
0.2500323951244354,0.2154020369052887
0.20808058977127075,0.22242572903633118
0.2580452561378479,0.2184535413980484
0.25324177742004395,0.2342730611562729
0.2555540204048157,0.22412465512752533
0.2574142515659332,0.23194095492362976
0.27179405093193054,0.22306643426418304
0.260858416557312,0.2131240963935852
0.25700080394744873,0.2154320776462555
0.28255945444107056,0.21767379343509674
0.2673235833644867,0.22748340666294098
0.2350817620754242,0.21443066000938416
0.26911914348602295,0.23255550861358643
0.24438244104385376,0.22396670281887054
0.24457287788391113,0.21882301568984985
0.26157766580581665,0.21130478382110596
0.27935901284217834,0.20993724465370178
0.2664374113082886,0.2150183618068695
0.23417788743972778,0.2203502357006073
0.2720707654953003,0.20992082357406616
0.2729232609272003,0.20898129045963287
0.25488361716270447,0.199912428855896
0.2804853618144989,0.21566227078437805
0.2376401722431183,0.22458559274673462
0.26224249601364136,0.2218475490808487
0.21800756454467773,0.21651281416416168
0.23138098418712616,0.22684967517852783
0.26374170184135437,0.21970045566558838
0.23684801161289215,0.20368574559688568
0.28778573870658875,0.21578896045684814
0.2737881541252136,0.22484943270683289
0.23091384768486023,0.23788955807685852
0.25187915563583374,0.2139604240655899
0.23942366242408752,0.2297063022851944
0.2764836549758911,0.20859749615192413
0.2747907340526581,0.2173086553812027
0.26922470331192017,0.21049296855926514
0.2602096199989319,0.21994030475616455
0.2582884430885315,0.21437236666679382
0.20317965745925903,0.21956998109817505
0.272737979888916,0.22371897101402283
0.22114358842372894,0.22247669100761414
0.25333237648010254,0.22927764058113098
0.23146817088127136,0.24366098642349243
0.2775405943393707,0.20594653487205505
0.25355494022369385,0.21314267814159393
0.26659226417541504,0.2106662094593048
0.2602323591709137,0.2171955555677414
0.269727885723114,0.20940011739730835
0.2263610064983368,0.23754236102104187
0.27919530868530273,0.2109561264514923
0.24288016557693481,0.22134843468666077
0.25402721762657166,0.21198466420173645
0.21959954500198364,0.22010520100593567
0.2679916024208069,0.22190441191196442
0.2640027105808258,0.21250616014003754
0.24852734804153442,0.21554866433143616
0.2677580416202545,0.2243635654449463
0.26142558455467224,0.2147710621356964
0.2533491849899292,0.20910605788230896
0.28564122319221497,0.21509435772895813
0.2722223401069641,0.21768197417259216
0.25068536400794983,0.20735788345336914
0.2546549439430237,0.21451729536056519
0.23168370127677917,0.21271701157093048
0.26657581329345703,0.20114442706108093
0.2740977704524994,0.21850484609603882
0.23268713057041168,0.22174590826034546
0.2094629853963852,0.21287775039672852
0.26382386684417725,0.20758046209812164
0.2242925465106964,0.21467739343643188
0.29684799909591675,0.21733245253562927
0.29085302352905273,0.20870637893676758
0.2767902910709381,0.22189973294734955
0.2676137685775757,0.21292343735694885
0.25599557161331177,0.20636288821697235
0.23644761741161346,0.22214177250862122
0.2191024273633957,0.2264241725206375
0.26229384541511536,0.20246568322181702
0.24938353896141052,0.199721559882164
0.24268972873687744,0.20652657747268677
0.2540915310382843,0.21438144147396088
0.26476389169692993,0.228124737739563
0.26022613048553467,0.20346924662590027
0.22057011723518372,0.22204765677452087
0.26244762539863586,0.21059712767601013
0.2609444856643677,0.22089938819408417
0.2409338504076004,0.2112697958946228
0.2403436303138733,0.21004313230514526
0.2477225959300995,0.23024725914001465
0.26456397771835327,0.2027529776096344
0.26631665229797363,0.2080433964729309
0.21380344033241272,0.2050093710422516
0.26057499647140503,0.21670645475387573
0.2704838514328003,0.2111082673072815
0.28201013803482056,0.2041444480419159
0.2754746675491333,0.21746468544006348
0.3013216257095337,0.2264186441898346
0.2702469527721405,0.20745432376861572
0.2314111590385437,0.23009535670280457
0.2709892988204956,0.21352124214172363
0.27498361468315125,0.22050952911376953
0.24525633454322815,0.20615878701210022
0.2744680643081665,0.20279096066951752
0.24970051646232605,0.2176550328731537
0.256215363740921,0.20579177141189575
0.2750440537929535,0.2082773745059967
0.22962215542793274,0.21958503127098083
0.24979588389396667,0.20995990931987762
0.2586255669593811,0.20305728912353516
0.2732073664665222,0.2148946076631546
0.2664155960083008,0.22885927557945251
0.26666978001594543,0.21238559484481812
0.22759783267974854,0.21188685297966003
0.2477935254573822,0.22646816074848175
0.261483758687973,0.21395368874073029
0.23537826538085938,0.21746417880058289
0.27039897441864014,0.2244988977909088
0.2675281763076782,0.20879197120666504
0.24784629046916962,0.20689061284065247
0.2605605125427246,0.21551308035850525
0.23566949367523193,0.21439698338508606
0.25344187021255493,0.21497775614261627
0.24995245039463043,0.20362251996994019
0.27633851766586304,0.21297869086265564
0.2511478662490845,0.2140895128250122
0.26458731293678284,0.23262101411819458
0.222468763589859,0.22875334322452545
0.2750341594219208,0.2066669762134552
0.20254865288734436,0.20592838525772095
0.2175927758216858,0.21338734030723572
0.27038657665252686,0.20851126313209534
0.25479716062545776,0.22144919633865356
0.2559264898300171,0.2218926101922989
0.24393019080162048,0.22952726483345032
0.23585417866706848,0.21334946155548096
0.2624882161617279,0.21857672929763794
0.2506669759750366,0.21421626210212708
0.2620628774166107,0.22779807448387146
0.2628973424434662,0.21477079391479492
0.2566879093647003,0.2107897400856018
0.25942462682724,0.21558193862438202
0.25204354524612427,0.21229404211044312
0.26017332077026367,0.23011437058448792
0.2642747163772583,0.22318385541439056
0.2235528528690338,0.21771034598350525
0.25037848949432373,0.2310536503791809
0.26243722438812256,0.2072061002254486
0.20338678359985352,0.20362477004528046
0.2554723024368286,0.22197264432907104
0.25348103046417236,0.20317919552326202
0.22805051505565643,0.21959394216537476
0.25887200236320496,0.20026792585849762
0.2398764193058014,0.217065691947937
0.2242497205734253,0.22977763414382935
0.24737882614135742,0.22257444262504578
0.22583362460136414,0.21628396213054657
0.2669413983821869,0.2079506367444992
0.2757629156112671,0.20120713114738464
0.28246980905532837,0.22459162771701813
0.24609491229057312,0.22482039034366608
0.23706954717636108,0.2040223479270935
0.25630319118499756,0.20832976698875427
0.24437174201011658,0.20431697368621826
0.23398619890213013,0.2195301353931427
0.25981441140174866,0.21158060431480408
0.2561129033565521,0.21892020106315613
0.2548571228981018,0.21192312240600586
0.2980722486972809,0.21185481548309326
0.21902233362197876,0.21190360188484192
0.2290947288274765,0.21934890747070312
0.23736613988876343,0.20112279057502747
0.26864027976989746,0.2052924633026123
0.26536497473716736,0.22713501751422882
0.2618246376514435,0.2066015601158142
0.22734615206718445,0.21044686436653137
0.23965328931808472,0.22692230343818665
0.2619834542274475,0.2152542918920517
0.26291996240615845,0.21922925114631653
0.22877253592014313,0.20452943444252014
0.2587489187717438,0.21217647194862366
0.2443113476037979,0.1977006196975708
0.26032429933547974,0.21033932268619537
0.26520073413848877,0.22158971428871155
0.25919008255004883,0.2256993055343628
0.26034340262413025,0.21159565448760986
0.23251813650131226,0.19776394963264465
0.25219276547431946,0.2203090637922287
0.22612866759300232,0.20285901427268982
0.2508656680583954,0.22622007131576538
0.27614906430244446,0.20007601380348206
0.2566801607608795,0.2059648036956787
0.23160132765769958,0.19786769151687622
0.25101983547210693,0.21455547213554382
0.26990655064582825,0.2249523103237152
0.2712728977203369,0.20598438382148743
0.2653055787086487,0.23191897571086884
0.19610187411308289,0.2279059886932373
0.22078385949134827,0.18341496586799622
0.2643132209777832,0.21591034531593323
0.27582603693008423,0.21371674537658691
0.24849164485931396,0.20646247267723083
0.2653907537460327,0.2123168706893921
0.2550865709781647,0.21272879838943481
0.2688450813293457,0.2153840810060501
0.23818540573120117,0.21695908904075623
0.26081424951553345,0.21259203553199768
0.2817447781562805,0.1942095160484314
0.2704992890357971,0.20849965512752533
0.2292146384716034,0.23930278420448303
0.2404668629169464,0.19604796171188354
0.22027304768562317,0.19479703903198242
0.2750747501850128,0.18570369482040405
0.24161526560783386,0.2155173420906067
0.24935200810432434,0.20954929292201996
0.2579120099544525,0.20952364802360535
0.2733912467956543,0.1758592277765274
0.25017935037612915,0.20742236077785492
0.25999024510383606,0.1892985999584198
0.26810359954833984,0.19927150011062622
0.2693096995353699,0.2269614338874817
0.2861376404762268,0.20781446993350983
0.22406500577926636,0.21508818864822388
0.23610049486160278,0.2118147909641266
0.2350609004497528,0.21205148100852966
0.2726423442363739,0.19352677464485168
0.22431032359600067,0.21677257120609283
0.23907218873500824,0.2130020558834076
0.2712746560573578,0.21191224455833435
0.27911534905433655,0.20900721848011017
0.2408437728881836,0.23057034611701965
0.2860068678855896,0.1908993124961853
0.2724463939666748,0.22457298636436462
0.2240142822265625,0.1906203329563141
0.23031093180179596,0.1919340342283249
0.24888353049755096,0.21237200498580933
0.28092092275619507,0.21531051397323608
0.26901406049728394,0.21098902821540833
0.26320943236351013,0.20350545644760132
0.2603400647640228,0.23281393945217133
0.2918108105659485,0.21233484148979187
0.267076700925827,0.17370466887950897
0.2279697060585022,0.18504232168197632
0.24583406746387482,0.19366340339183807
0.2712973654270172,0.208438903093338
0.2343466728925705,0.18777534365653992
0.22258633375167847,0.18272104859352112
0.24489669501781464,0.1931408941745758
0.25926947593688965,0.21197004616260529
0.27855926752090454,0.20682992041110992
0.26550406217575073,0.2147592157125473
0.2528483271598816,0.21421417593955994
0.2814464867115021,0.21070817112922668
0.2698414921760559,0.22772732377052307
0.2781635522842407,0.19415831565856934
0.27036330103874207,0.2158605307340622
0.2799157202243805,0.188635915517807
0.26264849305152893,0.1937081217765808
0.26904937624931335,0.18523988127708435
0.2770457863807678,0.2151528298854828
0.21377742290496826,0.21033735573291779
0.255363404750824,0.20691299438476562
0.2540682554244995,0.2070830762386322
0.2329523265361786,0.21011126041412354
0.2719975709915161,0.20710572600364685
0.259596586227417,0.19752725958824158
0.27595919370651245,0.21232318878173828
0.2586815655231476,0.1972169727087021
0.2976045310497284,0.20578688383102417
0.24023059010505676,0.1784323900938034
0.2522343695163727,0.21677625179290771
0.20315614342689514,0.2131461501121521
0.24354591965675354,0.2067783623933792
0.28640198707580566,0.2173425555229187
0.2687741816043854,0.22727972269058228
0.24294844269752502,0.21410444378852844
0.26378315687179565,0.2119673788547516
0.25096070766448975,0.21634706854820251
0.27590763568878174,0.2224883735179901
0.2774462103843689,0.20637980103492737
0.28036656975746155,0.2176147699356079
0.2430887222290039,0.21162623167037964
0.2408718764781952,0.16819408535957336
0.2250083088874817,0.20630547404289246
0.2570248246192932,0.1855936348438263
0.26041439175605774,0.2063155621290207
0.2754862904548645,0.2017723172903061
0.27010679244995117,0.21110118925571442
0.2853076457977295,0.21797442436218262
0.2567523717880249,0.2029244601726532
0.29208818078041077,0.1681058406829834
0.2232813537120819,0.17168807983398438
0.276829332113266,0.18535920977592468
0.26492494344711304,0.18711045384407043
0.2685210704803467,0.17938470840454102
0.2528628706932068,0.18918174505233765
0.251166433095932,0.20694458484649658
0.2768283784389496,0.21222171187400818
0.26012665033340454,0.16601935029029846
0.24090862274169922,0.18307994306087494
0.2701079845428467,0.21012088656425476
0.28554531931877136,0.22685685753822327
0.2511887550354004,0.19828101992607117
0.19967329502105713,0.18266715109348297
0.26153069734573364,0.21143056452274323
0.25618958473205566,0.18682947754859924
0.24928916990756989,0.22566571831703186
0.242701917886734,0.21077340841293335
0.2793352007865906,0.20881548523902893
0.25779545307159424,0.18168416619300842
0.25778821110725403,0.19208329916000366
0.23978902399539948,0.16847944259643555
0.26966485381126404,0.19761812686920166
0.26060789823532104,0.21803733706474304
0.25338295102119446,0.2049684226512909
0.25652003288269043,0.1734006702899933
0.26477137207984924,0.202025905251503
0.26934170722961426,0.17379675805568695
0.2704647481441498,0.177469402551651
0.2749210000038147,0.21831175684928894
0.2625060975551605,0.20626786351203918
0.2690027356147766,0.198899045586586
0.2668449878692627,0.1899145543575287
0.21043618023395538,0.21911635994911194
0.250733882188797,0.18549573421478271
0.27977511286735535,0.1861826479434967
0.2546548843383789,0.1965605914592743
0.2314164936542511,0.17609500885009766
0.2660495340824127,0.19503739476203918
0.2639594078063965,0.17642001807689667
0.2569289207458496,0.2246415913105011
0.2598161995410919,0.198332741856575
0.2874715030193329,0.19137272238731384
0.25830525159835815,0.20445746183395386
0.25799232721328735,0.19501304626464844
0.2275198996067047,0.19474558532238007
0.2584437131881714,0.21250152587890625
0.2708130478858948,0.1683967560529709
0.25430670380592346,0.18252602219581604
0.25976359844207764,0.18399283289909363
0.25159943103790283,0.15854725241661072
0.2543374300003052,0.16425231099128723
0.2748895287513733,0.19844642281532288
0.2583567798137665,0.22619128227233887
0.18535029888153076,0.20804330706596375
0.2779127359390259,0.20224004983901978
0.25932127237319946,0.18175598978996277
0.2707677483558655,0.22400125861167908
0.26141148805618286,0.162115216255188
0.25928157567977905,0.19631041586399078
0.21615564823150635,0.18533878028392792
0.26780396699905396,0.20616114139556885
0.27292317152023315,0.18979251384735107
0.23375752568244934,0.21756254136562347
0.28060516715049744,0.20429447293281555
0.24701687693595886,0.1643124520778656
0.24177391827106476,0.21316508948802948
0.2733364403247833,0.21176497638225555
0.23655642569065094,0.17800405621528625
0.2529723048210144,0.20904004573822021
0.2688698172569275,0.2010383903980255
0.259449303150177,0.22071783244609833
0.26063770055770874,0.20382682979106903
0.22704575955867767,0.2066294401884079
0.2526720464229584,0.16702748835086823
0.21913190186023712,0.20199276506900787
0.2758365571498871,0.21293121576309204
0.21123182773590088,0.17789939045906067
0.2654373049736023,0.1752413660287857
0.25869929790496826,0.20781418681144714
0.28822118043899536,0.19778358936309814
0.25786519050598145,0.18300864100456238
0.2577069103717804,0.13716700673103333
0.2773952782154083,0.2019270360469818
0.26285839080810547,0.19922129809856415
0.24261830747127533,0.19010618329048157
0.20363280177116394,0.1563839614391327
0.23982910811901093,0.1963418871164322
0.2571936249732971,0.17355430126190186
0.24873101711273193,0.22944486141204834
0.24487599730491638,0.17816835641860962
0.2404002845287323,0.17028720676898956
0.22655494511127472,0.20270895957946777
0.259983092546463,0.2020721137523651
0.23699119687080383,0.1916157305240631
0.2677208483219147,0.18564169108867645
0.26707562804222107,0.1979680061340332
0.23418891429901123,0.21722185611724854
0.2658807933330536,0.21289975941181183
0.2554416060447693,0.16159139573574066
0.24139484763145447,0.17975768446922302
0.23988118767738342,0.20097550749778748
0.246052086353302,0.181397944688797
0.25502991676330566,0.18188932538032532
0.21073976159095764,0.16760018467903137
0.2452564537525177,0.21270176768302917
0.28106778860092163,0.19682064652442932
0.23113487660884857,0.15509316325187683
0.22658807039260864,0.2080284059047699
0.2605772018432617,0.17626944184303284
0.25732743740081787,0.18239006400108337
0.24829423427581787,0.21138900518417358
0.2821083068847656,0.1825380176305771
0.2623705267906189,0.17351964116096497
0.2527458071708679,0.1657223403453827
0.29520952701568604,0.20578917860984802
0.25646018981933594,0.19029957056045532
0.2616267204284668,0.17189010977745056
0.23852810263633728,0.15433210134506226
0.25450849533081055,0.1849004030227661
0.24640825390815735,0.1484452486038208
0.26020684838294983,0.20413678884506226
0.2391478717327118,0.20386704802513123
0.25096768140792847,0.20966705679893494
0.240647554397583,0.1924293339252472
0.2725895643234253,0.20152810215950012
0.24071818590164185,0.19652792811393738
0.25607264041900635,0.16331687569618225
0.24229541420936584,0.16994938254356384
0.22197225689888,0.13716131448745728
0.2568433880805969,0.15429016947746277
0.24184131622314453,0.15044806897640228
0.26833540201187134,0.15207228064537048
0.23393982648849487,0.1729181408882141
0.2723200023174286,0.14384149014949799
0.2561079263687134,0.16759991645812988
0.2738761305809021,0.16728055477142334
0.2738327085971832,0.15352728962898254
0.26035577058792114,0.19873186945915222
0.2730056941509247,0.2018093466758728
0.27346929907798767,0.16353783011436462
0.2673374116420746,0.19118309020996094
0.2395125776529312,0.1825769692659378
0.2558678984642029,0.21035531163215637
0.2655888795852661,0.2259693145751953
0.19731494784355164,0.17674031853675842
0.2876763343811035,0.1676519215106964
0.2497442066669464,0.22494789958000183
0.2520563006401062,0.17598918080329895
0.25822657346725464,0.18038827180862427
0.2626967430114746,0.15637600421905518
0.2764208912849426,0.1652604341506958
0.25017550587654114,0.17455123364925385
0.2814811170101166,0.22358688712120056
0.2282135784626007,0.14686958491802216
0.23865264654159546,0.18178410828113556
0.20718881487846375,0.1784595102071762
0.19928811490535736,0.15661373734474182
0.2504419684410095,0.16721074283123016
0.2515885531902313,0.18780645728111267
0.22923383116722107,0.15525290369987488
0.25396427512168884,0.2031608521938324
0.26895350217819214,0.21405921876430511
0.267836332321167,0.13103735446929932
0.2326270043849945,0.13947610557079315
0.2910822033882141,0.19897106289863586
0.2524269223213196,0.15613621473312378
0.2654082477092743,0.17513713240623474
0.2724894881248474,0.1722021847963333
0.23308545351028442,0.17745065689086914
0.2590259313583374,0.17036515474319458
0.24508348107337952,0.18937239050865173
0.220443993806839,0.18173769116401672
0.2690669000148773,0.16876807808876038
0.2596522569656372,0.20541584491729736
0.21025121212005615,0.19351549446582794
0.2748352289199829,0.15682649612426758
0.2739696502685547,0.1823013424873352
0.27436569333076477,0.21740561723709106
0.2555871605873108,0.175426185131073
0.2807392477989197,0.14457719027996063
0.25458061695098877,0.1515233814716339
0.23265580832958221,0.1859675943851471
0.28002557158470154,0.15748262405395508
0.23230865597724915,0.17370951175689697
0.21372058987617493,0.14395299553871155
0.27342504262924194,0.1299377977848053
0.24619925022125244,0.1759689897298813
0.26114800572395325,0.1983865350484848
0.26938608288764954,0.1804337501525879
0.23094215989112854,0.15169036388397217
0.2565303444862366,0.16811434924602509
0.27604085206985474,0.17794224619865417
0.24128660559654236,0.16139572858810425
0.27577778697013855,0.18977588415145874
0.2560379207134247,0.17093513906002045
0.21383613348007202,0.1717095971107483
0.2604680061340332,0.1790163367986679
0.25945812463760376,0.16924358904361725
0.26091572642326355,0.2051650434732437
0.269137442111969,0.17151737213134766
0.24651464819908142,0.21677228808403015
0.25134462118148804,0.13925087451934814
0.2642204761505127,0.16942539811134338
0.2563987076282501,0.1431446671485901
0.2676560580730438,0.16099001467227936
0.24058543145656586,0.13154998421669006
0.26482605934143066,0.13977056741714478
0.27018317580223083,0.15871892869472504
0.2728085517883301,0.1421225368976593
0.24305616319179535,0.16767746210098267
0.2672273814678192,0.14969785511493683
0.26733270287513733,0.16146832704544067
0.2742471694946289,0.17480161786079407
0.2719424366950989,0.1488281488418579
0.25469541549682617,0.21571049094200134
0.25768500566482544,0.1739223301410675
0.26611626148223877,0.21105845272541046
0.24218125641345978,0.14893947541713715
0.27805477380752563,0.17975279688835144
0.24929115176200867,0.2010166496038437
0.27681979537010193,0.13993778824806213
0.26568758487701416,0.16157010197639465
0.27951788902282715,0.16806957125663757
0.2466438114643097,0.13111329078674316
0.2637850344181061,0.1435183584690094
0.24910497665405273,0.15776918828487396
0.2699595093727112,0.15836937725543976
0.2911360561847687,0.13839736580848694
0.2683447301387787,0.14962759613990784
0.24314266443252563,0.15179401636123657
0.25105202198028564,0.19552721083164215
0.2435797154903412,0.13579437136650085
0.2679761052131653,0.20944200456142426
0.27138012647628784,0.14571420848369598
0.2544652223587036,0.16675466299057007
0.2169874906539917,0.20002660155296326
0.2768486738204956,0.14905110001564026
0.2623772621154785,0.1858833134174347
0.26861101388931274,0.17740920186042786
0.26162463426589966,0.16418135166168213
0.22732096910476685,0.1696978509426117
0.2307891845703125,0.1338227093219757
0.25689932703971863,0.14909018576145172
0.24351206421852112,0.16727140545845032
0.2569342255592346,0.17294597625732422
0.268336683511734,0.14326900243759155
0.24369525909423828,0.1501827985048294
0.22575488686561584,0.13234251737594604
0.265916109085083,0.20767006278038025
0.27356863021850586,0.19859981536865234
0.23095442354679108,0.14111453294754028
0.27298831939697266,0.16491147875785828
0.25635915994644165,0.16011416912078857
0.2832501232624054,0.1375870704650879
0.2622455656528473,0.1683254987001419
0.26582789421081543,0.19010087847709656
0.27073732018470764,0.16731053590774536
0.24042946100234985,0.15337324142456055
0.2543938159942627,0.15593841671943665
0.28180110454559326,0.19431784749031067
0.274929940700531,0.14571166038513184
0.2867918312549591,0.1599191576242447
0.28514474630355835,0.14130789041519165
0.2774430215358734,0.17576132714748383
0.2578795850276947,0.12805800139904022
0.2684485912322998,0.16346783936023712
0.2739574909210205,0.17582780122756958
0.2537972629070282,0.13259391486644745
0.2704174518585205,0.15736886858940125
0.27463626861572266,0.14757542312145233
0.2653602957725525,0.2120400369167328
0.24204404652118683,0.1794224977493286
0.23840376734733582,0.16414786875247955
0.24619066715240479,0.13445350527763367
0.24273359775543213,0.1529499888420105
0.2612483501434326,0.1336309313774109
0.21777965128421783,0.15072575211524963
0.2172953486442566,0.14660483598709106
0.24991214275360107,0.16892771422863007
0.2743208408355713,0.18278008699417114
0.21822866797447205,0.19335836172103882
0.26399433612823486,0.1996709406375885
0.245706707239151,0.1446886658668518
0.25874388217926025,0.12830662727355957
0.27289512753486633,0.14461003243923187
0.2456744760274887,0.12241475284099579
0.2680344581604004,0.12451028823852539
0.27335256338119507,0.17153888940811157
0.2672361135482788,0.1704123467206955
0.2726356089115143,0.16300755739212036
0.2737831175327301,0.15353631973266602
0.26366788148880005,0.14579249918460846
0.2670932114124298,0.1655179262161255
0.25463294982910156,0.20548877120018005
0.25384601950645447,0.13835135102272034
0.2727343738079071,0.1392090767621994
0.2821725010871887,0.13401871919631958
0.2863430380821228,0.18954157829284668
0.25997787714004517,0.1371525079011917
0.2139347791671753,0.1582561731338501
0.22644120454788208,0.1218133196234703
0.2734107971191406,0.16190767288208008
0.25384771823883057,0.15534399449825287
0.23802708089351654,0.15252143144607544
0.24781832098960876,0.19360315799713135
0.25976037979125977,0.1598547399044037
0.26815125346183777,0.10957777500152588
0.2739929258823395,0.198293536901474
0.27372896671295166,0.1285984367132187
0.23604491353034973,0.12310493737459183
0.23404952883720398,0.1590484082698822
0.2696917951107025,0.1657109409570694
0.2535393238067627,0.13903824985027313
0.2618792653083801,0.13100144267082214
0.26693466305732727,0.13209573924541473
0.24146106839179993,0.12952356040477753
0.2638995051383972,0.13973689079284668
0.2714462876319885,0.13959066569805145
0.27416032552719116,0.1321955919265747
0.22049599885940552,0.13045664131641388
0.24645055830478668,0.1503380537033081
0.24578198790550232,0.1905849426984787
0.27294373512268066,0.14620909094810486
0.248014897108078,0.14424297213554382
0.2614761292934418,0.13147850334644318
0.2661603093147278,0.14198264479637146
0.26453787088394165,0.1525631546974182
0.26643890142440796,0.12675593793392181
0.26045697927474976,0.14908339083194733
0.26221051812171936,0.16863283514976501
0.2598065435886383,0.16118749976158142
0.23280401527881622,0.15647776424884796
0.22698287665843964,0.146753191947937
0.25995469093322754,0.13103249669075012
0.2512434124946594,0.15347325801849365
0.27333542704582214,0.1349640190601349
0.21864423155784607,0.1265621781349182
0.2714996933937073,0.17587986588478088
0.28680065274238586,0.1646750271320343
0.2512994706630707,0.13930025696754456
0.2538182735443115,0.20976243913173676
0.2512933015823364,0.15963652729988098
0.22264297306537628,0.12943364679813385
0.22889630496501923,0.1377737671136856
0.27103695273399353,0.12038324773311615
0.23978719115257263,0.20507508516311646
0.2647209167480469,0.1659337878227234
0.27013951539993286,0.1507326364517212
0.29619383811950684,0.12741388380527496
0.26951122283935547,0.16264209151268005
0.2521807551383972,0.1504034847021103
0.27706265449523926,0.14738553762435913
0.26088401675224304,0.14247405529022217
0.22442476451396942,0.13645970821380615
0.28189077973365784,0.13114449381828308
0.2732064425945282,0.12214203178882599
0.2643844187259674,0.12849144637584686
0.27081915736198425,0.14874452352523804
0.2756116986274719,0.1278001070022583
0.26658323407173157,0.13297855854034424
0.27756789326667786,0.13614821434020996
0.2591131329536438,0.17616547644138336
0.24520879983901978,0.1518896520137787
0.26796162128448486,0.1337747722864151
0.2521548867225647,0.17943012714385986
0.26558932662010193,0.13994015753269196
0.19659769535064697,0.1309528946876526
0.26904791593551636,0.14446258544921875
0.2792786955833435,0.11720570921897888
0.28161075711250305,0.14163000881671906
0.26477327942848206,0.1997825801372528
0.2536793053150177,0.17924940586090088
0.25640958547592163,0.14316426217556
0.25202280282974243,0.13205009698867798
0.27275609970092773,0.13434170186519623
0.26878196001052856,0.1408303678035736
0.2551330327987671,0.11884337663650513
0.2792455554008484,0.1353665292263031
0.27819210290908813,0.15462592244148254
0.2408866286277771,0.12270213663578033
0.2484002411365509,0.14950990676879883
0.27730435132980347,0.12017445266246796
0.2436620593070984,0.144034743309021
0.2714352011680603,0.13078255951404572
0.26865270733833313,0.10312655568122864
0.27735435962677,0.167845219373703
0.2693062424659729,0.12700815498828888
0.2555277943611145,0.11867506802082062
0.2609207332134247,0.142801433801651
0.26497510075569153,0.12455014884471893
0.21611212193965912,0.10696616768836975
0.2734968364238739,0.11792629957199097
0.266581267118454,0.15045571327209473
0.27602019906044006,0.11936894059181213
0.260120689868927,0.11528457701206207
0.2620001435279846,0.14145438373088837
0.24471160769462585,0.13122311234474182
0.233684703707695,0.14003735780715942
0.2612760066986084,0.122711181640625
0.2758999466896057,0.1318681389093399
0.27898889780044556,0.1268310844898224
0.24984879791736603,0.11500901728868484
0.2620376944541931,0.12793049216270447
0.26001518964767456,0.13521204888820648
0.23211291432380676,0.14209915697574615
0.2332298457622528,0.17018446326255798
0.25299444794654846,0.18912410736083984
0.22898364067077637,0.11852341145277023
0.2615230679512024,0.13829272985458374
0.2628557085990906,0.12589392066001892
0.257487028837204,0.12276490032672882
0.23985549807548523,0.13057690858840942
0.24547573924064636,0.12319402396678925
0.2603749930858612,0.1438860446214676
0.22498641908168793,0.13252314925193787
0.27472415566444397,0.14637552201747894
0.256942480802536,0.17413923144340515
0.2785261273384094,0.1461760699748993
0.2599625885486603,0.12773513793945312
0.2387484908103943,0.13205164670944214
0.2697087228298187,0.12856881320476532
0.2683437764644623,0.1298583745956421
0.24541594088077545,0.17863579094409943
0.23798947036266327,0.1615346074104309
0.23753920197486877,0.12892183661460876
0.28408318758010864,0.137312114238739
0.24339157342910767,0.14585146307945251
0.28019213676452637,0.1335233896970749
0.2504189610481262,0.13008269667625427
0.29508301615715027,0.12382514029741287
0.23920610547065735,0.13893789052963257
0.2933480143547058,0.12348415702581406
0.21973836421966553,0.1159949004650116
0.24672919511795044,0.13249850273132324
0.2551088333129883,0.12591466307640076
0.2638765871524811,0.11236712336540222
0.2814299166202545,0.12010659277439117
0.2282305359840393,0.14973995089530945
0.26451367139816284,0.12016463279724121
0.2722715139389038,0.12371436506509781
0.2588038444519043,0.11496065557003021
0.2509762644767761,0.13166865706443787
0.2415926605463028,0.16584600508213043
0.2687632143497467,0.12622646987438202
0.2591223418712616,0.1383713185787201
0.2730293869972229,0.1327102780342102
0.26617300510406494,0.15308086574077606
0.27605146169662476,0.13522158563137054
0.24758777022361755,0.11704224348068237
0.2770645022392273,0.13514088094234467
0.2501223683357239,0.13211074471473694
0.2570120692253113,0.12430743873119354
0.27471834421157837,0.12613710761070251
0.230095773935318,0.12385948747396469
0.262969434261322,0.12696954607963562
0.24925418198108673,0.1282934546470642
0.2546687126159668,0.11182177811861038
0.23526355624198914,0.12270532548427582
0.26078903675079346,0.11264410614967346
0.266044020652771,0.12854793667793274
0.24891534447669983,0.11934293806552887
0.23125410079956055,0.13878139853477478
0.23026612401008606,0.13343410193920135
0.23846016824245453,0.2282947301864624
0.27896109223365784,0.12738382816314697
0.2496141940355301,0.10688823461532593
0.27889740467071533,0.12691277265548706
0.2690485119819641,0.12642748653888702
0.27093344926834106,0.11265330016613007
0.24362823367118835,0.19055567681789398
0.2760090231895447,0.14773626625537872
0.2429366111755371,0.14813728630542755
0.2671196758747101,0.12744677066802979
0.28660497069358826,0.15580511093139648
0.2504132390022278,0.12090222537517548
0.2654194235801697,0.12034453451633453
0.27246955037117004,0.11306409537792206
0.26280537247657776,0.12601260840892792
0.2253951132297516,0.12845975160598755
0.24183180928230286,0.11951018124818802
0.23642563819885254,0.1285327821969986
0.23589901626110077,0.1306336224079132
0.237868070602417,0.14420169591903687
0.25033020973205566,0.12487855553627014
0.26148003339767456,0.11657488346099854
0.259817898273468,0.12601006031036377
0.2379903793334961,0.1432310938835144
0.24460935592651367,0.11562392115592957
0.30109789967536926,0.14469747245311737
0.27949267625808716,0.13171714544296265
0.2608287036418915,0.11330728232860565
0.23135799169540405,0.12894000113010406
0.26794734597206116,0.12191672623157501
0.2629092037677765,0.1107405424118042
0.23190870881080627,0.13863015174865723
0.24718645215034485,0.13370706140995026
0.23646019399166107,0.14499309659004211
0.26031574606895447,0.11311674118041992
0.2655072808265686,0.1290196031332016
0.2792942225933075,0.1523454189300537
0.2806297540664673,0.12551432847976685
0.2749273478984833,0.18160849809646606
0.23615190386772156,0.12487073242664337
0.22150550782680511,0.13908204436302185
0.2748109996318817,0.1447320580482483
0.25434598326683044,0.14496192336082458
0.26722681522369385,0.1283857673406601
0.2498495876789093,0.11488939076662064
0.2639318108558655,0.12270283699035645
0.2624456584453583,0.10967686772346497
0.25875353813171387,0.12290003895759583
0.24147504568099976,0.11375986039638519
0.22745949029922485,0.15308550000190735
0.24549511075019836,0.1330663561820984
0.2506360709667206,0.1306464672088623
0.26484358310699463,0.1591072678565979
0.24689766764640808,0.17315718531608582
0.2517806887626648,0.14290067553520203
0.24437281489372253,0.1716942936182022
0.2551617920398712,0.1304619014263153
0.27895933389663696,0.12417013943195343
0.23508140444755554,0.13377103209495544
0.24506019055843353,0.14562132954597473
0.27323681116104126,0.12780238687992096
0.2504909336566925,0.12872380018234253
0.23014597594738007,0.11499269306659698
0.2522006034851074,0.11431644856929779
0.2922932803630829,0.13488683104515076
0.22964712977409363,0.13442163169384003
0.2602211833000183,0.12347280979156494
0.3063649535179138,0.1283489316701889
0.2461778223514557,0.13087765872478485
0.295782208442688,0.17692220211029053
0.2679435610771179,0.11153121292591095
0.20886188745498657,0.1592348963022232
0.211236372590065,0.13492432236671448
0.2406594306230545,0.13863936066627502
0.2403601109981537,0.1260228306055069
0.266306072473526,0.13034185767173767
0.26916104555130005,0.1262505054473877
0.24709004163742065,0.1349259912967682
0.2539440393447876,0.15517881512641907
0.2607365846633911,0.12276046723127365
0.24219922721385956,0.1285373866558075
0.24443845450878143,0.12794077396392822
0.26893171668052673,0.12614774703979492
0.29784712195396423,0.11986520141363144
0.2442278265953064,0.15065599977970123
0.25743067264556885,0.12742070853710175
0.26672786474227905,0.12308003753423691
0.2696108818054199,0.11804306507110596
0.228875994682312,0.12387067079544067
0.2743285894393921,0.1270333230495453
0.257891446352005,0.16894441843032837
0.23651085793972015,0.15261958539485931
0.24026060104370117,0.11574910581111908
0.27693894505500793,0.11581538617610931
0.24980509281158447,0.13903123140335083
0.23027527332305908,0.12054325640201569
0.2584470808506012,0.12288828939199448
0.22107473015785217,0.18778294324874878
0.22059711813926697,0.11352740973234177
0.2606236934661865,0.1140572652220726
0.22808900475502014,0.134673073887825
0.294498085975647,0.1542799174785614
0.2329730987548828,0.13304533064365387
0.2850767970085144,0.11375249177217484
0.28924986720085144,0.14162343740463257
0.28221869468688965,0.11826848983764648
0.2891170382499695,0.11129485070705414
0.26556891202926636,0.14013825356960297
0.23977845907211304,0.12995144724845886
0.28103163838386536,0.10657435655593872
0.26243966817855835,0.12247397005558014
0.24328309297561646,0.1249912828207016
0.2205735743045807,0.11912235617637634
0.25169235467910767,0.12068904936313629
0.2823108434677124,0.12109158933162689
0.2961987853050232,0.1332831233739853
0.23242685198783875,0.17141784727573395
0.24261575937271118,0.17326198518276215
0.21906861662864685,0.12398961931467056
0.2645619809627533,0.1106984093785286
0.24849975109100342,0.12049955129623413
0.2906484007835388,0.11144961416721344
0.2673259675502777,0.11888193339109421
0.22845840454101562,0.12061342597007751
0.27820339798927307,0.13407780230045319
0.2597983181476593,0.12362521886825562
0.25676029920578003,0.11293264478445053
0.22839999198913574,0.11018553376197815
0.27672505378723145,0.16617971658706665
0.264769047498703,0.12323862314224243
0.26718416810035706,0.12852224707603455
0.2492871880531311,0.11985094845294952
0.2782706618309021,0.13882127404212952
0.26427721977233887,0.1135338619351387
0.2448541522026062,0.10501685738563538
0.25661182403564453,0.12743355333805084
0.2422613650560379,0.12474365532398224
0.26754623651504517,0.16169771552085876
0.2631716728210449,0.11846503615379333
0.25901225209236145,0.17962241172790527
0.24002739787101746,0.12927228212356567
0.27105608582496643,0.1364557147026062
0.2646065354347229,0.11110708117485046
0.26611900329589844,0.10478192567825317
0.23325762152671814,0.12485446780920029
0.24237799644470215,0.12093190848827362
0.2855323553085327,0.12848471105098724
0.2523237466812134,0.14864785969257355
0.2245340794324875,0.11984576284885406
0.3076172471046448,0.11280463635921478
0.2576151192188263,0.12644726037979126
0.26416927576065063,0.12997661530971527
0.28601938486099243,0.12434886395931244
0.23223358392715454,0.11227667331695557
0.2721334397792816,0.17296580970287323
0.2886323928833008,0.14185890555381775
0.22486163675785065,0.12277892976999283
0.22405195236206055,0.11725842207670212
0.2809973359107971,0.13019752502441406
0.25599515438079834,0.12270519137382507
0.2417156994342804,0.1673356294631958
0.2407253533601761,0.17700262367725372
0.22394117712974548,0.12295062839984894
0.26431187987327576,0.10918557643890381
0.2590250074863434,0.11893153190612793
0.25773680210113525,0.1153368204832077
0.24233736097812653,0.12238107621669769
0.26700323820114136,0.12641513347625732
0.2905030846595764,0.1168089210987091
0.21977221965789795,0.12243904173374176
0.22245261073112488,0.11631014198064804
0.2769583463668823,0.16730065643787384
0.22316992282867432,0.1343066692352295
0.30099543929100037,0.11600416898727417
0.2600729465484619,0.11906801164150238
0.24730972945690155,0.14692053198814392
0.3078426122665405,0.13331058621406555
0.2864381670951843,0.11582134664058685
0.26350799202919006,0.1665886640548706
0.2400047481060028,0.11382532864809036
0.2578132152557373,0.11080300807952881
0.24581092596054077,0.12602832913398743
0.2806856036186218,0.11428184062242508
0.28181642293930054,0.12910717725753784
0.2744075655937195,0.11986955255270004
0.28609010577201843,0.12072870135307312
0.23986074328422546,0.1123221144080162
0.21786706149578094,0.11022410541772842
0.26680484414100647,0.11852948367595673
0.2695154547691345,0.1292945146560669
0.2556828260421753,0.10685353726148605
0.2453148365020752,0.12404369562864304
0.2344081699848175,0.11285537481307983
0.22907385230064392,0.12235911190509796
0.26210957765579224,0.1405026614665985
0.24143654108047485,0.14484944939613342
0.26644426584243774,0.12264657765626907
0.2591782808303833,0.1247544139623642
0.23335129022598267,0.11775475740432739
0.26495230197906494,0.12832975387573242
0.2395133227109909,0.12949369847774506
0.25587525963783264,0.13131427764892578
0.26242223381996155,0.13992294669151306
0.2782875895500183,0.13977205753326416
0.29177072644233704,0.11883631348609924
0.22849836945533752,0.1193448007106781
0.2214011549949646,0.1259467452764511
0.23701414465904236,0.12265394628047943
0.24214190244674683,0.11094014346599579
0.25629112124443054,0.12595446407794952
0.22400614619255066,0.1606479287147522
0.22952958941459656,0.11224764585494995
0.2423236072063446,0.1158318743109703
0.26090168952941895,0.12083780020475388
0.26649510860443115,0.1651136577129364
0.24977949261665344,0.13091373443603516
0.18748065829277039,0.12900318205356598
0.23709094524383545,0.12536083161830902
0.2473987191915512,0.1745099276304245
0.24579080939292908,0.12119224667549133
0.26788580417633057,0.1309131383895874
0.2569276988506317,0.12671861052513123
0.2682022750377655,0.12338016927242279
0.2473730444908142,0.14777618646621704
0.24641627073287964,0.13400566577911377
0.2868626117706299,0.12384189665317535
0.2757761478424072,0.132798969745636
0.2778497338294983,0.1072891354560852
0.29777342081069946,0.13482293486595154
0.24642610549926758,0.10843726247549057
0.25836265087127686,0.1670374721288681
0.27540338039398193,0.12067582458257675
0.28853505849838257,0.1088523268699646
0.22960028052330017,0.12864813208580017
0.24816963076591492,0.1956082433462143
0.27624472975730896,0.13193237781524658
0.2362067699432373,0.11375409364700317
0.2690792381763458,0.11858915537595749
0.23983314633369446,0.11836671829223633
0.2653490900993347,0.1478404402732849
0.2715744078159332,0.10196080058813095
0.24762675166130066,0.13035370409488678
0.2630325257778168,0.13339197635650635
0.264312207698822,0.13245610892772675
0.27215811610221863,0.15475702285766602
0.27211111783981323,0.11338698118925095
0.27737390995025635,0.12219073623418808
0.22902852296829224,0.16453956067562103
0.2662603259086609,0.1272474080324173
0.2674657702445984,0.1220947802066803
0.2855840027332306,0.13177776336669922
0.21129938960075378,0.11905407905578613
0.2670024037361145,0.10728805512189865
0.22083580493927002,0.13911288976669312
0.26961439847946167,0.14519625902175903
0.23989388346672058,0.13815896213054657
0.27908647060394287,0.11431131511926651
0.22827787697315216,0.159277081489563
0.244156613945961,0.12931370735168457
0.23774336278438568,0.16113093495368958
0.2572997212409973,0.11916151642799377
0.2470780909061432,0.10649888217449188
0.2818394899368286,0.11482040584087372
0.27766314148902893,0.11155902594327927
0.24121198058128357,0.14132770895957947
0.24856284260749817,0.1318543553352356
0.2296186089515686,0.14197030663490295
0.2677311301231384,0.1415809988975525
0.22320136427879333,0.15879999101161957
0.2613726556301117,0.12363642454147339
0.2506740391254425,0.1377543807029724
0.262556791305542,0.1132432147860527
0.2518981695175171,0.12276770174503326
0.2728048861026764,0.12798930704593658
0.2414986938238144,0.13174183666706085
0.2764098048210144,0.11799308657646179
0.22068077325820923,0.12490204721689224
0.2655089795589447,0.11536146700382233
0.2647121548652649,0.12014295160770416
0.24176576733589172,0.12203116714954376
0.2454369068145752,0.10545714944601059
0.23624998331069946,0.11836281418800354
0.27415791153907776,0.15423831343650818
0.23726263642311096,0.11515001952648163
0.25740891695022583,0.1196223795413971
0.25861111283302307,0.11314927786588669
0.2160438746213913,0.11800575256347656
0.2794784903526306,0.10087650269269943
0.254105806350708,0.12022747099399567
0.2794530689716339,0.13361725211143494
0.2539474368095398,0.11539368331432343
0.26307356357574463,0.14461535215377808
0.27427011728286743,0.13724900782108307
0.20335592329502106,0.11823597550392151
0.25973397493362427,0.1623063087463379
0.23324668407440186,0.14097736775875092
0.24821345508098602,0.13147395849227905
0.27079033851623535,0.12260708212852478
0.26250314712524414,0.11249241977930069
0.2783927321434021,0.10889175534248352
0.27913451194763184,0.13940103352069855
0.27485108375549316,0.11495596170425415
0.28619837760925293,0.10719934105873108
0.26384612917900085,0.12898136675357819
0.27512621879577637,0.11531426757574081
0.260126531124115,0.14899416267871857
0.25311797857284546,0.14708775281906128
0.24632087349891663,0.12391002476215363
0.2092042714357376,0.17314600944519043
0.258583128452301,0.13016335666179657
0.24433691799640656,0.1404845416545868
0.2695423364639282,0.13859696686267853
0.24580758810043335,0.11957588791847229
0.2630935311317444,0.1340256631374359
0.2782880961894989,0.1097191870212555
0.22385497391223907,0.11907099932432175
0.21831876039505005,0.12083128094673157
0.290047287940979,0.1291292905807495
0.2669646441936493,0.12761028110980988
0.27238041162490845,0.11117549240589142
0.2792119085788727,0.12173908203840256
0.2663155198097229,0.1790960431098938
0.21313059329986572,0.11744549870491028
0.2523117661476135,0.12049652636051178
0.2639158368110657,0.11362028121948242
0.23438456654548645,0.1511155068874359
0.30640077590942383,0.11961100250482559
0.25426071882247925,0.11843477189540863
0.24030397832393646,0.13925227522850037
0.2301136553287506,0.12847831845283508
0.23964866995811462,0.12404491752386093
0.2640147805213928,0.11957255750894547
0.2634771466255188,0.1332143247127533
0.2548876702785492,0.10341063886880875
0.26223209500312805,0.15366388857364655
0.25579726696014404,0.12975233793258667
0.23899364471435547,0.10395015776157379
0.2677408456802368,0.12465053796768188
0.24532802402973175,0.11764232069253922
0.21239489316940308,0.11497734487056732
0.2524758279323578,0.11693447083234787
0.252566933631897,0.11869651079177856
0.22908154129981995,0.13021409511566162
0.2317211925983429,0.12752661108970642
0.2765960693359375,0.10585451126098633
0.26632678508758545,0.12372589111328125
0.2603183388710022,0.16030725836753845
0.25098979473114014,0.17800116539001465
0.25541090965270996,0.11524725705385208
0.2727647125720978,0.12664803862571716
0.26703837513923645,0.11855044960975647
0.22411224246025085,0.12532378733158112
0.22372868657112122,0.12060652673244476
0.23089483380317688,0.14572878181934357
0.26712051033973694,0.1287560760974884
0.2734629511833191,0.13391582667827606
0.28314995765686035,0.14407935738563538
0.25351482629776,0.14182819426059723
0.23760417103767395,0.1207159012556076
0.2557995319366455,0.10989762842655182
0.2615029215812683,0.14225152134895325
0.2521838843822479,0.13867038488388062
0.28881168365478516,0.12109169363975525
0.2819051742553711,0.17223253846168518
0.24537692964076996,0.12757959961891174
0.2612561285495758,0.13247612118721008
0.2535448968410492,0.10061724483966827
0.251173198223114,0.12386773526668549
0.26006197929382324,0.123336561024189
0.23006555438041687,0.12018103897571564
0.22083598375320435,0.11059078574180603
0.23252248764038086,0.1240413635969162
0.2543923854827881,0.13482627272605896
0.2692461311817169,0.12929803133010864
0.26093512773513794,0.1342271864414215
0.25591081380844116,0.11648400872945786
0.2450868785381317,0.11055921018123627
0.2451084554195404,0.1468697488307953
0.2822047770023346,0.12354923784732819
0.28655409812927246,0.11737796664237976
0.2583254277706146,0.11299563944339752
0.26058444380760193,0.13751699030399323
0.2594171464443207,0.10556340217590332
0.23887386918067932,0.12580667436122894
0.24457570910453796,0.11545492708683014
0.23630395531654358,0.1337573379278183
0.23438765108585358,0.12509703636169434
0.2803269028663635,0.13047894835472107
0.2774801254272461,0.15662837028503418
0.2617105543613434,0.1418442726135254
0.26575276255607605,0.1298384964466095
0.21683725714683533,0.12921229004859924
0.21952968835830688,0.12145646661520004
0.23167410492897034,0.12515676021575928
0.23985177278518677,0.10792627185583115
0.23642411828041077,0.11735033988952637
0.21636687219142914,0.11514287441968918
0.2335325926542282,0.12284033745527267
0.286051869392395,0.13478946685791016
0.2583376169204712,0.11693023890256882
0.24295569956302643,0.11379612237215042
0.2757200002670288,0.12110541015863419
0.22643256187438965,0.1216076985001564
0.2577579617500305,0.10321315377950668
0.27979081869125366,0.12450194358825684
0.25108158588409424,0.11696723103523254
0.22738569974899292,0.124425508081913
0.2491665780544281,0.11655812710523605
0.24726006388664246,0.14398646354675293
0.24171683192253113,0.1175663024187088
0.27444884181022644,0.11594395339488983
0.2648831903934479,0.12662962079048157
0.2415785789489746,0.11827370524406433
0.24173152446746826,0.11597760766744614
0.21344895660877228,0.1771807074546814
0.2714362144470215,0.10947772860527039
0.2764362096786499,0.17791958153247833
0.21918053925037384,0.10317122936248779
0.217739999294281,0.10720351338386536
0.26646000146865845,0.11134935915470123
0.2795505225658417,0.10725457221269608
0.2767866551876068,0.11782664060592651
0.3086822032928467,0.11986225843429565
0.268668532371521,0.10768246650695801
0.24548092484474182,0.12475967407226562
0.2611793875694275,0.12183624505996704
0.2336350679397583,0.11542897671461105
0.2674002945423126,0.13388554751873016
0.25335150957107544,0.13231351971626282
0.2713666558265686,0.12978306412696838
0.2683131694793701,0.1153922751545906
0.2746133506298065,0.11786438524723053
0.25106579065322876,0.19310927391052246
0.2629625201225281,0.17392411828041077
0.2468469738960266,0.12243206799030304
0.266799658536911,0.12278341501951218
0.253433495759964,0.1325032114982605
0.2481587827205658,0.11755211651325226
0.24832198023796082,0.1685360074043274
0.22880902886390686,0.1576579213142395
0.2793142795562744,0.12316236644983292
0.26268377900123596,0.11724144220352173
0.2269151657819748,0.11850359290838242
0.22598227858543396,0.14421308040618896
0.20864546298980713,0.15114560723304749
0.2774854898452759,0.11992478370666504
0.25052833557128906,0.11817096918821335
0.2397964894771576,0.12638279795646667
0.28441599011421204,0.10340758413076401
0.2586641013622284,0.12987323105335236
0.23857121169567108,0.1288646161556244
0.23227524757385254,0.12335951626300812
0.26014822721481323,0.1224108412861824
0.2740105390548706,0.1279590129852295
0.28490978479385376,0.16954340040683746
0.2487725466489792,0.16755667328834534
0.2580816447734833,0.11379408091306686
0.26412516832351685,0.1158580407500267
0.26584500074386597,0.1272488385438919
0.2490752637386322,0.1220599114894867
0.2464914619922638,0.16593748331069946
0.2783510684967041,0.13155072927474976
0.2482486069202423,0.17429476976394653
0.29672154784202576,0.12568065524101257
0.2514285445213318,0.11790136247873306
0.2721484303474426,0.16357897222042084
0.2508276700973511,0.17864805459976196
0.2462414652109146,0.12636326253414154
0.3020591735839844,0.13686345517635345
0.280741810798645,0.14785262942314148
0.2688194513320923,0.12526027858257294
0.2828328013420105,0.12419712543487549
0.22600418329238892,0.12247338891029358
0.27133816480636597,0.11803579330444336
0.25973236560821533,0.11742167174816132
0.2563943564891815,0.12076444923877716
0.2485255002975464,0.12721288204193115
0.2647639811038971,0.12149125337600708
0.24822504818439484,0.15357176959514618
0.2843860983848572,0.13065654039382935
0.23552154004573822,0.1278136521577835
0.265438973903656,0.11439884454011917
0.2619486153125763,0.13063383102416992
0.27931860089302063,0.11214868724346161
0.26507556438446045,0.11629104614257812
0.2548447847366333,0.13548897206783295
0.2331150323152542,0.13099157810211182
0.28445637226104736,0.11171627044677734
0.2689330279827118,0.12006068229675293
0.25449493527412415,0.14003127813339233
0.2633461356163025,0.12898129224777222
0.2917547821998596,0.13394826650619507
0.28473320603370667,0.12334223836660385
0.2478366494178772,0.13361909985542297
0.22026434540748596,0.12465420365333557
0.283340722322464,0.11502046883106232
0.2179662138223648,0.1271456480026245
0.26031023263931274,0.12707634270191193
0.2749645709991455,0.10172675549983978
0.2275131344795227,0.12076325714588165
0.25786498188972473,0.12750676274299622
0.26678788661956787,0.10133179277181625
0.2888973355293274,0.15010228753089905
0.2511897087097168,0.1267663538455963
0.2605586647987366,0.17650997638702393
0.24656063318252563,0.1175883412361145
0.2682797610759735,0.1371210813522339
0.26172763109207153,0.12298253178596497
0.20822429656982422,0.10886970907449722
0.27233296632766724,0.12335456907749176
0.2705332338809967,0.12906160950660706
0.2813979983329773,0.11995604634284973
0.24738416075706482,0.12413989007472992
0.26966720819473267,0.1396549642086029
0.2897360920906067,0.12599894404411316
0.2929638624191284,0.11891701817512512
0.2930454611778259,0.1029217392206192
0.27441084384918213,0.10449209809303284
0.291229784488678,0.13779443502426147
0.2327321171760559,0.1732383370399475
0.2780824303627014,0.11648140847682953
0.2531416714191437,0.11475127190351486
0.238994762301445,0.1051865890622139
0.2629009485244751,0.12294018268585205
0.2407194972038269,0.11840696632862091
0.28009024262428284,0.12096607685089111
0.27205219864845276,0.12119971215724945
0.23675811290740967,0.13338565826416016
0.22138698399066925,0.11105979233980179
0.24601641297340393,0.15623869001865387
0.24428537487983704,0.12194839119911194
0.23347952961921692,0.1245843917131424
0.26101410388946533,0.12139131128787994
0.251304566860199,0.11047489196062088
0.22435350716114044,0.12784387171268463
0.24320760369300842,0.11899012327194214
0.27601930499076843,0.12022517621517181
0.2109464555978775,0.13580729067325592
0.2537006735801697,0.15227431058883667
0.2597138583660126,0.1336478441953659
0.2814043164253235,0.13877762854099274
0.2800057828426361,0.16789460182189941
0.21346542239189148,0.1234198734164238
0.24760554730892181,0.10252147912979126
0.23192504048347473,0.13315340876579285
0.27458682656288147,0.1920013129711151
0.2812720835208893,0.11197339743375778
0.2504464387893677,0.12248505651950836
0.2558242082595825,0.12111341953277588
0.27603432536125183,0.11547063291072845
0.25096938014030457,0.11733043193817139
0.21818500757217407,0.11253833770751953
0.24897989630699158,0.14910022914409637
0.2972818613052368,0.12262247502803802
0.26369985938072205,0.13267439603805542
0.24176518619060516,0.10553976893424988
0.2510693371295929,0.11889270693063736
0.2625453770160675,0.10929272323846817
0.2401025891304016,0.11380703747272491
0.2333180010318756,0.11377712339162827
0.25869762897491455,0.10883767157793045
0.2674753665924072,0.12993741035461426
0.2072799801826477,0.10041436553001404
0.2753528654575348,0.10390857607126236
0.23842930793762207,0.13359403610229492
0.2259138524532318,0.10835884511470795
0.26423829793930054,0.1345854252576828
0.2677660882472992,0.10835869610309601
0.24794337153434753,0.11443571746349335
0.253083199262619,0.12559814751148224
0.255449116230011,0.16762837767601013
0.22596679627895355,0.11392846703529358
0.2692067623138428,0.10885941982269287
0.28741687536239624,0.13192814588546753
0.276093453168869,0.11618626862764359
0.26569733023643494,0.10431711375713348
0.25884467363357544,0.1334841251373291
0.2579469680786133,0.13647034764289856
0.21753224730491638,0.15085196495056152
0.26173895597457886,0.13541285693645477
0.27161604166030884,0.15350812673568726
0.2738562822341919,0.11888392269611359
0.2824564576148987,0.11577408760786057
0.22609341144561768,0.11401496082544327
0.26942217350006104,0.10560575127601624
0.2506524324417114,0.11153709888458252
0.2581726908683777,0.12287178635597229
0.22196131944656372,0.1049540638923645
0.25725486874580383,0.13234147429466248
0.2754271924495697,0.12439613044261932
0.232040673494339,0.1176743358373642
0.240138977766037,0.1419488787651062
0.2659139633178711,0.15964801609516144
0.23747658729553223,0.15513454377651215
0.23064446449279785,0.12256694585084915
0.2493259310722351,0.12027004361152649
0.24092671275138855,0.10438891500234604
0.21727044880390167,0.11596677452325821
0.24359440803527832,0.1668824553489685
0.24609029293060303,0.10989347100257874
0.26660746335983276,0.11265259981155396
0.22749024629592896,0.10691902041435242
0.2659893333911896,0.12171489745378494
0.22114945948123932,0.1187114343047142
0.2717750072479248,0.10947985202074051
0.2539016306400299,0.11456191539764404
0.23918892443180084,0.11898496747016907
0.23120272159576416,0.132198303937912
0.22865787148475647,0.11778805404901505
0.25343066453933716,0.10927720367908478
0.2377597689628601,0.12640723586082458
0.2641153335571289,0.12783625721931458
0.2717909812927246,0.12449998408555984
0.24698244035243988,0.13881884515285492
0.24079132080078125,0.15054289996623993
0.2517966032028198,0.11980046331882477
0.2584614157676697,0.12074775993824005
0.26166680455207825,0.0990985706448555
0.25340309739112854,0.10462043434381485
0.26406627893447876,0.14612850546836853
0.24983517825603485,0.10636898875236511
0.250210165977478,0.11068934202194214
0.227483332157135,0.11408151686191559
0.2584857642650604,0.15472084283828735
0.28404131531715393,0.1260054111480713
0.2608562707901001,0.10544705390930176
0.2759895920753479,0.12640723586082458
0.22228577733039856,0.115271657705307
0.25037503242492676,0.11666422337293625
0.2520327568054199,0.10979188978672028
0.26897311210632324,0.11507861316204071
0.2592002749443054,0.12043391913175583
0.26730695366859436,0.12650877237319946
0.2779289484024048,0.10461539030075073
0.2417142391204834,0.12661786377429962
0.2051621526479721,0.15593820810317993
0.2565279006958008,0.14058680832386017
0.2984903156757355,0.12197776138782501
0.2667919993400574,0.13554129004478455
0.22005464136600494,0.11290468275547028
0.24404922127723694,0.12075400352478027
0.24143385887145996,0.11654152721166611
0.24709773063659668,0.14185771346092224
0.2866896390914917,0.10868789255619049
0.22638782858848572,0.16445159912109375
0.27335771918296814,0.16885848343372345
0.25065508484840393,0.11516456305980682
0.2385197877883911,0.16497227549552917
0.2791181206703186,0.11020289361476898
0.23303060233592987,0.12075413763523102
0.2124299705028534,0.12408637255430222
0.25437721610069275,0.11441296339035034
0.25679486989974976,0.130869060754776
0.2775641977787018,0.12375962734222412
0.24086645245552063,0.1200496256351471
0.24877439439296722,0.11558239161968231
0.2622462809085846,0.10204097628593445
0.26027247309684753,0.11888746917247772
0.22826597094535828,0.12253320962190628
0.27154994010925293,0.11810529232025146
0.25677138566970825,0.10528537631034851
0.27098286151885986,0.11335906386375427
0.26819920539855957,0.12208689004182816
0.2567676901817322,0.11540395766496658
0.240881085395813,0.10423903167247772
0.2612122893333435,0.11810216307640076
0.26709604263305664,0.12742473185062408
0.2807886302471161,0.11673305928707123
0.29194700717926025,0.12901611626148224
0.2410111129283905,0.11460863053798676
0.27576446533203125,0.10373269021511078
0.28943711519241333,0.10436008125543594
0.28989583253860474,0.115211620926857
0.24728608131408691,0.11446762084960938
0.2876545190811157,0.11331486701965332
0.2652202248573303,0.11295847594738007
0.24034762382507324,0.10758375376462936
0.25071024894714355,0.1578354835510254
0.2594485878944397,0.1140444427728653
0.24622079730033875,0.10933101922273636
0.2768104076385498,0.11881956458091736
0.23413434624671936,0.13575993478298187
0.26660585403442383,0.12332224100828171
0.2701857388019562,0.11270899325609207
0.255379319190979,0.12281467020511627
0.2358676642179489,0.14414814114570618
0.21625465154647827,0.2031656801700592
0.2722073197364807,0.1287851184606552
0.2865567207336426,0.1221260130405426
0.25310570001602173,0.14428560435771942
0.2105482965707779,0.11375069618225098
0.24547019600868225,0.1264832764863968
0.24990203976631165,0.11040177941322327
0.23329542577266693,0.11609004437923431
0.2288030982017517,0.11414459347724915
0.23491038382053375,0.11304453015327454
0.23621606826782227,0.13199648261070251
0.24784564971923828,0.14872273802757263
0.23114612698554993,0.12144127488136292
0.24808168411254883,0.1226249635219574
0.26958200335502625,0.1097424179315567
0.2449178695678711,0.1239776685833931
0.2726248502731323,0.09624551981687546
0.25933516025543213,0.11564306914806366
0.215347021818161,0.14652469754219055
0.2704164981842041,0.11460169404745102
0.2734629511833191,0.10490608215332031
0.22250941395759583,0.11685791611671448
0.26926472783088684,0.12966372072696686
0.2631985545158386,0.13492023944854736
0.25342145562171936,0.10907480865716934
0.2813129723072052,0.11141805350780487
0.2665747106075287,0.117791548371315
0.2779332399368286,0.1756802201271057
0.27479833364486694,0.12377747893333435
0.27806076407432556,0.1677241027355194
0.22813531756401062,0.1210135668516159
0.23566670715808868,0.1261216700077057
0.29857775568962097,0.11477506160736084
0.25508350133895874,0.15922072529792786
0.3158711791038513,0.10660433769226074
0.23712894320487976,0.1099981814622879
0.2030506730079651,0.11772354692220688
0.23983702063560486,0.17110061645507812
0.26114100217819214,0.12378818541765213
0.22795692086219788,0.10501740872859955
0.27675551176071167,0.117720827460289
0.2535330355167389,0.11852365732192993
0.25754958391189575,0.1142602413892746
0.20964020490646362,0.11927802860736847
0.2721922993659973,0.1142009049654007
0.2794117331504822,0.1259390264749527
0.26235514879226685,0.12215079367160797
0.22348761558532715,0.10224591195583344
0.2665889263153076,0.12351628392934799
0.2937816381454468,0.12138872593641281
0.25520455837249756,0.13750308752059937
0.23420514166355133,0.1071711853146553
0.26213496923446655,0.13031111657619476
0.2650117874145508,0.11452885717153549
0.23350070416927338,0.10634562373161316
0.2698214054107666,0.10315560549497604
0.2623145878314972,0.1290770322084427
0.2533457279205322,0.13961946964263916
0.27303946018218994,0.14798931777477264
0.27539822459220886,0.10945824533700943
0.21603825688362122,0.11106128990650177
0.24842840433120728,0.11941234767436981
0.2758355140686035,0.13806919753551483
0.24001502990722656,0.12181068956851959
0.25623059272766113,0.11441129446029663
0.28634965419769287,0.10758580267429352
0.28249049186706543,0.11429306864738464
0.2808764576911926,0.15517081320285797
0.25172144174575806,0.12212380766868591
0.24060383439064026,0.12628866732120514
0.25855931639671326,0.10792815685272217
0.24901461601257324,0.14532038569450378
0.2608753442764282,0.12068715691566467
0.23675569891929626,0.12575212121009827
0.27153846621513367,0.11923956125974655
0.2360650897026062,0.11217552423477173
0.2340400516986847,0.11214595288038254
0.23585766553878784,0.17714466154575348
0.2197105437517166,0.11162039637565613
0.3140919804573059,0.12275256961584091
0.2858467102050781,0.12121979147195816
0.2076437920331955,0.10380572080612183
0.24609839916229248,0.10168947279453278
0.24950644373893738,0.16096282005310059
0.26091012358665466,0.12475235760211945
0.25362688302993774,0.11124630272388458
0.25500279664993286,0.12041622400283813
0.2608647346496582,0.11830178648233414
0.2269166111946106,0.13461537659168243
0.24977174401283264,0.11004947125911713
0.2422027587890625,0.12030327320098877
0.2553645968437195,0.12061341851949692
0.2491210550069809,0.13760559260845184
0.28189408779144287,0.11396459490060806
0.23908501863479614,0.12255872786045074
0.26830118894577026,0.1080518513917923
0.22151640057563782,0.11643914133310318
0.26269787549972534,0.14985372126102448
0.2596380114555359,0.10349596291780472
0.272700697183609,0.1141594722867012
0.2705575227737427,0.11869055032730103
0.30970728397369385,0.10984315723180771
0.24247612059116364,0.11014752089977264
0.26281917095184326,0.12776318192481995
0.2498789131641388,0.10035116225481033
0.2755489647388458,0.12022289633750916
0.24391233921051025,0.12395164370536804
0.2608864903450012,0.10461750626564026
0.29136577248573303,0.13568466901779175
0.23381078243255615,0.1113322526216507
0.2640385031700134,0.12280705571174622
0.25833001732826233,0.15029938519001007
0.26463961601257324,0.11276209354400635
0.24040299654006958,0.1391417235136032
0.249901682138443,0.10809636116027832
0.22828568518161774,0.10796016454696655
0.2829073667526245,0.1114204078912735
0.2635118365287781,0.15123340487480164
0.22600138187408447,0.10927703976631165
0.2638668417930603,0.10897872596979141
0.2699883282184601,0.12423136830329895
0.2676410675048828,0.11908861994743347
0.2761514186859131,0.11415384709835052
0.24304530024528503,0.10783420503139496
0.24515622854232788,0.11109119653701782
0.17666301131248474,0.12749458849430084
0.27522972226142883,0.10440816730260849
0.22721663117408752,0.12164398282766342
0.23155632615089417,0.11881906539201736
0.2212560772895813,0.1272699385881424
0.26320576667785645,0.14316082000732422
0.22061318159103394,0.1163145899772644
0.23095159232616425,0.12722036242485046
0.2788362205028534,0.12069607526063919
0.2271118015050888,0.1250341832637787
0.26042279601097107,0.11479033529758453
0.249371737241745,0.10747399181127548
0.19782114028930664,0.12460803985595703
0.2492780238389969,0.12241359800100327
0.22132903337478638,0.12849943339824677
0.2621273994445801,0.09999854862689972
0.22804871201515198,0.10863177478313446
0.25587886571884155,0.1351606398820877
0.24842163920402527,0.12621980905532837
0.24090248346328735,0.13796788454055786
0.2820577919483185,0.11707822978496552
0.27954888343811035,0.11850140243768692
0.2737058401107788,0.13753119111061096
0.23565015196800232,0.14466699957847595
0.23334228992462158,0.11620553582906723
0.22863689064979553,0.16790971159934998
0.23840363323688507,0.11872704327106476
0.2692517638206482,0.10955923795700073
0.2550073266029358,0.11306893825531006
0.2607269287109375,0.1437816321849823
0.24016526341438293,0.10587183386087418
0.28044593334198,0.1589718461036682
0.2971111238002777,0.1269785463809967
0.2305574119091034,0.09855304658412933
0.26614701747894287,0.15129758417606354
0.21785420179367065,0.09437303245067596
0.23456329107284546,0.1070428192615509
0.2422635555267334,0.11097690463066101
0.26125282049179077,0.11041875183582306
0.2537255883216858,0.13003458082675934
0.23521456122398376,0.11299371719360352
0.2724384367465973,0.11238536983728409
0.28052136301994324,0.10928519070148468
0.24592584371566772,0.12613624334335327
0.2580080032348633,0.1225748211145401
0.2528342008590698,0.11547846347093582
0.2434987723827362,0.13125169277191162
0.19758494198322296,0.115053191781044
0.26862409710884094,0.10931457579135895
0.27516376972198486,0.1195969432592392
0.2595524191856384,0.10415317118167877
0.2657364308834076,0.11017093062400818
0.2743772268295288,0.10634978860616684
0.23831823468208313,0.11416392028331757
0.29696124792099,0.10747060924768448
0.26810088753700256,0.11717263609170914
0.2959407866001129,0.12218914926052094
0.299197793006897,0.12638743221759796
0.25556671619415283,0.15295955538749695
0.28427499532699585,0.11667884886264801
0.22506111860275269,0.10624425113201141
0.28943341970443726,0.13172221183776855
0.25681841373443604,0.12780505418777466
0.2118016481399536,0.13736653327941895
0.26578083634376526,0.1278000771999359
0.25230687856674194,0.12758409976959229
0.21643561124801636,0.13061875104904175
0.27968767285346985,0.12039723992347717
0.2789623737335205,0.10138555616140366
0.22487762570381165,0.11991170048713684
0.2606006860733032,0.12748762965202332
0.26255154609680176,0.11294987797737122
0.2671439051628113,0.11635896563529968
0.2425122857093811,0.12130709737539291
0.2547529339790344,0.11029493808746338
0.2691752314567566,0.14256617426872253
0.243771493434906,0.12159917503595352
0.21704010665416718,0.11848074942827225
0.273966908454895,0.12574820220470428
0.27140703797340393,0.12598690390586853
0.2710726857185364,0.10784712433815002
0.2239035665988922,0.1161486804485321
0.26300203800201416,0.1222439706325531
0.2833319306373596,0.16609172523021698
0.25192105770111084,0.13356997072696686
0.23193809390068054,0.11519115418195724
0.21215713024139404,0.10709062963724136
0.24500970542430878,0.1198907271027565
0.2563908100128174,0.12676312029361725
0.25443506240844727,0.09417478740215302
0.2721141576766968,0.15271660685539246
0.23210099339485168,0.12423022091388702
0.29225409030914307,0.10594826191663742
0.2504020631313324,0.12055320292711258
0.2012578547000885,0.11608142405748367
0.24480803310871124,0.12657561898231506
0.2427247166633606,0.12786699831485748
0.24751481413841248,0.12316328287124634
0.23234280943870544,0.12784279882907867
0.21691907942295074,0.11265575885772705
0.2591110169887543,0.10677175223827362
0.2413579225540161,0.12096404284238815
0.24451671540737152,0.1311430037021637
0.2616521716117859,0.1074257642030716
0.2372288852930069,0.11592712998390198
0.2620559334754944,0.13004657626152039
0.23566505312919617,0.11982438713312149
0.26538240909576416,0.11062599718570709
0.26394274830818176,0.11538340151309967
0.23416972160339355,0.1210656687617302
0.2183346152305603,0.16043704748153687
0.2554081976413727,0.0964658260345459
0.2570290267467499,0.11936836689710617
0.24561277031898499,0.12817621231079102
0.2917342185974121,0.10170379281044006
0.2485712468624115,0.110558420419693
0.27508363127708435,0.11875182390213013
0.24965807795524597,0.10539904981851578
0.2546762228012085,0.16348585486412048
0.2673921287059784,0.1159559115767479
0.24878954887390137,0.1265338957309723
0.2969294786453247,0.10218749195337296
0.2144656777381897,0.11657141149044037
0.25712788105010986,0.12548156082630157
0.23365643620491028,0.1397022008895874
0.24735033512115479,0.11060886085033417
0.24723896384239197,0.11116437613964081
0.27355384826660156,0.1160503625869751
0.25575345754623413,0.1261189728975296
0.25009459257125854,0.1252841353416443
0.3011280596256256,0.12711934745311737
0.25371110439300537,0.11459776759147644
0.2300390601158142,0.13943174481391907
0.27769169211387634,0.1263098120689392
0.2466427981853485,0.10874912142753601
0.28880804777145386,0.10946378111839294
0.2644050717353821,0.11376466602087021
0.28740718960762024,0.12369440495967865
0.23375143110752106,0.10453823208808899
0.2875503897666931,0.1344154179096222
0.21578176319599152,0.1162172481417656
0.26370957493782043,0.14146676659584045
0.2418302446603775,0.12718066573143005
0.24472996592521667,0.12591543793678284
0.23993372917175293,0.10987698286771774
0.28255021572113037,0.09736759960651398
0.2586069107055664,0.12168161571025848
0.2056080847978592,0.13217119872570038
0.21466770768165588,0.1228834018111229
0.22476477921009064,0.13383379578590393
0.24360069632530212,0.10862049460411072
0.24222436547279358,0.1295243799686432
0.23163053393363953,0.10554517805576324
0.2740821838378906,0.11423240602016449
0.2688283324241638,0.11485166102647781
0.237418532371521,0.11075571924448013
0.2874622046947479,0.1596357524394989
0.24398264288902283,0.11297489702701569
0.2784538269042969,0.11504622548818588
0.2600367069244385,0.09555979818105698
0.2644464373588562,0.12636005878448486
0.25510817766189575,0.12459859251976013
0.27796196937561035,0.09839853644371033
0.2679263949394226,0.11851973831653595
0.24234241247177124,0.11414196342229843
0.22776903212070465,0.10218530148267746
0.26318806409835815,0.11923760175704956
0.2570394277572632,0.1070549339056015
0.2522960305213928,0.12160838395357132
0.2597063183784485,0.10914479196071625
0.2869180142879486,0.10955129563808441
0.25781482458114624,0.12360570579767227
0.21842460334300995,0.1200767308473587
0.24549058079719543,0.11721205711364746
0.22574739158153534,0.14013753831386566
0.2504705786705017,0.10544906556606293
0.23411208391189575,0.1168968603014946
0.24771037697792053,0.10878421366214752
0.23673748970031738,0.1332906186580658
0.27575284242630005,0.14244776964187622
0.24232077598571777,0.10697893798351288
0.27570900321006775,0.1113431453704834
0.2681308686733246,0.11330653727054596
0.224628746509552,0.1142478659749031
0.23092910647392273,0.12919043004512787
0.26350754499435425,0.12627577781677246
0.2500988841056824,0.11475913971662521
0.2685139775276184,0.11177687346935272
0.247107595205307,0.11148840934038162
0.23498165607452393,0.11217284202575684
0.24757802486419678,0.1164611354470253
0.2654462456703186,0.10556626319885254
0.2605080008506775,0.11655431240797043
0.2506875693798065,0.10982866585254669
0.250640869140625,0.10865309089422226
0.2541860342025757,0.11098688840866089
0.26571744680404663,0.12067229300737381
0.251065194606781,0.09891439229249954
0.20778052508831024,0.10584001243114471
0.25782617926597595,0.1179867833852768
0.2275703251361847,0.11974405497312546
0.27019280195236206,0.11876359581947327
0.26156291365623474,0.11305996775627136
0.23498551547527313,0.10038472712039948
0.2855258882045746,0.12708842754364014
0.26227807998657227,0.12585297226905823
0.2851276397705078,0.10278470814228058
0.2618173360824585,0.11525151133537292
0.27243131399154663,0.09972827881574631
0.2529994547367096,0.10685598850250244
0.2542266845703125,0.15013079345226288
0.2465316504240036,0.13742420077323914
0.25652289390563965,0.11732780933380127
0.22866791486740112,0.1168833076953888
0.24315381050109863,0.11078353226184845
0.2806714177131653,0.1102825403213501
0.29653969407081604,0.0998806580901146
0.23708245158195496,0.123260498046875
0.2756761610507965,0.1330205798149109
0.2549457252025604,0.11772853136062622
0.2671912908554077,0.13540303707122803
0.20952251553535461,0.1101330891251564
0.2294715940952301,0.12511418759822845
0.28135666251182556,0.11002382636070251
0.25166478753089905,0.11529397964477539
0.25881823897361755,0.10426397621631622
0.27936622500419617,0.1149558499455452
0.25463709235191345,0.11390046775341034
0.29217711091041565,0.09998741000890732
0.2486240565776825,0.09675468504428864
0.23068609833717346,0.10734429955482483
0.258402943611145,0.16905900835990906
0.24231399595737457,0.1116156205534935
0.2867887020111084,0.12202837318181992
0.26829129457473755,0.15027529001235962
0.2693379819393158,0.09975264221429825
0.23809459805488586,0.11598936468362808
0.2610588073730469,0.10435903072357178
0.2584921717643738,0.11630380153656006
0.27799534797668457,0.16426360607147217
0.22106477618217468,0.11057127267122269
0.26706361770629883,0.12549108266830444
0.2766932249069214,0.10479961335659027
0.2521059215068817,0.1382288783788681
0.2742490768432617,0.11550196260213852
0.2319858968257904,0.13983575999736786
0.27825799584388733,0.11236641556024551
0.2552608847618103,0.15089277923107147
0.26355797052383423,0.1126231700181961
0.2670724391937256,0.12162893265485764
0.2760428190231323,0.13836559653282166
0.24297265708446503,0.11277923732995987
0.24687668681144714,0.11125096678733826
0.25328582525253296,0.13208283483982086
0.2873283624649048,0.12555646896362305
0.2398308515548706,0.11076866090297699
0.2456798553466797,0.12186447530984879
0.27058011293411255,0.09038831293582916
0.2598951458930969,0.10723496973514557
0.2306903898715973,0.13825850188732147
0.2461281418800354,0.10017707198858261
0.26542943716049194,0.11359037458896637
0.2611732482910156,0.10780166834592819
0.25967952609062195,0.12688405811786652
0.24896913766860962,0.1367117315530777
0.22894808650016785,0.10913501679897308
0.26672929525375366,0.10506966710090637
0.2809582054615021,0.12946951389312744
0.22262157499790192,0.13638333976268768
0.23537763953208923,0.15083153545856476
0.2644326984882355,0.10643890500068665
0.24904215335845947,0.16350853443145752
0.2763722538948059,0.1086432933807373
0.28471922874450684,0.1099882423877716
0.2040550410747528,0.13732607662677765
0.22292830049991608,0.12171705067157745
0.27396517992019653,0.14650483429431915
0.20231597125530243,0.10125064849853516
0.2573161721229553,0.1208297610282898
0.2724699378013611,0.12304996699094772
0.2562251389026642,0.12468467652797699
0.2635539770126343,0.15693894028663635
0.2622077465057373,0.11676366627216339
0.2673969566822052,0.1220109611749649
0.2705302834510803,0.11210188269615173
0.2936510443687439,0.11002146452665329
0.2735286056995392,0.09949946403503418
0.25606998801231384,0.09958817064762115
0.23476772010326385,0.09254190325737
0.24259863793849945,0.11360137164592743
0.30294883251190186,0.11658446490764618
0.25021892786026,0.13238707184791565
0.24438351392745972,0.15735486149787903
0.23701530694961548,0.11078067868947983
0.26873478293418884,0.1711835265159607
0.2551509141921997,0.10859669744968414
0.24808987975120544,0.1113499104976654
0.25296729803085327,0.11682488024234772
0.26469898223876953,0.13880519568920135
0.2509358525276184,0.11472439765930176
0.22984714806079865,0.11128425598144531
0.2663085460662842,0.1256439983844757
0.1968613564968109,0.11926041543483734
0.23073339462280273,0.11691729724407196
0.24042993783950806,0.12613511085510254
0.22938676178455353,0.12077594548463821
0.2371472716331482,0.1604629009962082
0.28833967447280884,0.11117594689130783
0.20743519067764282,0.10830410569906235
0.2843708395957947,0.15371236205101013
0.24960757791996002,0.1222059354186058
0.2569810748100281,0.1157187968492508
0.2733991742134094,0.12850841879844666
0.27421894669532776,0.10487403720617294
0.23197925090789795,0.10099710524082184
0.23189206421375275,0.12362861633300781
0.2545236349105835,0.11298409104347229
0.30191048979759216,0.14136388897895813
0.2768750786781311,0.14961743354797363
0.24710877239704132,0.11654625833034515
0.2791355848312378,0.11174285411834717
0.2402995377779007,0.10310032963752747
0.26687905192375183,0.09586425125598907
0.2662678062915802,0.10839490592479706
0.23714613914489746,0.10336606204509735
0.26614847779273987,0.12241307646036148
0.26274237036705017,0.12555299699306488
0.22187770903110504,0.11958849430084229
0.27611392736434937,0.11786295473575592
0.24384886026382446,0.11965614557266235
0.2653498649597168,0.09257904440164566
0.20996949076652527,0.11019064486026764
0.2403084635734558,0.12261549383401871
0.24599550664424896,0.10183446109294891
0.25553956627845764,0.11095651984214783
0.2889426350593567,0.10818666219711304
0.25925129652023315,0.12996172904968262
0.25077319145202637,0.09866010397672653
0.25011226534843445,0.12056316435337067
0.2736934423446655,0.13625767827033997
0.2650449573993683,0.10265184938907623
0.21684885025024414,0.10102211683988571
0.25072455406188965,0.1003672406077385
0.3056063950061798,0.10591192543506622
0.23895074427127838,0.09607776999473572
0.2583719491958618,0.1379265934228897
0.2487926185131073,0.11591899394989014
0.30388641357421875,0.11255394667387009
0.24393892288208008,0.1564149111509323
0.26270025968551636,0.1129206120967865
0.28503045439720154,0.10029205679893494
0.26459407806396484,0.1222129538655281
0.2666759192943573,0.13205087184906006
0.26831167936325073,0.14687079191207886
0.22013282775878906,0.14033721387386322
0.2655293941497803,0.1038004606962204
0.2610289752483368,0.09955959022045135
0.2931666672229767,0.13172948360443115
0.23136484622955322,0.10682196915149689
0.22552376985549927,0.11802437901496887
0.2512563467025757,0.15343435108661652
0.2835833430290222,0.10777342319488525
0.2503093481063843,0.11172221601009369
0.2555302679538727,0.10429021716117859
0.2368924915790558,0.11649119853973389
0.2593839168548584,0.16363316774368286
0.257702112197876,0.12287286669015884
0.23888717591762543,0.11288745701313019
0.25436556339263916,0.1333736777305603
0.2339724898338318,0.11018317192792892
0.24258092045783997,0.12008265405893326
0.2851370871067047,0.10578325390815735
0.2623399496078491,0.11806017905473709
0.29281771183013916,0.14656026661396027
0.27856114506721497,0.12675946950912476
0.27272331714630127,0.11575030535459518
0.25789040327072144,0.09568145871162415
0.2521568834781647,0.10577470064163208
0.26805174350738525,0.10464392602443695
0.20789797604084015,0.13291525840759277
0.24317814409732819,0.11965210735797882
0.2345452755689621,0.11575725674629211
0.2613227665424347,0.11824893951416016
0.2724657654762268,0.10441479086875916
0.23458141088485718,0.11140571534633636
0.23626846075057983,0.10781039297580719
0.26116934418678284,0.11757112294435501
0.2672993540763855,0.1180243045091629
0.24153652787208557,0.11932642757892609
0.2456558793783188,0.11442399770021439
0.264510840177536,0.11271192878484726
0.2723740041255951,0.11607922613620758
0.2456045150756836,0.1188502386212349
0.2686764597892761,0.11474503576755524
0.243757426738739,0.11589059233665466
0.24961090087890625,0.09939831495285034
0.2711915373802185,0.12371105700731277
0.25794339179992676,0.1141393855214119
0.2827247679233551,0.10070595145225525
0.25042492151260376,0.1102818101644516
0.2667221128940582,0.1087571233510971
0.2565576136112213,0.11800127476453781
0.26681965589523315,0.11835572868585587
0.2496316283941269,0.1176346093416214
0.27130618691444397,0.12209783494472504
0.24630531668663025,0.17831896245479584
0.2273065447807312,0.1202150210738182
0.2839615046977997,0.11036474257707596
0.28364259004592896,0.1250452697277069
0.2358495593070984,0.11343715339899063
0.2177228033542633,0.12591052055358887
0.2586819529533386,0.12421761453151703
0.28567346930503845,0.1322554051876068
0.25597095489501953,0.1358582079410553
0.27986323833465576,0.12801975011825562
0.2544781565666199,0.11793188005685806
0.21291527152061462,0.13172045350074768
0.256287157535553,0.10799789428710938
0.2576105296611786,0.0992983877658844
0.28066396713256836,0.11137518286705017
0.2707667052745819,0.09308334439992905
0.26564547419548035,0.16106107831001282
0.22184699773788452,0.16653576493263245
0.22690999507904053,0.13215744495391846
0.2911604046821594,0.12179524451494217
0.25805580615997314,0.11590340733528137
0.2571522891521454,0.13495931029319763
0.2770233750343323,0.12087395787239075
0.23794294893741608,0.10488542914390564
0.27937597036361694,0.1016143336892128
0.2730126976966858,0.12464837729930878
0.2627531886100769,0.12561513483524323
0.2620076537132263,0.12826737761497498
0.2722809910774231,0.09801047295331955
0.22037407755851746,0.12270745635032654
0.2577570080757141,0.12898291647434235
0.2666997015476227,0.1325867623090744
0.26867419481277466,0.13066792488098145
0.23029278218746185,0.12439971417188644
0.2362678050994873,0.1143210381269455
0.25582778453826904,0.10755111277103424
0.30597370862960815,0.13035644590854645
0.2434712052345276,0.12081213295459747
0.2584860622882843,0.1270427703857422
0.27354884147644043,0.14396929740905762
0.2613946497440338,0.10790164768695831
0.2864293158054352,0.10850751399993896
0.21693016588687897,0.1148238554596901
0.23442518711090088,0.1171250268816948
0.2176894247531891,0.1093292161822319
0.26512235403060913,0.15542039275169373
0.27628713846206665,0.11534559726715088
0.27552956342697144,0.10772021114826202
0.26398777961730957,0.12344999611377716
0.2313789427280426,0.12079086899757385
0.24550464749336243,0.11066199839115143
0.25090447068214417,0.11416465789079666
0.21116438508033752,0.14786458015441895
0.23167476058006287,0.13492628931999207
0.2670956254005432,0.10210131108760834
0.2715202569961548,0.09352260828018188
0.2611709237098694,0.17205657064914703
0.27932122349739075,0.12851883471012115
0.28418880701065063,0.1270773708820343
0.24198397994041443,0.11018621176481247
0.22952067852020264,0.0964941456913948
0.23068472743034363,0.11004694551229477
0.2300388216972351,0.1322622150182724
0.2646426856517792,0.12944373488426208
0.22109746932983398,0.11258134990930557
0.28808894753456116,0.10294514894485474
0.2494310438632965,0.1124609038233757
0.26514267921447754,0.11451318860054016
0.2712792754173279,0.10963296890258789
0.26350119709968567,0.113214872777462
0.2576626241207123,0.14458361268043518
0.26952189207077026,0.09676358103752136
0.2742324471473694,0.10546162724494934
0.2581287920475006,0.12330898642539978
0.23798364400863647,0.10246726870536804
0.2642388939857483,0.15228237211704254
0.2506483197212219,0.10192899405956268
0.2957645654678345,0.1368623673915863
0.2673192322254181,0.10391160845756531
0.27290916442871094,0.10690033435821533
0.27891626954078674,0.10272297263145447
0.2901635766029358,0.11049792170524597
0.23314467072486877,0.1195603609085083
0.28553062677383423,0.09238404035568237
0.2756485939025879,0.15692418813705444
0.2727503776550293,0.11921753734350204
0.22688226401805878,0.11245152354240417
0.2547810673713684,0.12300258129835129
0.2696199417114258,0.1154373288154602
0.26984214782714844,0.10799489170312881
0.2569606602191925,0.1427745819091797
0.2434801459312439,0.1132415160536766
0.2527962625026703,0.11329349130392075
0.2729056775569916,0.10394222289323807
0.24711540341377258,0.12003135681152344
0.21401110291481018,0.10681527853012085
0.25216901302337646,0.11481393873691559
0.2061239331960678,0.12295832484960556
0.3024975061416626,0.11225055158138275
0.23374342918395996,0.10342908650636673
0.2585543990135193,0.13054721057415009
0.26442253589630127,0.10993064939975739
0.2349756509065628,0.10040199756622314
0.28038495779037476,0.11927136778831482
0.2598336637020111,0.09197854995727539
0.22021767497062683,0.10319569706916809
0.2553626596927643,0.11250677704811096
0.2486572563648224,0.11534066498279572
0.2501254379749298,0.12686504423618317
0.2024061232805252,0.13832557201385498
0.2778739035129547,0.12740644812583923
0.23314711451530457,0.1022634357213974
0.1990228295326233,0.11269527673721313
0.2219609022140503,0.1089664176106453
0.24525409936904907,0.09652981162071228
0.25383129715919495,0.13787205517292023
0.2736504077911377,0.12274046242237091
0.28637218475341797,0.12040147185325623
0.24305939674377441,0.10644479840993881
0.2872878909111023,0.0981801375746727
0.21703875064849854,0.11381925642490387
0.2726612091064453,0.12325410544872284
0.24962936341762543,0.1101556345820427
0.26412898302078247,0.11907073855400085
0.27321723103523254,0.1406448930501938
0.2515726685523987,0.14763231575489044
0.27157828211784363,0.11558619886636734
0.2671244740486145,0.10807964950799942
0.2696770131587982,0.1062479317188263
0.25355690717697144,0.11084765195846558
0.2683236300945282,0.11351998150348663
0.24746909737586975,0.09294871985912323
0.2790760397911072,0.17034070193767548
0.271348237991333,0.16169337928295135
0.2632964551448822,0.10079673677682877
0.244108647108078,0.14978082478046417
0.2504701614379883,0.14599455893039703
0.21160908043384552,0.13112226128578186
0.241945281624794,0.11894481629133224
0.22287772595882416,0.11125392466783524
0.2668987512588501,0.10077644884586334
0.23843243718147278,0.13879969716072083
0.2483842968940735,0.1138836219906807
0.2412613332271576,0.10701494663953781
0.26301905512809753,0.12598031759262085
0.30246949195861816,0.12478222697973251
0.2597689628601074,0.09392321854829788
0.2942677140235901,0.11649088561534882
0.2646480202674866,0.11808318644762039
0.24876299500465393,0.11293259263038635
0.2207808494567871,0.10340055823326111
0.2688182592391968,0.10535010695457458
0.2432311773300171,0.09906142950057983
0.3022698163986206,0.09603329002857208
0.2881524860858917,0.10994302481412888
0.2683248817920685,0.126400426030159
0.23325741291046143,0.10702385753393173
0.2632444500923157,0.11856970191001892
0.26689040660858154,0.11745105683803558
0.2934006154537201,0.10364896804094315
0.27083632349967957,0.10682407766580582
0.2589349150657654,0.09856154024600983
0.22865089774131775,0.11063767224550247
0.2578093409538269,0.09860648214817047
0.2898784279823303,0.09734086692333221
0.24041390419006348,0.11148857325315475
0.24408099055290222,0.10952944308519363
0.2814518213272095,0.14012952148914337
0.241908997297287,0.15568675100803375
0.28233808279037476,0.10212057828903198
0.2096811830997467,0.1144094318151474
0.24483972787857056,0.13858316838741302
0.2662157416343689,0.10157570242881775
0.2594119906425476,0.12039294093847275
0.2757481336593628,0.10961125791072845
0.29725125432014465,0.11326811462640762
0.24679899215698242,0.10411491990089417
0.2620421350002289,0.1086803674697876
0.23223081231117249,0.1121588796377182
0.24436414241790771,0.0991174504160881
0.25777238607406616,0.09966345876455307
0.2572482228279114,0.11036847531795502
0.28193384408950806,0.13102483749389648
0.20784199237823486,0.15611572563648224
0.2647506594657898,0.13584521412849426
0.25144800543785095,0.14482513070106506
0.261488676071167,0.10447971522808075
0.26536694169044495,0.13880294561386108
0.23397424817085266,0.11965058743953705
0.2619684338569641,0.12540708482265472
0.23773521184921265,0.10064878314733505
0.2673139274120331,0.1220485046505928
0.2506526708602905,0.11153017729520798
0.25067877769470215,0.11201311647891998
0.30138659477233887,0.12145686894655228
0.2592451572418213,0.10729195922613144
0.2521543800830841,0.10516740381717682
0.2427581548690796,0.10434458404779434
0.26633328199386597,0.12358951568603516
0.26361191272735596,0.1696232110261917
0.2353421300649643,0.12499946355819702
0.2508787214756012,0.11058813333511353
0.28453749418258667,0.1267492026090622
0.2506762742996216,0.13532856106758118
0.22818496823310852,0.09783536940813065
0.24188968539237976,0.11160485446453094
0.2636406123638153,0.09941615909337997
0.2550284266471863,0.11479955166578293
0.22464996576309204,0.12908507883548737
0.22147691249847412,0.13338099420070648
0.2936967611312866,0.11408409476280212
0.2355094850063324,0.15825562179088593
0.2854515314102173,0.11392726004123688
0.28360024094581604,0.11630165576934814
0.30230438709259033,0.09885014593601227
0.28066956996917725,0.16038508713245392
0.2826736569404602,0.10407274961471558
0.27886807918548584,0.14022418856620789
0.26021677255630493,0.11990752816200256
0.25779828429222107,0.11426126211881638
0.23218372464179993,0.09583800286054611
0.2687545418739319,0.1506660282611847
0.262030690908432,0.11697877943515778
0.2406480312347412,0.09661306440830231
0.24399343132972717,0.11466988176107407
0.26573365926742554,0.1277693510055542
0.26995736360549927,0.09726189821958542
0.2331533432006836,0.1063704714179039
0.23104707896709442,0.10749565064907074
0.2708434760570526,0.11828755587339401
0.2783683240413666,0.12409458309412003
0.24213585257530212,0.11008322238922119
0.25627538561820984,0.10521017760038376
0.20121359825134277,0.10275113582611084
0.20558080077171326,0.10151544958353043
0.26999709010124207,0.09660568088293076
0.2620973587036133,0.11883208900690079
0.262888640165329,0.13685627281665802
0.2582566738128662,0.11644904315471649
0.267284631729126,0.1611422896385193
0.22808045148849487,0.11532251536846161
0.2275463342666626,0.09993225336074829
0.25479239225387573,0.1463671326637268
0.270633339881897,0.11234638094902039
0.24157749116420746,0.1075102686882019
0.28135383129119873,0.1273561418056488
0.24745598435401917,0.15183673799037933
0.25482454895973206,0.14418761432170868
0.23477613925933838,0.10422322899103165
0.2526112496852875,0.1115683913230896
0.26902133226394653,0.11476755887269974
0.2914993166923523,0.11162453889846802
0.23407721519470215,0.1333247423171997
0.24527215957641602,0.11262492835521698
0.21946190297603607,0.10479585826396942
0.2545040547847748,0.11303775757551193
0.2700488865375519,0.12838304042816162
0.2705848515033722,0.10977604240179062
0.24840188026428223,0.09224943071603775
0.2263137549161911,0.10037872195243835
0.25824597477912903,0.11742011457681656
0.23153221607208252,0.11781501024961472
0.2815225124359131,0.09230887144804001
0.265472412109375,0.09608732908964157
0.24067005515098572,0.12020297348499298
0.24989676475524902,0.12558265030384064
0.2730318307876587,0.13068787753582
0.26106810569763184,0.13027484714984894
0.25852933526039124,0.1067841574549675
0.28240567445755005,0.11873367428779602
0.26903414726257324,0.10798803716897964
0.27138596773147583,0.09807675331830978
0.23286542296409607,0.12997248768806458
0.26989302039146423,0.10497134178876877
0.2317603975534439,0.11719224601984024
0.24135974049568176,0.1096348688006401
0.27670949697494507,0.11849333345890045
0.20268404483795166,0.12147076427936554
0.24885058403015137,0.11317247897386551
0.2735355794429779,0.12391020357608795
0.2525695860385895,0.11251451075077057
0.24455595016479492,0.11078035086393356
0.2709819972515106,0.1179613396525383
0.2419041246175766,0.12834495306015015
0.2585909962654114,0.1147458627820015
0.26690423488616943,0.1290520429611206
0.24075886607170105,0.1252496987581253
0.23402079939842224,0.158279687166214
0.2912980616092682,0.11735761165618896
0.2613048851490021,0.09280981868505478
0.24437130987644196,0.110308438539505
0.2915630042552948,0.13779094815254211
0.229414165019989,0.10674427449703217
0.2229401022195816,0.09925313293933868
0.25953754782676697,0.16832926869392395
0.25298047065734863,0.10625194013118744
0.26068127155303955,0.1157919242978096
0.2270689606666565,0.11192868649959564
0.24781468510627747,0.10893043130636215
0.2721555233001709,0.11891341954469681
0.2881026864051819,0.12328702956438065
0.2680026888847351,0.08910959213972092
0.29133135080337524,0.11207062751054764
0.27181896567344666,0.1092754676938057
0.24020865559577942,0.10518371313810349
0.2331819236278534,0.11871068924665451
0.255423367023468,0.13675883412361145
0.2864144444465637,0.11450795829296112
0.2814919352531433,0.11598578095436096
0.2687367796897888,0.08473704755306244
0.23440533876419067,0.09835944324731827
0.2778754234313965,0.12397408485412598
0.2671666741371155,0.09747621417045593
0.2922239303588867,0.10214193165302277
0.22579403221607208,0.11118786036968231
0.27407106757164,0.11471085250377655
0.26398390531539917,0.11020901054143906
0.26024913787841797,0.1307571679353714
0.2637946903705597,0.11954772472381592
0.26209312677383423,0.12500788271427155
0.2328147292137146,0.11870390176773071
0.26093754172325134,0.09276911616325378
0.22338679432868958,0.08928018063306808
0.2688351273536682,0.11979030072689056
0.28796470165252686,0.1226467490196228
0.25254419445991516,0.10333864390850067
0.2687022089958191,0.11654889583587646
0.23717164993286133,0.09604796767234802
0.27825823426246643,0.10627999156713486
0.2784288227558136,0.16781894862651825
0.25221022963523865,0.12161481380462646
0.24478742480278015,0.1040341779589653
0.28791555762290955,0.1273447573184967
0.2573378086090088,0.10633087158203125
0.2850414514541626,0.10671591758728027
0.2757745683193207,0.10604206472635269
0.2561454176902771,0.11387720704078674
0.2711695730686188,0.13507583737373352
0.2685876488685608,0.12648335099220276
0.24443522095680237,0.11772271245718002
0.26547449827194214,0.10339748859405518
0.25125324726104736,0.1170041412115097
0.25468432903289795,0.12096681445837021
0.2346746325492859,0.09912578016519547
0.2423660308122635,0.10488417744636536
0.2837088108062744,0.17107528448104858
0.23519551753997803,0.13049443066120148
0.2970302700996399,0.10791182518005371
0.24942617118358612,0.11569768935441971
0.25834551453590393,0.09926631301641464
0.2870190739631653,0.14759771525859833
0.2564420998096466,0.10864748805761337
0.22588428854942322,0.10644461214542389
0.22970354557037354,0.11097200959920883
0.26794445514678955,0.09250305593013763
0.287217915058136,0.13004601001739502
0.26031816005706787,0.10913468152284622
0.24582606554031372,0.10334481298923492
0.26790863275527954,0.11809965968132019
0.28664249181747437,0.11417610198259354
0.2529338002204895,0.09980630874633789
0.2564343810081482,0.10405611246824265
0.22362664341926575,0.1257556527853012
0.2705954313278198,0.10747433453798294
0.27959275245666504,0.1290685087442398
0.27057355642318726,0.16831600666046143
0.283314973115921,0.1033572405576706
0.24447616934776306,0.10937463492155075
0.25956639647483826,0.09032401442527771
0.23034614324569702,0.12045463919639587
0.23437805473804474,0.16601574420928955
0.256317138671875,0.11729592829942703
0.2567647695541382,0.1108957901597023
0.2836414575576782,0.121083103120327
0.28867557644844055,0.15002375841140747
0.24517670273780823,0.12033085525035858
0.2620992660522461,0.11550764739513397
0.2622039020061493,0.10233953595161438
0.24886414408683777,0.1372663676738739
0.22616875171661377,0.09554313123226166
0.27974674105644226,0.10768004506826401
0.21089352667331696,0.1225091964006424
0.24934540688991547,0.09656494855880737
0.2745889723300934,0.13125352561473846
0.2594832181930542,0.1205977275967598
0.25689104199409485,0.0914817601442337
0.23703566193580627,0.13077911734580994
0.2629016637802124,0.11685852706432343
0.23284722864627838,0.1252134144306183
0.27152693271636963,0.11325950920581818
0.23878803849220276,0.12014888972043991
0.2561759054660797,0.10993540287017822
0.24188637733459473,0.10079632699489594
0.2702471911907196,0.10537529736757278
0.2673611342906952,0.1130317822098732
0.26985466480255127,0.12142984569072723
0.26336807012557983,0.1358707845211029
0.21782927215099335,0.11748747527599335
0.22664785385131836,0.10569769889116287
0.2423587441444397,0.11216668784618378
0.21764296293258667,0.12910830974578857
0.23519256711006165,0.12932497262954712
0.2589019536972046,0.13938847184181213
0.25202450156211853,0.1388106346130371
0.2629406154155731,0.1055733785033226
0.2463713139295578,0.0964585617184639
0.24860790371894836,0.1682015061378479
0.2714359164237976,0.11094292253255844
0.21993382275104523,0.1015535518527031
0.27050912380218506,0.09945015609264374
0.28789955377578735,0.1284802109003067
0.27339252829551697,0.11796721816062927
0.2554142475128174,0.1252189576625824
0.2856898307800293,0.12433930486440659
0.2699196934700012,0.12109111994504929
0.2735483646392822,0.10323760658502579
0.2826504707336426,0.11044629663228989
0.2618054151535034,0.17401057481765747
0.2592735290527344,0.0990106463432312
0.21642598509788513,0.11615394055843353
0.2310691773891449,0.16145627200603485
0.25019606947898865,0.11177581548690796
0.2685587406158447,0.13857205212116241
0.27510371804237366,0.11961061507463455
0.23433777689933777,0.10602466762065887
0.21928763389587402,0.12180326879024506
0.2672504186630249,0.0980016440153122
0.28189343214035034,0.09422928839921951
0.25312525033950806,0.08563924580812454
0.22610729932785034,0.09948626905679703
0.2714936137199402,0.09912130981683731
0.2770971357822418,0.11637187004089355
0.25327280163764954,0.09879027307033539
0.21407926082611084,0.10478439182043076
0.2494831532239914,0.10317366570234299
0.2368255853652954,0.1057494729757309
0.22675473988056183,0.09959853440523148
0.2692495584487915,0.12759409844875336
0.24392828345298767,0.10777322947978973
0.27873483300209045,0.11773429811000824
0.274570494890213,0.0862947329878807
0.23740741610527039,0.11196532845497131
0.2564014196395874,0.11384014785289764
0.2729704976081848,0.12770657241344452
0.22458267211914062,0.10893518477678299
0.24918845295906067,0.09759591519832611
0.27911052107810974,0.0992906391620636
0.278755247592926,0.11806425452232361
0.25134140253067017,0.09778272360563278
0.24456551671028137,0.10233837366104126
0.2685283422470093,0.10608570277690887
0.2688298225402832,0.1036372035741806
0.2804286777973175,0.16032710671424866
0.24947932362556458,0.1427277773618698
0.24709752202033997,0.11257217824459076
0.23179787397384644,0.09193473309278488
0.2555977702140808,0.11333823949098587
0.2666669189929962,0.11037804931402206
0.24233172833919525,0.10177977383136749
0.24915823340415955,0.11224502325057983
0.23529404401779175,0.12818020582199097
0.26235389709472656,0.11509069055318832
0.27453136444091797,0.09569772332906723
0.2343941032886505,0.11649971455335617
0.2393721640110016,0.11284707486629486
0.24186958372592926,0.09556940197944641
0.2797465920448303,0.1141071766614914
0.2885609269142151,0.1269407570362091
0.22525140643119812,0.10992617160081863
0.24475786089897156,0.12805727124214172
0.27007320523262024,0.09053424745798111
0.2664967477321625,0.11711934953927994
0.2848648428916931,0.15839195251464844
0.23791146278381348,0.1181366816163063
0.2282719910144806,0.12480103969573975
0.279737651348114,0.10633980482816696
0.2575327754020691,0.11644060164690018
0.222339928150177,0.10394146293401718
0.2597023546695709,0.11371193081140518
0.2620900273323059,0.12192773073911667
0.24923521280288696,0.12526237964630127
0.26503804326057434,0.09818505495786667
0.2692679464817047,0.13117225468158722
0.22243958711624146,0.1002252921462059
0.20814883708953857,0.09544140100479126
0.26114723086357117,0.09085959941148758
0.2613554000854492,0.09291017800569534
0.2152545005083084,0.09803500026464462
0.27445465326309204,0.1502363383769989
0.24322791397571564,0.11970331519842148
0.25516724586486816,0.1304551362991333
0.2536300718784332,0.09949494898319244
0.27589863538742065,0.10073699802160263
0.2613053321838379,0.11644244939088821
0.2121712565422058,0.11914731562137604
0.2864318788051605,0.09938627481460571
0.2747178375720978,0.12708927690982819
0.23941975831985474,0.1197107583284378
0.2918309271335602,0.11112327128648758
0.2645457983016968,0.11415307968854904
0.2378687560558319,0.1077156588435173
0.28644800186157227,0.11394332349300385
0.2517631947994232,0.10326264053583145
0.27212682366371155,0.11660883575677872
0.2248358428478241,0.11770071089267731
0.2488279640674591,0.11341076344251633
0.2482893168926239,0.09750458598136902
0.2423085868358612,0.11900109797716141
0.2669603228569031,0.0952741950750351
0.2755325734615326,0.10623862594366074
0.2532857656478882,0.12466423958539963
0.24717766046524048,0.12370090186595917
0.25143006443977356,0.09837241470813751
0.23947057127952576,0.12236569821834564
0.26959121227264404,0.12613147497177124
0.26607391238212585,0.11043258756399155
0.25468501448631287,0.1169271245598793
0.2793782353401184,0.12974324822425842
0.25618523359298706,0.14031945168972015
0.22572343051433563,0.09377549588680267
0.2619174122810364,0.16930997371673584
0.23987984657287598,0.1537056267261505
0.24401453137397766,0.15083487331867218
0.23439878225326538,0.10506892949342728
0.24092212319374084,0.0924985259771347
0.27305617928504944,0.11488465219736099
0.2784420847892761,0.14773555099964142
0.2573157846927643,0.11773546785116196
0.2695828080177307,0.11741074919700623
0.2487478256225586,0.12233658879995346
0.3017529845237732,0.13519935309886932
0.3058096170425415,0.1096121296286583
0.2581528425216675,0.11348755657672882
0.2651212811470032,0.10229707509279251
0.26765239238739014,0.1565040946006775
0.25887200236320496,0.10854984819889069
0.2663131356239319,0.09903264045715332
0.2581310570240021,0.11711270362138748
0.2764241695404053,0.10806555300951004
0.28025418519973755,0.12033489346504211
0.2709628641605377,0.08755560964345932
0.2674141526222229,0.11236359179019928
0.24764607846736908,0.1064743921160698
0.2292490005493164,0.11449828743934631
0.2230975329875946,0.16781258583068848
0.263826847076416,0.12539653480052948
0.28971540927886963,0.1191176176071167
0.21435730159282684,0.15611682832241058
0.27739015221595764,0.1360875368118286
0.25405657291412354,0.09583166986703873
0.28326255083084106,0.16461215913295746
0.23398126661777496,0.13856910169124603
0.24650147557258606,0.15240278840065002
0.2395058125257492,0.10718671977519989
0.25152066349983215,0.12374691665172577
0.28864234685897827,0.11857335269451141
0.29172515869140625,0.102842316031456
0.24986764788627625,0.10011880844831467
0.2513280510902405,0.10876820236444473
0.28751397132873535,0.1116904616355896
0.2364150434732437,0.12584412097930908
0.2620288133621216,0.1016668751835823
0.2807110846042633,0.11761044710874557
0.24885940551757812,0.10391031205654144
0.27312320470809937,0.12427503615617752
0.2638487219810486,0.13956472277641296
0.2591143846511841,0.10558806359767914
0.27059489488601685,0.1245342418551445
0.252510666847229,0.15650160610675812
0.27785786986351013,0.12112262099981308
0.26887577772140503,0.11717686057090759
0.2680470645427704,0.09932250529527664
0.2014356553554535,0.13026219606399536
0.2451818883419037,0.11025083065032959
0.27951404452323914,0.13419418036937714
0.2544909119606018,0.1049036905169487
0.27216315269470215,0.11900845915079117
0.26622480154037476,0.1088147833943367
0.2802247405052185,0.09325622022151947
0.21762296557426453,0.15867216885089874
0.26524674892425537,0.12786751985549927
0.22162459790706635,0.11597456783056259
0.2770652770996094,0.10736049711704254
0.23158317804336548,0.11407086253166199
0.23989960551261902,0.10985743254423141
0.268571138381958,0.11517533659934998
0.25213494896888733,0.10525071620941162
0.28778672218322754,0.1036611869931221
0.23885798454284668,0.1312609165906906
0.2811524569988251,0.10633286833763123
0.28310567140579224,0.10513313114643097
0.2000623196363449,0.11695308983325958
0.2593200206756592,0.12504447996616364
0.24376097321510315,0.11396754533052444
0.2372359037399292,0.11210371553897858
0.2626762390136719,0.10201381891965866
0.26640838384628296,0.09316875040531158
0.22607049345970154,0.11040844768285751
0.25611117482185364,0.10109108686447144
0.2663026750087738,0.09473478049039841
0.2211754322052002,0.13171140849590302
0.2786322236061096,0.0965242087841034
0.29402250051498413,0.10679997503757477
0.2574223577976227,0.11894779652357101
0.2413472980260849,0.09634964168071747
0.2150781750679016,0.09518054872751236
0.2617495059967041,0.12571381032466888
0.28793811798095703,0.1625353991985321
0.26448240876197815,0.11010957509279251
0.2805784046649933,0.12773950397968292
0.26211097836494446,0.13262467086315155
0.2619023323059082,0.13641893863677979
0.26769036054611206,0.08937378972768784
0.27273210883140564,0.1192111223936081
0.2625972032546997,0.19222596287727356
0.25026553869247437,0.10417602211236954
0.2680176794528961,0.13093341886997223
0.25765541195869446,0.1500498205423355
0.2735660970211029,0.09002618491649628
0.2510778307914734,0.09533434361219406
0.2721206843852997,0.15209300816059113
0.2631113827228546,0.11775346100330353
0.23920707404613495,0.11180692911148071
0.27801963686943054,0.11640370637178421
0.23617231845855713,0.11189643293619156
0.24397119879722595,0.10686076432466507
0.22087928652763367,0.15626391768455505
0.23283469676971436,0.10087183117866516
0.24919775128364563,0.13163810968399048
0.2758388817310333,0.11482402682304382
0.2555111348628998,0.1054239496588707
0.2628926634788513,0.10800011456012726
0.2610538601875305,0.1134117841720581
0.26154133677482605,0.09337154030799866
0.24346767365932465,0.13082724809646606
0.22655335068702698,0.11133638769388199
0.2595458924770355,0.1460442692041397
0.249407559633255,0.12919282913208008
0.23381415009498596,0.0963316336274147
0.23418210446834564,0.11803491413593292
0.2600405216217041,0.11855548620223999
0.29931193590164185,0.1227932795882225
0.26508259773254395,0.123276486992836
0.2820988595485687,0.14903385937213898
0.2627066969871521,0.10158468037843704
0.26520925760269165,0.10036828368902206
0.278371661901474,0.13396213948726654
0.26952436566352844,0.09989450126886368
0.2602011263370514,0.12392798066139221
0.2886497378349304,0.14462700486183167
0.258073091506958,0.11692523956298828
0.2916427552700043,0.09026649594306946
0.2979140281677246,0.11503564566373825
0.25960710644721985,0.13897667825222015
0.26725196838378906,0.13253052532672882
0.25501078367233276,0.11973392218351364
0.2800854742527008,0.11339660733938217
0.2808500826358795,0.14973795413970947
0.21247711777687073,0.09903576970100403
0.2704143226146698,0.10594068467617035
0.24235263466835022,0.10073868185281754
0.23015354573726654,0.13508877158164978
0.24412491917610168,0.10851369053125381
0.2370656132698059,0.14015953242778778
0.23921218514442444,0.10870744287967682
0.2548430860042572,0.1172480434179306
0.23022204637527466,0.11750903725624084
0.2381267100572586,0.11345786601305008
0.2392781376838684,0.09821564704179764
0.26013633608818054,0.09262571483850479
0.254072904586792,0.10753639042377472
0.27627307176589966,0.14112642407417297
0.2823520302772522,0.11765360832214355
0.26619818806648254,0.1042787954211235
0.26731210947036743,0.12253250926733017
0.2144564986228943,0.09336759895086288
0.2637283504009247,0.10774385929107666
0.23903635144233704,0.10842753201723099
0.18603137135505676,0.11147952824831009
0.2778649926185608,0.11546695232391357
0.28778234124183655,0.13518662750720978
0.22515401244163513,0.13544942438602448
0.2500922977924347,0.1190875768661499
0.26432037353515625,0.0962635949254036
0.2968628406524658,0.09045714139938354
0.27242133021354675,0.13381272554397583
0.24824105203151703,0.10130687803030014
0.27121713757514954,0.11271694302558899
0.24342545866966248,0.10281624644994736
0.21944695711135864,0.11044184863567352
0.23400408029556274,0.11592552065849304
0.2644325792789459,0.11010388284921646
0.27663812041282654,0.15934525430202484
0.23435935378074646,0.1121462732553482
0.25911790132522583,0.13658200204372406
0.26162731647491455,0.10531776398420334
0.2578537166118622,0.11498226970434189
0.22906064987182617,0.10344310849905014
0.26200440526008606,0.1535380482673645
0.2636526823043823,0.12915872037410736
0.24883516132831573,0.09668457508087158
0.2753205895423889,0.10240370035171509
0.24923713505268097,0.10771257430315018
0.2741955518722534,0.1162891611456871
0.24897323548793793,0.10700241476297379
0.23332761228084564,0.12016493082046509
0.3314904570579529,0.10002297908067703
0.26318565011024475,0.10004156827926636
0.2588517963886261,0.12766237556934357
0.23613974452018738,0.12116427719593048
0.2746121287345886,0.10571832209825516
0.26826751232147217,0.12073696404695511
0.26554325222969055,0.14429590106010437
0.2741295397281647,0.12527848780155182
0.24857370555400848,0.09687372297048569
0.27378153800964355,0.1200510710477829
0.28270816802978516,0.10074327141046524
0.2282334864139557,0.11768750101327896
0.26391637325286865,0.1037449836730957
0.2669421434402466,0.14820434153079987
0.28899314999580383,0.10914409905672073
0.21393713355064392,0.13684210181236267
0.26203638315200806,0.11453269422054291
0.2236768752336502,0.11126653105020523
0.22765624523162842,0.12370991706848145
0.2786747217178345,0.09322965145111084
0.23041167855262756,0.09960318356752396
0.25460997223854065,0.11727427691221237
0.23429983854293823,0.101288802921772
0.2621297240257263,0.09577594697475433
0.25118908286094666,0.10306327790021896
0.2513170540332794,0.1076011061668396
0.22508694231510162,0.10095497965812683
0.28579896688461304,0.13785238564014435
0.24304142594337463,0.10517797619104385
0.2659913897514343,0.09875048696994781
0.26248177886009216,0.11968574672937393
0.26358985900878906,0.10729412734508514
0.2780073881149292,0.08495651930570602
0.2153002917766571,0.13976846635341644
0.2707304358482361,0.10783457010984421
0.26435089111328125,0.11092551797628403
0.24360495805740356,0.10410663485527039
0.24229130148887634,0.10430918633937836
0.25070658326148987,0.11145045608282089
0.28246015310287476,0.12565290927886963
0.2061774581670761,0.10611575841903687
0.22773541510105133,0.13938799500465393
0.24141691625118256,0.1183372363448143
0.24787212908267975,0.12154509127140045
0.24034306406974792,0.10843709856271744
0.2822563648223877,0.10014219582080841
0.2679807245731354,0.11959764361381531
0.25074928998947144,0.11874066293239594
0.26627859473228455,0.11175095289945602
0.27550891041755676,0.11750419437885284
0.22681382298469543,0.1275576502084732
0.22480030357837677,0.13921864330768585
0.263202428817749,0.10147041827440262
0.2995494306087494,0.12946748733520508
0.25915616750717163,0.11134999990463257
0.23337781429290771,0.09570548683404922
0.2756883502006531,0.11379911005496979
0.27559393644332886,0.13761524856090546
0.2465335875749588,0.10947185009717941
0.20862990617752075,0.10932283103466034
0.25646141171455383,0.10805904865264893
0.2813735008239746,0.10847034305334091
0.27410629391670227,0.10894771665334702
0.2325471043586731,0.0892128124833107
0.2392209768295288,0.10352063179016113
0.23274457454681396,0.10876543074846268
0.24738922715187073,0.115297332406044
0.25059524178504944,0.11625824123620987
0.226344496011734,0.11961215734481812
0.253238320350647,0.10543294250965118
0.2701905369758606,0.11251958459615707
0.2515339255332947,0.11786868423223495
0.2707251012325287,0.11553264409303665
0.23793134093284607,0.12807385623455048
0.2890673875808716,0.1164388358592987
0.28466376662254333,0.1172008067369461
0.23532959818840027,0.12710320949554443
0.26425400376319885,0.1211232841014862
0.24449670314788818,0.09841937571763992
0.2599937915802002,0.09106690436601639
0.2398754060268402,0.11153879016637802
0.24975043535232544,0.15464971959590912
0.24224187433719635,0.10375290364027023
0.21985140442848206,0.1534614861011505
0.24693971872329712,0.10809248685836792
0.2708567678928375,0.09028029441833496
0.26819005608558655,0.08573700487613678
0.278469979763031,0.10470935702323914
0.2640617787837982,0.09582940489053726
0.20292550325393677,0.11098155379295349
0.25506141781806946,0.09469921886920929
0.2492077350616455,0.12932182848453522
0.2516018748283386,0.14193286001682281
0.25732049345970154,0.10406084358692169
0.22382082045078278,0.1055428683757782
0.2626102566719055,0.11674030125141144
0.2860671877861023,0.17245988547801971
0.2359200417995453,0.10011426359415054
0.24546507000923157,0.08890039473772049
0.3044132888317108,0.11961901187896729
0.26949867606163025,0.11363764107227325
0.2385527640581131,0.1158723384141922
0.24261561036109924,0.08919043838977814
0.2748384475708008,0.08822289109230042
0.2598366141319275,0.11158956587314606
0.24093616008758545,0.09767689555883408
0.25968071818351746,0.11648453027009964
0.24549269676208496,0.09881331026554108
0.25378769636154175,0.10171034932136536
0.268263578414917,0.10351201891899109
0.2780449390411377,0.10612759739160538
0.2705179452896118,0.1029120460152626
0.25359880924224854,0.09751027077436447
0.20478561520576477,0.1295333057641983
0.26555514335632324,0.09700240939855576
0.2364288717508316,0.11703355610370636
0.22131569683551788,0.12137950211763382
0.22753813862800598,0.09102023392915726
0.3109337091445923,0.10275152325630188
0.21773798763751984,0.09888511151075363
0.279086172580719,0.09178867936134338
0.2989072799682617,0.09591002762317657
0.26640748977661133,0.09968376159667969
0.28125831484794617,0.0860915333032608
0.2578013837337494,0.11128677427768707
0.2399800717830658,0.1002117395401001
0.24219144880771637,0.1090603768825531
0.2859402894973755,0.1701909899711609
0.25502708554267883,0.12777096033096313
0.26418083906173706,0.11797618865966797
0.2744423449039459,0.1162278950214386
0.2644706070423126,0.10841553658246994
0.2643018960952759,0.12107723951339722
0.2885817885398865,0.090424083173275
0.2536505460739136,0.16867101192474365
0.2406461387872696,0.10277393460273743
0.27055490016937256,0.10846377909183502
0.26885536313056946,0.11408080160617828
0.28563493490219116,0.09697376936674118
0.23030546307563782,0.10650019347667694
0.2525150179862976,0.10640431195497513
0.2685673236846924,0.10400084406137466
0.2364344596862793,0.11794666945934296
0.25189051032066345,0.10950343310832977
0.24416807293891907,0.08817315101623535
0.22550860047340393,0.10361804813146591
0.28516530990600586,0.10791444033384323
0.31318387389183044,0.09754137694835663
0.25378820300102234,0.08930535614490509
0.25393444299697876,0.11275439709424973
0.20877666771411896,0.1338227242231369
0.2823618948459625,0.09619995206594467
0.25134673714637756,0.10024663805961609
0.23253947496414185,0.08835406601428986
0.28447452187538147,0.1198650673031807
0.2726142406463623,0.10075739026069641
0.27520203590393066,0.09758953005075455
0.24042850732803345,0.09513316303491592
0.26787883043289185,0.10150079429149628
0.2553732395172119,0.11811923235654831
0.2974073886871338,0.0937035083770752
0.2762480080127716,0.13594117760658264
0.26436734199523926,0.10607791692018509
0.26020902395248413,0.14904600381851196
0.3000337779521942,0.1232069879770279
0.23695805668830872,0.10392497479915619
0.2933416962623596,0.15288671851158142
0.30285540223121643,0.1317184567451477
0.2925916314125061,0.10919772833585739
0.2660876512527466,0.1150650680065155
0.22943297028541565,0.12322373688220978
0.2871340215206146,0.1049092635512352
0.25985872745513916,0.10109154134988785
0.24764347076416016,0.09944614768028259
0.25221872329711914,0.10705842822790146
0.2630913257598877,0.1069151908159256
0.3030470311641693,0.1077655628323555
0.2532799243927002,0.12441916018724442
0.23891305923461914,0.10641444474458694
0.3084525465965271,0.10965686291456223
0.26123249530792236,0.0941232368350029
0.26126259565353394,0.11475849151611328
0.269832581281662,0.1638532280921936
0.23386654257774353,0.10470035672187805
0.2968500852584839,0.08819589763879776
0.267877995967865,0.09028609842061996
0.2037704586982727,0.11496036499738693
0.26575765013694763,0.10344579070806503
0.27864667773246765,0.12266245484352112
0.25522974133491516,0.10667221248149872
0.2713918387889862,0.10986018925905228
0.25168848037719727,0.14592860639095306
0.24624252319335938,0.11128471791744232
0.256442129611969,0.08713443577289581
0.2977723181247711,0.10519124567508698
0.22315162420272827,0.11229896545410156
0.2533135414123535,0.09481117129325867
0.2823886573314667,0.13287575542926788
0.2595212459564209,0.12312646210193634
0.2697327733039856,0.12302695959806442
0.23585015535354614,0.1109650582075119
0.2607555389404297,0.14062657952308655
0.23965846002101898,0.0996580719947815
0.2438349723815918,0.10628031194210052
0.2667800486087799,0.11678250133991241
0.2566267251968384,0.11002217233181
0.2542240619659424,0.10018203407526016
0.24343006312847137,0.10981810092926025
0.27009642124176025,0.10423704236745834
0.24008867144584656,0.12732307612895966
0.2363625168800354,0.17772093415260315
0.29275745153427124,0.09405331313610077
0.27224546670913696,0.09396371245384216
0.2710488438606262,0.0961393341422081
0.2527320384979248,0.10529691725969315
0.23306095600128174,0.10846428573131561
0.28591668605804443,0.09787052869796753
0.23834474384784698,0.17107760906219482
0.23976896703243256,0.09744828194379807
0.2500559091567993,0.11741093546152115
0.23274275660514832,0.10538695752620697
0.28655219078063965,0.12364205718040466
0.2561224102973938,0.09478673338890076
0.28922218084335327,0.08565089851617813
0.29295557737350464,0.13783182203769684
0.26118895411491394,0.10436052083969116
0.2771350145339966,0.11525675654411316
0.24426448345184326,0.10029803216457367
0.2678050398826599,0.09327095746994019
0.28989967703819275,0.11046934127807617
0.286205917596817,0.12911877036094666
0.2865212559700012,0.09588194638490677
0.27724575996398926,0.10415934771299362
0.28511062264442444,0.09960330277681351
0.2541654109954834,0.08923868834972382
0.2333993911743164,0.10772767663002014
0.27900630235671997,0.11559854447841644
0.26938149333000183,0.1300312876701355
0.2779232859611511,0.09878523647785187
0.28240251541137695,0.09743835777044296
0.2531058192253113,0.13172586262226105
0.2657354474067688,0.16180463135242462
0.22787263989448547,0.12212163209915161
0.2742862105369568,0.093074269592762
0.2248142510652542,0.08017553389072418
0.22821858525276184,0.09693659842014313
0.21201923489570618,0.10174456983804703
0.24348604679107666,0.12766410410404205
0.27033936977386475,0.13593482971191406
0.28079718351364136,0.10390836000442505
0.26008379459381104,0.10481902211904526
0.24139726161956787,0.10346487164497375
0.26924270391464233,0.11019133031368256
0.2644418179988861,0.11706309020519257
0.23625637590885162,0.18462669849395752
0.2610825002193451,0.11759621649980545
0.25975263118743896,0.09831662476062775
0.2811899185180664,0.09479972720146179
0.2704382538795471,0.10247769951820374
0.268874853849411,0.09299857914447784
0.26229146122932434,0.09066849201917648
0.2471165657043457,0.11152514815330505
0.2452085316181183,0.12035591900348663
0.2509768009185791,0.11481479555368423
0.24175000190734863,0.158479705452919
0.2735435962677002,0.089813731610775
0.219186931848526,0.1157684326171875
0.29335659742355347,0.10489209741353989
0.24523527920246124,0.13029421865940094
0.23722514510154724,0.11661998927593231
0.2526220977306366,0.14584366977214813
0.23946723341941833,0.10834027826786041
0.2854872941970825,0.10251766443252563
0.23990531265735626,0.13257871568202972
0.27231109142303467,0.15339301526546478
0.2346414029598236,0.09728717058897018
0.242222860455513,0.10604733228683472
0.2697235941886902,0.10557274520397186
0.2787702679634094,0.11835233122110367
0.24741581082344055,0.11736695468425751
0.24985158443450928,0.14649757742881775
0.2720726430416107,0.1178150326013565
0.27244001626968384,0.10525034368038177
0.2273121476173401,0.09978662431240082
0.2308923304080963,0.11451514065265656
0.2431575208902359,0.13553869724273682
0.2698964774608612,0.1620475947856903
0.3123740255832672,0.10720990598201752
0.26972347497940063,0.14082518219947815
0.28719180822372437,0.10030943155288696
0.24974632263183594,0.10113219171762466
0.23278945684432983,0.0898299291729927
0.250797301530838,0.11061645299196243
0.2880953252315521,0.10187867283821106
0.2512187659740448,0.09846112132072449
0.2958766222000122,0.09573481231927872
0.2381899356842041,0.10636091232299805
0.24619461596012115,0.11985234916210175
0.24675101041793823,0.09588637948036194
0.25408390164375305,0.09791042655706406
0.2910118103027344,0.08798789232969284
0.2348029613494873,0.08362915366888046
0.2753177583217621,0.10771045833826065
0.22779324650764465,0.121214859187603
0.27383187413215637,0.12769624590873718
0.26979169249534607,0.12981681525707245
0.2869473099708557,0.10939664393663406
0.23421308398246765,0.10382546484470367
0.24083402752876282,0.11095721274614334
0.23211631178855896,0.11445639282464981
0.26592856645584106,0.09061382710933685
0.27257204055786133,0.1045706495642662
0.23580357432365417,0.13669592142105103
0.2376731038093567,0.09302859008312225
0.26371580362319946,0.11954398453235626
0.24514499306678772,0.10560453683137894
0.2606944143772125,0.13674481213092804
0.2477850764989853,0.11279145628213882
0.25307750701904297,0.13235405087471008
0.2500854730606079,0.10144658386707306
0.24426421523094177,0.13531619310379028
0.2583569586277008,0.10450567305088043
0.24171052873134613,0.13382676243782043
0.2529279589653015,0.12414999306201935
0.25411471724510193,0.09180520474910736
0.2823215425014496,0.11159558594226837
0.25459831953048706,0.10434215515851974
0.23387958109378815,0.09580522775650024
0.2943263053894043,0.10632400214672089
0.2472911775112152,0.10090472549200058
0.21614623069763184,0.10331305861473083
0.2842337191104889,0.11237157881259918
0.24196892976760864,0.08982564508914948
0.26402848958969116,0.10350748896598816
0.3075917661190033,0.12106256932020187
0.29889369010925293,0.12430095672607422
0.27495941519737244,0.10725864768028259
0.23791325092315674,0.10199712216854095
0.2731766998767853,0.11276566982269287
0.27404117584228516,0.11427505314350128
0.2090100347995758,0.11921223253011703
0.23932623863220215,0.1339111328125
0.2985316216945648,0.1040290892124176
0.25808754563331604,0.11071424186229706
0.26391956210136414,0.16628603637218475
0.2692405581474304,0.12034495174884796
0.2662251591682434,0.10114765167236328
0.2620808780193329,0.09793310612440109
0.234371155500412,0.09949289262294769
0.23272383213043213,0.09926355630159378
0.208799809217453,0.12015313655138016
0.23839154839515686,0.12249442934989929
0.2873402237892151,0.10726076364517212
0.25974828004837036,0.09318919479846954
0.26260122656822205,0.11081782728433609
0.2570735514163971,0.0843469500541687
0.2582877278327942,0.08960989862680435
0.25809913873672485,0.11818141490221024
0.2694854736328125,0.11877626180648804
0.22189465165138245,0.10996100306510925
0.25062471628189087,0.10800019651651382
0.25042062997817993,0.1103641614317894
0.2869850993156433,0.1253269910812378
0.2827278971672058,0.08986242115497589
0.2795216739177704,0.09404982626438141
0.27428746223449707,0.10503193736076355
0.24076691269874573,0.11341504752635956
0.2906752824783325,0.10135941952466965
0.26465505361557007,0.10405687987804413
0.29217612743377686,0.08941841870546341
0.22824998199939728,0.11086481064558029
0.270774781703949,0.10978561639785767
0.25928065180778503,0.10801570117473602
0.2845279574394226,0.1035345047712326
0.26875898241996765,0.11367064714431763
0.26400333642959595,0.1113140657544136
0.2602510154247284,0.10461114346981049
0.2848975658416748,0.10880054533481598
0.2598823606967926,0.11997769773006439
0.21996340155601501,0.10140055418014526
0.2622280716896057,0.10843032598495483
0.24637600779533386,0.1183025911450386
0.24409376084804535,0.08873407542705536
0.2488958090543747,0.11508026719093323
0.24723899364471436,0.10064481198787689
0.2608450949192047,0.09662286192178726
0.2607707977294922,0.11077485233545303
0.2607821226119995,0.117452472448349
0.2300976812839508,0.12206140905618668
0.24830609560012817,0.14609403908252716
0.30326998233795166,0.1182141974568367
0.26692453026771545,0.10517460107803345
0.2646196484565735,0.11746574938297272
0.2944072186946869,0.11194021254777908
0.26648110151290894,0.11059357970952988
0.24627378582954407,0.09573696553707123
0.26026955246925354,0.09915275871753693
0.2689869701862335,0.10888250917196274
0.2719438672065735,0.1476866751909256
0.24296222627162933,0.0955428034067154
0.24319398403167725,0.1482163518667221
0.28645390272140503,0.10742443799972534
0.22633153200149536,0.1005096361041069
0.25785693526268005,0.09099586308002472
0.2799491584300995,0.12194973230361938
0.20222213864326477,0.10087892413139343
0.27702242136001587,0.14945857226848602
0.27761560678482056,0.11129438132047653
0.2528800368309021,0.09576999396085739
0.2799030542373657,0.14975377917289734
0.26866263151168823,0.1114591583609581
0.24802151322364807,0.10392558574676514
0.23594246804714203,0.10419930517673492
0.28793632984161377,0.10783368349075317
0.25682711601257324,0.10643332451581955
0.2326640486717224,0.0922650396823883
0.2563294470310211,0.11086618900299072
0.20688369870185852,0.11738063395023346
0.22536641359329224,0.09241337329149246
0.2677479386329651,0.1225128248333931
0.1861511617898941,0.17591924965381622
0.2724442481994629,0.13063271343708038
0.2506084442138672,0.10960191488265991
0.2588442265987396,0.0996655523777008
0.26336371898651123,0.10315482318401337
0.2566404640674591,0.12599016726016998
0.2639272212982178,0.10273471474647522
0.2816515564918518,0.09087008237838745
0.2857230305671692,0.1095641553401947
0.286652147769928,0.11080926656723022
0.25499752163887024,0.10086608678102493
0.25964534282684326,0.09924524277448654
0.25078338384628296,0.09337128698825836
0.2412567287683487,0.10929077863693237
0.23518824577331543,0.14917311072349548
0.2551828622817993,0.10712160170078278
0.2545291781425476,0.1056441068649292
0.25824248790740967,0.10873567312955856
0.2615143060684204,0.09877321124076843
0.22881093621253967,0.11602179706096649
0.2238253802061081,0.11493192613124847
0.25884443521499634,0.12643668055534363
0.24710476398468018,0.09596483409404755
0.23517875373363495,0.08970609307289124
0.2890361547470093,0.09377487748861313
0.2966617941856384,0.08976532518863678
0.24708418548107147,0.10358154773712158
0.24446657299995422,0.10046537220478058
0.2569521963596344,0.1303596794605255
0.22593870759010315,0.17039282619953156
0.24585694074630737,0.10940513014793396
0.2737906575202942,0.09740617871284485
0.25632330775260925,0.10118334740400314
0.24252834916114807,0.12044470757246017
0.26133641600608826,0.09382819384336472
0.2572496831417084,0.0974472239613533
0.2799369990825653,0.10367529094219208
0.27042749524116516,0.09493964910507202
0.2314741313457489,0.09314687550067902
0.2635086178779602,0.11207124590873718
0.23287904262542725,0.11666763573884964
0.24458257853984833,0.12010861188173294
0.25820523500442505,0.07938801497220993
0.2742086350917816,0.13636541366577148
0.2079605758190155,0.10195587575435638
0.25250598788261414,0.1463986039161682
0.2835448086261749,0.1091286912560463
0.2640581727027893,0.10671539604663849
0.2661362290382385,0.11354675143957138
0.2636159062385559,0.15437684953212738
0.2518545091152191,0.1145310327410698
0.2396945357322693,0.1008274182677269
0.2548091411590576,0.10676062107086182
0.23302850127220154,0.10211704671382904
0.29325684905052185,0.11344609409570694
0.26096096634864807,0.11429298669099808
0.2458450198173523,0.09056761115789413
0.253692090511322,0.11959978193044662
0.2499236911535263,0.0925656259059906
0.2510702610015869,0.11962150037288666
0.26195114850997925,0.10943387448787689
0.27456849813461304,0.08986561745405197
0.253540962934494,0.09495105594396591
0.27893489599227905,0.0915655791759491
0.2904933989048004,0.12323662638664246
0.2756601870059967,0.10880313813686371
0.28535404801368713,0.09723355621099472
0.2624770700931549,0.1109108179807663
0.24943189322948456,0.11408279836177826
0.2627068758010864,0.10220250487327576
0.2835918068885803,0.0984702855348587
0.2830390930175781,0.11379719525575638
0.2688533067703247,0.11640867590904236
0.26571768522262573,0.09192930907011032
0.231582909822464,0.10200528055429459
0.24190473556518555,0.10938648134469986
0.2680843472480774,0.097453273832798
0.26899731159210205,0.10621165484189987
0.2692830562591553,0.0859932005405426
0.26487019658088684,0.1329614371061325
0.25747808814048767,0.10049266368150711
0.23499593138694763,0.0894601047039032
0.2721230983734131,0.12133435159921646
0.2712096571922302,0.13529765605926514
0.29423797130584717,0.09873776882886887
0.24191942811012268,0.12682625651359558
0.25175046920776367,0.08416862785816193
0.26419612765312195,0.10277362912893295
0.23969483375549316,0.1156538724899292
0.2516038119792938,0.09235779196023941
0.21183256804943085,0.10684540867805481
0.30243438482284546,0.11867211759090424
0.2425670325756073,0.09617431461811066
0.2832450568675995,0.10923188924789429
0.2730536460876465,0.09996499121189117
0.24054700136184692,0.10456828773021698
0.2543431222438812,0.12864258885383606
0.2666427493095398,0.11110565811395645
0.27609843015670776,0.1069914847612381
0.23437783122062683,0.10343993455171585
0.2647624611854553,0.15147924423217773
0.2760183811187744,0.12348917126655579
0.2709944248199463,0.11118367314338684
0.2429909110069275,0.11753758788108826
0.2558343708515167,0.11018255352973938
0.23826193809509277,0.08622530102729797
0.20986177027225494,0.09719722718000412
0.24832358956336975,0.1007785052061081
0.26457372307777405,0.15803351998329163
0.25581008195877075,0.09176923334598541
0.24454548954963684,0.10928387194871902
0.23590093851089478,0.10117032378911972
0.29059556126594543,0.15220049023628235
0.26188358664512634,0.09454178810119629
0.2686314284801483,0.10753873735666275
0.2700401246547699,0.10677346587181091
0.2516554296016693,0.13820676505565643
0.2654871940612793,0.10079539567232132
0.2171989381313324,0.13428597152233124
0.253001868724823,0.11843138933181763
0.24984890222549438,0.10208667069673538
0.26033973693847656,0.10160882025957108
0.24750502407550812,0.09363808482885361
0.24344146251678467,0.12150300294160843
0.28113847970962524,0.09685228765010834
0.25102555751800537,0.10322858393192291
0.2687443792819977,0.1806146502494812
0.2764537036418915,0.11167743057012558
0.23263207077980042,0.12347206473350525
0.23709142208099365,0.0869898572564125
0.25368937849998474,0.09311752021312714
0.2542296051979065,0.15682309865951538
0.27311086654663086,0.11296108365058899
0.2758192718029022,0.09721465408802032
0.30419760942459106,0.09729406237602234
0.27641499042510986,0.12265987694263458
0.21489571034908295,0.10604710131883621
0.26482880115509033,0.10793496668338776
0.22443504631519318,0.10135440528392792
0.20741209387779236,0.10646417737007141
0.21164879202842712,0.10920710116624832
0.24386124312877655,0.08833441883325577
0.2650817036628723,0.11231321841478348
0.26989495754241943,0.0989832803606987
0.23401287198066711,0.13773368299007416
0.25417470932006836,0.12269271910190582
0.2546193599700928,0.12305071949958801
0.21574723720550537,0.11369368433952332
0.2410655915737152,0.110757976770401
0.2917630672454834,0.14507849514484406
0.26147717237472534,0.1023598313331604
0.24802996218204498,0.10434049367904663
0.2735816538333893,0.10530737787485123
0.28033941984176636,0.10689637064933777
0.2424883246421814,0.09675711393356323
0.23742182552814484,0.11136198043823242
0.246001198887825,0.09277740120887756
0.2517393231391907,0.0941101610660553
0.24205425381660461,0.10492763668298721
0.27079135179519653,0.10847379267215729
0.28156140446662903,0.10883743315935135
0.26914098858833313,0.10160966962575912
0.27099981904029846,0.13011229038238525
0.25693756341934204,0.10919072479009628
0.21846988797187805,0.10511418431997299
0.2839592695236206,0.08015795052051544
0.2410494089126587,0.09480788558721542
0.22961682081222534,0.10067737102508545
0.27021604776382446,0.11733359843492508
0.23483139276504517,0.10535959899425507
0.251200795173645,0.10692417621612549
0.22303058207035065,0.11532378196716309
0.255132794380188,0.10212057828903198
0.27170053124427795,0.09970346838235855
0.2463691532611847,0.10478174686431885
0.271867573261261,0.09513571113348007
0.2892458140850067,0.09606480598449707
0.2697216868400574,0.08542094379663467
0.2791473865509033,0.09847389161586761
0.2641768455505371,0.15729351341724396
0.2769143581390381,0.12268838286399841
0.25722524523735046,0.08547692000865936
0.24867025017738342,0.08133189380168915
0.27859920263290405,0.11452002078294754
0.23200544714927673,0.11963220685720444
0.25969821214675903,0.10298116505146027
0.26680251955986023,0.10393630713224411
0.28197047114372253,0.10603891313076019
0.25033989548683167,0.10146847367286682
0.28293338418006897,0.10004700720310211
0.2547840476036072,0.10146879404783249
0.2797127962112427,0.15094642341136932
0.2862602174282074,0.1114751473069191
0.24540388584136963,0.09348645061254501
0.27518150210380554,0.16393379867076874
0.2642947733402252,0.11100317537784576
0.2809048295021057,0.10924020409584045
0.25574275851249695,0.11075598001480103
0.27363982796669006,0.09433833509683609
0.22661004960536957,0.11837634444236755
0.28452110290527344,0.10953793674707413
0.24683058261871338,0.0997326597571373
0.28171610832214355,0.12793368101119995
0.25797683000564575,0.1187354177236557
0.2645784318447113,0.14265023171901703
0.25650376081466675,0.10982182621955872
0.24153080582618713,0.11346901208162308
0.24991166591644287,0.14218413829803467
0.2506153881549835,0.11288049817085266
0.2542508840560913,0.10344675183296204
0.25582772493362427,0.09662149846553802
0.2763363718986511,0.09019763022661209
0.270968496799469,0.1090589389204979
0.2350592464208603,0.09231527149677277
0.276047021150589,0.10810743272304535
0.2796962261199951,0.09432709962129593
0.2648448944091797,0.11933008581399918
0.24791035056114197,0.1091625988483429
0.26982155442237854,0.10102679580450058
0.24363592267036438,0.10298411548137665
0.2624765634536743,0.09327312558889389
0.2816620469093323,0.14870086312294006
0.2334900051355362,0.10196570307016373
0.21885979175567627,0.1073869988322258
0.2518385648727417,0.1186932772397995
0.2912418246269226,0.12025673687458038
0.22799032926559448,0.10187193751335144
0.2349451184272766,0.11712578684091568
0.2605978846549988,0.11308036744594574
0.27508968114852905,0.09009174257516861
0.241056427359581,0.11533556878566742
0.22629639506340027,0.12303763628005981
0.25031784176826477,0.09720353037118912
0.2453967034816742,0.0972132533788681
0.22342441976070404,0.10386601835489273
0.2490934431552887,0.09640873223543167
0.2592596411705017,0.09428158402442932
0.28273728489875793,0.10356362164020538
0.23748616874217987,0.11421683430671692
0.2416122853755951,0.09316874295473099
0.250169962644577,0.09707243740558624
0.2254265546798706,0.10586125403642654
0.24731296300888062,0.08692367374897003
0.27365678548812866,0.12252803146839142
0.23200750350952148,0.09851585328578949
0.26151326298713684,0.08820175379514694
0.293301522731781,0.10046260803937912
0.2848166227340698,0.12321211397647858
0.26826757192611694,0.09913003444671631
0.25679999589920044,0.1377212256193161
0.23861762881278992,0.10992484539747238
0.27000322937965393,0.12142522633075714
0.24414776265621185,0.09434819221496582
0.22935089468955994,0.09805572777986526
0.2641361653804779,0.10615761578083038
0.24570485949516296,0.13902854919433594
0.26944297552108765,0.0993865579366684
0.2458612322807312,0.09917762875556946
0.22911562025547028,0.11815173923969269
0.26777884364128113,0.09564090520143509
0.25745201110839844,0.11236775666475296
0.2880064845085144,0.11738358438014984
0.21573147177696228,0.10609275102615356
0.23903444409370422,0.07350417226552963
0.2783743739128113,0.09272544085979462
0.27539342641830444,0.09862515330314636
0.23637928068637848,0.10219183564186096
0.24980321526527405,0.08906541764736176
0.22745192050933838,0.1381135880947113
0.280387282371521,0.11091301590204239
0.2526755928993225,0.10274063795804977
0.2556396722793579,0.11287747323513031
0.20873191952705383,0.1686510294675827
0.26655399799346924,0.08826780319213867
0.25166773796081543,0.10309521853923798
0.24358883500099182,0.11823637783527374
0.25053271651268005,0.11498559266328812
0.2298598289489746,0.09309550374746323
0.24048998951911926,0.09748707711696625
0.2780647277832031,0.1018044650554657
0.28487005829811096,0.09352704882621765
0.27470868825912476,0.10568147152662277
0.2246987372636795,0.10594767332077026
0.24122758209705353,0.13787737488746643
0.25665855407714844,0.11578454077243805
0.2469695657491684,0.11057453602552414
0.29144638776779175,0.11726105213165283
0.2588491141796112,0.10986020416021347
0.26571592688560486,0.10800686478614807
0.2603580951690674,0.12317439168691635
0.25728026032447815,0.1095457375049591
0.2858337163925171,0.10319409519433975
0.22777466475963593,0.09498020261526108
0.23936673998832703,0.15126070380210876
0.23808667063713074,0.11367406696081161
0.22107860445976257,0.07766571640968323
0.2845046818256378,0.1146286129951477
0.27860307693481445,0.09512404352426529
0.20707353949546814,0.1130848377943039
0.23974090814590454,0.09962897002696991
0.2256336510181427,0.10416658222675323
0.269233375787735,0.09048903733491898
0.27649420499801636,0.10446946322917938
0.25622615218162537,0.09943864494562149
0.24125182628631592,0.09732844680547714
0.27787840366363525,0.1470133364200592
0.208391010761261,0.14914725720882416
0.26626676321029663,0.09574419260025024
0.260944664478302,0.10515707731246948
0.30903878808021545,0.10988680273294449
0.23249149322509766,0.14509469270706177
0.2680138349533081,0.0946631133556366
0.269880473613739,0.10740923881530762
0.2753439247608185,0.12443839758634567
0.25088050961494446,0.12713153660297394
0.2516349256038666,0.13411299884319305
0.24571040272712708,0.12112998962402344
0.2471133917570114,0.0940861776471138
0.24259495735168457,0.1097971647977829
0.2961234450340271,0.09681447595357895
0.26621052622795105,0.18338723480701447
0.2732461988925934,0.13429254293441772
0.26954078674316406,0.0841430053114891
0.25225138664245605,0.17353703081607819
0.2519591450691223,0.09616123139858246
0.2488137185573578,0.10112641751766205
0.250977098941803,0.07859276235103607
0.2584567666053772,0.10068173706531525
0.2478635013103485,0.12676487863063812
0.23227113485336304,0.09510882198810577
0.2573815584182739,0.11137162894010544
0.24346065521240234,0.12255923449993134
0.24161848425865173,0.10119007527828217
0.24169698357582092,0.11303147673606873
0.26752960681915283,0.0972653478384018
0.28183475136756897,0.11713607609272003
0.26535671949386597,0.10800176113843918
0.2781456708908081,0.10469458997249603
0.2201528549194336,0.09825945645570755
0.23645493388175964,0.115168496966362
0.24980053305625916,0.12869645655155182
0.294314444065094,0.12120425701141357
0.2954697906970978,0.10804415494203568
0.2682815194129944,0.15227599442005157
0.29582566022872925,0.08617707341909409
0.25100812315940857,0.09276366233825684
0.22591689229011536,0.10509437322616577
0.2698935866355896,0.10496047884225845
0.2538374960422516,0.11526564508676529
0.22512684762477875,0.10603049397468567
0.23484131693840027,0.09933554381132126
0.24842482805252075,0.09947049617767334
0.2759614586830139,0.09545488655567169
0.23032644391059875,0.09356318414211273
0.259726345539093,0.11226999014616013
0.26670384407043457,0.09104881435632706
0.30127936601638794,0.12376224994659424
0.2458600103855133,0.09564471989870071
0.26169565320014954,0.10981128364801407
0.25398024916648865,0.09743145108222961
0.2703384757041931,0.08896902203559875
0.2473132610321045,0.091757632791996
0.26402923464775085,0.10513767600059509
0.2387050986289978,0.11943626403808594
0.29569587111473083,0.0961741954088211
0.2520608901977539,0.08144979178905487
0.227783203125,0.11148229241371155
0.2942578196525574,0.10700558125972748
0.25597164034843445,0.14706116914749146
0.2651669681072235,0.11711892485618591
0.2539689242839813,0.13010478019714355
0.25854745507240295,0.10416838526725769
0.26190274953842163,0.14518438279628754
0.2709684669971466,0.09913504868745804
0.25369784235954285,0.09079834073781967
0.25297364592552185,0.11236976087093353
0.27306872606277466,0.11058902740478516
0.252515584230423,0.1208568885922432
0.2968551218509674,0.11349479109048843
0.2930357754230499,0.10780656337738037
0.21134406328201294,0.10102216899394989
0.26759541034698486,0.0949036106467247
0.2555742561817169,0.08988404273986816
0.253107488155365,0.11198700964450836
0.28445151448249817,0.11014948040246964
0.31865930557250977,0.14838871359825134
0.25623539090156555,0.10137371718883514
0.24043449759483337,0.10280759632587433
0.27025482058525085,0.08632394671440125
0.2902817130088806,0.12705829739570618
0.2526354491710663,0.0915057435631752
0.2653511166572571,0.14499598741531372
0.26900631189346313,0.10266558825969696
0.247975692152977,0.09489275515079498
0.26705148816108704,0.10032501071691513
0.27253586053848267,0.09345284104347229
0.27347850799560547,0.10308327525854111
0.31531259417533875,0.09709686040878296
0.26821208000183105,0.12570059299468994
0.2617364823818207,0.10078497231006622
0.2490835189819336,0.15270617604255676
0.24296879768371582,0.14212098717689514
0.24325700104236603,0.08853915333747864
0.2650867700576782,0.12089287489652634
0.24734877049922943,0.09277007728815079
0.26809149980545044,0.07958795130252838
0.2592450678348541,0.089943528175354
0.2575475573539734,0.10609038919210434
0.2583785355091095,0.09620575606822968
0.2861255407333374,0.10009217262268066
0.30143314599990845,0.10885600000619888
0.2275504618883133,0.0963980108499527
0.302028626203537,0.0948716327548027
0.25851741433143616,0.0983271673321724
0.2711639106273651,0.11357679963111877
0.2788095772266388,0.09862346947193146
0.2184447944164276,0.11563831567764282
0.2461732029914856,0.11686313897371292
0.2766057848930359,0.14424586296081543
0.2176409214735031,0.08500839024782181
0.27540749311447144,0.09706699103116989
0.2775896191596985,0.10470082610845566
0.27832460403442383,0.12184754014015198
0.24957811832427979,0.10682963579893112
0.27343255281448364,0.11584869772195816
0.2599710524082184,0.10728972405195236
0.25945574045181274,0.09898757934570312
0.2407991737127304,0.15269328653812408
0.2607513964176178,0.11266075074672699
0.2771924138069153,0.09320825338363647
0.2752910554409027,0.10398851335048676
0.24538645148277283,0.15000969171524048
0.25082242488861084,0.10141681134700775
0.25355467200279236,0.09567444771528244
0.2143637239933014,0.09951533377170563
0.2787759602069855,0.14048387110233307
0.23241066932678223,0.10869277268648148
0.22952139377593994,0.10019075870513916
0.25746428966522217,0.11466938257217407
0.24303816258907318,0.09430085867643356
0.29433271288871765,0.1397947520017624
0.27841609716415405,0.10485651344060898
0.2814117670059204,0.09681359678506851
0.22884640097618103,0.1195354089140892
0.26110753417015076,0.09625586867332458
0.28251397609710693,0.09214188903570175
0.2645890414714813,0.11043142527341843
0.263664573431015,0.12915629148483276
0.23370033502578735,0.08799625933170319
0.2357029914855957,0.09411793202161789
0.26082807779312134,0.09979911148548126
0.27894043922424316,0.10432137548923492
0.25559002161026,0.14909905195236206
0.23252934217453003,0.09601923078298569
0.2725639045238495,0.0878082886338234
0.23449650406837463,0.09897669404745102
0.23863545060157776,0.14320266246795654
0.2226378470659256,0.11275333166122437
0.23542311787605286,0.09173433482646942
0.24390462040901184,0.10625576972961426
0.23220154643058777,0.09963072091341019
0.27606210112571716,0.09551577270030975
0.223262757062912,0.09688149392604828
0.3208558261394501,0.08992834389209747
0.26644814014434814,0.10150345414876938
0.27071547508239746,0.09089131653308868
0.2708691358566284,0.11164361983537674
0.28827807307243347,0.08405175060033798
0.21432140469551086,0.09095262736082077
0.24867890775203705,0.09746403247117996
0.2504737377166748,0.08552197366952896
0.23474133014678955,0.10056149959564209
0.24347177147865295,0.09272614121437073
0.2612351179122925,0.106411412358284
0.24867621064186096,0.10279776901006699
0.2641119062900543,0.10764438658952713
0.24596136808395386,0.10206329077482224
0.2549538016319275,0.09113729000091553
0.25002002716064453,0.11644163727760315
0.24069207906723022,0.1571098268032074
0.24630990624427795,0.09134552627801895
0.27045565843582153,0.12150639295578003
0.25972992181777954,0.09125635772943497
0.25351935625076294,0.10438894480466843
0.24343740940093994,0.10985424369573593
0.26059889793395996,0.09526576846837997
0.213311105966568,0.08267908543348312
0.25833386182785034,0.1203237771987915
0.2915739417076111,0.10800636559724808
0.2370629608631134,0.11830361187458038
0.25870171189308167,0.10998593270778656
0.21972791850566864,0.0959896668791771
0.21287444233894348,0.10553143918514252
0.28130805492401123,0.10186727344989777
0.24271133542060852,0.10225088149309158
0.23988263309001923,0.10098157823085785
0.2607240378856659,0.10883405804634094
0.28010067343711853,0.10536929219961166
0.26979243755340576,0.10711953043937683
0.23338326811790466,0.13279740512371063
0.24472695589065552,0.10577384382486343
0.293069988489151,0.10209791362285614
0.21722272038459778,0.11793996393680573
0.24057140946388245,0.10956840962171555
0.2507743239402771,0.09999056160449982
0.2741010785102844,0.11900822818279266
0.29976630210876465,0.11495643854141235
0.25429171323776245,0.09683406352996826
0.24677807092666626,0.11056657135486603
0.2697312533855438,0.10083140432834625
0.2666368782520294,0.10568661987781525
0.253559410572052,0.11417646706104279
0.26819056272506714,0.11378108710050583
0.24242934584617615,0.07988569885492325
0.2696542739868164,0.12157895416021347
0.30067333579063416,0.09208881109952927
0.26731956005096436,0.0925021842122078
0.25262272357940674,0.10060302168130875
0.2318093478679657,0.16167213022708893
0.2191547453403473,0.09075105935335159
0.27980321645736694,0.09398675709962845
0.25784429907798767,0.10596766322851181
0.22315895557403564,0.09678047895431519
0.264806866645813,0.10225226730108261
0.24537315964698792,0.1371435523033142
0.24565660953521729,0.11926642060279846
0.25566306710243225,0.1166316345334053
0.21060772240161896,0.10055388510227203
0.23457679152488708,0.16938599944114685
0.267324298620224,0.11502726376056671
0.2802444398403168,0.10341392457485199
0.2830536961555481,0.09071598201990128
0.2257082760334015,0.12657806277275085
0.2533217668533325,0.10057969391345978
0.2382650077342987,0.13667792081832886
0.24970325827598572,0.11385589838027954
0.24561940133571625,0.08889202028512955
0.2727009057998657,0.09179655462503433
0.2327633798122406,0.11061332374811172
0.22213798761367798,0.12041023373603821
0.26573604345321655,0.12535981833934784
0.24503874778747559,0.1056654155254364
0.2657865285873413,0.1005420982837677
0.2406236231327057,0.11816444247961044
0.25515931844711304,0.09800252318382263
0.2785743474960327,0.12331492453813553
0.24597451090812683,0.09484924376010895
0.279133677482605,0.09376320987939835
0.2665519714355469,0.14652210474014282
0.27008041739463806,0.10816291719675064
0.24601882696151733,0.10004917532205582
0.23049716651439667,0.11015941202640533
0.273767352104187,0.09872285276651382
0.25978320837020874,0.11241598427295685
0.26426899433135986,0.12090705335140228
0.2736263871192932,0.11179213225841522
0.28033581376075745,0.12055425345897675
0.24761156737804413,0.09192214161157608
0.2154868245124817,0.0774383544921875
0.28166812658309937,0.10410857945680618
0.268505334854126,0.11632725596427917
0.25779280066490173,0.11212950944900513
0.26421844959259033,0.09299582988023758
0.2778237760066986,0.11865583807229996
0.2622474431991577,0.07946883887052536
0.24951015412807465,0.09330935031175613
0.2577863037586212,0.10590383410453796
0.23442551493644714,0.09982932358980179
0.2696337103843689,0.11428356170654297
0.25397753715515137,0.1171775758266449
0.2635750472545624,0.0918835774064064
0.2779066860675812,0.10770640522241592
0.26750412583351135,0.100721076130867
0.24986466765403748,0.09870258718729019
0.2572322487831116,0.09451565891504288
0.23079317808151245,0.11848138272762299
0.24692733585834503,0.10499847680330276
0.26327335834503174,0.09991200268268585
0.2668836712837219,0.09454087913036346
0.2796420753002167,0.10061015188694
0.25677141547203064,0.11677230894565582
0.2364632934331894,0.13189107179641724
0.25130459666252136,0.09962734580039978
0.2283814400434494,0.08773282915353775
0.25635382533073425,0.09437268227338791
0.24714574217796326,0.10116101056337357
0.2533800005912781,0.09708204120397568
0.2770572304725647,0.0855596587061882
0.25778865814208984,0.10134371370077133
0.2242814004421234,0.09696196764707565
0.23958280682563782,0.1057327464222908
0.23482131958007812,0.09333299845457077
0.20474548637866974,0.11389437317848206
0.2958308458328247,0.09653222560882568
0.25953346490859985,0.10121847689151764
0.23375430703163147,0.09183806926012039
0.2533610761165619,0.08737611770629883
0.25468701124191284,0.11670690029859543
0.2844080924987793,0.11964119970798492
0.2612275183200836,0.11676018685102463
0.251994788646698,0.10433311760425568
0.26753437519073486,0.1198195219039917
0.23492339253425598,0.10733687877655029
0.2854920029640198,0.11260311305522919
0.2603236436843872,0.09475739300251007
0.24810750782489777,0.1031033843755722
0.24784928560256958,0.12406201660633087
0.2561703026294708,0.10414665192365646
0.28594809770584106,0.14299806952476501
0.28970867395401,0.09167911857366562
0.2424049973487854,0.09290029108524323
0.2703433930873871,0.08787907660007477
0.2756137549877167,0.1123281940817833
0.22417494654655457,0.14185500144958496
0.24659335613250732,0.13099384307861328
0.2718619108200073,0.1042347252368927
0.26291364431381226,0.09690728783607483
0.27774566411972046,0.10348713397979736
0.23670044541358948,0.10336257517337799
0.24366551637649536,0.08694823831319809
0.26208817958831787,0.11627809703350067
0.2775791883468628,0.10065268725156784
0.27298247814178467,0.10261658579111099
0.2411864995956421,0.11441870778799057
0.25574761629104614,0.10417237132787704
0.2734922766685486,0.11600258946418762
0.2785623073577881,0.09825076162815094
0.2582853436470032,0.12794868648052216
0.21548131108283997,0.09228773415088654
0.2914344072341919,0.08891129493713379
0.24904897809028625,0.09195264428853989
0.24819758534431458,0.157998189330101
0.27334436774253845,0.10837377607822418
0.26576247811317444,0.17398640513420105
0.25851404666900635,0.08425573259592056
0.22039738297462463,0.10699185729026794
0.2664855420589447,0.09452652931213379
0.22669655084609985,0.15410758554935455
0.24597182869911194,0.10772233456373215
0.2117888480424881,0.09460588544607162
0.25632235407829285,0.09925755858421326
0.2803325057029724,0.10484299808740616
0.3019910752773285,0.09626898169517517
0.2734048366546631,0.09779687225818634
0.2548801302909851,0.11191964894533157
0.2856438457965851,0.1080639660358429
0.23881837725639343,0.11836449801921844
0.26578909158706665,0.11097404360771179
0.2595853805541992,0.11128583550453186
0.24846088886260986,0.1434083729982376
0.2835637927055359,0.09805797040462494
0.21775323152542114,0.10453307628631592
0.263838529586792,0.10425195842981339
0.2522740066051483,0.0940794050693512
0.2372436374425888,0.09443830698728561
0.30437782406806946,0.12879441678524017
0.2594902515411377,0.11478892713785172
0.22176888585090637,0.12359102070331573
0.2794123888015747,0.08331114798784256
0.23166689276695251,0.1456320583820343
0.24937592446804047,0.17022711038589478
0.24381747841835022,0.10151384770870209
0.2715647220611572,0.09811289608478546
0.26139628887176514,0.09287896007299423
0.23362627625465393,0.10991087555885315
0.27677199244499207,0.10335788875818253
0.2946276068687439,0.08421139419078827
0.24843671917915344,0.10112041234970093
0.249159574508667,0.1122971698641777
0.24549922347068787,0.09716573357582092
0.274776816368103,0.10700499266386032
0.250667929649353,0.12083780020475388
0.26209384202957153,0.12074561417102814
0.29324790835380554,0.1343679428100586
0.2322055995464325,0.09116995334625244
0.25447818636894226,0.08918788284063339
0.20916947722434998,0.09391822665929794
0.29036709666252136,0.10306204855442047
0.25110116600990295,0.08945833146572113
0.2590848505496979,0.08851932734251022
0.2602043151855469,0.10222510248422623
0.2944459319114685,0.16038405895233154
0.27235740423202515,0.10286379605531693
0.274213582277298,0.10799995809793472
0.28065240383148193,0.12560518085956573
0.3060223460197449,0.08950160443782806
0.24929535388946533,0.13974934816360474
0.20432913303375244,0.09301036596298218
0.2552962899208069,0.10168395936489105
0.24149836599826813,0.10247652232646942
0.2651684284210205,0.10060910880565643
0.2448030710220337,0.09855931997299194
0.24803853034973145,0.10995090007781982
0.23451697826385498,0.09439918398857117
0.2476629912853241,0.12141231447458267
0.253935843706131,0.10087694227695465
0.2474522739648819,0.11000165343284607
0.2548607587814331,0.09493495523929596
0.25374001264572144,0.11570543050765991
0.24237196147441864,0.09594782441854477
0.27151837944984436,0.1079486832022667
0.22174707055091858,0.10150586813688278
0.2786684036254883,0.11008113622665405
0.2591518461704254,0.10094454139471054
0.22800636291503906,0.08934146910905838
0.22509106993675232,0.08720271289348602
0.23680207133293152,0.10585286468267441
0.24964062869548798,0.09673197567462921
0.24694609642028809,0.10992807149887085
0.2359023541212082,0.08639111369848251
0.24303020536899567,0.1168646290898323
0.2653754651546478,0.085670605301857
0.228396475315094,0.1046285554766655
0.24456682801246643,0.07272361218929291
0.25840461254119873,0.08565908670425415
0.2734018862247467,0.12538957595825195
0.250478059053421,0.10149286687374115
0.24663929641246796,0.09685524553060532
0.26890698075294495,0.09593385457992554
0.25816553831100464,0.08876203745603561
0.27096447348594666,0.17411330342292786
0.24155376851558685,0.14371377229690552
0.2289229780435562,0.0921381413936615
0.2865753173828125,0.1199701651930809
0.23385877907276154,0.08790074288845062
0.22947582602500916,0.09503563493490219
0.26943230628967285,0.13053229451179504
0.22732342779636383,0.09413327276706696
0.27662795782089233,0.09090110659599304
0.2619132101535797,0.10512440651655197
0.28892213106155396,0.12548738718032837
0.2742976248264313,0.10843445360660553
0.26812779903411865,0.09752566367387772
0.23394179344177246,0.11996567249298096
0.24748951196670532,0.10185818374156952
0.27180129289627075,0.1435873657464981
0.23134484887123108,0.1154354140162468
0.2171851396560669,0.1000237688422203
0.25031763315200806,0.08345664292573929
0.23499101400375366,0.08782671391963959
0.28142887353897095,0.10570955276489258
0.22994372248649597,0.12252821028232574
0.26129570603370667,0.08932583034038544
0.25877371430397034,0.08977733552455902
0.27365875244140625,0.1056131049990654
0.24540862441062927,0.09648365527391434
0.28066959977149963,0.12430881708860397
0.2506447434425354,0.10975228995084763
0.27893221378326416,0.11102492362260818
0.2486051619052887,0.1073603630065918
0.24758444726467133,0.08776052296161652
0.28005653619766235,0.09411561489105225
0.2991744577884674,0.09440004080533981
0.2583043575286865,0.09817869961261749
0.238203763961792,0.09174025803804398
0.245824933052063,0.10275013744831085
0.27275320887565613,0.10134398192167282
0.2692493200302124,0.08858802914619446
0.2610577344894409,0.15264330804347992
0.22868987917900085,0.10983677208423615
0.2619931995868683,0.08799248933792114
0.2880499064922333,0.10744647681713104
0.27736589312553406,0.08804494887590408
0.24845468997955322,0.1029956191778183
0.26783138513565063,0.09373077005147934
0.22669383883476257,0.09525283426046371
0.2690137028694153,0.09012049436569214
0.25213250517845154,0.09875044226646423
0.23374280333518982,0.10297639667987823
0.2519243657588959,0.08903041481971741
0.25091421604156494,0.1029014140367508
0.25818049907684326,0.10920156538486481
0.3182547688484192,0.0937262624502182
0.272153377532959,0.09976160526275635
0.23366990685462952,0.0850457027554512
0.23353910446166992,0.09528268128633499
0.2259443700313568,0.09436456859111786
0.25539571046829224,0.09425028413534164
0.2181311547756195,0.09911160171031952
0.26088812947273254,0.08811656385660172
0.22394981980323792,0.10132887214422226
0.2559608817100525,0.10710757225751877
0.280370831489563,0.09157387912273407
0.25155699253082275,0.1011345386505127
0.27306559681892395,0.07735610753297806
0.23966026306152344,0.08347832411527634
0.2583325505256653,0.11570845544338226
0.29121607542037964,0.09821592271327972
0.25539395213127136,0.11942314356565475
0.23546770215034485,0.12940968573093414
0.2777397334575653,0.08764351904392242
0.24097463488578796,0.10042260587215424
0.23022833466529846,0.10276494175195694
0.2416743040084839,0.09457968175411224
0.2150467038154602,0.10206481069326401
0.27314773201942444,0.11518602073192596
0.2664681077003479,0.10144451260566711
0.25372040271759033,0.09478813409805298
0.24636410176753998,0.09487371146678925
0.29198187589645386,0.12311872839927673
0.2831187844276428,0.1381375789642334
0.26650291681289673,0.11216922849416733
0.29009386897087097,0.09450949728488922
0.27336040139198303,0.09367163479328156
0.23115681111812592,0.09468795359134674
0.24021515250205994,0.08550447225570679
0.25257885456085205,0.08697646111249924
0.2502838969230652,0.0950683131814003
0.22733864188194275,0.09053494036197662
0.234899640083313,0.11832348257303238
0.2817313075065613,0.15625949203968048
0.26484736800193787,0.09470028430223465
0.24557405710220337,0.0962083637714386
0.25975531339645386,0.0975814163684845
0.2194429337978363,0.15148738026618958
0.27546605467796326,0.0821712538599968
0.2686765193939209,0.10658067464828491
0.22842799127101898,0.1148650199174881
0.21870876848697662,0.12360803782939911
0.26545724272727966,0.09887812286615372
0.21414780616760254,0.09283708035945892
0.2591385543346405,0.10337156802415848
0.30480143427848816,0.09010720998048782
0.2733024060726166,0.094209223985672
0.2522403597831726,0.10327110439538956
0.2215217798948288,0.11015427112579346
0.20880314707756042,0.10734064877033234
0.2732093334197998,0.09850846976041794
0.2708286941051483,0.10077880322933197
0.2645808756351471,0.114254891872406
0.2414323389530182,0.10736007988452911
0.25828495621681213,0.09271752834320068
0.28037717938423157,0.11323331296443939
0.24349737167358398,0.1611330807209015
0.26159533858299255,0.11738984286785126
0.2697610557079315,0.09894424676895142
0.2732935845851898,0.10084772855043411
0.275452196598053,0.09068842232227325
0.25905001163482666,0.08963414281606674
0.2810981869697571,0.10039335489273071
0.25650638341903687,0.11033054441213608
0.24991680681705475,0.09848698228597641
0.27414271235466003,0.09726940095424652
0.25704020261764526,0.10372304171323776
0.26847171783447266,0.11202476918697357
0.2449324131011963,0.10798244178295135
0.284160852432251,0.08238997310400009
0.29331254959106445,0.10662103444337845
0.26428309082984924,0.10028784722089767
0.2470020055770874,0.10346616059541702
0.28596165776252747,0.09001069515943527
0.246367409825325,0.11125176399946213
0.27580025792121887,0.09902383387088776
0.27690792083740234,0.1347106248140335
0.2726541757583618,0.09780243784189224
0.23178917169570923,0.10928767919540405
0.23155713081359863,0.12035919725894928
0.25229328870773315,0.10109074413776398
0.2458743155002594,0.11943143606185913
0.2559868097305298,0.09845054894685745
0.25263333320617676,0.09387678653001785
0.2442086935043335,0.09387940168380737
0.2592557370662689,0.12430039793252945
0.2466346025466919,0.10761041939258575
0.28730452060699463,0.10672257840633392
0.26502013206481934,0.10629065334796906
0.2426075041294098,0.09542402625083923
0.2273864448070526,0.10106921195983887
0.22743292152881622,0.09737733751535416
0.2611200213432312,0.11431897431612015
0.2365296483039856,0.08911647647619247
0.26880237460136414,0.13384363055229187
0.23858752846717834,0.09513100236654282
0.2429577261209488,0.11294066160917282
0.25708726048469543,0.17194777727127075
0.24142155051231384,0.11664541065692902
0.27554118633270264,0.07812788337469101
0.24193337559700012,0.08660127222537994
0.23341643810272217,0.10904049128293991
0.25625112652778625,0.09503218531608582
0.2627445459365845,0.08402709662914276
0.2680136263370514,0.10528340190649033
0.2372153252363205,0.1014680489897728
0.27701443433761597,0.13323186337947845
0.2477801889181137,0.1872369349002838
0.24494025111198425,0.17536811530590057
0.24172285199165344,0.11534793674945831
0.27163374423980713,0.10879144072532654
0.24658074975013733,0.12744277715682983
0.2564055323600769,0.09659582376480103
0.2549777925014496,0.10725729167461395
0.20008572936058044,0.09925451129674911
0.27607792615890503,0.10588768124580383
0.2271314412355423,0.10000824928283691
0.2528867721557617,0.10690796375274658
0.23796695470809937,0.1014404222369194
0.2211226373910904,0.09995532035827637
0.23843231797218323,0.11002856492996216
0.2840307056903839,0.09599772840738297
0.27660754323005676,0.09290986508131027
0.22644725441932678,0.11561176180839539
0.23940037190914154,0.11293594539165497
0.29687678813934326,0.09585984796285629
0.2630390524864197,0.1527004837989807
0.21462513506412506,0.12017033249139786
0.27149438858032227,0.11787566542625427
0.24986842274665833,0.09281937777996063
0.22534535825252533,0.15779459476470947
0.2706947326660156,0.10697226226329803
0.23042994737625122,0.11668526381254196
0.2799321413040161,0.11069408804178238
0.22912412881851196,0.11806455254554749
0.23349875211715698,0.09969685226678848
0.23620730638504028,0.13060039281845093
0.2607835829257965,0.09802781045436859
0.2419474720954895,0.08378221839666367
0.281776487827301,0.09963951259851456
0.2523844838142395,0.0984083041548729
0.29111918807029724,0.09925098717212677
0.3226664662361145,0.10433158278465271
0.256648451089859,0.10314606130123138
0.26058998703956604,0.0994061827659607
0.2849562168121338,0.09733574837446213
0.24333974719047546,0.1258155256509781
0.28497135639190674,0.17435936629772186
0.2516324520111084,0.10182129591703415
0.23460029065608978,0.09844063967466354
0.2668665051460266,0.11813176423311234
0.22693046927452087,0.10328170657157898
0.25889310240745544,0.09259764105081558
0.2383967638015747,0.10594233125448227
0.24989178776741028,0.09868450462818146
0.25584131479263306,0.10120242834091187
0.25922292470932007,0.11894503980875015
0.22544735670089722,0.07779702544212341
0.22780948877334595,0.07792874425649643
0.22243043780326843,0.11066129803657532
0.24676239490509033,0.0952775850892067
0.27185124158859253,0.08881846070289612
0.25594761967658997,0.1067337617278099
0.26826560497283936,0.08975713700056076
0.24381223320960999,0.08640734106302261
0.2481326162815094,0.09667050838470459
0.2895983159542084,0.10802736133337021
0.25351133942604065,0.11633383482694626
0.22854121029376984,0.09288130700588226
0.26875972747802734,0.09175151586532593
0.27024295926094055,0.09311287105083466
0.2313762903213501,0.0972573310136795
0.2709030508995056,0.10109218955039978
0.2527247667312622,0.1037827879190445
0.23871801793575287,0.12414955347776413
0.25455814599990845,0.1196465864777565
0.24484455585479736,0.113560751080513
0.273881733417511,0.11193523555994034
0.2661771774291992,0.09793227165937424
0.2127096951007843,0.1020083948969841
0.22937068343162537,0.10333908349275589
0.26139169931411743,0.11058828979730606
0.2820362150669098,0.10036870837211609
0.3014451265335083,0.08990544080734253
0.28374120593070984,0.11953279376029968
0.21938282251358032,0.15718907117843628
0.24536539614200592,0.08006300032138824
0.2682580351829529,0.12039265036582947
0.2656773328781128,0.10943281650543213
0.2902265787124634,0.10796438157558441
0.23259177803993225,0.09381602704524994
0.2642783224582672,0.11032748222351074
0.24124111235141754,0.08675694465637207
0.2835922837257385,0.15156817436218262
0.24151088297367096,0.08734683692455292
0.24869777262210846,0.0927228033542633
0.26271018385887146,0.09363827109336853
0.2693954110145569,0.10287699103355408
0.2153843343257904,0.11147697269916534
0.23187954723834991,0.08906922489404678
0.24917927384376526,0.11632291972637177
0.24726766347885132,0.09487180411815643
0.25443944334983826,0.1281939148902893
0.271318644285202,0.12926915287971497
0.2813165783882141,0.10167991369962692
0.24826011061668396,0.09831039607524872
0.29018139839172363,0.08350738883018494
0.2651844620704651,0.11062751710414886
0.24908509850502014,0.09868209809064865
0.25803184509277344,0.09172479063272476
0.2285766899585724,0.09135755896568298
0.24647226929664612,0.09535319358110428
0.2895492911338806,0.11275037378072739
0.26939815282821655,0.09907056391239166
0.22948935627937317,0.08457295596599579
0.2634021043777466,0.08594543486833572
0.2725268602371216,0.08982688188552856
0.2567143440246582,0.09149952977895737
0.2445860356092453,0.13686487078666687
0.26939883828163147,0.10921678692102432
0.22148403525352478,0.10635725408792496
0.2356194108724594,0.08534570783376694
0.2836388945579529,0.08682934194803238
0.2616255581378937,0.12556490302085876
0.25425368547439575,0.08286288380622864
0.25409039855003357,0.075780488550663
0.25390398502349854,0.09418129920959473
0.27956414222717285,0.11229424923658371
0.3086594343185425,0.10806695371866226
0.23864585161209106,0.14163359999656677
0.2372257113456726,0.10435187816619873
0.22848889231681824,0.09992162883281708
0.2558172345161438,0.09568112343549728
0.27748581767082214,0.10711920261383057
0.26824018359184265,0.08897725492715836
0.24475061893463135,0.11966846138238907
0.2283841222524643,0.08670982718467712
0.26037630438804626,0.10444878041744232
0.24527649581432343,0.1080956906080246
0.24499806761741638,0.11370271444320679
0.2859238386154175,0.0906321182847023
0.3037218153476715,0.1069343239068985
0.23757222294807434,0.09841082990169525
0.2852921187877655,0.11328626424074173
0.28407078981399536,0.09684882313013077
0.26822352409362793,0.11303750425577164
0.2634766697883606,0.08180229365825653
0.21371281147003174,0.09519044309854507
0.2694298028945923,0.10394001007080078
0.20738914608955383,0.1129097044467926
0.2841176390647888,0.12334276735782623
0.24541372060775757,0.10369231551885605
0.25660160183906555,0.1733972728252411
0.24701280891895294,0.09290257096290588
0.2935190200805664,0.09163446724414825
0.28078383207321167,0.09397393465042114
0.24092525243759155,0.1052342876791954
0.2696201801300049,0.10555945336818695
0.24251244962215424,0.09375108778476715
0.28488603234291077,0.08993497490882874
0.2531770169734955,0.08903361111879349
0.23711934685707092,0.11729804426431656
0.23063257336616516,0.1337617188692093
0.22819648683071136,0.09556373208761215
0.2757894694805145,0.1100698709487915
0.23802420496940613,0.10528918355703354
0.2773427963256836,0.0990491583943367
0.2409060150384903,0.09616231173276901
0.2431703358888626,0.091832235455513
0.24149781465530396,0.09845845401287079
0.22047971189022064,0.10036445409059525
0.22405830025672913,0.10813456773757935
0.22079837322235107,0.11132484674453735
0.23304617404937744,0.11269394308328629
0.22811594605445862,0.19024445116519928
0.26732638478279114,0.08210793882608414
0.26158785820007324,0.09602656960487366
0.299908310174942,0.10132669657468796
0.23447063565254211,0.11074139177799225
0.25575268268585205,0.10195668786764145
0.24405989050865173,0.09501270949840546
0.22140491008758545,0.10003827512264252
0.28624019026756287,0.10132720321416855
0.27317550778388977,0.08186985552310944
0.259048730134964,0.10240344703197479
0.258497953414917,0.15699946880340576
0.23841078579425812,0.13175612688064575
0.2627166509628296,0.10560035705566406
0.21677649021148682,0.1216777041554451
0.2732275724411011,0.08580874651670456
0.28211575746536255,0.0972202941775322
0.2564789056777954,0.0827258825302124
0.22155700623989105,0.10091748833656311
0.2748981714248657,0.0950712189078331
0.23381838202476501,0.12225823104381561
0.23953968286514282,0.10869024693965912
0.2390604317188263,0.09916556626558304
0.24688710272312164,0.10842286795377731
0.26576849818229675,0.09720391035079956
0.22708940505981445,0.0836750715970993
0.29194381833076477,0.07904933393001556
0.21777185797691345,0.10890163481235504
0.2537391483783722,0.09440891444683075
0.2751519978046417,0.09304282814264297
0.2613436281681061,0.08553259819746017
0.2587948739528656,0.16529732942581177
0.22441360354423523,0.13334326446056366
0.2707487940788269,0.08341474831104279
0.226893812417984,0.11992340534925461
0.2515052855014801,0.08958379924297333
0.22508293390274048,0.09986443817615509
0.2373429536819458,0.12834861874580383
0.23241397738456726,0.13103100657463074
0.24320760369300842,0.09230784326791763
0.2592165470123291,0.09426240622997284
0.2702164053916931,0.09076610207557678
0.2521982192993164,0.11435849219560623
0.23560398817062378,0.0955662727355957
0.2821788191795349,0.11944244056940079
0.2846243977546692,0.11048947274684906
0.2621622681617737,0.15605784952640533
0.2712883949279785,0.08746159076690674
0.23477818071842194,0.08930005133152008
0.2411239743232727,0.10076940804719925
0.28318578004837036,0.09721837937831879
0.24099941551685333,0.14265303313732147
0.2728351056575775,0.09871707856655121
0.2700243592262268,0.09953045099973679
0.24300700426101685,0.09299600124359131
0.23220351338386536,0.10199221968650818
0.25615060329437256,0.09357407689094543
0.2181452065706253,0.10860802978277206
0.2741744816303253,0.09118907898664474
0.304033488035202,0.11569042503833771
0.30282920598983765,0.10625229775905609
0.2315368503332138,0.10286731272935867
0.26882049441337585,0.10563285648822784
0.22675985097885132,0.10087181627750397
0.27139776945114136,0.10696933418512344
0.23525752127170563,0.10337938368320465
0.19928652048110962,0.09868549555540085
0.2731672525405884,0.1024257019162178
0.2198585718870163,0.10891645401716232
0.27655303478240967,0.07919595390558243
0.2467024028301239,0.09263685345649719
0.2623198926448822,0.10395263880491257
0.26711493730545044,0.14853619039058685
0.29026320576667786,0.08795032650232315
0.25750109553337097,0.08665624260902405
0.29602017998695374,0.09644663333892822
0.26026296615600586,0.09161857515573502
0.29182857275009155,0.09092983603477478
0.25949621200561523,0.10366400331258774
0.2150888293981552,0.11211374402046204
0.24604518711566925,0.10924382507801056
0.22507721185684204,0.10466373711824417
0.26692789793014526,0.09741900861263275
0.24478036165237427,0.08512245118618011
0.22703152894973755,0.11898872256278992
0.28245213627815247,0.10004284977912903
0.24934688210487366,0.11497920006513596
0.25864022970199585,0.14812254905700684
0.2529272437095642,0.10965431481599808
0.2788175344467163,0.10153774172067642
0.2940745949745178,0.0944211557507515
0.26738816499710083,0.09721466153860092
0.2588212490081787,0.09405894577503204
0.22503961622714996,0.0955381840467453
0.22608157992362976,0.09202434867620468
0.25427284836769104,0.15787379443645477
0.29199904203414917,0.09751471877098083
0.26034051179885864,0.08834546059370041
0.23873896896839142,0.09737400710582733
0.26981693506240845,0.09398815035820007
0.2722148895263672,0.08643609285354614
0.23872321844100952,0.10249987989664078
0.2537878453731537,0.07635767012834549
0.2529697120189667,0.10094504058361053
0.2609346807003021,0.08648277074098587
0.23523569107055664,0.12491870671510696
0.28893527388572693,0.10556022077798843
0.26787108182907104,0.09154257923364639
0.22650548815727234,0.09948115050792694
0.2528296113014221,0.09535900503396988
0.26730746030807495,0.10329000651836395
0.2560764253139496,0.08809764683246613
0.22962161898612976,0.11084713786840439
0.2457685023546219,0.09875750541687012
0.25828421115875244,0.09850943088531494
0.2684278190135956,0.10902061313390732
0.29497578740119934,0.11476350575685501
0.24070477485656738,0.1425633728504181
0.2527245283126831,0.09428910911083221
0.29963219165802,0.08473546802997589
0.2338213324546814,0.0985022708773613
0.29034483432769775,0.13458560407161713
0.2603345215320587,0.10724183917045593
0.2180679887533188,0.09147609025239944
0.28578466176986694,0.15598157048225403
0.25348711013793945,0.1412077695131302
0.22332113981246948,0.09166445583105087
0.2655915319919586,0.09659714251756668
0.2925652265548706,0.09817638993263245
0.2775461971759796,0.10691239684820175
0.23836278915405273,0.16681385040283203
0.27430063486099243,0.1453353464603424
0.3003222942352295,0.11157116293907166
0.2712825834751129,0.0926915854215622
0.24280595779418945,0.11616618931293488
0.2378244251012802,0.111175037920475
0.2958587110042572,0.14699749648571014
0.24958868324756622,0.07721253484487534
0.25897476077079773,0.08425239473581314
0.2628956139087677,0.10035719722509384
0.26095375418663025,0.15712685883045197
0.2049693614244461,0.10583752393722534
0.27400028705596924,0.11203011870384216
0.27132707834243774,0.12002837657928467
0.26804041862487793,0.09351193904876709
0.24034537374973297,0.13112199306488037
0.2467585802078247,0.09209994226694107
0.2750476598739624,0.0954214558005333
0.2573232650756836,0.1025778129696846
0.2719358205795288,0.10987130552530289
0.23400680720806122,0.09694540500640869
0.267302006483078,0.09077385067939758
0.24453023076057434,0.08548977971076965
0.2266102135181427,0.12010876089334488
0.27990078926086426,0.11154525727033615
0.23570004105567932,0.09179522097110748
0.2247520387172699,0.09928330034017563
0.2543812394142151,0.09752397239208221
0.24152696132659912,0.13287168741226196
0.22692644596099854,0.08632150292396545
0.29534071683883667,0.11922962218523026
0.26907289028167725,0.09015829116106033
0.26200830936431885,0.09298721700906754
0.2315244972705841,0.10512754321098328
0.2574880123138428,0.16885808110237122
0.23090502619743347,0.09779640287160873
0.27501118183135986,0.08653430640697479
0.247774139046669,0.11006572097539902
0.29743191599845886,0.10455131530761719
0.2462184727191925,0.09431660175323486
0.2579694390296936,0.10416841506958008
0.2150050550699234,0.10716969519853592
0.260019987821579,0.07889001816511154
0.2406506985425949,0.09879858791828156
0.22007563710212708,0.17440742254257202
0.2370341420173645,0.09243208169937134
0.281795471906662,0.10424265265464783
0.22655054926872253,0.09021472185850143
0.2759535014629364,0.10325489938259125
0.2840220332145691,0.09127938747406006
0.2425476312637329,0.08623360097408295
0.28510549664497375,0.10472140461206436
0.2581680417060852,0.09981955587863922
0.2637307345867157,0.09515640884637833
0.25368165969848633,0.11248068511486053
0.2707858085632324,0.09904184937477112
0.2997933626174927,0.09224352240562439
0.3056972026824951,0.10153966397047043
0.2688882052898407,0.09968540817499161
0.23064255714416504,0.11370617896318436
0.22420759499073029,0.1039622351527214
0.2579340934753418,0.11847752332687378
0.28845518827438354,0.10321669280529022
0.2836903929710388,0.10005436092615128
0.26179003715515137,0.11508355289697647
0.2724851369857788,0.09802365303039551
0.2789149284362793,0.1000877395272255
0.24048185348510742,0.10487858951091766
0.27000316977500916,0.14101092517375946
0.2640770673751831,0.09294494241476059
0.26797086000442505,0.15922212600708008
0.2336767017841339,0.1464889794588089
0.24457938969135284,0.10293518006801605
0.23403258621692657,0.08134427666664124
0.24590842425823212,0.12158986926078796
0.2720717787742615,0.11047960072755814
0.24455493688583374,0.15064112842082977
0.2594650387763977,0.08577556908130646
0.29698702692985535,0.0851915180683136
0.2719917893409729,0.09387008100748062
0.27802878618240356,0.10117743164300919
0.24802839756011963,0.09780265390872955
0.32095468044281006,0.09534163028001785
0.23121431469917297,0.0932324081659317
0.2468864768743515,0.11380117386579514
0.26907700300216675,0.1605299711227417
0.2566899359226227,0.105550616979599
0.27402976155281067,0.09945349395275116
0.2703251540660858,0.11436448991298676
0.2796812057495117,0.09914931654930115
0.24821120500564575,0.11555318534374237
0.28783881664276123,0.09494688361883163
0.2665121853351593,0.13489991426467896
0.25547242164611816,0.10020367801189423
0.2736673951148987,0.0996551662683487
0.28084880113601685,0.11164537072181702
0.2981029450893402,0.1298888623714447
0.27646443247795105,0.10962089896202087
0.2793123126029968,0.09460686147212982
0.2540528476238251,0.1005367860198021
0.24446415901184082,0.09907205402851105
0.22563038766384125,0.09002415090799332
0.2724829614162445,0.09944991767406464
0.23785069584846497,0.09003647416830063
0.2785402834415436,0.10129066556692123
0.25174325704574585,0.10174921900033951
0.2569604814052582,0.13884276151657104
0.3193197548389435,0.09913785755634308
0.26246076822280884,0.10903171449899673
0.2392863929271698,0.09007930755615234
0.2885209918022156,0.09776800125837326
0.24889811873435974,0.10187678039073944
0.2871387004852295,0.09775055944919586
0.2917582392692566,0.09361013770103455
0.24708515405654907,0.10733433067798615
0.26028549671173096,0.09667052328586578
0.26148101687431335,0.10153552889823914
0.21097975969314575,0.10320144891738892
0.2616652846336365,0.11185593903064728
0.24485263228416443,0.08555929362773895
0.2449888288974762,0.093887560069561
0.2666289806365967,0.10166223347187042
0.2687690854072571,0.09133442491292953
0.24383501708507538,0.11576852202415466
0.23835444450378418,0.16066497564315796
0.27769899368286133,0.09587745368480682
0.27245739102363586,0.10688626766204834
0.20605579018592834,0.12781864404678345
0.2675616443157196,0.10107333958148956
0.276544451713562,0.08217304944992065
0.24913263320922852,0.10008147358894348
0.2681695222854614,0.1108269914984703
0.23646128177642822,0.08950652182102203
0.2868017554283142,0.09691178798675537
0.2473025918006897,0.11100675910711288
0.25745975971221924,0.09612995386123657
0.28761404752731323,0.08428021520376205
0.2552202343940735,0.0931650772690773
0.24943727254867554,0.09572481364011765
0.25422874093055725,0.11832599341869354
0.2603495717048645,0.11837414652109146
0.22784563899040222,0.12508103251457214
0.2675822973251343,0.10368181020021439
0.23355744779109955,0.10062310099601746
0.24558687210083008,0.10900890827178955
0.2894975244998932,0.11264964938163757
0.2543044984340668,0.10049110651016235
0.225830540060997,0.0913897305727005
0.2926596999168396,0.10347316414117813
0.23393797874450684,0.09669172763824463
0.28931376338005066,0.12218285351991653
0.24570417404174805,0.11638747900724411
0.2648197412490845,0.08685906231403351
0.2892472743988037,0.10062550008296967
0.3281024098396301,0.11494092643260956
0.24885138869285583,0.10401538014411926
0.2623516321182251,0.10927687585353851
0.2530260980129242,0.0867079347372055
0.24839237332344055,0.11467166990041733
0.22489461302757263,0.08571217209100723
0.27476388216018677,0.08976232260465622
0.28576403856277466,0.08964429050683975
0.2676716446876526,0.10781856626272202
0.25766852498054504,0.15257467329502106
0.24848024547100067,0.1089630052447319
0.261721670627594,0.09806083887815475
0.25366508960723877,0.10387496650218964
0.2689496874809265,0.13011957705020905
0.24792695045471191,0.1065591499209404
0.25994521379470825,0.1046387180685997
0.2452942132949829,0.16480021178722382
0.25278955698013306,0.08958125859498978
0.26484501361846924,0.09316910803318024
0.23685714602470398,0.09618162363767624
0.2838039994239807,0.088076151907444
0.27300530672073364,0.13245680928230286
0.2659837603569031,0.1179453507065773
0.267356276512146,0.10337528586387634
0.2824094295501709,0.16585290431976318
0.28267812728881836,0.11108841001987457
0.28917378187179565,0.12298640608787537
0.28573065996170044,0.08851185441017151
0.24807122349739075,0.09332846105098724
0.2420065999031067,0.09498384594917297
0.28264671564102173,0.09277570992708206
0.2694786787033081,0.08519180864095688
0.2683449983596802,0.09357839822769165
0.2778717875480652,0.11863797158002853
0.22484150528907776,0.09430424869060516
0.22809821367263794,0.11223124712705612
0.304666131734848,0.08199798315763474
0.26743337512016296,0.12127706408500671
0.263438880443573,0.1035424992442131
0.2633408010005951,0.11078884452581406
0.2588944435119629,0.10356460511684418
0.24933016300201416,0.10311408340930939
0.2408033162355423,0.0795401930809021
0.27147385478019714,0.11511760205030441
0.26788413524627686,0.10774557292461395
0.3018532395362854,0.096878781914711
0.26554635167121887,0.09737171977758408
0.24250313639640808,0.09467289596796036
0.24809472262859344,0.09018167853355408
0.23031267523765564,0.09582779556512833
0.27938270568847656,0.1258457750082016
0.2504351735115051,0.09460174292325974
0.2422524094581604,0.08958341181278229
0.26418638229370117,0.1155640184879303
0.23926299810409546,0.09352070093154907
0.2842327952384949,0.08552006632089615
0.25980067253112793,0.09741523861885071
0.22344520688056946,0.11204908043146133
0.2405315637588501,0.10673027485609055
0.27706944942474365,0.1235852837562561
0.242771178483963,0.10230907052755356
0.26958584785461426,0.08770158141851425
0.29085832834243774,0.09162376821041107
0.2646050751209259,0.09385708719491959
0.2416946440935135,0.15597981214523315
0.30780887603759766,0.10066244006156921
0.23353789746761322,0.10665471851825714
0.24760942161083221,0.10699352622032166
0.2739515006542206,0.0973038598895073
0.25067389011383057,0.1079716756939888
0.2724491357803345,0.08788152784109116
0.26836958527565,0.08877681940793991
0.24954110383987427,0.0868786871433258
0.23501595854759216,0.07903752475976944
0.30279046297073364,0.10968492925167084
0.2522473633289337,0.10782566666603088
0.24991831183433533,0.08968263864517212
0.22300826013088226,0.09750837832689285
0.2557165026664734,0.09363207221031189
0.28858399391174316,0.09856201708316803
0.23604357242584229,0.13002531230449677
0.2520083785057068,0.09983071684837341
0.24899038672447205,0.0949140265583992
0.2186424732208252,0.09381307661533356
0.27549248933792114,0.13229331374168396
0.26361921429634094,0.11818113923072815
0.24825596809387207,0.13805824518203735
0.25412023067474365,0.09156545251607895
0.27777546644210815,0.09097074717283249
0.2880190312862396,0.15030165016651154
0.2282262146472931,0.16907550394535065
0.29445868730545044,0.10122944414615631
0.20736736059188843,0.08476486057043076
0.278675377368927,0.10222535580396652
0.2553289532661438,0.1064189150929451
0.25396302342414856,0.1168937236070633
0.23068208992481232,0.09775298833847046
0.24101799726486206,0.09456974267959595
0.2936502695083618,0.11516439914703369
0.25667664408683777,0.0867815613746643
0.21884861588478088,0.11083177477121353
0.3038643002510071,0.11183998733758926
0.26224368810653687,0.08609279990196228
0.22132378816604614,0.09942232072353363
0.2846679985523224,0.12097569555044174
0.24014490842819214,0.11546791344881058
0.25512465834617615,0.10256075859069824
0.2493307739496231,0.09221327304840088
0.2559793293476105,0.10356999933719635
0.304420530796051,0.1054936945438385
0.28933778405189514,0.09728311002254486
0.23562180995941162,0.1114964634180069
0.23023676872253418,0.11723116040229797
0.26574641466140747,0.10012802481651306
0.2706538438796997,0.14145687222480774
0.24804028868675232,0.10410920530557632
0.2576165497303009,0.0960221141576767
0.23003512620925903,0.08178171515464783
0.27080589532852173,0.09173532575368881
0.3007441759109497,0.10332245379686356
0.28624510765075684,0.1610679030418396
0.2772196829319,0.09350796043872833
0.2526979446411133,0.09247051179409027
0.25342848896980286,0.10441038012504578
0.274263858795166,0.09049414843320847
0.24763071537017822,0.1053798496723175
0.2678022086620331,0.09974201023578644
0.23164182901382446,0.09989546984434128
0.3345412313938141,0.08932463824748993
0.25919637084007263,0.12130051106214523
0.25417280197143555,0.09489261358976364
0.24413394927978516,0.10141265392303467
0.2427651286125183,0.1163550615310669
0.2632083594799042,0.10437510907649994
0.2586704194545746,0.09904233366250992
0.2558581829071045,0.10494092106819153
0.2781142592430115,0.11413121968507767
0.26830655336380005,0.09857106953859329
0.24171167612075806,0.10579680651426315
0.2622299790382385,0.16941791772842407
0.26622650027275085,0.08400316536426544
0.24130189418792725,0.11350884288549423
0.24888333678245544,0.140263170003891
0.2503996193408966,0.09967528283596039
0.2429766058921814,0.09553147852420807
0.28658032417297363,0.11987026035785675
0.26997077465057373,0.0951514020562172
0.27159303426742554,0.09239037334918976
0.25720080733299255,0.10636350512504578
0.2541157603263855,0.09761753678321838
0.32828691601753235,0.09763501584529877
0.24498647451400757,0.10391227900981903
0.24907387793064117,0.13515739142894745
0.2306399643421173,0.113486148416996
0.23607611656188965,0.11577560007572174
0.2957402169704437,0.09195294976234436
0.23277443647384644,0.10852573812007904
0.2538369596004486,0.11529198288917542
0.2894945740699768,0.12517206370830536
0.23850396275520325,0.10385067015886307
0.24885916709899902,0.09067124128341675
0.24627813696861267,0.12416251748800278
0.23539865016937256,0.10846330225467682
0.250450074672699,0.1441941112279892
0.2908633053302765,0.10605534166097641
0.24514596164226532,0.10044660419225693
0.266411691904068,0.10540425777435303
0.22157838940620422,0.11623438447713852
0.27023792266845703,0.09252244234085083
0.27452540397644043,0.10918127000331879
0.23526790738105774,0.11138861626386642
0.28269636631011963,0.10527188330888748
0.28309592604637146,0.09043887257575989
0.25153571367263794,0.11942189186811447
0.25815606117248535,0.09347790479660034
0.23754864931106567,0.09468277543783188
0.3022821247577667,0.10002750903367996
0.23085778951644897,0.09055382013320923
0.23334991931915283,0.09769780933856964
0.2531779408454895,0.11065860092639923
0.276529997587204,0.0700659304857254
0.2620728313922882,0.08366428315639496
0.2795889377593994,0.11329851299524307
0.2336382120847702,0.11278954893350601
0.2778959274291992,0.09750062972307205
0.2381010353565216,0.08684059977531433
0.22184523940086365,0.14156441390514374
0.2896767258644104,0.0961824581027031
0.2854984998703003,0.08537834882736206
0.26988518238067627,0.1079346090555191
0.2674650549888611,0.12097211182117462
0.24183577299118042,0.10373692214488983
0.25593480467796326,0.09773975610733032
0.2991829216480255,0.09690186381340027
0.29955849051475525,0.13232707977294922
0.2781057357788086,0.12356995791196823
0.22093893587589264,0.1525721549987793
0.24771028757095337,0.10840420424938202
0.2507811486721039,0.09717155247926712
0.26000839471817017,0.09077051281929016
0.27008119225502014,0.1186978816986084
0.2674062252044678,0.09385932236909866
0.2166893631219864,0.09754948318004608
0.24726995825767517,0.10387241840362549
0.2517107129096985,0.09482213109731674
0.26910728216171265,0.11175857484340668
0.2539791762828827,0.1027144193649292
0.26623451709747314,0.11228276044130325
0.22733286023139954,0.12456998229026794
0.2616099715232849,0.10073405504226685
0.24326252937316895,0.09970661252737045
0.279882550239563,0.1342112421989441
0.24212589859962463,0.10288875550031662
0.28536343574523926,0.09123934060335159
0.26591962575912476,0.10089290142059326
0.2645907998085022,0.09001708775758743
0.23180511593818665,0.11576734483242035
0.26537153124809265,0.10597947239875793
0.23176512122154236,0.08980518579483032
0.2830841839313507,0.10732393711805344
0.24557417631149292,0.1302594095468521
0.2552949786186218,0.08674068003892899
0.29289352893829346,0.10505746304988861
0.24706214666366577,0.10825049877166748
0.2743520736694336,0.10694587230682373
0.25916165113449097,0.09412506222724915
0.2906395196914673,0.10796760767698288
0.2407059669494629,0.11169927567243576
0.2636813521385193,0.08717727661132812
0.26600900292396545,0.1047462746500969
0.23620542883872986,0.09282809495925903
0.22358587384223938,0.09208930283784866
0.2984849214553833,0.10750605165958405
0.22322145104408264,0.09374956041574478
0.258828341960907,0.09674614667892456
0.2990146279335022,0.12085694074630737
0.2466713935136795,0.0915483832359314
0.23474758863449097,0.10416094213724136
0.25481247901916504,0.14443664252758026
0.26771849393844604,0.09726046770811081
0.28563085198402405,0.12042015790939331
0.2621910572052002,0.11465440690517426
0.23067644238471985,0.09916404634714127
0.23980054259300232,0.11766768991947174
0.22677937150001526,0.10091798007488251
0.23738893866539001,0.08944167196750641
0.28319329023361206,0.09421171993017197
0.26988792419433594,0.09505586326122284
0.22872567176818848,0.10470937192440033
0.23520827293395996,0.09620966017246246
0.26901304721832275,0.11082473397254944
0.2639772295951843,0.0971197634935379
0.24133941531181335,0.08230973780155182
0.22346815466880798,0.1065189465880394
0.24129854142665863,0.09491248428821564
0.24552451074123383,0.10073799639940262
0.25544148683547974,0.12645944952964783
0.2879939079284668,0.0921524241566658
0.2667410373687744,0.0846557766199112
0.2598833441734314,0.083424873650074
0.27175700664520264,0.08443602919578552
0.24350279569625854,0.095445416867733
0.2605196535587311,0.11135135591030121
0.22638997435569763,0.08118735253810883
0.2822689414024353,0.11326690763235092
0.22960448265075684,0.10408778488636017
0.2720203399658203,0.10547452419996262
0.2454456090927124,0.10159346461296082
0.2579917013645172,0.0972365289926529
0.23436005413532257,0.10196106880903244
0.2525213062763214,0.10308404266834259
0.2702595293521881,0.13773596286773682
0.23358923196792603,0.08078856766223907
0.2604919672012329,0.15494675934314728
0.2656116783618927,0.14519014954566956
0.2923666536808014,0.11039387434720993
0.2495286762714386,0.10337041318416595
0.28913789987564087,0.10131345689296722
0.23989182710647583,0.09332960844039917
0.2750483453273773,0.08430679887533188
0.26656267046928406,0.09863690286874771
0.2666704058647156,0.11861905455589294
0.22938278317451477,0.09488238394260406
0.23907563090324402,0.09252826124429703
0.22574958205223083,0.1389663815498352
0.24548453092575073,0.09547124058008194
0.24407553672790527,0.09688634425401688
0.25032341480255127,0.09886857122182846
0.2774530351161957,0.10692077875137329
0.24479299783706665,0.08757254481315613
0.2787953019142151,0.09975151717662811
0.25511714816093445,0.10970990359783173
0.24552279710769653,0.10518055409193039
0.2738898992538452,0.1053670197725296
0.22150841355323792,0.09577230364084244
0.23817580938339233,0.1053580492734909
0.2934972047805786,0.13256295025348663
0.26541972160339355,0.12882865965366364
0.2773284316062927,0.10781095176935196
0.2805519998073578,0.10140666365623474
0.24428695440292358,0.10558345913887024
0.30083057284355164,0.11706086993217468
0.2901695966720581,0.09515658020973206
0.24691082537174225,0.10298603028059006
0.23064345121383667,0.08802203088998795
0.25963127613067627,0.10950005799531937
0.27523136138916016,0.10045833885669708
0.322170615196228,0.10205769538879395
0.28074777126312256,0.10803868621587753
0.24796724319458008,0.09904676675796509
0.28094741702079773,0.15332041680812836
0.24681684374809265,0.1114162877202034
0.26430195569992065,0.09372539818286896
0.24967080354690552,0.10961144417524338
0.2542884647846222,0.09202269464731216
0.26556849479675293,0.10179916769266129
0.27420490980148315,0.10331418365240097
0.23993845283985138,0.09256874769926071
0.26459965109825134,0.0815940648317337
0.3010784983634949,0.0993204116821289
0.2649274468421936,0.10362375527620316
0.23390474915504456,0.10736963152885437
0.24015101790428162,0.0959978699684143
0.20686551928520203,0.0981944352388382
0.25686782598495483,0.10677776485681534
0.24374604225158691,0.10908772051334381
0.27911728620529175,0.0932224839925766
0.24303922057151794,0.12775279581546783
0.24626424908638,0.12277767807245255
0.2656072974205017,0.0973471999168396
0.24310767650604248,0.11704814434051514
0.2704439163208008,0.15575028955936432
0.2894049286842346,0.08597254753112793
0.2773267924785614,0.10125520825386047
0.23690888285636902,0.12488874793052673
0.25723710656166077,0.12195345014333725
0.2671588063240051,0.11043509095907211
0.2694525718688965,0.11117912828922272
0.25958025455474854,0.10059921443462372
0.29019981622695923,0.14929819107055664
0.2532406449317932,0.11415817588567734
0.3072473108768463,0.10390223562717438
0.2577996253967285,0.09503591060638428
0.2607043981552124,0.11404136568307877
0.25567400455474854,0.12098681926727295
0.2404290735721588,0.09471173584461212
0.22367960214614868,0.09891725331544876
0.2625725269317627,0.11606382578611374
0.22366395592689514,0.10871279239654541
0.24220503866672516,0.1029786691069603
0.31282100081443787,0.0932479053735733
0.3060991168022156,0.1071246936917305
0.2835306227207184,0.10890662670135498
0.2434781789779663,0.10762226581573486
0.28822726011276245,0.11194294691085815
0.2668837904930115,0.15819983184337616
0.24426774680614471,0.087413489818573
0.2410432994365692,0.11795216053724289
0.3045426607131958,0.11031714826822281
0.2669771909713745,0.13692021369934082
0.2609879970550537,0.10511542856693268
0.27098408341407776,0.12099853157997131
0.26697665452957153,0.11543252319097519
0.2811426520347595,0.09870554506778717
0.27076804637908936,0.09769465029239655
0.2576882541179657,0.09486952424049377
0.19730868935585022,0.08702081441879272
0.22266452014446259,0.08601333945989609
0.2714291512966156,0.09606679528951645
0.2672048509120941,0.09866552799940109
0.24218805134296417,0.1182662844657898
0.2260058969259262,0.10972335189580917
0.28695791959762573,0.12087351828813553
0.2942367196083069,0.11453583091497421
0.25235220789909363,0.09442814439535141
0.25662827491760254,0.0938534140586853
0.26654255390167236,0.12264658510684967
0.26540011167526245,0.13660582900047302
0.2696036100387573,0.13097405433654785
0.2849963903427124,0.09262040257453918
0.23846031725406647,0.13782918453216553
0.24408817291259766,0.10633447766304016
0.266650527715683,0.11270824074745178
0.23811078071594238,0.09425787627696991
0.23812000453472137,0.10809171199798584
0.24994489550590515,0.07908175140619278
0.26188603043556213,0.1114465519785881
0.2843426465988159,0.11601194739341736
0.26685428619384766,0.0968116745352745
0.2659624218940735,0.11315493285655975
0.23494267463684082,0.09820105880498886
0.262290894985199,0.1877099722623825
0.25139784812927246,0.10564243048429489
0.23039881885051727,0.11469840258359909
0.2484675645828247,0.11477219313383102
0.23721708357334137,0.11274755746126175
0.263394832611084,0.10399842262268066
0.2874148488044739,0.099453404545784
0.2275688201189041,0.10229165852069855
0.2735304832458496,0.09941168129444122
0.2468685507774353,0.10149280726909637
0.2681933045387268,0.10466284304857254
0.27812743186950684,0.12245059758424759
0.24646344780921936,0.12676748633384705
0.27355459332466125,0.0993252694606781
0.26080000400543213,0.1421499401330948
0.2682257890701294,0.10945297032594681
0.24311065673828125,0.10945060849189758
0.2567230761051178,0.09696710109710693
0.23035672307014465,0.10008466243743896
0.2578997015953064,0.10572360455989838
0.2779868245124817,0.09600970149040222
0.2493729144334793,0.09105002880096436
0.24009692668914795,0.10557019710540771
0.23860692977905273,0.09013921767473221
0.28554871678352356,0.08814297616481781
0.28307804465293884,0.08734040707349777
0.23093892633914948,0.10612048953771591
0.23619791865348816,0.08579543232917786
0.2737293243408203,0.10035157203674316
0.2261478304862976,0.09362447261810303
0.250839501619339,0.09636162966489792
0.26950088143348694,0.10367719829082489
0.27321529388427734,0.0982927680015564
0.21400180459022522,0.09832429885864258
0.25077325105667114,0.11697722971439362
0.22800901532173157,0.11332442611455917
0.22956690192222595,0.10040045529603958
0.2578490376472473,0.09550979733467102
0.2536042630672455,0.10551699995994568
0.2057403326034546,0.12275385856628418
0.25108301639556885,0.09171128273010254
0.24373239278793335,0.09613148868083954
0.25410541892051697,0.09940439462661743
0.2331049144268036,0.10384536534547806
0.24572628736495972,0.09295694530010223
0.2521204948425293,0.11087283492088318
0.2647162079811096,0.12086544185876846
0.2577694356441498,0.09971409291028976
0.24425724148750305,0.10442348569631577
0.26617631316185,0.11489466577768326
0.28576409816741943,0.0989561602473259
0.27917852997779846,0.12013493478298187
0.21996638178825378,0.11283542960882187
0.29959753155708313,0.10615526884794235
0.24635455012321472,0.11636360734701157
0.20058944821357727,0.11747385561466217
0.2590056359767914,0.09258228540420532
0.2766827344894409,0.13103631138801575
0.2653879225254059,0.1459857076406479
0.23024144768714905,0.11255301535129547
0.26729846000671387,0.10650694370269775
0.22968360781669617,0.11158015578985214
0.23672141134738922,0.10502380132675171
0.24632558226585388,0.09150037914514542
0.2667948007583618,0.10038261115550995
0.23192061483860016,0.09910377115011215
0.25751209259033203,0.09521354734897614
0.24980324506759644,0.08965152502059937
0.22563260793685913,0.11020834743976593
0.22459954023361206,0.09090949594974518
0.24686488509178162,0.1178031638264656
0.26739931106567383,0.10727847367525101
0.24604254961013794,0.1101858913898468
0.24959826469421387,0.094476118683815
0.26155152916908264,0.10726422816514969
0.2356070578098297,0.10568862408399582
0.2504006624221802,0.0914851725101471
0.2644050717353821,0.11459988355636597
0.2695471942424774,0.11376972496509552
0.2604975998401642,0.10081751644611359
0.22416719794273376,0.11044477671384811
0.258034884929657,0.17204569280147552
0.2543782591819763,0.09651985764503479
0.23751011490821838,0.11299518495798111
0.227350652217865,0.09667997062206268
0.2842067778110504,0.10490187257528305
0.2581017315387726,0.09499132633209229
0.2378997653722763,0.09886835515499115
0.25177738070487976,0.10351233184337616
0.2704208493232727,0.09848756343126297
0.25080686807632446,0.0989975780248642
0.300244003534317,0.1202334463596344
0.2540386915206909,0.09778042137622833
0.23500961065292358,0.09836477041244507
0.2687980830669403,0.09940662980079651
0.24564020335674286,0.1007937490940094
0.26100844144821167,0.11407164484262466
0.25942614674568176,0.1418832540512085
0.27720221877098083,0.10280658304691315
0.2386552393436432,0.13894324004650116
0.21875140070915222,0.11482571065425873
0.2778121531009674,0.10678336024284363
0.2655898630619049,0.10863608866930008
0.2640087604522705,0.1006479412317276
0.28667324781417847,0.08640813082456589
0.24779851734638214,0.11568177491426468
0.25124427676200867,0.09445363283157349
0.25650882720947266,0.1116429790854454
0.25837796926498413,0.08539876341819763
0.28105655312538147,0.1717374175786972
0.2649291157722473,0.14519758522510529
0.2751530110836029,0.0946521982550621
0.2877911925315857,0.12917642295360565
0.2335679531097412,0.11167305707931519
0.2815135717391968,0.13746050000190735
0.2641546428203583,0.09933167695999146
0.24609375,0.09739181399345398
0.30315232276916504,0.12903834879398346
0.2640852630138397,0.08738894760608673
0.29019972681999207,0.09271958470344543
0.27754712104797363,0.08827091753482819
0.24942737817764282,0.1156119629740715
0.2502988874912262,0.09785889089107513
0.2495165318250656,0.10144910961389542
0.31012147665023804,0.11279436200857162
0.2941506505012512,0.11463329195976257
0.2539661228656769,0.09174172580242157
0.27478158473968506,0.16134682297706604
0.2320360243320465,0.08845856785774231
0.24695301055908203,0.10191307961940765
0.24399149417877197,0.10282176733016968
0.25869888067245483,0.08843833208084106
0.25809428095817566,0.1258576214313507
0.29196837544441223,0.08170226216316223
0.26622891426086426,0.09456547349691391
0.23026913404464722,0.09976448118686676
0.2695736885070801,0.10906928777694702
0.2682431936264038,0.09855033457279205
0.2770610749721527,0.10123375058174133
0.2246265709400177,0.10465563088655472
0.26075682044029236,0.12715302407741547
0.2591325342655182,0.10880294442176819
0.2293735146522522,0.09917306900024414
0.28192058205604553,0.09860220551490784
0.28917837142944336,0.13584449887275696
0.23386771976947784,0.08136920630931854
0.23903924226760864,0.1097559779882431
0.24102111160755157,0.10114984959363937
0.2570401430130005,0.10346405953168869
0.24574658274650574,0.1066625565290451
0.23427948355674744,0.08561360836029053
0.23774953186511993,0.1166112944483757
0.2505646347999573,0.18487322330474854
0.253406286239624,0.11028183996677399
0.22656896710395813,0.09276032447814941
0.25185173749923706,0.08691146969795227
0.2615545392036438,0.09241949021816254
0.2544773817062378,0.1028016209602356
0.2717941999435425,0.10229241847991943
0.25942057371139526,0.11550632864236832
0.25775253772735596,0.10438105463981628
0.2359139323234558,0.10596261918544769
0.24329644441604614,0.1086355447769165
0.25437772274017334,0.08706142008304596
0.24313569068908691,0.11564189195632935
0.280202180147171,0.10272524505853653
0.25661757588386536,0.10328170657157898
0.2822543978691101,0.1002303808927536
0.281394362449646,0.11295437812805176
0.22098183631896973,0.11594486236572266
0.277883380651474,0.10452903062105179
0.2616245746612549,0.0834030956029892
0.26069778203964233,0.07970057427883148
0.2627081573009491,0.10268256068229675
0.23018977046012878,0.11420562118291855
0.26866739988327026,0.09507269412279129
0.25172072649002075,0.12340718507766724
0.2660389542579651,0.09443952888250351
0.25373005867004395,0.14319409430027008
0.25093579292297363,0.10163538157939911
0.2563125491142273,0.11748096346855164
0.22087721526622772,0.09741994738578796
0.24780195951461792,0.10419231653213501
0.2910776436328888,0.1524508148431778
0.2523028552532196,0.12080703675746918
0.2579016089439392,0.08666859567165375
0.2814226746559143,0.10849893093109131
0.23937347531318665,0.09888297319412231
0.31150275468826294,0.1442895531654358
0.276201993227005,0.08721098303794861
0.29512810707092285,0.14438694715499878
0.22041943669319153,0.10616043955087662
0.2239549458026886,0.08957785367965698
0.2444896697998047,0.12610182166099548
0.2537856101989746,0.11767516285181046
0.2796810269355774,0.1485498994588852
0.27845481038093567,0.11620739847421646
0.2434360384941101,0.10761161148548126
0.23938500881195068,0.09380422532558441
0.27267831563949585,0.10186468064785004
0.2564312517642975,0.11582759767770767
0.27664124965667725,0.10821019113063812
0.23742276430130005,0.09614547342061996
0.2502369284629822,0.12153841555118561
0.26043274998664856,0.09465085715055466
0.23613369464874268,0.14367838203907013
0.25397253036499023,0.15115495026111603
0.26190829277038574,0.09293821454048157
0.275301069021225,0.11569724977016449
0.228582963347435,0.09166593849658966
0.2797139585018158,0.10356193780899048
0.27403581142425537,0.10352900624275208
0.24794700741767883,0.1054064929485321
0.28035441040992737,0.1254732310771942
0.2680057883262634,0.09042346477508545
0.3044636845588684,0.09898007661104202
0.2640742063522339,0.09360779821872711
0.23584723472595215,0.1006155014038086
0.25246161222457886,0.1775679886341095
0.2825548052787781,0.11145371198654175
0.245458722114563,0.11051931977272034
0.24837663769721985,0.09897950291633606
0.2399083971977234,0.15477758646011353
0.2614995241165161,0.08660880476236343
0.23465341329574585,0.09889806061983109
0.2516044080257416,0.09169051051139832
0.24510052800178528,0.09372127056121826
0.25177377462387085,0.11511547118425369
0.26604774594306946,0.09635099768638611
0.2567597031593323,0.0918116420507431
0.29464298486709595,0.08048439770936966
0.2820993959903717,0.16242003440856934
0.2506287097930908,0.10013234615325928
0.2837482690811157,0.12207864969968796
0.23892813920974731,0.09537550806999207
0.26107847690582275,0.10397596657276154
0.2620965540409088,0.09842215478420258
0.24393443763256073,0.1519370824098587
0.2659306824207306,0.15680819749832153
0.23465248942375183,0.14044208824634552
0.2661944329738617,0.08944541215896606
0.2644768953323364,0.0882701501250267
0.2555124759674072,0.16617977619171143
0.2405116856098175,0.12222684919834137
0.2691628932952881,0.08172645419836044
0.2657284140586853,0.10115755349397659
0.23889687657356262,0.0971667543053627
0.245268777012825,0.08515599370002747
0.30312031507492065,0.0970238596200943
0.2391798198223114,0.08143101632595062
0.24811038374900818,0.1037868782877922
0.2725445628166199,0.07980304211378098
0.24244017899036407,0.11621356010437012
0.2470395565032959,0.11760076880455017
0.2387721836566925,0.09577783197164536
0.2408035695552826,0.09226302057504654
0.25789880752563477,0.15320567786693573
0.27476218342781067,0.12771427631378174
0.24361342191696167,0.11796212196350098
0.27500954270362854,0.11393585056066513
0.27081042528152466,0.09256964921951294
0.2852121889591217,0.11235860735177994
0.25308144092559814,0.09808608144521713
0.25681477785110474,0.08788298070430756
0.3029901385307312,0.11415854841470718
0.29238229990005493,0.11667178571224213
0.25713539123535156,0.0858740583062172
0.2575395107269287,0.14345820248126984
0.2662273645401001,0.143070250749588
0.23730239272117615,0.11041028797626495
0.2563328444957733,0.1078372672200203
0.25210729241371155,0.09527095407247543
0.27244049310684204,0.12648838758468628
0.25806695222854614,0.10018372535705566
0.29937872290611267,0.08696533739566803
0.22900274395942688,0.11149384826421738
0.22079014778137207,0.0973774790763855
0.27535730600357056,0.0849912166595459
0.2284591943025589,0.14972786605358124
0.26092198491096497,0.10038720071315765
0.23657628893852234,0.09175887703895569
0.25330889225006104,0.08948542177677155
0.2762109041213989,0.09439835697412491
0.25857359170913696,0.09898798167705536
0.2572717070579529,0.14899703860282898
0.2822577655315399,0.08760391175746918
0.2697950601577759,0.10442712903022766
0.25885796546936035,0.11270474642515182
0.23716625571250916,0.09267528355121613
0.2747422456741333,0.09512895345687866
0.26182013750076294,0.1305849552154541
0.26401326060295105,0.1103009283542633
0.2332804799079895,0.08571463823318481
0.20527878403663635,0.09879177808761597
0.21039214730262756,0.11647793650627136
0.26322734355926514,0.14299499988555908
0.24171492457389832,0.08144320547580719
0.28566649556159973,0.09738194942474365
0.2549592852592468,0.08916231989860535
0.21703332662582397,0.1098698154091835
0.2624657452106476,0.09565416723489761
0.2522534728050232,0.09694494307041168
0.24750036001205444,0.1028401106595993
0.24527186155319214,0.10093627870082855
0.21292363107204437,0.09807821363210678
0.26207393407821655,0.0981721356511116
0.263547420501709,0.09444311261177063
0.2477102279663086,0.09410662204027176
0.26037371158599854,0.10666514933109283
0.23367610573768616,0.10914938151836395
0.2579761743545532,0.1453305035829544
0.28989940881729126,0.10341476649045944
0.29025134444236755,0.17425110936164856
0.2817544639110565,0.10481955856084824
0.21163484454154968,0.09459368884563446
0.24340762197971344,0.1193508580327034
0.281999409198761,0.12438277900218964
0.2288183867931366,0.10578235983848572
0.25131380558013916,0.10529693961143494
0.2710955739021301,0.09655478596687317
0.2578844428062439,0.10925544798374176
0.24402278661727905,0.14134570956230164
0.21373358368873596,0.13409486413002014
0.3042979836463928,0.0935642272233963
0.25075793266296387,0.16467736661434174
0.22837573289871216,0.13258296251296997
0.27189648151397705,0.12792058289051056
0.2661539614200592,0.14508986473083496
0.23824971914291382,0.10301897674798965
0.27136558294296265,0.11426373571157455
0.2551901340484619,0.09019344300031662
0.24734051525592804,0.09015247225761414
0.24062809348106384,0.12660878896713257
0.29493242502212524,0.10820108652114868
0.24844574928283691,0.1011430099606514
0.24660782516002655,0.16596731543540955
0.2628849148750305,0.10599996149539948
0.27614837884902954,0.0957256481051445
0.25922563672065735,0.09537994116544724
0.22402170300483704,0.15984150767326355
0.25176793336868286,0.0970366820693016
0.2390821874141693,0.10224978625774384
0.25963830947875977,0.13788169622421265
0.2708097994327545,0.1107005923986435
0.2645074129104614,0.10660401731729507
0.2545837163925171,0.10323760658502579
0.28445860743522644,0.18310940265655518
0.23980289697647095,0.09676609933376312
0.2622969150543213,0.09545888006687164
0.2348960041999817,0.10844667255878448
0.30787062644958496,0.09601175785064697
0.2606585621833801,0.09504438191652298
0.2279299795627594,0.14709565043449402
0.25498276948928833,0.10535913705825806
0.2303437888622284,0.13205371797084808
0.27554893493652344,0.11026494204998016
0.2294238656759262,0.12125597894191742
0.28676867485046387,0.14618489146232605
0.26791316270828247,0.0948840081691742
0.22166234254837036,0.08792370557785034
0.2586739659309387,0.10061462223529816
0.2700791358947754,0.10029033571481705
0.2590407729148865,0.09307073056697845
0.24473115801811218,0.10427966713905334
0.2379906177520752,0.12120558321475983
0.26997315883636475,0.09425760805606842
0.2555077075958252,0.09612178057432175
0.287473201751709,0.11250172555446625
0.2242545187473297,0.09207439422607422
0.2504913806915283,0.10104990005493164
0.25709986686706543,0.11343051493167877
0.25227147340774536,0.09181094914674759
0.2727082371711731,0.12259421497583389
0.2590462565422058,0.105595663189888
0.22318410873413086,0.09903476387262344
0.2779526710510254,0.10692940652370453
0.2517876625061035,0.0959239974617958
0.24618224799633026,0.14422781765460968
0.2315721958875656,0.08596119284629822
0.24726612865924835,0.11170665174722672
0.24360153079032898,0.1120598092675209
0.2817162275314331,0.10365728288888931
0.2876262664794922,0.0852481871843338
0.27473562955856323,0.10608814656734467
0.2497236728668213,0.1018725037574768
0.24174493551254272,0.10655844211578369
0.22445276379585266,0.10482847690582275
0.23985160887241364,0.14504243433475494
0.26328787207603455,0.10680390149354935
0.2745266258716583,0.10254055261611938
0.26628997921943665,0.10336849093437195
0.25461483001708984,0.07081902027130127
0.2839359641075134,0.09519936889410019
0.2467406690120697,0.10579376667737961
0.25360873341560364,0.11456215381622314
0.2652471363544464,0.10333992540836334
0.2791306674480438,0.08989826589822769
0.2530622184276581,0.09044547379016876
0.24068531394004822,0.11980092525482178
0.27762144804000854,0.12163259834051132
0.2843061685562134,0.08771967887878418
0.24604716897010803,0.10749037563800812
0.24128273129463196,0.09124414622783661
0.25217950344085693,0.09874722361564636
0.27440303564071655,0.1549638956785202
0.23734734952449799,0.10799288004636765
0.2673887312412262,0.10924342274665833
0.2353774905204773,0.09123994410037994
0.26744189858436584,0.09361334890127182
0.29830124974250793,0.10229772329330444
0.2620977759361267,0.13053838908672333
0.25477173924446106,0.10452643036842346
0.2795700132846832,0.12351321429014206
0.24544379115104675,0.10530412197113037
0.27675101161003113,0.10132066905498505
0.28860554099082947,0.09537412226200104
0.252262145280838,0.08596853911876678
0.27769848704338074,0.11334037780761719
0.2574823200702667,0.09700892865657806
0.28289422392845154,0.09914878010749817
0.24003423750400543,0.11277802288532257
0.28566086292266846,0.0831681564450264
0.22038084268569946,0.10550307482481003
0.2777766287326813,0.1028188094496727
0.26233533024787903,0.097849540412426
0.25257420539855957,0.09059856832027435
0.30376970767974854,0.15218105912208557
0.2576371431350708,0.10222231596708298
0.2711009979248047,0.1056966632604599
0.23227408528327942,0.0791388601064682
0.24473774433135986,0.1064014807343483
0.27581489086151123,0.1034681499004364
0.2424299418926239,0.17787711322307587
0.269946813583374,0.09048185497522354
0.26711854338645935,0.10281623899936676
0.27939629554748535,0.09274527430534363
0.2971126139163971,0.08612653613090515
0.21602341532707214,0.08203890919685364
0.2581630349159241,0.14761249721050262
0.23678651452064514,0.08699548244476318
0.26040971279144287,0.0822875127196312
0.28041791915893555,0.10536082834005356
0.26360809803009033,0.10968095064163208
0.28109797835350037,0.10414309799671173
0.24221211671829224,0.0943632647395134
0.2466135323047638,0.09494262933731079
0.28481757640838623,0.10963324457406998
0.2546893358230591,0.09708908200263977
0.25276505947113037,0.08506500720977783
0.2833603024482727,0.08580918610095978
0.23338164389133453,0.08327160775661469
0.2571086287498474,0.12825123965740204
0.2243616282939911,0.10721747577190399
0.2641764283180237,0.09784789383411407
0.2701541483402252,0.09984021633863449
0.240462064743042,0.09592877328395844
0.2662968337535858,0.0901540070772171
0.2588207721710205,0.1016409769654274
0.271528422832489,0.10637214779853821
0.24220287799835205,0.09590991586446762
0.2641817629337311,0.07391759008169174
0.24636349081993103,0.1016039252281189
0.2668781280517578,0.09500770270824432
0.23304742574691772,0.08871333301067352
0.26693853735923767,0.08802583068609238
0.28374627232551575,0.13294923305511475
0.21899569034576416,0.0999581515789032
0.22727441787719727,0.1378968209028244
0.24033419787883759,0.09409929811954498
0.272943913936615,0.08855469524860382
0.2540668845176697,0.10465040802955627
0.26087209582328796,0.08596295863389969
0.2735596299171448,0.09581863880157471
0.24176472425460815,0.08733208477497101
0.2707546353340149,0.11593969911336899
0.29334333539009094,0.10229597985744476
0.27771756052970886,0.0941019132733345
0.27185165882110596,0.10757123678922653
0.28099268674850464,0.0870322436094284
0.28606927394866943,0.08670198172330856
0.2918326258659363,0.10598817467689514
0.2993367314338684,0.106941819190979
0.24973060190677643,0.10800384730100632
0.25449854135513306,0.10604295879602432
0.23712939023971558,0.08895312249660492
0.2880656123161316,0.1566159427165985
0.2584961950778961,0.09254460036754608
0.27067816257476807,0.08445136249065399
0.24075590074062347,0.10314954072237015
0.2890869379043579,0.08290347456932068
0.23234349489212036,0.10351328551769257
0.2534043788909912,0.1004781723022461
0.27742716670036316,0.08678995817899704
0.2822175621986389,0.09398043155670166
0.26555073261260986,0.09962527453899384
0.25257834792137146,0.10443661361932755
0.28206542134284973,0.10538044571876526
0.203523188829422,0.09696993976831436
0.2785676121711731,0.08957258611917496
0.3132825493812561,0.1168576329946518
0.26156190037727356,0.07884102314710617
0.25288835167884827,0.08045607805252075
0.2693495452404022,0.1007670909166336
0.2712608575820923,0.08718448877334595
0.2635461091995239,0.09738423675298691
0.27242758870124817,0.09263913333415985
0.2851482331752777,0.09126409143209457
0.2261461615562439,0.10257858037948608
0.22789998352527618,0.09252910315990448
0.30232754349708557,0.0914766862988472
0.2660280466079712,0.11027346551418304
0.2459874153137207,0.10782933235168457
0.28352707624435425,0.09267354011535645
0.26663315296173096,0.08229568600654602
0.30179333686828613,0.0949147641658783
0.2454293966293335,0.11431115120649338
0.26976650953292847,0.09543505311012268
0.2587229609489441,0.0877000167965889
0.2775481641292572,0.10882271826267242
0.274422824382782,0.11680351942777634
0.2898454964160919,0.08180664479732513
0.2589675188064575,0.1687670350074768
0.2469860315322876,0.15163367986679077
0.21309928596019745,0.1118440181016922
0.2614107131958008,0.09058036655187607
0.24338021874427795,0.11209192126989365
0.2426561564207077,0.0942404717206955
0.25188636779785156,0.0874413326382637
0.24452590942382812,0.10763987898826599
0.2502792775630951,0.0899624228477478
0.25211745500564575,0.09343255311250687
0.2662913203239441,0.11758950352668762
0.24665185809135437,0.12080208212137222
0.3024178743362427,0.13358867168426514
0.2178460657596588,0.09108491241931915
0.23807170987129211,0.09631651639938354
0.2406889796257019,0.14067848026752472
0.241426020860672,0.16414853930473328
0.2511352002620697,0.14080844819545746
0.29462921619415283,0.09466318786144257
0.28402113914489746,0.0946819931268692
0.2527551054954529,0.08869186043739319
0.25455382466316223,0.09980204701423645
0.2452879697084427,0.09016792476177216
0.223184734582901,0.08948871493339539
0.26660335063934326,0.10998418927192688
0.24327591061592102,0.14046765863895416
0.24900612235069275,0.0813726857304573
0.26474449038505554,0.09319262951612473
0.2677944302558899,0.09789326786994934
0.28946834802627563,0.0964621752500534
0.21882891654968262,0.10674571990966797
0.2818774878978729,0.13735556602478027
0.28129738569259644,0.10743044316768646
0.25826409459114075,0.07572546601295471
0.2634604275226593,0.0966392382979393
0.2289009988307953,0.11487014591693878
0.2685322165489197,0.10995231568813324
0.2731931805610657,0.10087855905294418
0.27180901169776917,0.11628369987010956
0.2389412373304367,0.10105434060096741
0.26258742809295654,0.0985444113612175
0.25419217348098755,0.10076978802680969
0.2496900111436844,0.10510170459747314
0.26128363609313965,0.1373022049665451
0.23491302132606506,0.0943692997097969
0.23850741982460022,0.09146800637245178
0.231870636343956,0.09538330137729645
0.2789204716682434,0.09114740043878555
0.26644617319107056,0.1106225773692131
0.24815304577350616,0.08058241754770279
0.2729951739311218,0.09168761968612671
0.2741318643093109,0.0942743793129921
0.3336385488510132,0.13718511164188385
0.23850089311599731,0.10276953130960464
0.253275603055954,0.09119473397731781
0.24580037593841553,0.08020801842212677
0.26329728960990906,0.09508207440376282
0.25386402010917664,0.11749664694070816
0.2916058897972107,0.10629568994045258
0.2227524220943451,0.08957891166210175
0.2756657004356384,0.10686561465263367
0.2176092267036438,0.08416064083576202
0.29623106122016907,0.09652204811573029
0.24684220552444458,0.09463950246572495
0.2587398886680603,0.08658629655838013
0.29923367500305176,0.1069384217262268
0.26146119832992554,0.08078356832265854
0.2766898274421692,0.10059181600809097
0.2276943027973175,0.09385238587856293
0.25568249821662903,0.13510283827781677
0.29003262519836426,0.0989486575126648
0.25846219062805176,0.0911194384098053
0.24346134066581726,0.10739196836948395
0.2309434562921524,0.08328509330749512
0.3097195625305176,0.09489070624113083
0.27009907364845276,0.11370927840471268
0.25169193744659424,0.10109248757362366
0.279599130153656,0.10672356933355331
0.28580519556999207,0.10009673982858658
0.2649877071380615,0.09903962910175323
0.2586805820465088,0.09547343105077744
0.27749496698379517,0.08782847225666046
0.24748027324676514,0.08815911412239075
0.275208055973053,0.10196366906166077
0.2563307583332062,0.08207786083221436
0.24040862917900085,0.09694084525108337
0.2838939428329468,0.1114305630326271
0.2597615122795105,0.1093507707118988
0.2315523326396942,0.08708557486534119
0.31132036447525024,0.09133695065975189
0.2661243677139282,0.08678186684846878
0.2550559341907501,0.10154495388269424
0.26138749718666077,0.10396822541952133
0.26588714122772217,0.12042807787656784
0.24724343419075012,0.09273957461118698
0.28582751750946045,0.09523453563451767
0.28909316658973694,0.10686354339122772
0.2897810935974121,0.09990426152944565
0.28061532974243164,0.07637917995452881
0.26469820737838745,0.10300084948539734
0.2661619782447815,0.10772998631000519
0.21096473932266235,0.0964922234416008
0.2684186100959778,0.11909040808677673
0.2520071268081665,0.09806163609027863
0.290648877620697,0.09089520573616028
0.2463030219078064,0.13297539949417114
0.24678930640220642,0.10926651209592819
0.25582626461982727,0.09153624624013901
0.24868550896644592,0.09005799889564514
0.28431904315948486,0.148931622505188
0.263165146112442,0.100059375166893
0.2532733976840973,0.08903452754020691
0.30559343099594116,0.08945580571889877
0.26906293630599976,0.09820473194122314
0.2481701821088791,0.1025857925415039
0.27755653858184814,0.10295569896697998
0.2662447690963745,0.11077611148357391
0.22575324773788452,0.10938575118780136
0.2790279686450958,0.09434795379638672
0.2379709929227829,0.10632379353046417
0.2557009160518646,0.10700306296348572
0.2515623867511749,0.09682311117649078
0.24068111181259155,0.08840259909629822
0.24475429952144623,0.09376892447471619
0.2524496018886566,0.10397004336118698
0.25523531436920166,0.10052678734064102
0.2234777808189392,0.09019525349140167
0.27080675959587097,0.09116241335868835
0.30463701486587524,0.13481870293617249
0.2215770184993744,0.08550740778446198
0.2581397593021393,0.08360113948583603
0.253051221370697,0.1102738231420517
0.2624353766441345,0.12549494206905365
0.23763975501060486,0.10664413869380951
0.22851836681365967,0.17444851994514465
0.23413801193237305,0.10163185745477676
0.24679620563983917,0.11416516453027725
0.22761687636375427,0.10458909720182419
0.23093776404857635,0.07799084484577179
0.24186523258686066,0.08929046243429184
0.24302905797958374,0.09256090968847275
0.251046746969223,0.09267987310886383
0.2894582450389862,0.10203131288290024
0.22860530018806458,0.10280661284923553
0.28130027651786804,0.09976410865783691
0.207127183675766,0.09509241580963135
0.23738421499729156,0.09944914281368256
0.28597545623779297,0.10673964023590088
0.2018568515777588,0.09990537166595459
0.26838016510009766,0.09787008166313171
0.23485031723976135,0.08668527007102966
0.24599096179008484,0.10224026441574097
0.2592424154281616,0.0823812186717987
0.22794657945632935,0.10026367753744125
0.24351665377616882,0.1108279675245285
0.2564835548400879,0.10564921796321869
0.2509212791919708,0.09215612709522247
0.29226118326187134,0.09485860168933868
0.2139708548784256,0.0959327295422554
0.24234306812286377,0.09389608353376389
0.2729654312133789,0.1283068060874939
0.26048123836517334,0.14364506304264069
0.28853434324264526,0.07975932955741882
0.28847038745880127,0.0920800194144249
0.2846364974975586,0.09562578797340393
0.27664676308631897,0.145494282245636
0.2687522768974304,0.09035956859588623
0.286795973777771,0.1098090261220932
0.23435291647911072,0.10785793513059616
0.26006633043289185,0.09595447033643723
0.2857930064201355,0.10290377587080002
0.23870506882667542,0.09158778935670853
0.24522194266319275,0.08786270022392273
0.2904748320579529,0.0901833176612854
0.25573351979255676,0.13749361038208008
0.240852952003479,0.10527561604976654
0.23643115162849426,0.09672549366950989
0.24193018674850464,0.1249929890036583
0.26294440031051636,0.10361586511135101
0.22770899534225464,0.10417723655700684
0.295437216758728,0.09085312485694885
0.2817348837852478,0.10510380566120148
0.29482847452163696,0.09474427998065948
0.2717105746269226,0.11235088109970093
0.28866708278656006,0.08815056830644608
0.24860531091690063,0.08956915885210037
0.31568652391433716,0.09946723282337189
0.25575318932533264,0.1067965030670166
0.3060433864593506,0.10756004601716995
0.2652415335178375,0.09391088038682938
0.22972741723060608,0.08730186522006989
0.3017937242984772,0.10941579937934875
0.24907052516937256,0.08297353982925415
0.24548763036727905,0.09515953063964844
0.289177805185318,0.17137625813484192
0.28380852937698364,0.09025661647319794
0.22851432859897614,0.10738065838813782
0.23822492361068726,0.09360212087631226
0.2685554325580597,0.10391601175069809
0.24149347841739655,0.12511512637138367
0.2898622155189514,0.1396573781967163
0.26672491431236267,0.10171063989400864
0.25158968567848206,0.08813080191612244
0.2708616554737091,0.10741794109344482
0.2423960566520691,0.10084798187017441
0.284885436296463,0.09670790284872055
0.2813197374343872,0.14478042721748352
0.28922539949417114,0.08571450412273407
0.22079676389694214,0.10146676003932953
0.2621047794818878,0.09461038559675217
0.23844978213310242,0.08675873279571533
0.26412585377693176,0.08330783247947693
0.23794391751289368,0.09771572798490524
0.2483290135860443,0.09178383648395538
0.25963664054870605,0.1298309564590454
0.2311701774597168,0.13281568884849548
0.268791139125824,0.0814075917005539
0.27414605021476746,0.11205553263425827
0.23507653176784515,0.08470682799816132
0.2764558792114258,0.11396127939224243
0.2713603675365448,0.12337106466293335
0.2193824052810669,0.09167572855949402
0.2502714991569519,0.1610710620880127
0.25341618061065674,0.14751681685447693
0.24114438891410828,0.08066248893737793
0.2742692232131958,0.08565986156463623
0.23897355794906616,0.10285090655088425
0.246093288064003,0.11851147562265396
0.2711857557296753,0.09004014730453491
0.28426069021224976,0.08425717055797577
0.2775152921676636,0.1035013422369957
0.22184202075004578,0.08688393980264664
0.2785329222679138,0.11355607211589813
0.26041465997695923,0.10893160104751587
0.24864281713962555,0.11529995501041412
0.24213352799415588,0.08597656339406967
0.27465373277664185,0.09246748685836792
0.26771676540374756,0.11099736392498016
0.24170440435409546,0.07422488182783127
0.22863638401031494,0.12585018575191498
0.26137569546699524,0.09822121262550354
0.27255362272262573,0.10196810960769653
0.24353918433189392,0.09625668823719025
0.25367262959480286,0.09298480302095413
0.2829889953136444,0.08492116630077362
0.24189263582229614,0.15201058983802795
0.2417944371700287,0.07531110942363739
0.24072884023189545,0.0881844311952591
0.21872572600841522,0.09907931834459305
0.25389155745506287,0.11141791939735413
0.25637346506118774,0.10238216817378998
0.2519781291484833,0.08822648972272873
0.24899306893348694,0.09652987122535706
0.23257958889007568,0.09692950546741486
0.23620346188545227,0.07568183541297913
0.2522725462913513,0.10914208739995956
0.23855099081993103,0.08832542598247528
0.25843197107315063,0.11685796827077866
0.22477182745933533,0.09145258367061615
0.2678002119064331,0.09185200184583664
0.2435261309146881,0.09327111393213272
0.2849140465259552,0.08523416519165039
0.2308492660522461,0.10925466567277908
0.2633596956729889,0.11019645631313324
0.28527408838272095,0.09881389141082764
0.2528987526893616,0.10855969041585922
0.23989683389663696,0.10613420605659485
0.23589040338993073,0.08354023098945618
0.24706771969795227,0.11139175295829773
0.24636083841323853,0.09794633090496063
0.21509866416454315,0.10169495642185211
0.2790663242340088,0.08757689595222473
0.25523000955581665,0.16236145794391632
0.2673409581184387,0.08396458625793457
0.24745938181877136,0.08460868149995804
0.24883833527565002,0.10056035220623016
0.24160024523735046,0.09313219785690308
0.23427972197532654,0.09361808001995087
0.2718579173088074,0.11428667604923248
0.2353649139404297,0.09481246769428253
0.2554926872253418,0.1040736734867096
0.28010544180870056,0.14598412811756134
0.25582826137542725,0.09644071757793427
0.275738000869751,0.08935700356960297
0.25945955514907837,0.14823412895202637
0.2443544566631317,0.0953686311841011
0.2394087314605713,0.07779465615749359
0.2418942153453827,0.09323345124721527
0.2391228973865509,0.0985436886548996
0.2370510697364807,0.09775234013795853
0.24811750650405884,0.07859797775745392
0.2384801208972931,0.1048576682806015
0.28694629669189453,0.0947529748082161
0.2914651930332184,0.10373631119728088
0.28748828172683716,0.1358850598335266
0.2649713158607483,0.08583182096481323
0.27262160181999207,0.099265918135643
0.26425701379776,0.08059834688901901
0.27822887897491455,0.09822525084018707
0.2509932816028595,0.10898952931165695
0.26813068985939026,0.09341531991958618
0.26994797587394714,0.1055489033460617
0.2696431279182434,0.10337112098932266
0.2500484585762024,0.10742758214473724
0.24709203839302063,0.12631943821907043
0.29473888874053955,0.11807477474212646
0.24482014775276184,0.11819282919168472
0.273672878742218,0.10621721297502518
0.2498100996017456,0.09590470790863037
0.24634158611297607,0.11223743855953217
0.24472469091415405,0.1411556452512741
0.2354244887828827,0.09918016195297241
0.259284645318985,0.10658607631921768
0.263966828584671,0.10162066668272018
0.2481953650712967,0.09221810847520828
0.23802712559700012,0.13324223458766937
0.22878052294254303,0.07460399717092514
0.24344521760940552,0.09703370928764343
0.26900166273117065,0.09075196087360382
0.3018397092819214,0.10887652635574341
0.2422443926334381,0.1478731781244278
0.28237760066986084,0.08708810806274414
0.2464364618062973,0.13634219765663147
0.21997563540935516,0.09988495707511902
0.2655158042907715,0.11986517161130905
0.2719477713108063,0.09255354106426239
0.27226942777633667,0.15216325223445892
0.2511500418186188,0.09419913589954376
0.26028311252593994,0.09633041173219681
0.22923307120800018,0.09039565175771713
0.2522977590560913,0.08377590030431747
0.2654600441455841,0.09267719835042953
0.2446727156639099,0.17154259979724884
0.2610170245170593,0.09809873253107071
0.2564466893672943,0.10226485878229141
0.27773356437683105,0.07995288819074631
0.2700697183609009,0.08738583326339722
0.2619934678077698,0.11855047196149826
0.2719166874885559,0.08895698189735413
0.26571574807167053,0.08078913390636444
0.2328384518623352,0.11508394032716751
0.26611244678497314,0.08042429387569427
0.25730282068252563,0.10801757872104645
0.28691279888153076,0.07996761798858643
0.26505011320114136,0.1004769504070282
0.254510760307312,0.1154043972492218
0.21961574256420135,0.09332311898469925
0.26443350315093994,0.13077741861343384
0.22648903727531433,0.08819292485713959
0.22331488132476807,0.08788970112800598
0.22460269927978516,0.08919849991798401
0.26834309101104736,0.09589697420597076
0.2316136658191681,0.14960898458957672
0.25956791639328003,0.08011484146118164
0.288449764251709,0.09872368723154068
0.2851143777370453,0.08891169726848602
0.29399627447128296,0.07632149755954742
0.2601633369922638,0.12563923001289368
0.2789599895477295,0.09793492406606674
0.25698140263557434,0.08833753317594528
0.24787655472755432,0.12984313070774078
0.2661535143852234,0.10196885466575623
0.26404595375061035,0.11549554020166397
0.25870954990386963,0.0897272378206253
0.2711464464664459,0.0975876897573471
0.23032653331756592,0.143515944480896
0.30546969175338745,0.08256728947162628
0.2614333927631378,0.08943182975053787
0.26921042799949646,0.10364363342523575
0.24934658408164978,0.11089217662811279
0.2557853162288666,0.0914822369813919
0.2317860722541809,0.08095548301935196
0.22257572412490845,0.08576355874538422
0.2577701210975647,0.08545169979333878
0.2533559799194336,0.14403241872787476
0.27971214056015015,0.08704423904418945
0.25593581795692444,0.11295678466558456
0.23108941316604614,0.10488560795783997
0.27130556106567383,0.09057054668664932
0.251282274723053,0.09001091867685318
0.31756407022476196,0.09468191862106323
0.2491942048072815,0.08418214321136475
0.27262091636657715,0.10693833976984024
0.27258047461509705,0.10271599888801575
0.25004416704177856,0.16294777393341064
0.22390034794807434,0.09163813292980194
0.2500331401824951,0.08681131899356842
0.26121005415916443,0.11999935656785965
0.3247394561767578,0.08305834978818893
0.21632236242294312,0.08148794621229172
0.26337096095085144,0.08526187390089035
0.24684497714042664,0.08140063285827637
0.2522815465927124,0.10949000716209412
0.25520455837249756,0.13117901980876923
0.26273036003112793,0.113886758685112
0.265615314245224,0.09881935268640518
0.2434329092502594,0.12171714007854462
0.2303895801305771,0.12139289081096649
0.22377726435661316,0.10498934239149094
0.26808643341064453,0.08638891577720642
0.2734692692756653,0.10334957391023636
0.2841198742389679,0.10339580476284027
0.30324703454971313,0.08803887665271759
0.2479453980922699,0.08318512886762619
0.26027894020080566,0.09413280338048935
0.28113219141960144,0.08707237243652344
0.232766255736351,0.0838206335902214
0.259965181350708,0.08999276906251907
0.22544923424720764,0.10625378787517548
0.266324520111084,0.11882488429546356
0.28659698367118835,0.09962941706180573
0.2371949404478073,0.0807608962059021
0.2696891129016876,0.14405621588230133
0.29539552330970764,0.09901759773492813
0.2578382194042206,0.15390823781490326
0.2770485579967499,0.08401943743228912
0.2529892325401306,0.07138538360595703
0.28087201714515686,0.1011112853884697
0.2338009923696518,0.08571929484605789
0.2501903772354126,0.08621038496494293
0.23896509408950806,0.08886773884296417
0.26502859592437744,0.09979790449142456
0.29465335607528687,0.0911446362733841
0.29875448346138,0.10716672241687775
0.23567301034927368,0.10513167083263397
0.24610191583633423,0.15016978979110718
0.26370328664779663,0.08331138640642166
0.24365803599357605,0.10490575432777405
0.24826675653457642,0.0953461080789566
0.2504626214504242,0.11393773555755615
0.25616374611854553,0.08047083020210266
0.24576687812805176,0.0843425840139389
0.22078658640384674,0.08997969329357147
0.22914151847362518,0.10487910360097885
0.2735179364681244,0.10185471177101135
0.2731225788593292,0.10444534569978714
0.30502456426620483,0.11376269161701202
0.24187880754470825,0.10463912785053253
0.2626577317714691,0.09586681425571442
0.27279505133628845,0.07492884993553162
0.30177733302116394,0.09034779667854309
0.2843879163265228,0.08299639075994492
0.25226813554763794,0.09220510721206665
0.26778101921081543,0.1104901134967804
0.3042124807834625,0.0934143140912056
0.2541024088859558,0.09043945372104645
0.25488993525505066,0.08243201673030853
0.22878283262252808,0.09841974824666977
0.27360954880714417,0.09903006255626678
0.2693396210670471,0.08541375398635864
0.2564285397529602,0.08807189762592316
0.30762627720832825,0.08999425172805786
0.2252541482448578,0.08322618156671524
0.27952343225479126,0.08489997684955597
0.26116952300071716,0.10699909180402756
0.2682704031467438,0.09872820228338242
0.2582593262195587,0.10526254028081894
0.27653607726097107,0.14269301295280457
0.2989487648010254,0.136191263794899
0.2805079221725464,0.11314556747674942
0.23302510380744934,0.08596459776163101
0.238427996635437,0.10636298358440399
0.2511199414730072,0.07795637100934982
0.28538280725479126,0.16309460997581482
0.3004465699195862,0.08246871083974838
0.25347673892974854,0.15516576170921326
0.2500642240047455,0.0695786327123642
0.22840040922164917,0.07240098714828491
0.25812214612960815,0.09656303375959396
0.23762452602386475,0.08518220484256744
0.24448485672473907,0.07696753740310669
0.2479124665260315,0.10952723026275635
0.23259598016738892,0.07645832002162933
0.28757476806640625,0.0850445106625557
0.2753872573375702,0.1010252982378006
0.2720143795013428,0.07940936088562012
0.2378576397895813,0.09003506600856781
0.24402526021003723,0.19589117169380188
0.22456683218479156,0.08804389089345932
0.25923240184783936,0.09689696133136749
0.2553694248199463,0.09293514490127563
0.24433639645576477,0.09492376446723938
0.2306118756532669,0.10356661677360535
0.24283170700073242,0.07542244344949722
0.2575601041316986,0.11077290773391724
0.23123648762702942,0.09340915083885193
0.22098855674266815,0.09009423106908798
0.2417614758014679,0.08560892939567566
0.22447587549686432,0.09186069667339325
0.2345603108406067,0.0804825872182846
0.27403944730758667,0.10976562649011612
0.2700892686843872,0.11805316805839539
0.27909499406814575,0.08750095963478088
0.30157849192619324,0.08655701577663422
0.3166264295578003,0.0832173228263855
0.24751952290534973,0.0754905417561531
0.2426159381866455,0.13441239297389984
0.22230330109596252,0.09859342873096466
0.2535366117954254,0.09539654850959778
0.2630251348018646,0.09771904349327087
0.29784682393074036,0.0768185555934906
0.27218228578567505,0.08897984027862549
0.24320727586746216,0.10269893705844879
0.2715633809566498,0.08676847070455551
0.26840996742248535,0.10939601063728333
0.24212646484375,0.08735793828964233
0.269609272480011,0.08296135067939758
0.2639789283275604,0.09467136859893799
0.22133751213550568,0.0837043896317482
0.29342013597488403,0.09311885386705399
0.24112331867218018,0.11510679125785828
0.2485370934009552,0.11126892268657684
0.29254353046417236,0.09755562990903854
0.22460788488388062,0.08423740416765213
0.23100408911705017,0.08204827457666397
0.2286018431186676,0.08866763859987259
0.2733612060546875,0.18881413340568542
0.2774795591831207,0.08701444417238235
0.23801392316818237,0.09577861428260803
0.23954808712005615,0.10339987277984619
0.2647709846496582,0.16868704557418823
0.26890236139297485,0.12448804080486298
0.2729131579399109,0.15241236984729767
0.24299171566963196,0.16486656665802002
0.26027199625968933,0.08032381534576416
0.22546517848968506,0.15109696984291077
0.26788651943206787,0.09648969769477844
0.23677626252174377,0.08161759376525879
0.23784853518009186,0.14949101209640503
0.22413703799247742,0.08879956603050232
0.2892965078353882,0.07966458797454834
0.24320325255393982,0.08676254004240036
0.21773451566696167,0.09342986345291138
0.22592231631278992,0.09577415883541107
0.2427816390991211,0.12385063618421555
0.2896110415458679,0.09670057892799377
0.2434513121843338,0.10746391862630844
0.24054402112960815,0.09599243104457855
0.24678370356559753,0.0755828469991684
0.28322792053222656,0.09035111218690872
0.25646424293518066,0.09908786416053772
0.1996510922908783,0.10778336226940155
0.23797009885311127,0.08291937410831451
0.25445106625556946,0.09950810670852661
0.22406136989593506,0.10392779856920242
0.25446727871894836,0.09792031347751617
0.2548651099205017,0.10485844314098358
0.272865355014801,0.09356562048196793
0.24637655913829803,0.08887755870819092
0.2434300184249878,0.1202535629272461
0.2294224500656128,0.09319941699504852
0.24847862124443054,0.07993444800376892
0.2386421263217926,0.0826999694108963
0.2533389627933502,0.09512372314929962
0.2570708692073822,0.09822031855583191
0.2606235146522522,0.08916281908750534
0.2751155197620392,0.0976095199584961
0.27639317512512207,0.10628674179315567
0.28324735164642334,0.09321841597557068
0.29093343019485474,0.10030088573694229
0.25698283314704895,0.08384925127029419
0.26657766103744507,0.08924505114555359
0.27070415019989014,0.15819703042507172
0.21674638986587524,0.18287445604801178
0.21480950713157654,0.11544030904769897
0.27202725410461426,0.08944578468799591
0.2528303563594818,0.08984877914190292
0.2619132697582245,0.09996085613965988
0.2818109393119812,0.09710393846035004
0.25487053394317627,0.0992751345038414
0.2552588880062103,0.08084521442651749
0.22735269367694855,0.08329573273658752
0.2519397735595703,0.14042510092258453
0.26760149002075195,0.078409843146801
0.2934138774871826,0.10037648677825928
0.21476641297340393,0.08026358485221863
0.23801100254058838,0.10117869824171066
0.2535877823829651,0.0831037163734436
0.2883760929107666,0.08366081118583679
0.25949811935424805,0.07998179644346237
0.27617794275283813,0.10067225992679596
0.26440998911857605,0.0876290425658226
0.2630404233932495,0.11496386677026749
0.2761940360069275,0.09925175458192825
0.2651015520095825,0.089554563164711
0.27697211503982544,0.10528545081615448
0.2621740996837616,0.08433502167463303
0.2977386713027954,0.12334007024765015
0.2358151078224182,0.07764828205108643
0.2461375594139099,0.09897875785827637
0.28449299931526184,0.11672496795654297
0.26050761342048645,0.1130368560552597
0.280453085899353,0.08926136791706085
0.21893727779388428,0.09974285960197449
0.28610241413116455,0.13130240142345428
0.25461864471435547,0.08763597905635834
0.25673049688339233,0.09788350760936737
0.2432597279548645,0.09525005519390106
0.25020647048950195,0.0986848846077919
0.3173827528953552,0.08013445883989334
0.24457503855228424,0.15162579715251923
0.26838332414627075,0.10065826773643494
0.23961833119392395,0.14986088871955872
0.265695720911026,0.08348536491394043
0.26318201422691345,0.08668489754199982
0.2649831473827362,0.1536712348461151
0.26144856214523315,0.07968001067638397
0.2990281283855438,0.08871717005968094
0.2757260203361511,0.11041373014450073
0.2810986638069153,0.08898697793483734
0.28563567996025085,0.09926196932792664
0.24368184804916382,0.08387520909309387
0.27579593658447266,0.10123755037784576
0.262890100479126,0.08447510004043579
0.24636435508728027,0.0994161069393158
0.23328880965709686,0.10079202055931091
0.26114124059677124,0.09147995710372925
0.2471252977848053,0.16888859868049622
0.24015569686889648,0.09326833486557007
0.21887055039405823,0.11312682926654816
0.2625865340232849,0.08948105573654175
0.2604188919067383,0.08797401934862137
0.2807413935661316,0.09469801932573318
0.31096044182777405,0.08722658455371857
0.24451997876167297,0.08880618214607239
0.2749347686767578,0.09078443050384521
0.249095618724823,0.08645272254943848
0.25955432653427124,0.09379942715167999
0.26837632060050964,0.11084084212779999
0.24239471554756165,0.10396327823400497
0.22897544503211975,0.08380509912967682
0.23475341498851776,0.08643962442874908
0.2543787360191345,0.08984443545341492
0.2552156448364258,0.1273496001958847
0.23944199085235596,0.10825536400079727
0.2564493715763092,0.10284724831581116
0.23462074995040894,0.09909705072641373
0.24023038148880005,0.08235759288072586
0.2517611086368561,0.07415797561407089
0.3092082142829895,0.07700923085212708
0.255861759185791,0.09367451071739197
0.22185316681861877,0.11389058828353882
0.25656646490097046,0.08002342283725739
0.21370041370391846,0.07982764393091202
0.27602341771125793,0.08291658014059067
0.29582393169403076,0.08962748944759369
0.23312954604625702,0.10045921057462692
0.2870936691761017,0.09128151834011078
0.2359274923801422,0.08412759006023407
0.2702503204345703,0.08839677274227142
0.24774251878261566,0.08651383221149445
0.2579832673072815,0.10805123299360275
0.2522889971733093,0.07899890840053558
0.23780617117881775,0.0957009419798851
0.26586076617240906,0.11045624315738678
0.24054895341396332,0.13072970509529114
0.2542142868041992,0.07637207955121994
0.25001317262649536,0.0941983014345169
0.26399877667427063,0.09725378453731537
0.26563429832458496,0.08519541472196579
0.2787291705608368,0.08669953793287277
0.2667924165725708,0.08881066739559174
0.22893649339675903,0.09345529973506927
0.23292535543441772,0.10371038317680359
0.22981879115104675,0.09125860780477524
0.2120199203491211,0.09212576597929001
0.27518215775489807,0.1063031554222107
0.2534599304199219,0.08132652938365936
0.2686931788921356,0.13247692584991455
0.23521962761878967,0.10383975505828857
0.27959495782852173,0.08175839483737946
0.2613804340362549,0.07508932799100876
0.28097760677337646,0.09223242104053497
0.24713456630706787,0.08047213405370712
0.2551952004432678,0.1076081246137619
0.28574278950691223,0.09481527656316757
0.2605512738227844,0.09368713945150375
0.2598347067832947,0.13414746522903442
0.23411989212036133,0.13118469715118408
0.249216228723526,0.11300185322761536
0.23758535087108612,0.08625328540802002
0.24474409222602844,0.08866991847753525
0.2822820246219635,0.08450940996408463
0.24539214372634888,0.08687546849250793
0.27581924200057983,0.09701460599899292
0.2595917582511902,0.08206964284181595
0.3076820373535156,0.09562252461910248
0.2696966528892517,0.11170022189617157
0.29298561811447144,0.10204870998859406
0.2858163118362427,0.08661054819822311
0.24805814027786255,0.10758763551712036
0.28352633118629456,0.0865972638130188
0.31581351161003113,0.08421070873737335
0.22842992842197418,0.09823247045278549
0.26028600335121155,0.0805419534444809
0.2635785639286041,0.08366081118583679
0.2882906198501587,0.0981164202094078
0.24252364039421082,0.10751177370548248
0.26834556460380554,0.0884919986128807
0.23075582087039948,0.10287993401288986
0.28503555059432983,0.1525305211544037
0.23532727360725403,0.0787293016910553
0.24260956048965454,0.147130087018013
0.29702508449554443,0.13732470571994781
0.24685513973236084,0.07521302998065948
0.23211202025413513,0.11420361697673798
0.27435585856437683,0.10790561884641647
0.2971099317073822,0.06786949932575226
0.2408914864063263,0.09913001954555511
0.24949422478675842,0.09751720726490021
0.27607372403144836,0.1026320606470108
0.2512994408607483,0.10956887900829315
0.26824063062667847,0.08866390585899353
0.295921266078949,0.1172158271074295
0.2712102234363556,0.1347000002861023
0.2513013184070587,0.10066232085227966
0.26837533712387085,0.08652320504188538
0.23268473148345947,0.08073461055755615
0.2335924208164215,0.08717108517885208
0.2598506510257721,0.09966164827346802
0.2337852418422699,0.08632102608680725
0.2667054831981659,0.10467082262039185
0.28949522972106934,0.08703833818435669
0.23342224955558777,0.08837753534317017
0.27851369976997375,0.08039771765470505
0.22572901844978333,0.09682628512382507
0.3012908399105072,0.09828269481658936
0.28530704975128174,0.10267000645399094
0.2793503403663635,0.09358090162277222
0.28702130913734436,0.10221171379089355
0.261868417263031,0.07184502482414246
0.2696998119354248,0.0944361612200737
0.27552667260169983,0.09721878170967102
0.255079448223114,0.09370268881320953
0.2489089071750641,0.09662052989006042
0.2721588611602783,0.09139138460159302
0.2947254180908203,0.08326058089733124
0.24833546578884125,0.10721820592880249
0.265720933675766,0.11615701019763947
0.2592747211456299,0.1425761580467224
0.27383124828338623,0.11504311859607697
0.25555771589279175,0.10520367324352264
0.2747073471546173,0.06845583021640778
0.24716030061244965,0.09630658477544785
0.23823517560958862,0.09962615370750427
0.30088913440704346,0.1416197419166565
0.28072690963745117,0.10946253687143326
0.24959787726402283,0.14720001816749573
0.2400318682193756,0.1103002056479454
0.24669286608695984,0.07901675999164581
0.23132967948913574,0.09706944972276688
0.2853876054286957,0.08132338523864746
0.23608087003231049,0.11686844378709793
0.2798849940299988,0.08712133765220642
0.2516844570636749,0.09117592126131058
0.2431621104478836,0.08190972357988358
0.26053106784820557,0.10046560317277908
0.2476414442062378,0.10815051198005676
0.28760582208633423,0.14601334929466248
0.2749159634113312,0.10290446132421494
0.24007411301136017,0.07019743323326111
0.2286440134048462,0.10081863403320312
0.27831146121025085,0.10026968270540237
0.25710806250572205,0.1113799661397934
0.25280267000198364,0.10345196723937988
0.2512030601501465,0.10077841579914093
0.24308791756629944,0.08950351923704147
0.26941409707069397,0.09579042345285416
0.22722530364990234,0.09061329811811447
0.24102836847305298,0.09704986214637756
0.27601146697998047,0.11849294602870941
0.2748872637748718,0.09347901493310928
0.26428669691085815,0.07077920436859131
0.2826160788536072,0.08664627373218536
0.23258042335510254,0.08428351581096649
0.2867884337902069,0.0764283537864685
0.2729102075099945,0.11058247089385986
0.28825169801712036,0.10936807096004486
0.2798860967159271,0.0832914263010025
0.27876466512680054,0.09875805675983429
0.2539167106151581,0.09721104055643082
0.24476531147956848,0.07755430042743683
0.24323949217796326,0.09024930000305176
0.24378615617752075,0.10255157947540283
0.26250845193862915,0.09189948439598083
0.25108855962753296,0.08576007187366486
0.2707485854625702,0.08007493615150452
0.24645918607711792,0.11645906418561935
0.24176232516765594,0.09010683000087738
0.229105144739151,0.08715568482875824
0.2492421567440033,0.1429370939731598
0.23017928004264832,0.1631418913602829
0.2792782783508301,0.09398104250431061
0.22994044423103333,0.1155552789568901
0.2444743514060974,0.09808983653783798
0.23858153820037842,0.12718406319618225
0.2629496455192566,0.08397185802459717
0.2749919891357422,0.08780459314584732
0.25725358724594116,0.16729722917079926
0.2618592381477356,0.09231385588645935
0.2890837788581848,0.09709140658378601
0.2923271954059601,0.1079389676451683
0.25862404704093933,0.09999620914459229
0.2297971397638321,0.08739267289638519
0.2163517028093338,0.08345861732959747
0.27129364013671875,0.1068950742483139
0.2518797814846039,0.08350962400436401
0.28117722272872925,0.10095639526844025
0.2468743771314621,0.09262646734714508
0.3044351637363434,0.09277275204658508
0.2410268485546112,0.09627169370651245
0.24185992777347565,0.15114647150039673
0.23746715486049652,0.07949879765510559
0.2460503876209259,0.09022313356399536
0.22220121324062347,0.06650447845458984
0.26591745018959045,0.08803507685661316
0.2385936677455902,0.09355537593364716
0.263374924659729,0.08528745919466019
0.25732898712158203,0.11055498570203781
0.2511882781982422,0.08080816268920898
0.2517138123512268,0.08999670296907425
0.27511098980903625,0.09089407324790955
0.2747478485107422,0.14826904237270355
0.268025666475296,0.07781639695167542
0.28068411350250244,0.09115689247846603
0.273977667093277,0.11680907011032104
0.2390151172876358,0.09146445989608765
0.25152644515037537,0.08769738674163818
0.23874592781066895,0.12972323596477509
0.21417838335037231,0.15638212859630585
0.27445468306541443,0.08617691695690155
0.2909248173236847,0.08741876482963562
0.25544068217277527,0.08192726969718933
0.2555406093597412,0.07563672959804535
0.27128148078918457,0.08622109889984131
0.26937419176101685,0.09116725623607635
0.2623608708381653,0.13656990230083466
0.2647027373313904,0.09097697585821152
0.2528931200504303,0.08620649576187134
0.2992522120475769,0.14077720046043396
0.22545190155506134,0.11797203123569489
0.2671425938606262,0.0640597864985466
0.2410818338394165,0.0784648060798645
0.25988078117370605,0.10136999189853668
0.2762659192085266,0.08401326835155487
0.2990950345993042,0.1460959017276764
0.2281525731086731,0.08508716523647308
0.27605926990509033,0.09290556609630585
0.2813537120819092,0.09556073695421219
0.26091277599334717,0.11890102177858353
0.2733171582221985,0.07583138346672058
0.2779116630554199,0.08769223839044571
0.2704622149467468,0.07127916812896729
0.2822939157485962,0.11263229697942734
0.23304936289787292,0.08501341938972473
0.24830496311187744,0.13050802052021027
0.2614036798477173,0.12819834053516388
0.2604334056377411,0.1512560248374939
0.2433823049068451,0.14642445743083954
0.24212795495986938,0.09569947421550751
0.24715161323547363,0.14238592982292175
0.28915292024612427,0.07614341378211975
0.24979820847511292,0.09090638160705566
0.28166434168815613,0.10507312417030334
0.24328577518463135,0.09738831967115402
0.24876859784126282,0.1160910576581955
0.2567829191684723,0.07558499276638031
0.2824058532714844,0.10251673310995102
0.2661231458187103,0.08521851897239685
0.2947814166545868,0.08088776469230652
0.29520151019096375,0.07623445242643356
0.3248358964920044,0.08398616313934326
0.242279052734375,0.09449931979179382
0.2322094738483429,0.08094897866249084
0.23429501056671143,0.08656664192676544
0.2666124105453491,0.08929242193698883
0.26276564598083496,0.07298579812049866
0.23574690520763397,0.08534595370292664
0.24556377530097961,0.09141047298908234
0.24162855744361877,0.09908692538738251
0.2449626624584198,0.09445513039827347
0.24713218212127686,0.08950285613536835
0.33294016122817993,0.08800014853477478
0.2487538754940033,0.09966877847909927
0.2335526943206787,0.0975809171795845
0.2777131497859955,0.10541652143001556
0.25731727480888367,0.09147979319095612
0.26612406969070435,0.08378386497497559
0.265330970287323,0.0939536988735199
0.29478877782821655,0.08723586797714233
0.2649022340774536,0.09758639335632324
0.2575521767139435,0.144553542137146
0.2313207983970642,0.11530130356550217
0.2672901153564453,0.1032533198595047
0.25409799814224243,0.08620306849479675
0.22190320491790771,0.07420459389686584
0.24042630195617676,0.08526599407196045
0.25020915269851685,0.09550623595714569
0.25154179334640503,0.09685800969600677
0.2842564582824707,0.09486356377601624
0.26446443796157837,0.09802304208278656
0.27097460627555847,0.08447451889514923
0.2526783049106598,0.11959189176559448
0.24952974915504456,0.10755445063114166
0.2730538249015808,0.09450921416282654
0.2544138431549072,0.08180556446313858
0.22417253255844116,0.09826157987117767
0.2491026222705841,0.09211006760597229
0.2534869313240051,0.09954987466335297
0.2863847613334656,0.09361602365970612
0.25685107707977295,0.07718996703624725
0.24001416563987732,0.1031174585223198
0.2552056908607483,0.09284289181232452
0.2695640027523041,0.07294793426990509
0.26472076773643494,0.11355824768543243
0.315835177898407,0.10357573628425598
0.24442745745182037,0.0978415310382843
0.26721835136413574,0.10033214092254639
0.22044697403907776,0.10914970934391022
0.24799484014511108,0.0865473821759224
0.2620049715042114,0.11813641339540482
0.2837660312652588,0.09758412837982178
0.24501308798789978,0.09909965097904205
0.22736458480358124,0.08435624837875366
0.248006671667099,0.11164043843746185
0.289212703704834,0.10634000599384308
0.232304185628891,0.10405977070331573
0.2354024201631546,0.0830865204334259
0.24984340369701385,0.08325785398483276
0.27697551250457764,0.09823620319366455
0.25912904739379883,0.10191074013710022
0.26484882831573486,0.10675124078989029
0.22030022740364075,0.10190792381763458
0.25544026494026184,0.10683774948120117
0.27432262897491455,0.09756889939308167
0.2442014217376709,0.09462980180978775
0.26830464601516724,0.12171405553817749
0.2805573642253876,0.07818827033042908
0.2505161762237549,0.0954851433634758
0.2937493920326233,0.08703403919935226
0.27470701932907104,0.10082989931106567
0.26445311307907104,0.08190396428108215
0.24075302481651306,0.09248533844947815
0.26309388875961304,0.08418448269367218
0.25626498460769653,0.09497857093811035
0.25110724568367004,0.11195734143257141
0.2732745409011841,0.08748530596494675
0.2723022401332855,0.1498376578092575
0.27070796489715576,0.08756305277347565
0.2505820095539093,0.17280572652816772
0.2967664897441864,0.102073073387146
0.23140481114387512,0.07129381597042084
0.29321590065956116,0.08363102376461029
0.2736334204673767,0.13711367547512054
0.2787107229232788,0.09279869496822357
0.23779869079589844,0.10039699077606201
0.2926197052001953,0.0933385044336319
0.22152352333068848,0.09712620079517365
0.2568455934524536,0.10858730971813202
0.24032080173492432,0.0893033966422081
0.2535988688468933,0.08982495218515396
0.24181261658668518,0.08556677401065826
0.2197614163160324,0.10980227589607239
0.27761510014533997,0.08567636460065842
0.24685817956924438,0.0959848016500473
0.2546028792858124,0.07669419050216675
0.28218933939933777,0.08617405593395233
0.2569792568683624,0.11382631212472916
0.25399765372276306,0.09634047746658325
0.2760048508644104,0.09927230328321457
0.2129831612110138,0.08657233417034149
0.26085975766181946,0.10497473925352097
0.24985691905021667,0.10746493935585022
0.27008581161499023,0.08648073673248291
0.26592445373535156,0.08424277603626251
0.280326247215271,0.07884018123149872
0.2722504138946533,0.07520824670791626
0.24974128603935242,0.0958811566233635
0.2841663062572479,0.0820898711681366
0.2664373815059662,0.08570253103971481
0.2755177915096283,0.09005366265773773
0.24228179454803467,0.09767600893974304
0.28646472096443176,0.08641413599252701
0.24206477403640747,0.10055242478847504
0.27066564559936523,0.08704780787229538
0.2551470100879669,0.07972556352615356
0.27116960287094116,0.09535842388868332
0.26407361030578613,0.09709256887435913
0.28862231969833374,0.09888306260108948
0.2732701301574707,0.08131334185600281
0.20562444627285004,0.10254760086536407
0.24922649562358856,0.09260828047990799
0.2844444513320923,0.08540529012680054
0.2318241000175476,0.16354836523532867
0.26018017530441284,0.09524381160736084
0.24442914128303528,0.08620256185531616
0.2465490698814392,0.08213222026824951
0.25788986682891846,0.1039818748831749
0.23909300565719604,0.09463901072740555
0.2791892886161804,0.09480155259370804
0.2730109393596649,0.09745345264673233
0.25629451870918274,0.09422753751277924
0.24529989063739777,0.13188472390174866
0.23793458938598633,0.08386126160621643
0.23806603252887726,0.08333062380552292
0.24240422248840332,0.09937720000743866
0.24384310841560364,0.13597598671913147
0.23612463474273682,0.08730748295783997
0.21198692917823792,0.08546213805675507
0.2832491993904114,0.0808381736278534
0.2603641152381897,0.1433601677417755
0.26472949981689453,0.08310894668102264
0.24231559038162231,0.13613983988761902
0.24635770916938782,0.07604227215051651
0.23300696909427643,0.10640350729227066
0.26208949089050293,0.09709179401397705
0.2634149193763733,0.08158823102712631
0.2589412331581116,0.08590416610240936
0.2751764953136444,0.0935969352722168
0.2662169635295868,0.08946676552295685
0.2206832766532898,0.12652885913848877
0.24824997782707214,0.10279673337936401
0.27126044034957886,0.08571261912584305
0.2923324406147003,0.08065749704837799
0.24465970695018768,0.08478593826293945
0.23997703194618225,0.08395113050937653
0.24253642559051514,0.10352002084255219
0.25940436124801636,0.09175348281860352
0.2747758626937866,0.07964864373207092
0.27644801139831543,0.08764594793319702
0.2379761040210724,0.09365388751029968
0.27023670077323914,0.09717835485935211
0.24840226769447327,0.08891677856445312
0.3066549301147461,0.08876979351043701
0.22470912337303162,0.14117681980133057
0.2563924193382263,0.10038870573043823
0.25218087434768677,0.11774012446403503
0.27761584520339966,0.1434410810470581
0.22741349041461945,0.0948411226272583
0.27014899253845215,0.11318859457969666
0.25928932428359985,0.09155510365962982
0.2467934787273407,0.14624029397964478
0.2359866201877594,0.09133553504943848
0.28909042477607727,0.09975840151309967
0.25393638014793396,0.08911991119384766
0.23808538913726807,0.13819566369056702
0.22989405691623688,0.07388915121555328
0.2645980715751648,0.10480260848999023
0.26445209980010986,0.1046239584684372
0.23150634765625,0.15653273463249207
0.28959769010543823,0.10333044826984406
0.24947533011436462,0.0856231153011322
0.2792781889438629,0.12151636183261871
0.24918600916862488,0.09981284290552139
0.22875435650348663,0.10398545861244202
0.2661311626434326,0.10390858352184296
0.26482972502708435,0.08915262669324875
0.30402812361717224,0.12245287746191025
0.23736023902893066,0.09679917991161346
0.26672059297561646,0.14735066890716553
0.2691255509853363,0.09625226259231567
0.2725343704223633,0.11105671525001526
0.25840070843696594,0.11290721595287323
0.2658698558807373,0.10035472363233566
0.27047133445739746,0.07201085239648819
0.2229633927345276,0.0869889110326767
0.25663232803344727,0.09583903849124908
0.2740779519081116,0.09470941871404648
0.26843225955963135,0.0888044536113739
0.27232474088668823,0.08052948117256165
0.27636927366256714,0.09885571897029877
0.2808707058429718,0.11504407227039337
0.2513357400894165,0.08898115903139114
0.27585792541503906,0.06704849004745483
0.2707424759864807,0.10252220183610916
0.2589065432548523,0.09812158346176147
0.25414565205574036,0.11000721156597137
0.2504584789276123,0.10241205990314484
0.250487357378006,0.08341176062822342
0.23237647116184235,0.13040201365947723
0.2652398943901062,0.08759117126464844
0.2387925386428833,0.09080690145492554
0.24049654603004456,0.08630914986133575
0.23384350538253784,0.10510621964931488
0.2583467960357666,0.10396884381771088
0.2942204177379608,0.109559565782547
0.25504809617996216,0.08615583926439285
0.24453282356262207,0.07833893597126007
0.2706418037414551,0.09153734892606735
0.2551595866680145,0.14738167822360992
0.23919729888439178,0.14004768431186676
0.29416680335998535,0.08053833246231079
0.21906602382659912,0.0827200710773468
0.2328893393278122,0.10722764581441879
0.2625788748264313,0.07881972193717957
0.25574642419815063,0.08411594480276108
0.2616640329360962,0.10405974090099335
0.2603762149810791,0.0911797285079956
0.29322293400764465,0.14371484518051147
0.2672896683216095,0.10708099603652954
0.272621214389801,0.15428733825683594
0.2608805298805237,0.09509921073913574
0.25008440017700195,0.09982962906360626
0.31862717866897583,0.09087683260440826
0.23926886916160583,0.08873631060123444
0.2669321894645691,0.0754970982670784
0.26021525263786316,0.09816388785839081
0.2516505718231201,0.0938912034034729
0.24850720167160034,0.07830766588449478
0.26093730330467224,0.13626350462436676
0.25616806745529175,0.09511610865592957
0.25134095549583435,0.08590707182884216
0.30360937118530273,0.08897974342107773
0.25831496715545654,0.08435386419296265
0.24914026260375977,0.10986824333667755
0.2648310661315918,0.0912361890077591
0.27212244272232056,0.08528479933738708
0.25388675928115845,0.0885336622595787
0.2694793939590454,0.08907730132341385
0.25301796197891235,0.09063897281885147
0.2616220712661743,0.09655869007110596
0.286607027053833,0.09864944964647293
0.24101373553276062,0.1382562220096588
0.23789897561073303,0.10668274015188217
0.24039500951766968,0.08099391311407089
0.26743951439857483,0.09585588425397873
0.23820221424102783,0.11710967123508453
0.2710913121700287,0.12040132284164429
0.29581236839294434,0.07631690055131912
0.2660662531852722,0.08593842387199402
0.2497987449169159,0.09193597733974457
0.2831902801990509,0.1004813015460968
0.2717871367931366,0.11714908480644226
0.24701085686683655,0.13577699661254883
0.24728822708129883,0.08528818190097809
0.23819729685783386,0.10914431512355804
0.2525179386138916,0.09767229855060577
0.24571315944194794,0.09041142463684082
0.26428553462028503,0.0803493857383728
0.26178863644599915,0.14412763714790344
0.2531817853450775,0.11996431648731232
0.24224558472633362,0.08153145015239716
0.2698836326599121,0.07332348823547363
0.27799996733665466,0.09730488061904907
0.27049553394317627,0.08834117650985718
0.24430328607559204,0.1935388147830963
0.23362231254577637,0.06832283735275269
0.26241105794906616,0.0842016339302063
0.2804465889930725,0.1119462102651596
0.2936726212501526,0.07334667444229126
0.23825141787528992,0.08305031061172485
0.23281395435333252,0.08633467555046082
0.2511841952800751,0.07938257604837418
0.23326149582862854,0.08906334638595581
0.23357191681861877,0.1312689185142517
0.2728811204433441,0.08978965878486633
0.2809178829193115,0.07885924726724625
0.2675325870513916,0.13275788724422455
0.284085750579834,0.09156829118728638
0.26159369945526123,0.08288470655679703
0.25864940881729126,0.14971007406711578
0.29388320446014404,0.08105728775262833
0.28227272629737854,0.1271793395280838
0.2815835475921631,0.0945768728852272
0.2394908368587494,0.08465595543384552
0.26096177101135254,0.10584665834903717
0.2691173553466797,0.09688562154769897
0.27000510692596436,0.08062675595283508
0.2705744802951813,0.09045746922492981
0.22127634286880493,0.0839916244149208
0.2615235149860382,0.11675713956356049
0.23471176624298096,0.11128899455070496
0.2546636462211609,0.11162680387496948
0.2717163562774658,0.0747581422328949
0.26171132922172546,0.08396412432193756
0.27119681239128113,0.09437103569507599
0.2545546889305115,0.0986839234828949
0.24040037393569946,0.14146463572978973
0.25213754177093506,0.14238980412483215
0.23660778999328613,0.07865974307060242
0.27579057216644287,0.08293770253658295
0.26702558994293213,0.10330329835414886
0.2441016137599945,0.11974310874938965
0.2249375581741333,0.08923539519309998
0.25172364711761475,0.1141328364610672
0.2816770076751709,0.10413520038127899
0.24316392838954926,0.10267617553472519
0.25890445709228516,0.10925085842609406
0.29854291677474976,0.08198395371437073
0.2601427435874939,0.0996018722653389
0.2546876072883606,0.08869732916355133
0.2317824363708496,0.08136089891195297
0.25524774193763733,0.10738338530063629
0.28533652424812317,0.12656870484352112
0.25809741020202637,0.11853331327438354
0.27076002955436707,0.10794378817081451
0.2704923152923584,0.10138261318206787
0.22480197250843048,0.08598236739635468
0.2422918677330017,0.07614168524742126
0.25010982155799866,0.08620516955852509
0.26685816049575806,0.08319927006959915
0.2683947682380676,0.08140800893306732
0.2729552686214447,0.09403111040592194
0.2584664225578308,0.1036899983882904
0.2448403239250183,0.0874108374118805
0.26260048151016235,0.09571798145771027
0.2466178685426712,0.09125185012817383
0.26820603013038635,0.08435705304145813
0.3042159676551819,0.07849295437335968
0.2504950761795044,0.07837569713592529
0.26075223088264465,0.09874102473258972
0.26737844944000244,0.138163760304451
0.2568667232990265,0.09185977280139923
0.24342772364616394,0.0749129056930542
0.27898716926574707,0.0748772919178009
0.22960081696510315,0.07727658748626709
0.2157982736825943,0.07535769045352936
0.2789725065231323,0.1516083925962448
0.24762040376663208,0.08697862923145294
0.2391512244939804,0.13418324291706085
0.2656330466270447,0.08323130011558533
0.24491509795188904,0.09903770685195923
0.2729264795780182,0.13060274720191956
0.26133856177330017,0.1096825823187828
0.2993578314781189,0.10425195097923279
0.24603328108787537,0.15649770200252533
0.27332043647766113,0.08654411137104034
0.2805423438549042,0.08263832330703735
0.26872628927230835,0.09083878993988037
0.2582317590713501,0.10527068376541138
0.2660645842552185,0.09933062642812729
0.24463431537151337,0.09083782136440277
0.25546810030937195,0.1053815484046936
0.24453815817832947,0.08070407807826996
0.2841479182243347,0.07791434228420258
0.24500121176242828,0.09325623512268066
0.2988390624523163,0.07826855778694153
0.25083860754966736,0.1342078596353531
0.2633206248283386,0.14461664855480194
0.24622400104999542,0.11224188655614853
0.24678951501846313,0.09959488362073898
0.2656843960285187,0.08446092903614044
0.2685019373893738,0.14269250631332397
0.25763368606567383,0.07370242476463318
0.26885008811950684,0.11068873107433319
0.2621407210826874,0.10501118004322052
0.2859800159931183,0.1098126769065857
0.3014822006225586,0.09360284358263016
0.24611032009124756,0.10062658786773682
0.2300085723400116,0.09151221811771393
0.25271159410476685,0.09486670792102814
0.23497149348258972,0.1072140634059906
0.2510855793952942,0.0913638025522232
0.2808884382247925,0.0832286849617958
0.28956520557403564,0.09116406738758087
0.2818460464477539,0.11280051618814468
0.2519285976886749,0.0882183164358139
0.23513320088386536,0.11454562842845917
0.24555498361587524,0.0805620551109314
0.22426101565361023,0.09666292369365692
0.22460481524467468,0.09983249008655548
0.27251869440078735,0.08369549363851547
0.25021982192993164,0.09943048655986786
0.26513800024986267,0.08383139222860336
0.273529589176178,0.09101494401693344
0.2566410303115845,0.0980309322476387
0.2874363362789154,0.08560232818126678
0.28729087114334106,0.10446295142173767
0.235090434551239,0.0881042554974556
0.24295362830162048,0.09786081314086914
0.29854512214660645,0.10800360888242722
0.27162790298461914,0.08018404245376587
0.225162073969841,0.07052730023860931
0.2890250086784363,0.07421410828828812
0.26499342918395996,0.130760058760643
0.2535152733325958,0.11394444853067398
0.2549421489238739,0.06744757294654846
0.25941359996795654,0.1349184364080429
0.25899118185043335,0.09348651766777039
0.29639962315559387,0.12957170605659485
0.24984756112098694,0.08410769701004028
0.2259199619293213,0.12208931148052216
0.261298805475235,0.10956037044525146
0.28288668394088745,0.11778204143047333
0.2447955310344696,0.18082091212272644
0.27411949634552,0.09698788076639175
0.27704185247421265,0.07851597666740417
0.24143406748771667,0.08292911946773529
0.2497745007276535,0.09961915016174316
0.24935610592365265,0.10692691802978516
0.24286726117134094,0.09128884971141815
0.2890302538871765,0.0852576494216919
0.2700308561325073,0.0739014744758606
0.22728881239891052,0.12647230923175812
0.2507217228412628,0.103676438331604
0.2708679139614105,0.0869818925857544
0.2817261815071106,0.09789900481700897
0.2649089992046356,0.11088550835847855
0.25654590129852295,0.0908542275428772
0.2437283992767334,0.09612099826335907
0.28812652826309204,0.08670835942029953
0.26129552721977234,0.09514927864074707
0.25347304344177246,0.08735242486000061
0.25658315420150757,0.09554500877857208
0.25565794110298157,0.11813555657863617
0.24095046520233154,0.09606237709522247
0.29652106761932373,0.1355646848678589
0.2890414595603943,0.14824140071868896
0.23784315586090088,0.08956749737262726
0.2834182381629944,0.09899599850177765
0.2667922377586365,0.0721588283777237
0.29961490631103516,0.0826692208647728
0.28718680143356323,0.08864670246839523
0.2961297929286957,0.09877997636795044
0.27158528566360474,0.08229479193687439
0.269817054271698,0.10264549404382706
0.25872859358787537,0.14438194036483765
0.2586469054222107,0.09248329699039459
0.28573131561279297,0.06750009953975677
0.2687619626522064,0.09777610003948212
0.23726776242256165,0.11966341733932495
0.2656027674674988,0.09379953145980835
0.24191495776176453,0.06766931712627411
0.2580217123031616,0.10463239252567291
0.26736119389533997,0.10574573278427124
0.24199415743350983,0.08204778283834457
0.2185104936361313,0.11122135072946548
0.2759269177913666,0.11684751510620117
0.2922263741493225,0.09758703410625458
0.2519623041152954,0.09657613933086395
0.2297525405883789,0.09475712478160858
0.24802833795547485,0.08183376491069794
0.2753918766975403,0.071290984749794
0.24209356307983398,0.08380964398384094
0.23305237293243408,0.09700669348239899
0.2647693157196045,0.07380391657352448
0.23726248741149902,0.10829958319664001
0.23224079608917236,0.07379427552223206
0.21243350207805634,0.08867913484573364
0.2861455976963043,0.08564210683107376
0.2489834576845169,0.10232505202293396
0.2744434177875519,0.10723385214805603
0.2654876112937927,0.11551812291145325
0.2454986274242401,0.09767712652683258
0.24402722716331482,0.0722419023513794
0.26760971546173096,0.10060679912567139
0.27072617411613464,0.08197009563446045
0.24039053916931152,0.1136835515499115
0.23947730660438538,0.08149998635053635
0.26882487535476685,0.07830828428268433
0.25899773836135864,0.10116976499557495
0.23344328999519348,0.08806689083576202
0.2599916458129883,0.07968474179506302
0.22800302505493164,0.07964543998241425
0.2965879738330841,0.10942772030830383
0.2738044857978821,0.08183981478214264
0.28703442215919495,0.07524553686380386
0.25752583146095276,0.08219710737466812
0.2835117280483246,0.07514035701751709
0.2767375707626343,0.10600779950618744
0.249180868268013,0.14131887257099152
0.2742471992969513,0.08724237978458405
0.2821640372276306,0.08212459087371826
0.24456018209457397,0.08205988258123398
0.27569839358329773,0.0969911515712738
0.27125227451324463,0.10151125490665436
0.2398100346326828,0.15196992456912994
0.2746383845806122,0.08490744978189468
0.2455168515443802,0.0876493752002716
0.2438299059867859,0.07461225241422653
0.26580923795700073,0.07580806314945221
0.27121537923812866,0.09602095186710358
0.2595948278903961,0.08728577941656113
0.30835142731666565,0.0944293886423111
0.23252251744270325,0.08394338190555573
0.30034971237182617,0.08188889175653458
0.24918827414512634,0.08726240694522858
0.24613156914710999,0.08580265939235687
0.25046104192733765,0.11021880805492401
0.22751769423484802,0.1398310661315918
0.24164754152297974,0.08454273641109467
0.26223450899124146,0.10054945200681686
0.26143574714660645,0.09906651824712753
0.27642950415611267,0.10899125039577484
0.24266797304153442,0.07212519645690918
0.26475340127944946,0.08573739230632782
0.25537750124931335,0.08738139271736145
0.24535886943340302,0.08482426404953003
0.26385006308555603,0.127070352435112
0.264430433511734,0.09437546133995056
0.25702810287475586,0.1051047295331955
0.2523345649242401,0.09143415093421936
0.234815776348114,0.07013802975416183
0.2531251907348633,0.09732120484113693
0.25522345304489136,0.10761074721813202
0.2547380030155182,0.09496138989925385
0.22398680448532104,0.08615659177303314
0.2757032513618469,0.08936792612075806
0.27447304129600525,0.08685740828514099
0.24731864035129547,0.13575981557369232
0.2828224301338196,0.08211509883403778
0.294965922832489,0.10399147123098373
0.2699775695800781,0.11812010407447815
0.2578567564487457,0.0913478434085846
0.2669636011123657,0.09055677801370621
0.25263357162475586,0.11202187836170197
0.24394837021827698,0.07743127644062042
0.23494239151477814,0.06523290276527405
0.26741689443588257,0.09585871547460556
0.23700180649757385,0.1449270099401474
0.22989997267723083,0.08447583019733429
0.24850457906723022,0.0813932791352272
0.2545510232448578,0.08608388155698776
0.23446235060691833,0.08321617543697357
0.25458258390426636,0.06682516634464264
0.2428356111049652,0.11202690750360489
0.2264966070652008,0.07705879211425781
0.25307172536849976,0.09006582200527191
0.29111161828041077,0.1575712263584137
0.23693352937698364,0.07431644201278687
0.24918285012245178,0.07967289537191391
0.2605520188808441,0.0893791913986206
0.27732038497924805,0.09888216108083725
0.28890207409858704,0.08888953924179077
0.25210994482040405,0.19060687720775604
0.283282607793808,0.09121261537075043
0.27401772141456604,0.0864885225892067
0.2805357873439789,0.085988849401474
0.2558375298976898,0.08093365281820297
0.25344133377075195,0.07677681744098663
0.2553570568561554,0.11313927918672562
0.28249579668045044,0.13416093587875366
0.2842343747615814,0.0861891582608223
0.24965935945510864,0.07332835346460342
0.2674597203731537,0.10512121766805649
0.2436610758304596,0.13986316323280334
0.26333168148994446,0.08886624872684479
0.30384916067123413,0.08662500977516174
0.2576918601989746,0.10811527073383331
0.2480488270521164,0.09999988973140717
0.25892096757888794,0.09320682287216187
0.27928200364112854,0.1327134072780609
0.31368517875671387,0.0904044508934021
0.24990347027778625,0.07746577262878418
0.2728950083255768,0.08802779763936996
0.23949143290519714,0.12446653097867966
0.25311288237571716,0.09036479145288467
0.24710145592689514,0.10436341166496277
0.22362777590751648,0.10470270365476608
0.2837156355381012,0.08230531215667725
0.2757940888404846,0.10431361943483353
0.26577281951904297,0.10076725482940674
0.2682854235172272,0.10862487554550171
0.2235381156206131,0.11197411268949509
0.2685753107070923,0.0870606005191803
0.24395206570625305,0.07444503903388977
0.2598218619823456,0.07932509481906891
0.2954598069190979,0.12108474969863892
0.26123785972595215,0.0958247035741806
0.24187050759792328,0.07818591594696045
0.26022598147392273,0.09570398926734924
0.24995622038841248,0.10784952342510223
0.2923048138618469,0.15088261663913727
0.28313755989074707,0.09538377821445465
0.24620473384857178,0.07530119270086288
0.2221224308013916,0.08959202468395233
0.23145048320293427,0.08962471038103104
0.22720615565776825,0.08251023292541504
0.24783354997634888,0.08771297335624695
0.23843514919281006,0.07867895066738129
0.24945855140686035,0.07579672336578369
0.24491256475448608,0.08477655053138733
0.27409568428993225,0.0797680914402008
0.2619563937187195,0.1146818995475769
0.24927741289138794,0.09554020315408707
0.23563359677791595,0.09907536208629608
0.2430615872144699,0.0932188332080841
0.2420746088027954,0.09691090881824493
0.25812339782714844,0.09839040040969849
0.31395190954208374,0.06791836023330688
0.2621777057647705,0.08890611678361893
0.2602107524871826,0.09648896008729935
0.24464485049247742,0.07726362347602844
0.27109700441360474,0.08820556104183197
0.24818560481071472,0.09870786964893341
0.24685394763946533,0.09674084186553955
0.2501932680606842,0.09029688686132431
0.25578343868255615,0.08958747982978821
0.2761952877044678,0.08546672761440277
0.28805768489837646,0.09893540292978287
0.24324895441532135,0.10644157230854034
0.24637287855148315,0.09930182248353958
0.27079692482948303,0.09219787269830704
0.25270533561706543,0.09663401544094086
0.2449045330286026,0.14818888902664185
0.25308531522750854,0.08629416674375534
0.283646821975708,0.1374083161354065
0.2614710330963135,0.08192836493253708
0.27605265378952026,0.10606452822685242
0.2275678813457489,0.14294667541980743
0.2558797299861908,0.0935138463973999
0.22033071517944336,0.0928846076130867
0.24113482236862183,0.11461088061332703
0.2747761011123657,0.11170783638954163
0.2806800603866577,0.09796283394098282
0.255124032497406,0.08718045055866241
0.28139910101890564,0.08699463307857513
0.25660744309425354,0.07706679403781891
0.282657265663147,0.10981163382530212
0.26477473974227905,0.09260708093643188
0.27888810634613037,0.08295714855194092
0.2494545876979828,0.08262933790683746
0.2640708088874817,0.10775777697563171
0.26357388496398926,0.09363009035587311
0.23463822901248932,0.11206652224063873
0.24187254905700684,0.10605290532112122
0.2637347877025604,0.08240069448947906
0.2948310077190399,0.10713379085063934
0.25458720326423645,0.0752163827419281
0.292847216129303,0.15119647979736328
0.25625401735305786,0.08498072624206543
0.283290296792984,0.09139387309551239
0.2918006181716919,0.08988378942012787
0.26306578516960144,0.07775383442640305
0.2768137454986572,0.07532420009374619
0.24301959574222565,0.08131518959999084
0.2473849058151245,0.13395816087722778
0.27003851532936096,0.08454294502735138
0.2870577871799469,0.11841388046741486
0.24081870913505554,0.08371936529874802
0.2724035382270813,0.06468883156776428
0.25314468145370483,0.07821854948997498
0.2403821498155594,0.07555171847343445
0.27578088641166687,0.0717925876379013
0.2819303870201111,0.11389259248971939
0.278152197599411,0.08804018795490265
0.2652798891067505,0.08050863444805145
0.2838210463523865,0.08027282357215881
0.25964441895484924,0.08938779681921005
0.27662622928619385,0.14238356053829193
0.25441181659698486,0.09855319559574127
0.2791794538497925,0.08192247897386551
0.28574585914611816,0.09770087897777557
0.2705594003200531,0.13246944546699524
0.2741929590702057,0.07459577918052673
0.3005792796611786,0.08514542877674103
0.28576990962028503,0.09628913551568985
0.2785578966140747,0.07998326420783997
0.26349201798439026,0.1359604150056839
0.28848955035209656,0.08026756346225739
0.24686747789382935,0.11051443219184875
0.26483026146888733,0.0966326892375946
0.26166385412216187,0.07832590490579605
0.26972854137420654,0.0843396931886673
0.2589435875415802,0.07191881537437439
0.25211426615715027,0.08821651339530945
0.2621050477027893,0.07205729186534882
0.2593536972999573,0.10071606934070587
0.25049978494644165,0.10898470878601074
0.28003621101379395,0.090585857629776
0.25613147020339966,0.09586740285158157
0.24692299962043762,0.0895807296037674
0.23547300696372986,0.08855558931827545
0.2587099075317383,0.13566412031650543
0.2960469126701355,0.10166540741920471
0.24751608073711395,0.09437131136655807
0.2637767493724823,0.10724496096372604
0.24782681465148926,0.09632018953561783
0.26305365562438965,0.09838706254959106
0.26061365008354187,0.09498445689678192
0.2236773669719696,0.07773417234420776
0.2704343795776367,0.08640287071466446
0.3055812120437622,0.09668835997581482
0.2725414037704468,0.0944419652223587
0.27482742071151733,0.16415271162986755
0.26532304286956787,0.08383446931838989
0.26629334688186646,0.07776814699172974
0.2506188154220581,0.08523815125226974
0.2582586407661438,0.08508595079183578
0.23924636840820312,0.06321604549884796
0.3013371229171753,0.07342633605003357
0.2708693742752075,0.09476841986179352
0.23884931206703186,0.06909723579883575
0.24705645442008972,0.08328770101070404
0.25657200813293457,0.08124066889286041
0.24444133043289185,0.0760522186756134
0.2822018563747406,0.07830151170492172
0.26846498250961304,0.09250427782535553
0.2495468556880951,0.08328481018543243
0.23573711514472961,0.14163170754909515
0.23425820469856262,0.07659730315208435
0.27557849884033203,0.10105517506599426
0.2779085338115692,0.07893769443035126
0.2739017903804779,0.07305067777633667
0.2629283666610718,0.08135135471820831
0.2818346619606018,0.08955363929271698
0.26247555017471313,0.09662450850009918
0.2422063648700714,0.079885333776474
0.2617345154285431,0.08500194549560547
0.293306827545166,0.07649374008178711
0.24362829327583313,0.09302380681037903
0.24067789316177368,0.14715343713760376
0.2566671371459961,0.09040187299251556
0.2234482318162918,0.09284853935241699
0.25980573892593384,0.08280414342880249
0.2717457413673401,0.07815144956111908
0.25169143080711365,0.09503277391195297
0.23272976279258728,0.10079337656497955
0.26437026262283325,0.12236198037862778
0.2594132721424103,0.08516110479831696
0.25776004791259766,0.0882352963089943
0.26677924394607544,0.07606422156095505
0.272133469581604,0.09848358482122421
0.26589030027389526,0.09746135026216507
0.28467628359794617,0.14682820439338684
0.25089311599731445,0.10675419121980667
0.2558475732803345,0.10632383078336716
0.24331128597259521,0.0688900426030159
0.24716681241989136,0.14217618107795715
0.24092522263526917,0.07564779371023178
0.26183319091796875,0.09096430242061615
0.23490989208221436,0.08680720627307892
0.24577929079532623,0.08219312876462936
0.28939974308013916,0.06656663119792938
0.27467045187950134,0.10782559216022491
0.24133405089378357,0.09775176644325256
0.23920415341854095,0.09677325189113617
0.2381478250026703,0.08663640916347504
0.245359867811203,0.07273365557193756
0.2427266538143158,0.10290253162384033
0.24820645153522491,0.07514500617980957
0.23999285697937012,0.08393088728189468
0.24914517998695374,0.1112196296453476
0.2624967098236084,0.06788541376590729
0.3072251081466675,0.0802864283323288
0.26250267028808594,0.09283473342657089
0.24930237233638763,0.08976490795612335
0.24443373084068298,0.11149810254573822
0.2710413634777069,0.08359093964099884
0.2448248416185379,0.08218026161193848
0.2879188656806946,0.10091531276702881
0.2253260612487793,0.09057367593050003
0.21472018957138062,0.09995672106742859
0.2711125612258911,0.07053159177303314
0.2585722804069519,0.07339700311422348
0.257728636264801,0.08847803622484207
0.24088488519191742,0.06907312572002411
0.24326109886169434,0.08398858457803726
0.27058613300323486,0.08638610690832138
0.23990121483802795,0.06805896759033203
0.24487358331680298,0.09960488975048065
0.25731921195983887,0.07590024918317795
0.25416892766952515,0.09257356822490692
0.21033282577991486,0.09902259707450867
0.23968487977981567,0.08417673408985138
0.26322999596595764,0.1347711980342865
0.2983246445655823,0.08301790058612823
0.25478580594062805,0.12711024284362793
0.2708011865615845,0.08428256213665009
0.2763422131538391,0.06748779863119125
0.29051271080970764,0.10609805583953857
0.25585368275642395,0.0975421592593193
0.22443555295467377,0.0835711807012558
0.25163689255714417,0.10471870005130768
0.2776108682155609,0.07398173958063126
0.24182087182998657,0.08547147363424301
0.29357054829597473,0.0895993784070015
0.25547802448272705,0.12945546209812164
0.24921077489852905,0.07007449120283127
0.25114843249320984,0.10557303577661514
0.29919564723968506,0.11518537998199463
0.2604132294654846,0.08603106439113617
0.22863160073757172,0.08716833591461182
0.24059097468852997,0.09253983199596405
0.28600013256073,0.08606727421283722
0.25977617502212524,0.07531426101922989
0.26099467277526855,0.10208368301391602
0.28661540150642395,0.06977920979261398
0.23789674043655396,0.09212318062782288
0.26306602358818054,0.10323935747146606
0.25020498037338257,0.07643023133277893
0.269761860370636,0.1493883579969406
0.2600861191749573,0.08544411510229111
0.25206300616264343,0.13735805451869965
0.24612963199615479,0.07974640280008316
0.28862014412879944,0.06737680733203888
0.267822802066803,0.07770954817533493
0.2742345333099365,0.09916190803050995
0.2637448310852051,0.0922098308801651
0.2352084219455719,0.1112215518951416
0.2410125434398651,0.09819169342517853
0.29308047890663147,0.08199305087327957
0.2431953400373459,0.09310463070869446
0.2448597550392151,0.09471933543682098
0.23315367102622986,0.07911704480648041
0.258378803730011,0.07720877230167389
0.2496129870414734,0.08580774068832397
0.31973838806152344,0.07172912359237671
0.2529202699661255,0.08549617230892181
0.2625807225704193,0.14385086297988892
0.271554172039032,0.08273103088140488
0.24110542237758636,0.07631278038024902
0.22361961007118225,0.06423202157020569
0.2625187933444977,0.09161169826984406
0.23870475590229034,0.09066532552242279
0.24970051646232605,0.12089000642299652
0.2521345019340515,0.10165251791477203
0.2850049138069153,0.08032608032226562
0.2542286515235901,0.09440396726131439
0.27231523394584656,0.1534225344657898
0.26052194833755493,0.08718565106391907
0.28101712465286255,0.09033109247684479
0.28351303935050964,0.1482708752155304
0.2744343876838684,0.1319601684808731
0.2738386392593384,0.07551337778568268
0.22601760923862457,0.07541000843048096
0.23692212998867035,0.08275642991065979
0.2571609914302826,0.07988640666007996
0.26053112745285034,0.0917360931634903
0.3018321692943573,0.09218733012676239
0.2615499794483185,0.0870310366153717
0.2880197763442993,0.06928439438343048
0.2441650778055191,0.07086648046970367
0.23815415799617767,0.12799978256225586
0.24427393078804016,0.08268427848815918
0.25479522347450256,0.0732538253068924
0.2513200342655182,0.0823875367641449
0.2787303328514099,0.09689986705780029
0.26633620262145996,0.09066439419984818
0.2304888814687729,0.09226495772600174
0.264461874961853,0.07028314471244812
0.2542269229888916,0.08936113119125366
0.2646110951900482,0.1448933184146881
0.2601495087146759,0.07547831535339355
0.26708292961120605,0.09609115123748779
0.2793201804161072,0.08071539551019669
0.24117982387542725,0.0907188355922699
0.23216047883033752,0.08903703093528748
0.24004603922367096,0.10108891129493713
0.24440257251262665,0.11153025925159454
0.29875117540359497,0.08518385887145996
0.243419349193573,0.09039001166820526
0.24665400385856628,0.12340642511844635
0.24153372645378113,0.07723136246204376
0.2565265893936157,0.0845651626586914
0.2655330002307892,0.17515482008457184
0.24813026189804077,0.07450246065855026
0.22410887479782104,0.10027461498975754
0.2662231922149658,0.07737672328948975
0.24865493178367615,0.07163731753826141
0.2530660629272461,0.08839118480682373
0.274997353553772,0.1098337471485138
0.25011423230171204,0.1629732847213745
0.2580300271511078,0.0841788798570633
0.23802724480628967,0.13034076988697052
0.2629052996635437,0.11159969121217728
0.24142980575561523,0.07465249300003052
0.2470826804637909,0.1003924012184143
0.2531271278858185,0.07715940475463867
0.26872801780700684,0.08214078843593597
0.258198618888855,0.0891219973564148
0.28177163004875183,0.08703423291444778
0.2699158489704132,0.0829136073589325
0.22238215804100037,0.07641035318374634
0.29365262389183044,0.086224764585495
0.2649769186973572,0.15428438782691956
0.23289015889167786,0.07387031614780426
0.22883892059326172,0.12758204340934753
0.26069724559783936,0.07684260606765747
0.2646860182285309,0.10471004247665405
0.23165254294872284,0.09255260974168777
0.26528072357177734,0.08944873511791229
0.2751067876815796,0.09444476664066315
0.2422620952129364,0.08926531672477722
0.2654324173927307,0.08334171772003174
0.2699267864227295,0.09431726485490799
0.23142805695533752,0.09572114050388336
0.2596982717514038,0.10527604073286057
0.25757837295532227,0.07734798640012741
0.2593473494052887,0.09572096168994904
0.2671884000301361,0.07868968695402145
0.28862228989601135,0.08973588794469833
0.25314581394195557,0.09695357084274292
0.26988378167152405,0.09449264407157898
0.27603912353515625,0.09183269739151001
0.29045140743255615,0.10311882942914963
0.23649188876152039,0.07347767055034637
0.2455202341079712,0.10919973254203796
0.2507801055908203,0.12382248789072037
0.3023046553134918,0.08450253307819366
0.29896146059036255,0.085078164935112
0.2637893855571747,0.0816812738776207
0.24773815274238586,0.1422065645456314
0.24340438842773438,0.12330523878335953
0.21387475728988647,0.1002005934715271
0.24867288768291473,0.10777399688959122
0.2485472559928894,0.05934533104300499
0.28317123651504517,0.08533622324466705
0.27952075004577637,0.08569018542766571
0.2730109393596649,0.07476714998483658
0.26007944345474243,0.08988301455974579
0.24585109949111938,0.08841399848461151
0.26621243357658386,0.0929894745349884
0.26007452607154846,0.12200950086116791
0.27449551224708557,0.07934649288654327
0.2933647036552429,0.07070715725421906
0.2615702748298645,0.09130176156759262
0.2530863285064697,0.08047826588153839
0.27268409729003906,0.09364786744117737
0.23905813694000244,0.07958060503005981
0.22921454906463623,0.1517787128686905
0.26832541823387146,0.1612882912158966
0.2536035180091858,0.07309319078922272
0.24156434834003448,0.09039958566427231
0.23493286967277527,0.0949370414018631
0.2553463280200958,0.0782502293586731
0.26448971033096313,0.09147172421216965
0.2636694312095642,0.08045482635498047
0.2686549723148346,0.08902047574520111
0.28348398208618164,0.08336204290390015
0.25498998165130615,0.06513077020645142
0.2371402233839035,0.07217702269554138
0.257973313331604,0.09380356967449188
0.2522324323654175,0.1567990928888321
0.2600373327732086,0.08123563975095749
0.2762545347213745,0.07187661528587341
0.2695750296115875,0.07464861869812012
0.24796855449676514,0.06279957294464111
0.24557194113731384,0.06273656338453293
0.25370413064956665,0.10214826464653015
0.2326744794845581,0.09751064330339432
0.2881760597229004,0.09962860494852066
0.24662594497203827,0.08162243664264679
0.2404235601425171,0.06539367139339447
0.24588267505168915,0.0950307548046112
0.24202463030815125,0.1358148157596588
0.27729588747024536,0.08283904194831848
0.2524583637714386,0.08285794407129288
0.27666065096855164,0.09199211001396179
0.26707345247268677,0.08166439831256866
0.25856706500053406,0.08135747909545898
0.2642955183982849,0.10411077737808228
0.2490023821592331,0.07525661587715149
0.2755432426929474,0.11667634546756744
0.23160654306411743,0.0859241932630539
0.25961318612098694,0.12264208495616913
0.26213330030441284,0.11480987071990967
0.2537684142589569,0.16279712319374084
0.24342742562294006,0.08467234671115875
0.26644599437713623,0.07745248079299927
0.2582424283027649,0.17589378356933594
0.2752842605113983,0.12072103470563889
0.25113749504089355,0.06877681612968445
0.26233696937561035,0.07691170275211334
0.21652457118034363,0.12042424082756042
0.23608726263046265,0.09071865677833557
0.2512415051460266,0.1009339690208435
0.28260594606399536,0.07591110467910767
0.2747834622859955,0.09463544189929962
0.28856360912323,0.09169728308916092
0.25005340576171875,0.10131999850273132
0.27489084005355835,0.07327502965927124
0.2438744306564331,0.07635271549224854
0.25497183203697205,0.0718611478805542
0.2610953152179718,0.1045667827129364
0.22593647241592407,0.09218969941139221
0.23650670051574707,0.07914488017559052
0.25949275493621826,0.08369824290275574
0.28119614720344543,0.07471951097249985
0.24951201677322388,0.08306824415922165
0.251926064491272,0.08266782760620117
0.24018576741218567,0.07843588292598724
0.26035571098327637,0.06151530519127846
0.2310533970594406,0.08236140012741089
0.27176380157470703,0.08026234060525894
0.26057714223861694,0.07530978322029114
0.2512996792793274,0.0843169093132019
0.23627880215644836,0.075194351375103
0.2722782492637634,0.0845944955945015
0.2846742272377014,0.0995810255408287
0.25426042079925537,0.14862382411956787
0.24988771975040436,0.07944338023662567
0.29514214396476746,0.0941886454820633
0.23516318202018738,0.13827675580978394
0.24371185898780823,0.08352649211883545
0.2546330392360687,0.08761769533157349
0.24511702358722687,0.08722619712352753
0.250643789768219,0.08435221016407013
0.24491442739963531,0.09035094827413559
0.2568016052246094,0.1288791000843048
0.2550584673881531,0.07663498818874359
0.27267909049987793,0.11447316408157349
0.2574777901172638,0.05968300998210907
0.24836811423301697,0.10550051927566528
0.2778407633304596,0.07537774741649628
0.23764799535274506,0.08187828958034515
0.26370862126350403,0.09466919302940369
0.27411556243896484,0.08372267335653305
0.29058170318603516,0.13487502932548523
0.2529177963733673,0.0722561627626419
0.244658425450325,0.08584599196910858
0.25065964460372925,0.09823430329561234
0.2558155357837677,0.12302681803703308
0.2482801079750061,0.08419132232666016
0.25268325209617615,0.08509805798530579
0.2414659857749939,0.07152631133794785
0.25833457708358765,0.09174826741218567
0.27902790904045105,0.10505403578281403
0.279681921005249,0.09141163527965546
0.264720618724823,0.08511987328529358
0.23066465556621552,0.06253363192081451
0.26268470287323,0.07568175345659256
0.2682892382144928,0.07361490279436111
0.26119452714920044,0.09873685985803604
0.2957096993923187,0.08034065365791321
0.2536785900592804,0.08724440634250641
0.2553037405014038,0.10525262355804443
0.2228565216064453,0.07674919068813324
0.24661873281002045,0.06819188594818115
0.25712504982948303,0.08892406523227692
0.2418110966682434,0.07792960107326508
0.267371267080307,0.11168637871742249
0.25692373514175415,0.07600913941860199
0.2727102041244507,0.09795238077640533
0.2719624638557434,0.09089291095733643
0.23949205875396729,0.07836276292800903
0.25662723183631897,0.11838693916797638
0.27926337718963623,0.07664020359516144
0.27108311653137207,0.07039838284254074
0.3015124797821045,0.0949278324842453
0.2575340270996094,0.0984126627445221
0.26089510321617126,0.07503904402256012
0.25374895334243774,0.13797083497047424
0.21606037020683289,0.0716741532087326
0.2495911866426468,0.07780252397060394
0.23237213492393494,0.07977986335754395
0.24308732151985168,0.07924071699380875
0.23340843617916107,0.05843237414956093
0.2764790952205658,0.10365425050258636
0.2529551088809967,0.07635669410228729
0.2284443974494934,0.1801784336566925
0.25478675961494446,0.13934272527694702
0.2432287633419037,0.07343211024999619
0.24192547798156738,0.08228601515293121
0.23343411087989807,0.06711887568235397
0.2544543147087097,0.07779449224472046
0.2572261393070221,0.10023821890354156
0.2850528359413147,0.07225042581558228
0.2869713306427002,0.08058452606201172
0.2537023723125458,0.0920959860086441
0.2617358863353729,0.07401657104492188
0.27609097957611084,0.08513970673084259
0.269779771566391,0.07728032767772675
0.2956933379173279,0.08806686103343964
0.23953121900558472,0.09930847585201263
0.2634018361568451,0.08498388528823853
0.27134960889816284,0.0646284744143486
0.2725960612297058,0.07619898021221161
0.2509554922580719,0.10240423679351807
0.2485717087984085,0.0847419947385788
0.25866371393203735,0.07905295491218567
0.22529089450836182,0.11948207020759583
0.2548525035381317,0.094498410820961
0.29078537225723267,0.10203243792057037
0.27320775389671326,0.08996277302503586
0.23351141810417175,0.0747908353805542
0.25735747814178467,0.12636789679527283
0.2712192237377167,0.10005605220794678
0.21605342626571655,0.1355680376291275
0.262031227350235,0.07056392729282379
0.2499273717403412,0.08223326504230499
0.22489070892333984,0.0828419029712677
0.24338018894195557,0.07881629467010498
0.26093819737434387,0.07084931433200836
0.26867416501045227,0.06816159188747406
0.2679074704647064,0.11738041043281555
0.24693730473518372,0.08162936568260193
0.267924964427948,0.08167365193367004
0.273522287607193,0.07786894589662552
0.2668706476688385,0.08168075978755951
0.2645500898361206,0.062461432069540024
0.2699165940284729,0.08030560612678528
0.284162700176239,0.07616476714611053
0.25686025619506836,0.0731443539261818
0.24009835720062256,0.10441705584526062
0.2989564836025238,0.10456439852714539
0.23373126983642578,0.08420766144990921
0.2551898658275604,0.0781567394733429
0.249694362282753,0.10187783092260361
0.27060723304748535,0.07951721549034119
0.25536859035491943,0.09037947654724121
0.2773211598396301,0.0849364772439003
0.2673909366130829,0.10327008366584778
0.2491077184677124,0.10345323383808136
0.23837947845458984,0.09962521493434906
0.28087282180786133,0.0794600173830986
0.2794746160507202,0.09468843042850494
0.23358118534088135,0.06850796937942505
0.24500969052314758,0.0846417248249054
0.2550655007362366,0.12544213235378265
0.2564687728881836,0.06416595727205276
0.25218069553375244,0.10141490399837494
0.25088971853256226,0.08673743903636932
0.2864394783973694,0.13672612607479095
0.2843639552593231,0.15348246693611145
0.24385783076286316,0.08193030953407288
0.27155831456184387,0.08429612219333649
0.2709410786628723,0.07605612277984619
0.2537349462509155,0.0898919478058815
0.2793981730937958,0.07993857562541962
0.22605912387371063,0.0847504585981369
0.24026820063591003,0.07852867245674133
0.23938846588134766,0.09064972400665283
0.3226883113384247,0.07254078984260559
0.26333731412887573,0.10245496779680252
0.22912822663784027,0.08910210430622101
0.26701730489730835,0.08557048439979553
0.26363468170166016,0.07752642035484314
0.2417357712984085,0.08478157222270966
0.2566232681274414,0.09304612874984741
0.28923213481903076,0.08641939610242844
0.23898592591285706,0.19287502765655518
0.23954953253269196,0.08254875242710114
0.2664368748664856,0.09620492905378342
0.2714506983757019,0.07763403654098511
0.251383900642395,0.13164691627025604
0.2945595979690552,0.07393337786197662
0.2673010528087616,0.08893774449825287
0.2527025640010834,0.09467048943042755
0.2703235149383545,0.1023719310760498
0.25774240493774414,0.09097351133823395
0.2825629711151123,0.07092651724815369
0.24393856525421143,0.1357983499765396
0.3015715777873993,0.06791085004806519
0.2735082507133484,0.07554930448532104
0.2599220871925354,0.13947755098342896
0.2664051353931427,0.09164397418498993
0.2483263909816742,0.09303607046604156
0.25083571672439575,0.15588320791721344
0.25768154859542847,0.09224496781826019
0.2674106955528259,0.06658860296010971
0.24302276968955994,0.06632444262504578
0.2645801305770874,0.07442696392536163
0.23952585458755493,0.07797712087631226
0.27493786811828613,0.06603174656629562
0.2577744126319885,0.09759116172790527
0.267194926738739,0.09852102398872375
0.2713416814804077,0.058056849986314774
0.2608433961868286,0.07251057773828506
0.2460685670375824,0.0793674886226654
0.25633731484413147,0.094992995262146
0.24509647488594055,0.08505405485630035
0.26130416989326477,0.07444817572832108
0.2714495062828064,0.10299749672412872
0.2666057050228119,0.07724671065807343
0.2460567057132721,0.08448813855648041
0.2536253035068512,0.09908656775951385
0.2655291259288788,0.08282548189163208
0.26034843921661377,0.08176949620246887
0.2292458713054657,0.07312511652708054
0.2502526044845581,0.07795608043670654
0.2767741084098816,0.07247205823659897
0.2685175836086273,0.14122548699378967
0.27053534984588623,0.1032753586769104
0.259397953748703,0.08483867347240448
0.24099420011043549,0.08885636925697327
0.25427424907684326,0.09198632091283798
0.2690410315990448,0.1415659487247467
0.259576678276062,0.08128488063812256
0.251404732465744,0.07041745632886887
0.27741602063179016,0.08903370797634125
0.24939405918121338,0.08166350424289703
0.26480430364608765,0.08301648497581482
0.27999576926231384,0.08126229792833328
0.2277933657169342,0.09740296006202698
0.2942335605621338,0.1432112157344818
0.24365872144699097,0.08052884042263031
0.23078247904777527,0.11410512030124664
0.27597925066947937,0.11584020406007767
0.28306400775909424,0.0902080237865448
0.25808900594711304,0.08858798444271088
0.23339390754699707,0.07836537808179855
0.27382051944732666,0.07947219908237457
0.25019022822380066,0.09970465302467346
0.2532755434513092,0.08115889132022858
0.21297039091587067,0.08095023781061172
0.2496635615825653,0.0948810875415802
0.24048671126365662,0.0859246551990509
0.312284380197525,0.08272531628608704
0.2750934958457947,0.07169610261917114
0.2977908253669739,0.07204680889844894
0.23102064430713654,0.08201687037944794
0.29420343041419983,0.09468809515237808
0.2400692105293274,0.10267554223537445
0.2836579382419586,0.11121924221515656
0.2708199620246887,0.06770671904087067
0.27496883273124695,0.135774627327919
0.27180373668670654,0.12889544665813446
0.2593954801559448,0.07596370577812195
0.25423699617385864,0.07133683562278748
0.2887616753578186,0.08098576962947845
0.27069270610809326,0.11160872131586075
0.23332160711288452,0.06274820864200592
0.24366852641105652,0.09593689441680908
0.2468031346797943,0.0788915827870369
0.25492608547210693,0.09582944214344025
0.25428467988967896,0.07721300423145294
0.25749674439430237,0.08182103931903839
0.26204848289489746,0.0968695655465126
0.25261732935905457,0.07966345548629761
0.26692670583724976,0.07593563199043274
0.21915896236896515,0.08973206579685211
0.22628198564052582,0.0831206738948822
0.23993098735809326,0.0810139924287796
0.25398486852645874,0.07569871842861176
0.2886682450771332,0.09733140468597412
0.260241836309433,0.07955656200647354
0.2715805768966675,0.07973388582468033
0.26687586307525635,0.10268822312355042
0.27539873123168945,0.07380826026201248
0.25025105476379395,0.08040645718574524
0.23838523030281067,0.16445745527744293
0.27071529626846313,0.07916735112667084
0.2708027958869934,0.0604422502219677
0.28574806451797485,0.08454474806785583
0.25711309909820557,0.06907866150140762
0.25427761673927307,0.09603185951709747
0.2814914584159851,0.09571587294340134
0.2626226246356964,0.08595061302185059
0.26610371470451355,0.072409987449646
0.23221836984157562,0.07777488231658936
0.2472040355205536,0.08448394387960434
0.27838239073753357,0.08410051465034485
0.26235100626945496,0.07506194710731506
0.23044312000274658,0.07581136375665665
0.2393147349357605,0.16391053795814514
0.2410411834716797,0.09916508197784424
0.2604510188102722,0.07085330039262772
0.2579312324523926,0.08215421438217163
0.249460369348526,0.08901519328355789
0.22636106610298157,0.06876435875892639
0.281837522983551,0.0713907927274704
0.23948433995246887,0.09722665697336197
0.27611327171325684,0.06496031582355499
0.26058611273765564,0.13472512364387512
0.23666943609714508,0.08448505401611328
0.279269278049469,0.08087609708309174
0.25288569927215576,0.13935503363609314
0.26379451155662537,0.08992402255535126
0.2435021996498108,0.0840635746717453
0.28503599762916565,0.14002376794815063
0.24392923712730408,0.09192628413438797
0.268232524394989,0.10051389038562775
0.24218586087226868,0.08105535805225372
0.24550488591194153,0.07512777298688889
0.2559563219547272,0.09318768233060837
0.2786221206188202,0.07666429877281189
0.29042381048202515,0.06587518751621246
0.24824783205986023,0.06839527934789658
0.31463828682899475,0.07973699271678925
0.28283780813217163,0.07224813103675842
0.2723354399204254,0.07631370425224304
0.24742379784584045,0.10717763006687164
0.24273020029067993,0.0953560471534729
0.26301002502441406,0.07958021014928818
0.248293936252594,0.07038840651512146
0.2573757469654083,0.08049336075782776
0.2824249267578125,0.07464948296546936
0.2614322900772095,0.07479281723499298
0.24686607718467712,0.10614451766014099
0.2246359884738922,0.0723240077495575
0.2553789019584656,0.09222273528575897
0.265256404876709,0.08153817057609558
0.2752055823802948,0.08273645490407944
0.23445355892181396,0.09526261687278748
0.2687219977378845,0.08699032664299011
0.2588513493537903,0.08917798101902008
0.24853014945983887,0.06945237517356873
0.2843405306339264,0.130937397480011
0.2692685127258301,0.06618419289588928
0.23991702497005463,0.10124795883893967
0.24264992773532867,0.08344422280788422
0.2485159933567047,0.07956019043922424
0.24863098561763763,0.08133598417043686
0.2596895694732666,0.07917051762342453
0.24710619449615479,0.10087767243385315
0.25928357243537903,0.0752788707613945
0.2546423375606537,0.06711845844984055
0.2601422071456909,0.1069435179233551
0.26158177852630615,0.0881497710943222
0.3243098556995392,0.08023145794868469
0.25778478384017944,0.08416253328323364
0.24380365014076233,0.06244638189673424
0.2826371490955353,0.08907756209373474
0.3049440085887909,0.08090060949325562
0.26252952218055725,0.1390644609928131
0.22805479168891907,0.07161155343055725
0.2513928711414337,0.09281991422176361
0.26080653071403503,0.07651855051517487
0.23245716094970703,0.08466841280460358
0.2921604812145233,0.08134140074253082
0.2561642825603485,0.07399716973304749
0.24508190155029297,0.07886773347854614
0.2590506076812744,0.07749487459659576
0.27515846490859985,0.07860445976257324
0.24932926893234253,0.08651077747344971
0.277739942073822,0.12120227515697479
0.28695178031921387,0.09692135453224182
0.24243664741516113,0.09263676404953003
0.2723005712032318,0.08464233577251434
0.2472498118877411,0.1039532870054245
0.32145148515701294,0.07625096291303635
0.21880429983139038,0.08157680928707123
0.25505658984184265,0.06380745768547058
0.2416384071111679,0.07153163850307465
0.25559353828430176,0.1398719996213913
0.27076560258865356,0.16059081256389618
0.2804756760597229,0.08902572840452194
0.2871265709400177,0.128701850771904
0.22244778275489807,0.06764791905879974
0.2579387128353119,0.08719426393508911
0.2587769031524658,0.09067187458276749
0.26293930411338806,0.08927938342094421
0.2806943356990814,0.07579169422388077
0.25848719477653503,0.09673155844211578
0.2264140546321869,0.0790620669722557
0.2458799183368683,0.10225512087345123
0.2596476078033447,0.10046012699604034
0.26280999183654785,0.07535655051469803
0.24035349488258362,0.07247377187013626
0.2676582336425781,0.07751128077507019
0.24887265264987946,0.07949568331241608
0.24120819568634033,0.09042533487081528
0.26732397079467773,0.09739479422569275
0.2518835961818695,0.08347423374652863
0.23707586526870728,0.09352971613407135
0.30720019340515137,0.07320012897253036
0.2840058207511902,0.08024318516254425
0.2586650252342224,0.08071817457675934
0.2643858790397644,0.08125016838312149
0.24627549946308136,0.09608016908168793
0.25701653957366943,0.07198554277420044
0.2626853287220001,0.09331877529621124
0.22962260246276855,0.07692527025938034
0.2629721760749817,0.09727884083986282
0.26216238737106323,0.07218864560127258
0.23474426567554474,0.06826050579547882
0.24055707454681396,0.08581750094890594
0.2306092381477356,0.08045582473278046
0.24816574156284332,0.10594744235277176
0.2339344322681427,0.13407002389431
0.2534920871257782,0.06885434687137604
0.23567771911621094,0.1050591766834259
0.2536003887653351,0.09274360537528992
0.2500072717666626,0.08852525055408478
0.3079153299331665,0.07104919850826263
0.29386210441589355,0.13135458528995514
0.2551392912864685,0.06947124004364014
0.2461249679327011,0.12658053636550903
0.28019505739212036,0.12352612614631653
0.25152096152305603,0.09797827899456024
0.2870196998119354,0.10666210949420929
0.24079632759094238,0.08847525715827942
0.24985729157924652,0.15063919126987457
0.27366188168525696,0.11460764706134796
0.26034146547317505,0.07419101893901825
0.28625285625457764,0.07733689248561859
0.24619711935520172,0.10329116880893707
0.26791346073150635,0.09141504764556885
0.2892226278781891,0.09818023443222046
0.25515228509902954,0.08176377415657043
0.25193411111831665,0.0902693122625351
0.28921079635620117,0.09655206650495529
0.2462269812822342,0.09782218933105469
0.27292296290397644,0.07437492907047272
0.2830376923084259,0.07047141343355179
0.2819502651691437,0.0784045085310936
0.2872841954231262,0.08734157681465149
0.29616212844848633,0.10192704200744629
0.2432260513305664,0.0735907256603241
0.2617788314819336,0.08523894846439362
0.2800549268722534,0.15310952067375183
0.2816866934299469,0.08921090513467789
0.2708605229854584,0.0906759649515152
0.25014686584472656,0.08722080290317535
0.2895020544528961,0.10777823626995087
0.2399996817111969,0.07440944015979767
0.21673506498336792,0.10253866761922836
0.2524794340133667,0.06849294900894165
0.27444449067115784,0.07852695882320404
0.2610965967178345,0.07547254115343094
0.23338523507118225,0.0858781486749649
0.249161034822464,0.07988971471786499
0.27049458026885986,0.09005331248044968
0.24318702518939972,0.07915398478507996
0.26907703280448914,0.06305979192256927
0.2479422688484192,0.07390185445547104
0.25100916624069214,0.09178781509399414
0.23906858265399933,0.1551445722579956
0.25061166286468506,0.08920300006866455
0.2666473388671875,0.0835399329662323
0.2473227083683014,0.09049095213413239
0.23461127281188965,0.08551906049251556
0.27612727880477905,0.07770185172557831
0.23410260677337646,0.0816318541765213
0.2710852026939392,0.07928057014942169
0.2558707296848297,0.07876895368099213
0.27339354157447815,0.0912829339504242
0.23316484689712524,0.08076667785644531
0.2472149133682251,0.0715159922838211
0.2646942436695099,0.08200936019420624
0.2659561038017273,0.08125914633274078
0.24119053781032562,0.09789007902145386
0.25927555561065674,0.08674079179763794
0.2246614694595337,0.07535633444786072
0.28214696049690247,0.09215179085731506
0.2418431043624878,0.07473375648260117
0.25658583641052246,0.058541566133499146
0.2539821267127991,0.090558260679245
0.2738415002822876,0.09452354907989502
0.2466678023338318,0.07098101824522018
0.26194608211517334,0.09401347488164902
0.26715585589408875,0.07543056458234787
0.2628602385520935,0.12761743366718292
0.25931814312934875,0.09195418655872345
0.22505277395248413,0.1039719507098198
0.2528079152107239,0.09317970275878906
0.2586175799369812,0.06722814589738846
0.23998945951461792,0.07328298687934875
0.24971988797187805,0.07784570008516312
0.2669593095779419,0.1107001081109047
0.23259907960891724,0.07492537796497345
0.24667349457740784,0.09811323881149292
0.241446852684021,0.12814544141292572
0.24962586164474487,0.08462092280387878
0.24432340264320374,0.08248533308506012
0.23844444751739502,0.08083252608776093
0.266836941242218,0.0725455954670906
0.24877727031707764,0.10356198251247406
0.24449335038661957,0.07990206778049469
0.22530625760555267,0.09972577542066574
0.23518066108226776,0.07351341843605042
0.2835525572299957,0.08456321805715561
0.24042290449142456,0.09954580664634705
0.2570039927959442,0.0992107167840004
0.26484155654907227,0.08407574146986008
0.25433099269866943,0.1158837378025055
0.2774091958999634,0.0983375832438469
0.23636329174041748,0.09870639443397522
0.24483272433280945,0.07913016527891159
0.22618357837200165,0.06628275662660599
0.23558223247528076,0.08683760464191437
0.21498864889144897,0.0764767974615097
0.2922341823577881,0.1040986180305481
0.27128350734710693,0.14024901390075684
0.22661831974983215,0.09571517258882523
0.270548552274704,0.09969097375869751
0.2341875284910202,0.08497653901576996
0.26685869693756104,0.06828092783689499
0.26669687032699585,0.07202856987714767
0.2703731656074524,0.10113932937383652
0.24790611863136292,0.09781111776828766
0.24138502776622772,0.08729994297027588
0.2519044280052185,0.08481575548648834
0.24273794889450073,0.11177763342857361
0.26838475465774536,0.06354006379842758
0.24819514155387878,0.06478196382522583
0.2438126802444458,0.09635038673877716
0.2567234933376312,0.10147745907306671
0.2915109097957611,0.06149926781654358
0.26277363300323486,0.07762862741947174
0.2531794607639313,0.06154876947402954
0.2579800486564636,0.11622356623411179
0.2717127203941345,0.0698619931936264
0.2939462661743164,0.0719735398888588
0.28831642866134644,0.07893696427345276
0.28224778175354004,0.07184867560863495
0.281107634305954,0.11822298914194107
0.26071223616600037,0.08712153136730194
0.23304694890975952,0.0697428435087204
0.2618606984615326,0.1454983502626419
0.23210114240646362,0.08299151062965393
0.3215465843677521,0.07472135871648788
0.2453133463859558,0.07642444968223572
0.29240700602531433,0.08437825739383698
0.21350355446338654,0.07373358309268951
0.24748212099075317,0.0684480220079422
0.24683570861816406,0.0997588187456131
0.2662689983844757,0.1089499294757843
0.29256975650787354,0.07578562200069427
0.2724325358867645,0.09610795974731445
0.26628899574279785,0.08196070045232773
0.2548505365848541,0.0859096348285675
0.23762747645378113,0.0569668710231781
0.25715264678001404,0.08924694359302521
0.2718694806098938,0.1602529138326645
0.25438523292541504,0.09021946042776108
0.26791617274284363,0.12456782162189484
0.2629871368408203,0.06200219690799713
0.2810048758983612,0.07084080576896667
0.2514207661151886,0.06848849356174469
0.22654978930950165,0.07733294367790222
0.25375446677207947,0.08994321525096893
0.24996979534626007,0.12712214887142181
0.24004927277565002,0.07394783198833466
0.2446262538433075,0.0841694325208664
0.24057984352111816,0.12309464812278748
0.25296875834465027,0.086688332259655
0.23247501254081726,0.08254578709602356
0.23899993300437927,0.10271567106246948
0.2560582756996155,0.07863098382949829
0.2579497694969177,0.06516212224960327
0.2431304156780243,0.09180484712123871
0.2450859695672989,0.07917268574237823
0.284404993057251,0.09558312594890594
0.24320688843727112,0.08811772614717484
0.24200740456581116,0.11935507506132126
0.25092458724975586,0.09312610328197479
0.2350955307483673,0.08052694797515869
0.25064945220947266,0.07420061528682709
0.3234744071960449,0.12368792295455933
0.25199615955352783,0.07240322232246399
0.25830379128456116,0.12962841987609863
0.2512431740760803,0.07395613938570023
0.23221111297607422,0.09762391448020935
0.29111167788505554,0.13097983598709106
0.28979575634002686,0.15319202840328217
0.23355084657669067,0.07348992675542831
0.2544679045677185,0.05921177193522453
0.28665658831596375,0.08299145102500916
0.28439730405807495,0.08777016401290894
0.2670873999595642,0.14203861355781555
0.2545279562473297,0.07512015104293823
0.22638684511184692,0.09188082069158554
0.27391016483306885,0.09823499619960785
0.23811548948287964,0.11341430246829987
0.22831186652183533,0.13715234398841858
0.25228404998779297,0.11258292198181152
0.24872031807899475,0.07575249671936035
0.26612329483032227,0.14325186610221863
0.2534625828266144,0.08796849846839905
0.25097769498825073,0.06759706139564514
0.26942571997642517,0.07702827453613281
0.25728780031204224,0.13766011595726013
0.2737451493740082,0.09223707765340805
0.23869523406028748,0.09327191114425659
0.257391095161438,0.06809799373149872
0.22989383339881897,0.0760582759976387
0.26566827297210693,0.08102232217788696
0.25962913036346436,0.07025595754384995
0.2510853409767151,0.09470234811306
0.25612014532089233,0.1179322898387909
0.24057793617248535,0.09713111072778702
0.26979246735572815,0.1017441600561142
0.25367987155914307,0.06277096271514893
0.25836196541786194,0.0680592954158783
0.2602052390575409,0.06852605193853378
0.2761518955230713,0.06392153352499008
0.247633159160614,0.06730672717094421
0.2423543632030487,0.08438495546579361
0.24320584535598755,0.07930757105350494
0.2286967933177948,0.12574848532676697
0.2784005403518677,0.08868256211280823
0.22979889810085297,0.1435137540102005
0.2544344365596771,0.06593199074268341
0.2631772756576538,0.07165300846099854
0.2920318841934204,0.07078562676906586
0.3054194152355194,0.09380462765693665
0.23207172751426697,0.13004466891288757
0.2687215805053711,0.07269491255283356
0.2639663815498352,0.12736199796199799
0.23644712567329407,0.09419092535972595
0.25811702013015747,0.08757933974266052
0.2520250082015991,0.08398564904928207
0.2190859317779541,0.07089998573064804
0.22843509912490845,0.14309678971767426
0.24591782689094543,0.12309934943914413
0.25119224190711975,0.07150010019540787
0.2517786920070648,0.07573378086090088
0.2352619618177414,0.07138387858867645
0.29148033261299133,0.07386021316051483
0.25479814410209656,0.0758090615272522
0.26333099603652954,0.0965256541967392
0.23273581266403198,0.07881854474544525
0.28603994846343994,0.09441646933555603
0.25161561369895935,0.07146110385656357
0.2514587640762329,0.07411287724971771
0.26241710782051086,0.06478889286518097
0.24778208136558533,0.08896306157112122
0.23994866013526917,0.13245248794555664
0.2725174129009247,0.07491084933280945
0.2672072649002075,0.055988915264606476
0.309923380613327,0.0688660591840744
0.25258323550224304,0.06600773334503174
0.24670448899269104,0.10110347718000412
0.23581093549728394,0.1588970124721527
0.24299785494804382,0.07147388905286789
0.29110631346702576,0.06736384332180023
0.27749574184417725,0.07629919052124023
0.23334738612174988,0.08982402086257935
0.26377546787261963,0.06860454380512238
0.3013654947280884,0.08442337810993195
0.30595993995666504,0.0802370011806488
0.23661476373672485,0.08983387798070908
0.2263416349887848,0.11761519312858582
0.2534237205982208,0.08660382032394409
0.27559995651245117,0.17039644718170166
0.24660556018352509,0.0880884975194931
0.25738954544067383,0.07719524204730988
0.261393666267395,0.07663283497095108
0.28595373034477234,0.1064709946513176
0.2355434000492096,0.0806218758225441
0.2566630244255066,0.08145589381456375
0.2640607953071594,0.07060691714286804
0.25141531229019165,0.06808078289031982
0.24069395661354065,0.09031262993812561
0.24912390112876892,0.0732598677277565
0.2545151710510254,0.08019030094146729
0.22399485111236572,0.08082395792007446
0.2595754861831665,0.08862586319446564
0.2623295783996582,0.09070068597793579
0.2719718813896179,0.08409059792757034
0.2635875940322876,0.1058228388428688
0.25079867243766785,0.09346690773963928
0.24545244872570038,0.059108030050992966
0.2525366544723511,0.11387746036052704
0.2167680412530899,0.08295706659555435
0.243031844496727,0.05057712644338608
0.29401853680610657,0.08373823761940002
0.24739205837249756,0.08947387337684631
0.2496996819972992,0.1267947256565094
0.2694757282733917,0.07328960299491882
0.25740277767181396,0.08901341259479523
0.23345503211021423,0.07667748630046844
0.24835142493247986,0.08610956370830536
0.2523998022079468,0.08811560273170471
0.28831246495246887,0.10060455650091171
0.23968976736068726,0.08054357767105103
0.2542180120944977,0.06815076619386673
0.2620391249656677,0.0986044853925705
0.2822731137275696,0.08112640678882599
0.25563251972198486,0.06415046751499176
0.26163655519485474,0.08494597673416138
0.25495678186416626,0.07969245314598083
0.3024854063987732,0.0641019344329834
0.3060123920440674,0.07469996064901352
0.215786874294281,0.08213735371828079
0.2907223701477051,0.08471409976482391
0.2810121178627014,0.07184508442878723
0.26733362674713135,0.09085880219936371
0.2538105249404907,0.07761391997337341
0.22021879255771637,0.09396585822105408
0.25660741329193115,0.14657151699066162
0.250503808259964,0.09739053249359131
0.23078806698322296,0.08433543890714645
0.26134830713272095,0.060599278658628464
0.29428786039352417,0.08908520638942719
0.2561805248260498,0.0817256048321724
0.2582196593284607,0.07024610042572021
0.22738420963287354,0.08156128227710724
0.24356447160243988,0.07227920740842819
0.25920569896698,0.071658656001091
0.21246623992919922,0.10600604116916656
0.2923351526260376,0.07248289883136749
0.271756649017334,0.08180607110261917
0.2647622525691986,0.078033447265625
0.2573634386062622,0.07092523574829102
0.2770237326622009,0.07372409850358963
0.25374066829681396,0.10953575372695923
0.25801461935043335,0.08229254186153412
0.24198263883590698,0.08773411810398102
0.2684321403503418,0.07691901177167892
0.29129302501678467,0.07537640631198883
0.23813144862651825,0.08780466765165329
0.23124921321868896,0.07873348891735077
0.27880996465682983,0.08128699660301208
0.2739930748939514,0.08110615611076355
0.2564670145511627,0.0753294825553894
0.26472610235214233,0.08357636630535126
0.2811189293861389,0.08889242261648178
0.24671465158462524,0.07434456050395966
0.22576336562633514,0.08841682970523834
0.2914338707923889,0.06266447901725769
0.24845990538597107,0.08845166862010956
0.2538893222808838,0.08228761702775955
0.24233919382095337,0.08326735347509384
0.2705003023147583,0.0794794112443924
0.2743045687675476,0.06113496422767639
0.24052974581718445,0.08163796365261078
0.2369871437549591,0.07841477543115616
0.2843596935272217,0.06958488374948502
0.2326045036315918,0.0889543890953064
0.3214053213596344,0.08736880123615265
0.2843111753463745,0.062424104660749435
0.2557465434074402,0.10699526965618134
0.24608561396598816,0.07979613542556763
0.24698254466056824,0.0688190907239914
0.2339082956314087,0.06565757095813751
0.23532745242118835,0.08682181686162949
0.2628002166748047,0.13157188892364502
0.2624277174472809,0.07592347264289856
0.21071025729179382,0.06689876317977905
0.24970266222953796,0.09020151197910309
0.2681770920753479,0.08293674886226654
0.29781851172447205,0.086839959025383
0.2279101014137268,0.0718887597322464
0.281836599111557,0.08105316758155823
0.25131547451019287,0.11328494548797607
0.24507981538772583,0.07875624299049377
0.25499364733695984,0.08804062008857727
0.2691318988800049,0.07220954447984695
0.2709948420524597,0.08099563419818878
0.22980570793151855,0.10551507771015167
0.2702285945415497,0.07522770017385483
0.2536736726760864,0.1087397038936615
0.2802346348762512,0.07742500305175781
0.2664841115474701,0.13053813576698303
0.26326870918273926,0.06722661852836609
0.27156317234039307,0.07323240488767624
0.2549198865890503,0.07875294983386993
0.2482788860797882,0.0706775039434433
0.25693944096565247,0.07111743092536926
0.2274571806192398,0.0703672468662262
0.26626214385032654,0.07585032284259796
0.2536497712135315,0.07208806276321411
0.25875845551490784,0.09602579474449158
0.2371618151664734,0.16965621709823608
0.25517863035202026,0.07771778851747513
0.23635700345039368,0.08225356042385101
0.29635801911354065,0.13627788424491882
0.23418179154396057,0.0745408833026886
0.30027633905410767,0.06830702722072601
0.26136407256126404,0.0964154377579689
0.2542373836040497,0.08107907325029373
0.26086753606796265,0.06163695082068443
0.25597435235977173,0.08762696385383606
0.237016499042511,0.06829479336738586
0.2871696650981903,0.06985536217689514
0.24999850988388062,0.10755202174186707
0.24620959162712097,0.09462044388055801
0.2716488838195801,0.07846103608608246
0.24768243730068207,0.07181574404239655
0.291751891374588,0.06842002272605896
0.26241400837898254,0.0881071388721466
0.25390055775642395,0.07810547947883606
0.22428646683692932,0.061769090592861176
0.25587666034698486,0.08888708055019379
0.25581544637680054,0.08125300705432892
0.2900218963623047,0.06983809173107147
0.2642458379268646,0.07821953296661377
0.25193774700164795,0.15001238882541656
0.27046090364456177,0.11196985840797424
0.2486257404088974,0.07767674326896667
0.2673438787460327,0.08078374713659286
0.268038272857666,0.11251827329397202
0.25054454803466797,0.07825665175914764
0.22144874930381775,0.07068488746881485
0.21537035703659058,0.09453655779361725
0.2672572731971741,0.08104714006185532
0.252901554107666,0.12162965536117554
0.2849953770637512,0.09454987943172455
0.2738760709762573,0.090672567486763
0.2514943480491638,0.07695922255516052
0.27181634306907654,0.13834397494792938
0.301657497882843,0.07637891173362732
0.27760007977485657,0.08177276700735092
0.3022671341896057,0.07466760277748108
0.23206262290477753,0.07440431416034698
0.254669725894928,0.073287233710289
0.20733267068862915,0.12943336367607117
0.28807076811790466,0.08392791450023651
0.23969176411628723,0.07916338741779327
0.23855483531951904,0.1060224324464798
0.28955012559890747,0.0952388197183609
0.2579672336578369,0.07346787303686142
0.2376452535390854,0.07936602830886841
0.29492396116256714,0.07516349852085114
0.2769313156604767,0.07625003159046173
0.2478265017271042,0.08409103751182556
0.2618938386440277,0.06853444129228592
0.2612563967704773,0.07597260922193527
0.3059160113334656,0.10271500796079636
0.2585592269897461,0.06769989430904388
0.22478914260864258,0.06611895561218262
0.24643367528915405,0.11040300130844116
0.26419252157211304,0.13946807384490967
0.24968983232975006,0.060999155044555664
0.2936452031135559,0.06311212480068207
0.2517368793487549,0.07698720693588257
0.2616404891014099,0.06832613795995712
0.2964194416999817,0.06142842769622803
0.24644121527671814,0.07536108791828156
0.2712429463863373,0.08822424709796906
0.2567025125026703,0.07314862310886383
0.2681742310523987,0.05895997956395149
0.3126819431781769,0.08600874245166779
0.24548941850662231,0.06179449334740639
0.25255072116851807,0.07348567247390747
0.24809938669204712,0.06527707725763321
0.2424686849117279,0.08426907658576965
0.24870771169662476,0.0662783682346344
0.28829509019851685,0.10509005934000015
0.2793582081794739,0.0737977847456932
0.26016587018966675,0.0647791177034378
0.2454201877117157,0.10276811569929123
0.28153175115585327,0.1611102968454361
0.2693784236907959,0.13222746551036835
0.24616459012031555,0.06263472139835358
0.2545556128025055,0.06994131207466125
0.24972689151763916,0.08155573159456253
0.2774481177330017,0.1255779266357422
0.2550711929798126,0.12003900110721588
0.2746032178401947,0.07269911468029022
0.26298099756240845,0.08096949756145477
0.25563907623291016,0.07233729213476181
0.2670068144798279,0.08031100034713745
0.29825282096862793,0.09407725930213928
0.2540681064128876,0.06520642340183258
0.2382403314113617,0.08787745237350464
0.233662948012352,0.07015735656023026
0.2665579915046692,0.07785554975271225
0.26357075572013855,0.06916603446006775
0.23663201928138733,0.06238895282149315
0.2358514964580536,0.08539727330207825
0.23249971866607666,0.19355177879333496
0.23907284438610077,0.08071932196617126
0.262329638004303,0.10756140947341919
0.24641114473342896,0.09028508514165878
0.2264304906129837,0.08018358051776886
0.2782444655895233,0.08502271771430969
0.2615390717983246,0.06894407421350479
0.25065821409225464,0.08567570894956589
0.2754066288471222,0.06761563569307327
0.26826897263526917,0.07091174274682999
0.24074149131774902,0.07517671585083008
0.24835863709449768,0.07325997948646545
0.267956405878067,0.07013830542564392
0.25224533677101135,0.06930767744779587
0.2494451254606247,0.0774114727973938
0.24621175229549408,0.07071922719478607
0.2524150013923645,0.07357478141784668
0.2521580457687378,0.06964719295501709
0.2683977782726288,0.16922599077224731
0.19959288835525513,0.06990260630846024
0.24490314722061157,0.06066353619098663
0.24631036818027496,0.09760898351669312
0.2784382104873657,0.06252294778823853
0.2699546217918396,0.08097223937511444
0.25477221608161926,0.09507480263710022
0.2558193802833557,0.05962226912379265
0.2898274064064026,0.06853850930929184
0.2968096137046814,0.07536196708679199
0.2751232981681824,0.11486612260341644
0.24705512821674347,0.09653357416391373
0.2730306386947632,0.07576265186071396
0.21987980604171753,0.07446463406085968
0.2611903250217438,0.08794628083705902
0.2831135094165802,0.13013873994350433
0.25067558884620667,0.06696859002113342
0.24064642190933228,0.08274570852518082
0.23674078285694122,0.05829787999391556
0.2684605121612549,0.08707849681377411
0.2588766813278198,0.09267918020486832
0.2721894085407257,0.09796544164419174
0.27142295241355896,0.06701340526342392
0.22734394669532776,0.06218487769365311
0.25968635082244873,0.05767666548490524
0.2727840840816498,0.09523572027683258
0.24222800135612488,0.08542093634605408
0.2706652283668518,0.0816446989774704
0.2558864653110504,0.07691064476966858
0.2614460289478302,0.09348832815885544
0.24621179699897766,0.08607792109251022
0.23314937949180603,0.0770595595240593
0.25242528319358826,0.09754543006420135
0.2866196632385254,0.13944688439369202
0.24349430203437805,0.07871831953525543
0.24979150295257568,0.0863480344414711
0.24977728724479675,0.08250495791435242
0.25371307134628296,0.0832175612449646
0.24793949723243713,0.0727042406797409
0.24508006870746613,0.06634436547756195
0.24188223481178284,0.07627549022436142
0.22793428599834442,0.0728369951248169
0.2986752986907959,0.08491948992013931
0.30450689792633057,0.06985634565353394
0.2565920948982239,0.09682691097259521
0.2593191862106323,0.12830519676208496
0.25199300050735474,0.061794184148311615
0.2555404305458069,0.15380233526229858
0.30417996644973755,0.16249702870845795
0.28470075130462646,0.06889121234416962
0.2781413793563843,0.09418070316314697
0.27566424012184143,0.09395387768745422
0.25635427236557007,0.09773296862840652
0.278393417596817,0.09430878609418869
0.2414058893918991,0.06806645542383194
0.2556249499320984,0.05717705190181732
0.23688086867332458,0.06203211843967438
0.25423336029052734,0.09315425902605057
0.25111088156700134,0.07444435358047485
0.27438971400260925,0.0720701515674591
0.25368261337280273,0.07317513227462769
0.25216320157051086,0.0914277732372284
0.2530290484428406,0.08012397587299347
0.23754334449768066,0.09276755154132843
0.2510823905467987,0.06278128921985626
0.25683367252349854,0.09900423884391785
0.22487440705299377,0.0716695562005043
0.256908655166626,0.08670523017644882
0.24889034032821655,0.07867467403411865
0.2433268427848816,0.09538931399583817
0.25033390522003174,0.0816800594329834
0.2500239312648773,0.10072296112775803
0.2322145402431488,0.0807967558503151
0.2520199716091156,0.09371108561754227
0.2278372049331665,0.06633994728326797
0.26673656702041626,0.08142624795436859
0.2945016622543335,0.08547651022672653
0.24765077233314514,0.0649009644985199
0.27179110050201416,0.0774165466427803
0.27315860986709595,0.08589475601911545
0.2367265522480011,0.08147726953029633
0.2514207363128662,0.08307322859764099
0.27521300315856934,0.06357952952384949
0.29397886991500854,0.07412078231573105
0.24600687623023987,0.06568793952465057
0.24748113751411438,0.11139484494924545
0.27364829182624817,0.06627735495567322
0.2671419382095337,0.07277548313140869
0.23438897728919983,0.09222781658172607
0.2631404995918274,0.08546826243400574
0.2791065275669098,0.11226516216993332
0.26718172430992126,0.08988312631845474
0.2761639952659607,0.07079443335533142
0.26302266120910645,0.16174957156181335
0.263693630695343,0.06987424194812775
0.2448834627866745,0.05149582400918007
0.2550877332687378,0.0689190924167633
0.24404312670230865,0.08143399655818939
0.2655448913574219,0.06567537784576416
0.25371643900871277,0.0586375892162323
0.2674175500869751,0.05493292585015297
0.2542974352836609,0.07991601526737213
0.28092169761657715,0.07327242195606232
0.24470442533493042,0.07048149406909943
0.2932325005531311,0.07130342721939087
0.26082658767700195,0.08561494946479797
0.2748810350894928,0.08020620793104172
0.2716257572174072,0.062060438096523285
0.2835806608200073,0.07855099439620972
0.2393704652786255,0.09574201703071594
0.28781959414482117,0.07693573832511902
0.2612655460834503,0.07907833158969879
0.2560372054576874,0.08581255376338959
0.2491466999053955,0.07765653729438782
0.23849548399448395,0.0861937552690506
0.2417403757572174,0.08044029772281647
0.24581564962863922,0.10789379477500916
0.2335795760154724,0.08659368753433228
0.24002988636493683,0.0757833868265152
0.23291617631912231,0.13846907019615173
0.2733346223831177,0.07663853466510773
0.24258428812026978,0.09439676254987717
0.2330636829137802,0.06463965773582458
0.2499077320098877,0.09293648600578308
0.2628891170024872,0.10015738010406494
0.2389964461326599,0.10974401235580444
0.26325514912605286,0.08597342669963837
0.18821251392364502,0.06375287473201752
0.2927572429180145,0.08608926832675934
0.2357606291770935,0.05723021924495697
0.2658005654811859,0.07977978885173798
0.23770460486412048,0.08345744013786316
0.2544949948787689,0.07301198691129684
0.2519835829734802,0.10797938704490662
0.2634854316711426,0.07472707331180573
0.22490578889846802,0.08812665939331055
0.23475468158721924,0.11664527654647827
0.23794984817504883,0.067050501704216
0.26500457525253296,0.07586756348609924
0.22676056623458862,0.08856876939535141
0.23891644179821014,0.13584402203559875
0.2453875094652176,0.06106707826256752
0.2907082438468933,0.08535437285900116
0.2427448332309723,0.0885150283575058
0.25321200489997864,0.0749383270740509
0.26520490646362305,0.08894437551498413
0.2701649069786072,0.08656974136829376
0.2626805007457733,0.0740579217672348
0.2917037010192871,0.08227817714214325
0.23280087113380432,0.14177308976650238
0.2929457426071167,0.08464587479829788
0.25128716230392456,0.06921358406543732
0.24221938848495483,0.1017034500837326
0.23699867725372314,0.1455695629119873
0.24715930223464966,0.08349567651748657
0.22145074605941772,0.09432739019393921
0.25736212730407715,0.074881911277771
0.25669389963150024,0.08801567554473877
0.26370278000831604,0.09995774924755096
0.24974876642227173,0.06585806608200073
0.25360891222953796,0.07022425532341003
0.24597400426864624,0.07394899427890778
0.2575405240058899,0.08982925862073898
0.22899729013442993,0.07743589580059052
0.22795967757701874,0.11934536695480347
0.25172239542007446,0.08295653760433197
0.2346615195274353,0.084639772772789
0.25537073612213135,0.06503880023956299
0.2663397490978241,0.08177367597818375
0.2654266953468323,0.08663635700941086
0.2640349566936493,0.0928983986377716
0.2770426869392395,0.06306794285774231
0.2635623812675476,0.09039318561553955
0.23800531029701233,0.062168657779693604
0.28567376732826233,0.0747704803943634
0.2817530632019043,0.07103186100721359
0.23043608665466309,0.08126441389322281
0.23208129405975342,0.09521186351776123
0.28091108798980713,0.061177629977464676
0.2336011528968811,0.08022147417068481
0.29218655824661255,0.0772089809179306
0.2513669729232788,0.07795114815235138
0.24435921013355255,0.09096866101026535
0.24642056226730347,0.0865614265203476
0.2540035545825958,0.06800998002290726
0.24262425303459167,0.06999672204256058
0.25224125385284424,0.09269227087497711
0.26056432723999023,0.0623868890106678
0.23165041208267212,0.07338155806064606
0.2612016201019287,0.09210378676652908
0.23635458946228027,0.06679661571979523
0.25563088059425354,0.08116959035396576
0.26939040422439575,0.060684219002723694
0.24435561895370483,0.06705453246831894
0.26149293780326843,0.07685402035713196
0.2239876091480255,0.07785593718290329
0.25294941663742065,0.11813456565141678
0.2900870740413666,0.08088269829750061
0.2609971761703491,0.09681183099746704
0.26198551058769226,0.06123032048344612
0.25490525364875793,0.09613412618637085
0.2607942819595337,0.06493528187274933
0.2677482068538666,0.07391563057899475
0.2759443521499634,0.07572698593139648
0.2676584720611572,0.07919681072235107
0.2559676766395569,0.08348479866981506
0.25309547781944275,0.06362694501876831
0.2679603099822998,0.14320629835128784
0.2064729630947113,0.07753057032823563
0.2525409460067749,0.05895232409238815
0.23292365670204163,0.09827396273612976
0.2699359059333801,0.08824373781681061
0.2744939625263214,0.06772235035896301
0.2300155758857727,0.08037422597408295
0.2554827332496643,0.07885384559631348
0.2686693072319031,0.09909653663635254
0.2868691682815552,0.0877632200717926
0.24932429194450378,0.06806939840316772
0.24782676994800568,0.1005626916885376
0.2497260570526123,0.08112441748380661
0.2277999073266983,0.07399041950702667
0.25449392199516296,0.07686097174882889
0.23650872707366943,0.06831089407205582
0.25184300541877747,0.08177389949560165
0.24959900975227356,0.12738777697086334
0.25381627678871155,0.08466069400310516
0.24836121499538422,0.06622149795293808
0.25115445256233215,0.060538072139024734
0.26951512694358826,0.0744180977344513
0.24138687551021576,0.07537548243999481
0.23515982925891876,0.07859308272600174
0.24057310819625854,0.10611242800951004
0.2693101465702057,0.06995809078216553
0.27784264087677,0.13040989637374878
0.2585539221763611,0.07855704426765442
0.25910484790802,0.0704234316945076
0.24715480208396912,0.07168497145175934
0.23892547190189362,0.07711182534694672
0.22989150881767273,0.06351354718208313
0.3035118877887726,0.0695279911160469
0.25704142451286316,0.07927682995796204
0.24861827492713928,0.06399951875209808
0.2678947448730469,0.06666168570518494
0.26144519448280334,0.09082331508398056
0.2943866550922394,0.06788787245750427
0.29080724716186523,0.11906421184539795
0.2507259249687195,0.14389577507972717
0.22155146300792694,0.09959352016448975
0.2829345464706421,0.0726500153541565
0.23404650390148163,0.05956486985087395
0.25269651412963867,0.06265155971050262
0.258971631526947,0.0719897598028183
0.2421937882900238,0.07689458131790161
0.28095686435699463,0.06913433969020844
0.3114507794380188,0.07455746829509735
0.22444584965705872,0.07002419978380203
0.2621047794818878,0.06835673004388809
0.2885776460170746,0.13812732696533203
0.2486918419599533,0.06899484246969223
0.28497114777565,0.09314963221549988
0.26889875531196594,0.08150351047515869
0.2937343418598175,0.11539998650550842
0.28375139832496643,0.08739772439002991
0.2791203558444977,0.14089155197143555
0.2460140585899353,0.09525173157453537
0.25369876623153687,0.07877388596534729
0.23634950816631317,0.0741540938615799
0.23768286406993866,0.06597600877285004
0.26687324047088623,0.09441979229450226
0.25509923696517944,0.07411313056945801
0.26673346757888794,0.05766645073890686
0.25173717737197876,0.08607321977615356
0.2693731188774109,0.08353820443153381
0.22187989950180054,0.07410159707069397
0.24068698287010193,0.07682336121797562
0.31450140476226807,0.1649169623851776
0.26721709966659546,0.061811331659555435
0.2555338144302368,0.07334622740745544
0.26648449897766113,0.21532098948955536
0.26089972257614136,0.0679035633802414
0.2560961842536926,0.08434820175170898
0.2719191610813141,0.08611385524272919
0.25919416546821594,0.08154447376728058
0.24749606847763062,0.061932578682899475
0.2436971664428711,0.07439148426055908
0.22289171814918518,0.08428891003131866
0.26422297954559326,0.06196528673171997
0.24788878858089447,0.04948859661817551
0.2498186081647873,0.07365024834871292
0.2762173116207123,0.08212412893772125
0.287445992231369,0.08219043910503387
0.2681548297405243,0.07222869247198105
0.25516578555107117,0.07612842321395874
0.24030937254428864,0.09304618835449219
0.2803955376148224,0.06892155855894089
0.2596876323223114,0.06547584384679794
0.24575163424015045,0.06627608835697174
0.2602097988128662,0.06558749079704285
0.2457769513130188,0.08418240398168564
0.2717365622520447,0.07433401048183441
0.24150526523590088,0.07093119621276855
0.28750988841056824,0.08358665555715561
0.25223779678344727,0.06773699074983597
0.2604283094406128,0.13457149267196655
0.28542786836624146,0.0801314115524292
0.24427133798599243,0.11232200264930725
0.2945519685745239,0.07148873805999756
0.2524872422218323,0.0965614914894104
0.2612897753715515,0.06893770396709442
0.26394227147102356,0.05949397385120392
0.272233247756958,0.05606645345687866
0.24792608618736267,0.06762272119522095
0.241012841463089,0.07633300125598907
0.296826034784317,0.08249686658382416
0.22945724427700043,0.08484803885221481
0.2526833415031433,0.0644073560833931
0.25676581263542175,0.07012315094470978
0.28819337487220764,0.08784212917089462
0.26509717106819153,0.08870360255241394
0.2570955157279968,0.07736120373010635
0.2596871554851532,0.07265402376651764
0.2624708414077759,0.07798247039318085
0.2598250210285187,0.05839724838733673
0.24243079125881195,0.1316668689250946
0.22540763020515442,0.07392777502536774
0.2446117252111435,0.09309021383523941
0.24416738748550415,0.0951775312423706
0.2234414517879486,0.06760985404253006
0.21360306441783905,0.07149595022201538
0.2454526126384735,0.09032083302736282
0.25910866260528564,0.06598974019289017
0.2592575252056122,0.06389825791120529
0.2603903114795685,0.06750433146953583
0.2859169542789459,0.08319170773029327
0.2292039692401886,0.07688045501708984
0.23750564455986023,0.09775327891111374
0.27493810653686523,0.058268193155527115
0.2955954670906067,0.07293939590454102
0.21921497583389282,0.13211823999881744
0.2743385136127472,0.07539795339107513
0.27819254994392395,0.0814642459154129
0.22631564736366272,0.08161430060863495
0.2623496949672699,0.0869329422712326
0.27647268772125244,0.06479284167289734
0.29851824045181274,0.10214819759130478
0.24467819929122925,0.07524570822715759
0.2435954511165619,0.1366652399301529
0.26919952034950256,0.0720614641904831
0.2593054473400116,0.06591454148292542
0.2582471966743469,0.06351497769355774
0.23783335089683533,0.08757266402244568
0.2628213167190552,0.08876380324363708
0.23359031975269318,0.06825132668018341
0.24060890078544617,0.10242902487516403
0.2451900839805603,0.11557656526565552
0.2689843773841858,0.0638805702328682
0.3289009928703308,0.07814794033765793
0.2482694536447525,0.06303155422210693
0.2775968611240387,0.07436345517635345
0.26239117980003357,0.07443210482597351
0.2249029278755188,0.0988331288099289
0.2553437650203705,0.07505139708518982
0.2609446048736572,0.07414001226425171
0.28230059146881104,0.13928580284118652
0.23973137140274048,0.06604792922735214
0.28186681866645813,0.07110527157783508
0.2637271285057068,0.06482452899217606
0.26928800344467163,0.09503087401390076
0.23964843153953552,0.08072604984045029
0.24196916818618774,0.07091415673494339
0.28245899081230164,0.09377150237560272
0.2936031222343445,0.09086810052394867
0.2734420895576477,0.10146540403366089
0.2317771017551422,0.07686618715524673
0.27831220626831055,0.0783432349562645
0.2376311868429184,0.08199076354503632
0.23589977622032166,0.08607547730207443
0.24206191301345825,0.07339928299188614
0.25063079595565796,0.06643699109554291
0.25513699650764465,0.06916847825050354
0.2515944838523865,0.06479690968990326
0.27765992283821106,0.05536814033985138
0.2524394392967224,0.056021641939878464
0.26200416684150696,0.05766494572162628
0.28795260190963745,0.06871264427900314
0.21802827715873718,0.07972857356071472
0.2532395124435425,0.06396936625242233
0.2653861939907074,0.08265681564807892
0.29280781745910645,0.07879005372524261
0.2816507816314697,0.06352518498897552
0.22730693221092224,0.09241978079080582
0.24509437382221222,0.054653920233249664
0.241329163312912,0.07336380332708359
0.266745388507843,0.12571558356285095
0.26008695363998413,0.06837533414363861
0.27118584513664246,0.0892530158162117
0.24598869681358337,0.10835970938205719
0.2614324390888214,0.06609407067298889
0.27965980768203735,0.09411230683326721
0.25513601303100586,0.07454600930213928
0.24637174606323242,0.06257784366607666
0.24707385897636414,0.06828923523426056
0.24190065264701843,0.11568333208560944
0.2542397975921631,0.06300713121891022
0.2636137008666992,0.10332347452640533
0.22985389828681946,0.0784541442990303
0.2648989260196686,0.10093745589256287
0.24860802292823792,0.0998615100979805
0.2622408866882324,0.0839209109544754
0.2626490890979767,0.07715833932161331
0.2875160872936249,0.06371927261352539
0.24792641401290894,0.06665851175785065
0.24632105231285095,0.10269495099782944
0.26620161533355713,0.07058152556419373
0.2766781449317932,0.0732894092798233
0.2783750295639038,0.06843149662017822
0.2987087368965149,0.06704884022474289
0.251741886138916,0.10711038112640381
0.2952660918235779,0.09014011174440384
0.22725670039653778,0.07807429879903793
0.23360157012939453,0.07543483376502991
0.26797181367874146,0.06114981323480606
0.29193419218063354,0.06427346169948578
0.22261422872543335,0.0750834196805954
0.25016313791275024,0.05473536625504494
0.29068243503570557,0.07309592515230179
0.3019389808177948,0.07223686575889587
0.2706567645072937,0.08332991600036621
0.2628543972969055,0.07392391562461853
0.22790102660655975,0.0683581754565239
0.2355046272277832,0.12959259748458862
0.2835368514060974,0.1600303202867508
0.2735420763492584,0.0952424556016922
0.2552521526813507,0.07861008495092392
0.26190197467803955,0.12509308755397797
0.24838310480117798,0.09610957652330399
0.2412002682685852,0.06262554973363876
0.28278785943984985,0.10712793469429016
0.292757511138916,0.14154201745986938
0.24090167880058289,0.07198340445756912
0.28061622381210327,0.12489341199398041
0.2521783113479614,0.06522610783576965
0.26978930830955505,0.12374906986951828
0.23617145419120789,0.06924395263195038
0.25798845291137695,0.06081900745630264
0.25452232360839844,0.07263261079788208
0.2195136547088623,0.12092863023281097
0.255617618560791,0.06644730269908905
0.26440858840942383,0.07591845840215683
0.2643458843231201,0.06690670549869537
0.2676894962787628,0.11679697781801224
0.219662144780159,0.10494665801525116
0.2634003758430481,0.07167160511016846
0.29103097319602966,0.07654139399528503
0.25141921639442444,0.13056029379367828
0.2858089208602905,0.1089886873960495
0.25850069522857666,0.08234326541423798
0.2681353986263275,0.07805958390235901
0.2634623050689697,0.07183970510959625
0.23130862414836884,0.08098284900188446
0.24242189526557922,0.06854992359876633
0.27914226055145264,0.08828184008598328
0.25274136662483215,0.07414975017309189
0.27885106205940247,0.0884580910205841
0.2804388403892517,0.08608308434486389
0.2183256447315216,0.06926281005144119
0.27689552307128906,0.06785403192043304
0.2954177260398865,0.13496731221675873
0.2194312959909439,0.061433546245098114
0.2687278687953949,0.0790935754776001
0.23444373905658722,0.06799239665269852
0.24836215376853943,0.13302212953567505
0.2692912817001343,0.0787152424454689
0.26787757873535156,0.05380779877305031
0.2336607575416565,0.059823717921972275
0.2621658444404602,0.0601218044757843
0.2312566339969635,0.0851220041513443
0.26509901881217957,0.08268572390079498
0.2237459123134613,0.19401958584785461
0.23984432220458984,0.07425324618816376
0.26137542724609375,0.07345142960548401
0.23380552232265472,0.0807359516620636
0.26011085510253906,0.14715269207954407
0.2548829913139343,0.061037302017211914
0.27398213744163513,0.041525352746248245
0.2408090978860855,0.07863067835569382
0.23611518740653992,0.09230554103851318
0.2712690234184265,0.06304267048835754
0.24233296513557434,0.07836426794528961
0.24755705893039703,0.06731821596622467
0.2888452410697937,0.10145444422960281
0.2863619923591614,0.07795271277427673
0.2261839509010315,0.05851719528436661
0.251854807138443,0.08487410843372345
0.25563764572143555,0.06981886923313141
0.22647759318351746,0.07239294052124023
0.2714136242866516,0.07585731148719788
0.2662670314311981,0.07363586127758026
0.2779364585876465,0.05716237798333168
0.23682567477226257,0.079106405377388
0.2533995509147644,0.0936499610543251
0.24074995517730713,0.05619151517748833
0.25086164474487305,0.06475259363651276
0.25986284017562866,0.07835560292005539
0.277957558631897,0.06250205636024475
0.22755953669548035,0.06049133837223053
0.24343279004096985,0.07212676107883453
0.2884185016155243,0.080133356153965
0.2658163607120514,0.09858404099941254
0.24155567586421967,0.13187532126903534
0.24170705676078796,0.06130081042647362
0.2422812283039093,0.08485662937164307
0.28782445192337036,0.08845622837543488
0.2659245729446411,0.0677398145198822
0.2684202194213867,0.07227466255426407
0.2737332284450531,0.07531760632991791
0.2700953185558319,0.06449972093105316
0.27535301446914673,0.059151750057935715
0.25621622800827026,0.085580013692379
0.2535712420940399,0.1391601860523224
0.24969469010829926,0.07705021649599075
0.2627917230129242,0.10313670337200165
0.2544528841972351,0.14302757382392883
0.24036067724227905,0.07599623501300812
0.24804744124412537,0.06665948033332825
0.2504533529281616,0.07781103253364563
0.268027663230896,0.08997054398059845
0.2561405897140503,0.07752460241317749
0.251539021730423,0.0635928213596344
0.27390193939208984,0.06724467873573303
0.2470327615737915,0.06767633557319641
0.22474244236946106,0.1411057412624359
0.22719955444335938,0.08454472571611404
0.22864729166030884,0.07175014168024063
0.2868143618106842,0.06337761878967285
0.2695639431476593,0.08260602504014969
0.2286188304424286,0.07443388551473618
0.2503637969493866,0.07041243463754654
0.2682466506958008,0.07744303345680237
0.2811785340309143,0.06388235092163086
0.284030020236969,0.12433960288763046
0.23659643530845642,0.06738623976707458
0.23020607233047485,0.1174263060092926
0.2702923119068146,0.09163568913936615
0.2443045973777771,0.13524767756462097
0.26567840576171875,0.06041429936885834
0.26314157247543335,0.08530581742525101
0.2601127028465271,0.06514410674571991
0.244384765625,0.07197947800159454
0.25469475984573364,0.08824224770069122
0.2502679228782654,0.14590848982334137
0.2316461205482483,0.060100048780441284
0.278815895318985,0.07003580033779144
0.3030893802642822,0.05833694338798523
0.25568199157714844,0.07499971240758896
0.23510220646858215,0.07632461190223694
0.27484437823295593,0.06096205860376358
0.25723883509635925,0.09735580533742905
0.27750343084335327,0.07121768593788147
0.3004383444786072,0.09737402945756912
0.2643160820007324,0.08459945768117905
0.2902162969112396,0.06040571630001068
0.2721683382987976,0.08045423775911331
0.26581671833992004,0.07128948718309402
0.24773412942886353,0.0892888605594635
0.2780837416648865,0.09040533006191254
0.2569698393344879,0.07327829301357269
0.24353142082691193,0.07917684316635132
0.2762562930583954,0.1372266709804535
0.28419196605682373,0.08050494641065598
0.26167720556259155,0.07278704643249512
0.23980934917926788,0.09737154841423035
0.27758875489234924,0.06930755823850632
0.25144121050834656,0.06798221170902252
0.27018606662750244,0.0763465166091919
0.23190368711948395,0.10474075376987457
0.2833145558834076,0.06227919086813927
0.22299110889434814,0.07184795290231705
0.2498357892036438,0.08674513548612595
0.2826351523399353,0.08902929723262787
0.2633894979953766,0.09065181016921997
0.2552560567855835,0.10579042136669159
0.24012476205825806,0.08034421503543854
0.2312508523464203,0.07816054672002792
0.2910241484642029,0.07116227596998215
0.26136767864227295,0.13135609030723572
0.24648799002170563,0.06929288804531097
0.24961714446544647,0.07130420207977295
0.26480886340141296,0.13376706838607788
0.24241134524345398,0.07155120372772217
0.2426425814628601,0.09841557592153549
0.2724519371986389,0.08502872288227081
0.24079741537570953,0.06324112415313721
0.24561834335327148,0.08803786337375641
0.24658498167991638,0.07402634620666504
0.273470401763916,0.14571332931518555
0.24426814913749695,0.08445723354816437
0.26204848289489746,0.06917710602283478
0.2457246482372284,0.07546190172433853
0.22380484640598297,0.07046403735876083
0.2473735213279724,0.0727471262216568
0.2579895853996277,0.09854355454444885
0.2611157298088074,0.09120209515094757
0.24863868951797485,0.09166374802589417
0.30927398800849915,0.09000176191329956
0.23698946833610535,0.06100321561098099
0.3049505949020386,0.08547601848840714
0.25058746337890625,0.14001968502998352
0.25804436206817627,0.10569681972265244
0.28222423791885376,0.06251886487007141
0.2604139745235443,0.06966489553451538
0.26435035467147827,0.05761794373393059
0.24573823809623718,0.058446019887924194
0.2504166066646576,0.12718138098716736
0.2702273726463318,0.08332446217536926
0.2958616018295288,0.06376320123672485
0.22293537855148315,0.06454437971115112
0.24294714629650116,0.08657530695199966
0.26384785771369934,0.08178254961967468
0.24085623025894165,0.06192474067211151
0.25837481021881104,0.0914439857006073
0.2545846402645111,0.08774644881486893
0.2495894432067871,0.09790404140949249
0.2842397093772888,0.055999450385570526
0.27982068061828613,0.05648823454976082
0.2382897138595581,0.06870266795158386
0.24986502528190613,0.07251828163862228
0.25538045167922974,0.06719397008419037
0.2633487582206726,0.06921181082725525
0.2972148656845093,0.08620329201221466
0.284474641084671,0.09779305756092072
0.22830983996391296,0.06403344124555588
0.2520298361778259,0.06998276710510254
0.2709314525127411,0.07916848361492157
0.24419721961021423,0.06987380981445312
0.28137826919555664,0.06075695529580116
0.24964146316051483,0.07229142636060715
0.27405744791030884,0.10524043440818787
0.2770881652832031,0.06624428927898407
0.2579612135887146,0.09044775366783142
0.24488739669322968,0.07604293525218964
0.3113628625869751,0.06888557970523834
0.2632734179496765,0.08010275661945343
0.2536912262439728,0.0942717120051384
0.22899235785007477,0.10780635476112366
0.2507714331150055,0.07939837127923965
0.25449979305267334,0.06843346357345581
0.282084196805954,0.06669319421052933
0.24701732397079468,0.05934557691216469
0.26609450578689575,0.06553929299116135
0.23902249336242676,0.09445615112781525
0.2598719298839569,0.0759703516960144
0.24755793809890747,0.11733001470565796
0.24660730361938477,0.12490606307983398
0.2646214962005615,0.07374881207942963
0.27315568923950195,0.11168664693832397
0.2746427357196808,0.07076235115528107
0.2572071850299835,0.07512106001377106
0.24774706363677979,0.08618281036615372
0.27415046095848083,0.16584442555904388
0.22128859162330627,0.07964158803224564
0.22152146697044373,0.08443182706832886
0.25749778747558594,0.09443870186805725
0.2348744422197342,0.06865920126438141
0.2769531011581421,0.06354625523090363
0.27315837144851685,0.1356230080127716
0.24543063342571259,0.08444277197122574
0.23530656099319458,0.08815034478902817
0.2473895251750946,0.10009343922138214


==> data/scores_cifar10OOD_MNIST_PL1_lossw0_losss0.csv <==
id,ood
0.22177773714065552,0.214289128780365
0.2491978108882904,0.21878637373447418
0.2460508644580841,0.2165629267692566
0.25605669617652893,0.21665194630622864
0.2547999620437622,0.22285133600234985
0.2514304220676422,0.22529959678649902
0.25542157888412476,0.22225463390350342
0.28764793276786804,0.22326284646987915
0.26964810490608215,0.21779927611351013
0.20010797679424286,0.22090208530426025
0.21659737825393677,0.22563286125659943
0.20337331295013428,0.22018937766551971
0.21764656901359558,0.2230978012084961
0.26424622535705566,0.21669721603393555
0.26965761184692383,0.22458761930465698
0.26222851872444153,0.22617995738983154
0.263543039560318,0.2108946144580841
0.2687230408191681,0.2178022414445877
0.23146146535873413,0.2186993509531021
0.26572513580322266,0.22105492651462555
0.26490482687950134,0.21880970895290375
0.26794153451919556,0.21660223603248596
0.25458860397338867,0.21815070509910583
0.2610672116279602,0.21733853220939636
0.239737868309021,0.22021429240703583
0.2369818091392517,0.21962714195251465
0.2714458405971527,0.21992357075214386
0.24368228018283844,0.22522404789924622
0.25148805975914,0.2235836535692215
0.26762649416923523,0.22125697135925293
0.25379058718681335,0.21999715268611908
0.251778244972229,0.21703368425369263
0.22526270151138306,0.22418029606342316
0.1996360868215561,0.21308039128780365
0.22519278526306152,0.21923744678497314
0.2440686970949173,0.21610145270824432
0.25280240178108215,0.22799868881702423
0.22263720631599426,0.2172269970178604
0.23419734835624695,0.2193196415901184
0.21064943075180054,0.22144734859466553
0.264155775308609,0.22460055351257324
0.2522123456001282,0.22578954696655273
0.28222978115081787,0.21667662262916565
0.23192428052425385,0.22033515572547913
0.29102271795272827,0.21646714210510254
0.2524159848690033,0.22445738315582275
0.26080185174942017,0.22791869938373566
0.25670334696769714,0.21066045761108398
0.2564179301261902,0.22433966398239136
0.22964224219322205,0.21509474515914917
0.2866556644439697,0.21912682056427002
0.2712513208389282,0.2225250005722046
0.23029187321662903,0.21794787049293518
0.27658531069755554,0.21532438695430756
0.24899667501449585,0.22153496742248535
0.2441634237766266,0.21824926137924194
0.24115535616874695,0.22220197319984436
0.2635093927383423,0.21967659890651703
0.2733422517776489,0.21593768894672394
0.23931542038917542,0.22102606296539307
0.22362886369228363,0.22260892391204834
0.24692371487617493,0.2191247045993805
0.2817508578300476,0.23113933205604553
0.24796637892723083,0.22406870126724243
0.22696682810783386,0.21300198137760162
0.20948614180088043,0.21722152829170227
0.2461639642715454,0.2085839807987213
0.2616804838180542,0.2179337739944458
0.2469896525144577,0.21443095803260803
0.22291682660579681,0.22419333457946777
0.26304739713668823,0.22477219998836517
0.2512032687664032,0.22645054757595062
0.2578074336051941,0.22040554881095886
0.23830121755599976,0.22885584831237793
0.24770289659500122,0.2183106541633606
0.2417125552892685,0.226869136095047
0.256629079580307,0.22242996096611023
0.24462664127349854,0.2283349484205246
0.22709420323371887,0.2161291539669037
0.25250035524368286,0.2131059616804123
0.2774242162704468,0.2241375744342804
0.23567810654640198,0.21877022087574005
0.26530784368515015,0.21840247511863708
0.268302321434021,0.21895083785057068
0.2776041626930237,0.2178262323141098
0.2693459391593933,0.22847028076648712
0.2394261360168457,0.21221381425857544
0.2551805078983307,0.21580623090267181
0.2568804919719696,0.22568953037261963
0.2584715485572815,0.21971216797828674
0.25682100653648376,0.22005757689476013
0.23217976093292236,0.22005817294120789
0.2549706697463989,0.22109849750995636
0.2155780792236328,0.2171112596988678
0.26670441031455994,0.21684491634368896
0.25114065408706665,0.21439309418201447
0.2759634554386139,0.22237181663513184
0.26044413447380066,0.219820037484169
0.2295101433992386,0.22249570488929749
0.2637619972229004,0.22167865931987762
0.2684016227722168,0.21699003875255585
0.2647782266139984,0.21582624316215515
0.2484334111213684,0.22686773538589478
0.216403067111969,0.2201184779405594
0.262923926115036,0.21443191170692444
0.2647026777267456,0.21181368827819824
0.24504363536834717,0.23061013221740723
0.26407545804977417,0.22321246564388275
0.24187548458576202,0.21558710932731628
0.268001914024353,0.21458762884140015
0.2253594994544983,0.22245949506759644
0.23469792306423187,0.22272953391075134
0.2685258984565735,0.22146061062812805
0.23031800985336304,0.2148168981075287
0.23639290034770966,0.22069330513477325
0.254851758480072,0.22449007630348206
0.2676593065261841,0.2214779555797577
0.25421401858329773,0.23639723658561707
0.247270867228508,0.22400319576263428
0.2542324960231781,0.2209140509366989
0.2728738486766815,0.22161582112312317
0.2460063099861145,0.2203143686056137
0.24913716316223145,0.21847961843013763
0.2526354193687439,0.21951249241828918
0.25355350971221924,0.2222820669412613
0.24094875156879425,0.2179345190525055
0.2679695785045624,0.22483114898204803
0.25867849588394165,0.23247559368610382
0.23114624619483948,0.2155916541814804
0.26875656843185425,0.22078227996826172
0.25800731778144836,0.2143055498600006
0.26571619510650635,0.22486090660095215
0.251242458820343,0.22004802525043488
0.27571821212768555,0.2240978479385376
0.25268256664276123,0.21566833555698395
0.2518467307090759,0.21580176055431366
0.2689220905303955,0.22088098526000977
0.2600376605987549,0.221303790807724
0.22394844889640808,0.22218027710914612
0.2700880169868469,0.21906447410583496
0.26656684279441833,0.22364315390586853
0.27569907903671265,0.2200397253036499
0.26958540081977844,0.22173252701759338
0.2629939317703247,0.21767877042293549
0.2579147219657898,0.21243083477020264
0.22608453035354614,0.2286168932914734
0.2476976066827774,0.21302327513694763
0.22384606301784515,0.2228945940732956
0.24242432415485382,0.2118157297372818
0.270965576171875,0.22133423388004303
0.254647433757782,0.21522782742977142
0.23126709461212158,0.21929247677326202
0.27349933981895447,0.2170322835445404
0.25218838453292847,0.22627529501914978
0.25738492608070374,0.21615071594715118
0.2536014914512634,0.2192051112651825
0.25864526629447937,0.22105997800827026
0.25394219160079956,0.22099602222442627
0.25509095191955566,0.2190728485584259
0.23351390659809113,0.22144968807697296
0.24439984560012817,0.22532440721988678
0.27433598041534424,0.21075358986854553
0.2577611804008484,0.22490859031677246
0.2339201271533966,0.2150057554244995
0.2687738537788391,0.2247687727212906
0.26690730452537537,0.21812428534030914
0.25544273853302,0.21256323158740997
0.2854804992675781,0.2224941849708557
0.2658655643463135,0.22629430890083313
0.2766250669956207,0.21779309213161469
0.1962309628725052,0.22263988852500916
0.2526777684688568,0.21367479860782623
0.272033154964447,0.22063691914081573
0.27691346406936646,0.2170012891292572
0.2214021235704422,0.22158056497573853
0.23394933342933655,0.22772952914237976
0.21771030128002167,0.22490930557250977
0.2508608400821686,0.2234714925289154
0.22740012407302856,0.2172796130180359
0.2567325532436371,0.22225640714168549
0.23256278038024902,0.22635580599308014
0.2541100084781647,0.22184142470359802
0.22148770093917847,0.2220388799905777
0.2505292296409607,0.2217826545238495
0.23744997382164001,0.22881841659545898
0.257133424282074,0.22142821550369263
0.24822035431861877,0.2208581566810608
0.2674102783203125,0.22691532969474792
0.2660788297653198,0.2154611349105835
0.2689031958580017,0.21817746758460999
0.2779252529144287,0.21642838418483734
0.23405517637729645,0.21992866694927216
0.24918800592422485,0.2248862385749817
0.23905131220817566,0.21384228765964508
0.2690880596637726,0.21896781027317047
0.2545311450958252,0.2256636619567871
0.23481616377830505,0.22215650975704193
0.2469264566898346,0.21853196620941162
0.2413918673992157,0.21584907174110413
0.2336237132549286,0.2196514904499054
0.26622870564460754,0.22911503911018372
0.24869367480278015,0.2184430956840515
0.27470409870147705,0.2195013463497162
0.2698882222175598,0.2264207899570465
0.27601954340934753,0.21746975183486938
0.22060024738311768,0.21990416944026947
0.26240959763526917,0.22276145219802856
0.269808292388916,0.21804401278495789
0.267924427986145,0.21972396969795227
0.24460995197296143,0.22293901443481445
0.2685818076133728,0.22700592875480652
0.2549060583114624,0.2230358123779297
0.20067772269248962,0.2191680669784546
0.2811269164085388,0.2258322536945343
0.25520625710487366,0.22508180141448975
0.2579190731048584,0.22405076026916504
0.26098453998565674,0.22599822282791138
0.2587887942790985,0.2180645763874054
0.2666900157928467,0.22503980994224548
0.24448958039283752,0.21881422400474548
0.25500771403312683,0.22410078346729279
0.26440465450286865,0.21740373969078064
0.2471206933259964,0.2176225781440735
0.2642443776130676,0.2256573736667633
0.26740896701812744,0.21635359525680542
0.2129664421081543,0.21814334392547607
0.2521437704563141,0.21556615829467773
0.2616080641746521,0.2262338101863861
0.24171964824199677,0.2213495671749115
0.2413123995065689,0.22557364404201508
0.25990548729896545,0.2176945060491562
0.25735604763031006,0.21909886598587036
0.24251917004585266,0.2190244197845459
0.2641730010509491,0.22480516135692596
0.22811222076416016,0.2196827530860901
0.25339022278785706,0.2261669635772705
0.2809197008609772,0.2195533812046051
0.2503773272037506,0.22411328554153442
0.24198436737060547,0.22339455783367157
0.22500401735305786,0.22198468446731567
0.2168465554714203,0.22254137694835663
0.2212662249803543,0.21617597341537476
0.24173706769943237,0.22002387046813965
0.2465181052684784,0.22724568843841553
0.2773929536342621,0.22154498100280762
0.2739347815513611,0.21974846720695496
0.2681233286857605,0.22146838903427124
0.23909670114517212,0.2183874547481537
0.25864923000335693,0.2191244661808014
0.23167699575424194,0.2172268033027649
0.24356788396835327,0.21950465440750122
0.23986473679542542,0.21753233671188354
0.24095451831817627,0.22398266196250916
0.2639961540699005,0.21940270066261292
0.2773609459400177,0.22874704003334045
0.21289701759815216,0.22086825966835022
0.21442639827728271,0.22286979854106903
0.2561552822589874,0.22138963639736176
0.2474665343761444,0.21366989612579346
0.2694549560546875,0.2227868139743805
0.21158450841903687,0.21524807810783386
0.26221591234207153,0.2209700047969818
0.26458922028541565,0.21594002842903137
0.2286163717508316,0.21607965230941772
0.23782898485660553,0.21566489338874817
0.24629643559455872,0.21589937806129456
0.26861268281936646,0.22346091270446777
0.23660466074943542,0.21726156771183014
0.2597150206565857,0.2155463695526123
0.2212563455104828,0.22304874658584595
0.24966135621070862,0.21968144178390503
0.26190534234046936,0.2144802361726761
0.2169952541589737,0.2154558300971985
0.2764378786087036,0.21580131351947784
0.2536871135234833,0.22548478841781616
0.19077949225902557,0.21532616019248962
0.23593884706497192,0.22425711154937744
0.2624218463897705,0.22502315044403076
0.2356892228126526,0.21728797256946564
0.20209984481334686,0.2194031924009323
0.2524447441101074,0.21516333520412445
0.250044584274292,0.2526281476020813
0.24106496572494507,0.226899653673172
0.268981397151947,0.21707689762115479
0.26009345054626465,0.2166435420513153
0.2253105789422989,0.2208418995141983
0.22182610630989075,0.22438403964042664
0.2457570880651474,0.21974855661392212
0.24834078550338745,0.22770875692367554
0.2530488967895508,0.20874986052513123
0.23481222987174988,0.22323250770568848
0.2526658773422241,0.22865453362464905
0.22730232775211334,0.2194777876138687
0.27467626333236694,0.2195998579263687
0.27328914403915405,0.21678492426872253
0.21291416883468628,0.21732774376869202
0.2697572708129883,0.215877503156662
0.2527084946632385,0.22327068448066711
0.23024877905845642,0.2220364660024643
0.237288698554039,0.22899594902992249
0.2714533507823944,0.2244250476360321
0.26215580105781555,0.22218817472457886
0.23446440696716309,0.2213188111782074
0.28053271770477295,0.2262224406003952
0.27106958627700806,0.22295290231704712
0.26200997829437256,0.22268246114253998
0.24791832268238068,0.22194600105285645
0.21910502016544342,0.22200168669223785
0.24206486344337463,0.21175765991210938
0.27446168661117554,0.21949997544288635
0.28093981742858887,0.22185271978378296
0.268841952085495,0.2188989520072937
0.22796079516410828,0.22636716067790985
0.2639583647251129,0.2162783294916153
0.21733003854751587,0.21788811683654785
0.26073312759399414,0.2220032811164856
0.20753638446331024,0.2160782516002655
0.24571546912193298,0.2199079394340515
0.2232222855091095,0.21435633301734924
0.2517898678779602,0.22288039326667786
0.2730531096458435,0.2190673053264618
0.26198309659957886,0.223222017288208
0.2686660885810852,0.21995356678962708
0.26277777552604675,0.22317767143249512
0.19987621903419495,0.2198566198348999
0.26085543632507324,0.21255941689014435
0.2599969804286957,0.21933090686798096
0.25353020429611206,0.22089418768882751
0.27306246757507324,0.22368623316287994
0.26961278915405273,0.22063764929771423
0.24416908621788025,0.22225891053676605
0.2728915810585022,0.21291476488113403
0.2659740447998047,0.2216736078262329
0.2253931611776352,0.22656942903995514
0.2726653814315796,0.21951547265052795
0.22348284721374512,0.21831932663917542
0.26228511333465576,0.21676607429981232
0.27552270889282227,0.22452375292778015
0.2837592363357544,0.21122686564922333
0.25659385323524475,0.22608301043510437
0.2593547999858856,0.21962407231330872
0.25518596172332764,0.2183363139629364
0.24360504746437073,0.21885886788368225
0.22102399170398712,0.22406348586082458
0.21923920512199402,0.22964352369308472
0.2524281144142151,0.2209324836730957
0.2662106156349182,0.22263723611831665
0.24434931576251984,0.21861955523490906
0.2616027891635895,0.21527835726737976
0.26502466201782227,0.22140558063983917
0.2441362738609314,0.21898457407951355
0.24850432574748993,0.22472098469734192
0.26159971952438354,0.22545064985752106
0.2392708659172058,0.21339833736419678
0.2619762420654297,0.2202473282814026
0.22653475403785706,0.2252986580133438
0.21559306979179382,0.21174320578575134
0.2522677183151245,0.2217959314584732
0.2633409798145294,0.21273386478424072
0.2504868805408478,0.2147763967514038
0.2708914875984192,0.21456368267536163
0.2539735436439514,0.22342264652252197
0.265889436006546,0.2217385470867157
0.270504355430603,0.22006231546401978
0.2621416449546814,0.21671873331069946
0.2669909596443176,0.22223304212093353
0.21813610196113586,0.2207905352115631
0.26523977518081665,0.22174012660980225
0.2686465382575989,0.2169235646724701
0.24392467737197876,0.2176048308610916
0.2528006434440613,0.21887430548667908
0.23763957619667053,0.2226918637752533
0.25324901938438416,0.2085486650466919
0.24043217301368713,0.22146981954574585
0.25430628657341003,0.22247189283370972
0.24484166502952576,0.22085002064704895
0.2587818503379822,0.2553783059120178
0.22727341949939728,0.22821930050849915
0.24347257614135742,0.2177543342113495
0.24317564070224762,0.2187177687883377
0.2565721869468689,0.2151075303554535
0.22184531390666962,0.21973328292369843
0.24427850544452667,0.2174256145954132
0.19066742062568665,0.22075733542442322
0.21945153176784515,0.2183443307876587
0.2360737919807434,0.21312060952186584
0.2733744978904724,0.21711190044879913
0.23685601353645325,0.22025562822818756
0.264499306678772,0.22142258286476135
0.28312501311302185,0.21832121908664703
0.24980658292770386,0.2221982479095459
0.24456709623336792,0.22940173745155334
0.25931844115257263,0.22231623530387878
0.24883228540420532,0.22746428847312927
0.25826892256736755,0.2218620628118515
0.23609250783920288,0.22692684829235077
0.21831431984901428,0.2186603546142578
0.22280749678611755,0.21046310663223267
0.23878595232963562,0.22909727692604065
0.21912851929664612,0.2171117067337036
0.22765880823135376,0.22004179656505585
0.23116160929203033,0.22344441711902618
0.2597600817680359,0.2220863550901413
0.23803436756134033,0.21705053746700287
0.23376356065273285,0.21851933002471924
0.2592930793762207,0.2205089032649994
0.24405431747436523,0.22402849793434143
0.26799049973487854,0.2280917465686798
0.25255730748176575,0.22934412956237793
0.24451979994773865,0.21629010140895844
0.26747047901153564,0.21848827600479126
0.2775686979293823,0.22118231654167175
0.2493904083967209,0.21914798021316528
0.252405047416687,0.22643569111824036
0.2741549015045166,0.21923226118087769
0.26683276891708374,0.21461030840873718
0.24325397610664368,0.23299559950828552
0.21512585878372192,0.22211600840091705
0.2331632375717163,0.21979984641075134
0.27798086404800415,0.22871437668800354
0.2778557240962982,0.21972031891345978
0.26377731561660767,0.21553906798362732
0.2689686417579651,0.2243507206439972
0.2469567060470581,0.21239666640758514
0.22329968214035034,0.22547009587287903
0.26726633310317993,0.2221229076385498
0.23405343294143677,0.23188385367393494
0.27275484800338745,0.21803715825080872
0.25402283668518066,0.21492114663124084
0.2359394133090973,0.21955253183841705
0.23888833820819855,0.21694085001945496
0.18984898924827576,0.22097724676132202
0.23782508075237274,0.21845534443855286
0.21989573538303375,0.21675246953964233
0.24811765551567078,0.22096192836761475
0.24350425601005554,0.22223052382469177
0.2732838988304138,0.22314059734344482
0.2619122266769409,0.22145262360572815
0.22390198707580566,0.2248142659664154
0.21265952289104462,0.22298263013362885
0.2554601728916168,0.21574953198432922
0.2420642375946045,0.21962551772594452
0.23430675268173218,0.220037579536438
0.25518256425857544,0.21520820260047913
0.2543564438819885,0.2218676507472992
0.25081074237823486,0.22358006238937378
0.23209884762763977,0.2250593602657318
0.22706612944602966,0.21662059426307678
0.2271566390991211,0.23350101709365845
0.2687622904777527,0.21476802229881287
0.2135358303785324,0.22234439849853516
0.23680713772773743,0.23046833276748657
0.2621302604675293,0.21876391768455505
0.2685859203338623,0.21716007590293884
0.23891466856002808,0.222154900431633
0.1969163417816162,0.22448281943798065
0.2545795738697052,0.21346695721149445
0.2488880604505539,0.22488710284233093
0.24142493307590485,0.22386789321899414
0.22311261296272278,0.21601121127605438
0.265701025724411,0.21757058799266815
0.2794743776321411,0.22537660598754883
0.2719014883041382,0.21976754069328308
0.2595127522945404,0.21680472791194916
0.26447099447250366,0.22472865879535675
0.22180964052677155,0.22262465953826904
0.2541061043739319,0.21705254912376404
0.23043623566627502,0.2254190742969513
0.2665744125843048,0.21811728179454803
0.25700870156288147,0.21744932234287262
0.273749440908432,0.21954703330993652
0.22398711740970612,0.2202206254005432
0.2471146136522293,0.22128024697303772
0.26388105750083923,0.2249104082584381
0.24512805044651031,0.2251158356666565
0.21095898747444153,0.22399547696113586
0.2544267177581787,0.21374757587909698
0.24160359799861908,0.21791981160640717
0.26019322872161865,0.20960713922977448
0.21554335951805115,0.21804794669151306
0.22743725776672363,0.2266141027212143
0.25106820464134216,0.22451451420783997
0.24813881516456604,0.22494903206825256
0.2737894654273987,0.2217734456062317
0.22269487380981445,0.22269466519355774
0.24149075150489807,0.22389283776283264
0.25150978565216064,0.2241792231798172
0.28287267684936523,0.22200217843055725
0.24370437860488892,0.21576255559921265
0.2469581663608551,0.221929669380188
0.2387968897819519,0.2213997095823288
0.2587037980556488,0.22379295527935028
0.24938450753688812,0.22121679782867432
0.26467809081077576,0.2205548882484436
0.2568923830986023,0.22148731350898743
0.2545442581176758,0.21897485852241516
0.2467590570449829,0.22633647918701172
0.2500409483909607,0.21943116188049316
0.26367950439453125,0.21247164905071259
0.25799787044525146,0.21242032945156097
0.26768919825553894,0.2230079621076584
0.23970875144004822,0.222152441740036
0.27672043442726135,0.21869653463363647
0.26430201530456543,0.21606965363025665
0.21121004223823547,0.21664348244667053
0.2609768509864807,0.2174980640411377
0.2129274606704712,0.21751949191093445
0.27209556102752686,0.218192458152771
0.2373049259185791,0.21873947978019714
0.21680673956871033,0.22519773244857788
0.25880828499794006,0.22457772493362427
0.27313700318336487,0.21980632841587067
0.24703679978847504,0.22410903871059418
0.240512877702713,0.21516382694244385
0.27643173933029175,0.22028197348117828
0.2548195421695709,0.2234037220478058
0.24546559154987335,0.22047695517539978
0.28584372997283936,0.22289642691612244
0.25402146577835083,0.22645890712738037
0.24524420499801636,0.23235563933849335
0.2716861963272095,0.21352586150169373
0.25297075510025024,0.22800122201442719
0.21704167127609253,0.22562500834465027
0.23501887917518616,0.22392356395721436
0.22146818041801453,0.22139476239681244
0.26137787103652954,0.23013773560523987
0.22926431894302368,0.2178664207458496
0.2114335000514984,0.21750609576702118
0.2448914647102356,0.22218415141105652
0.2681628465652466,0.2176741510629654
0.2511884570121765,0.21772657334804535
0.22664080560207367,0.22347502410411835
0.21822389960289001,0.22421050071716309
0.2090645134449005,0.2195691168308258
0.27527034282684326,0.21896019577980042
0.2553757429122925,0.2205469310283661
0.27212023735046387,0.22135241329669952
0.25945308804512024,0.21548053622245789
0.277451753616333,0.2227417230606079
0.28777751326560974,0.2173561155796051
0.27333712577819824,0.22232049703598022
0.25089991092681885,0.22050881385803223
0.2741994261741638,0.22263199090957642
0.2664848566055298,0.21692082285881042
0.23578500747680664,0.22001761198043823
0.28435635566711426,0.21844691038131714
0.25879016518592834,0.22612380981445312
0.24623499810695648,0.21651694178581238
0.2603873014450073,0.22334587574005127
0.25271743535995483,0.21443095803260803
0.2774728536605835,0.2186652421951294
0.24828340113162994,0.21883812546730042
0.25977057218551636,0.2250409722328186
0.2480272352695465,0.2211279273033142
0.2535211443901062,0.2230771780014038
0.2617698907852173,0.2254791110754013
0.23950856924057007,0.22791041433811188
0.25055837631225586,0.2225840985774994
0.2383154034614563,0.2194577157497406
0.2627611756324768,0.2170720398426056
0.260760635137558,0.21872609853744507
0.24844799935817719,0.2275502234697342
0.24641038477420807,0.2168005406856537
0.2328042984008789,0.2207833230495453
0.26279914379119873,0.22110050916671753
0.24150758981704712,0.22122974693775177
0.2537890672683716,0.2205633819103241
0.25434496998786926,0.21025384962558746
0.2424095720052719,0.22657565772533417
0.21890193223953247,0.2199123203754425
0.25850552320480347,0.2215232253074646
0.23296813666820526,0.21727797389030457
0.27591538429260254,0.21884965896606445
0.2744041979312897,0.21920442581176758
0.26533839106559753,0.2252160608768463
0.250234991312027,0.2214624285697937
0.22078463435173035,0.2222437858581543
0.26807647943496704,0.22135092318058014
0.2452113926410675,0.21418024599552155
0.2760317027568817,0.2235996425151825
0.257987380027771,0.2194468080997467
0.2700895071029663,0.2192680537700653
0.23920109868049622,0.21616020798683167
0.21634918451309204,0.2270989716053009
0.2649107873439789,0.21669431030750275
0.2622121572494507,0.22464729845523834
0.25493067502975464,0.2174845039844513
0.2628694474697113,0.22193650901317596
0.26948249340057373,0.22211100161075592
0.25355294346809387,0.21916484832763672
0.2275882363319397,0.21038052439689636
0.2429535984992981,0.22156918048858643
0.2655923366546631,0.21353581547737122
0.26086047291755676,0.23051150143146515
0.29369667172431946,0.2210615873336792
0.2803988754749298,0.22116661071777344
0.23808616399765015,0.216458261013031
0.25711584091186523,0.22236330807209015
0.2613667845726013,0.21839414536952972
0.25936341285705566,0.22162693738937378
0.28372031450271606,0.2161720097064972
0.22968313097953796,0.21968558430671692
0.25651121139526367,0.2257983684539795
0.24707648158073425,0.2214057743549347
0.29122063517570496,0.22703127562999725
0.2581266164779663,0.2160949558019638
0.23525306582450867,0.21508578956127167
0.2640013098716736,0.21896874904632568
0.27184349298477173,0.21734502911567688
0.25587373971939087,0.2216891646385193
0.21967089176177979,0.22645190358161926
0.22528138756752014,0.2223036140203476
0.2504729628562927,0.21952593326568604
0.2519277334213257,0.22479738295078278
0.228450745344162,0.22209832072257996
0.22033417224884033,0.22403040528297424
0.28361788392066956,0.2256038933992386
0.23199620842933655,0.22534026205539703
0.2464228868484497,0.21636570990085602
0.2663722634315491,0.22206968069076538
0.20103830099105835,0.21962475776672363
0.20010344684123993,0.22373655438423157
0.2596855163574219,0.2321610152721405
0.2784525156021118,0.2215750515460968
0.25491195917129517,0.2190132439136505
0.2519773840904236,0.2227253019809723
0.25594425201416016,0.21485662460327148
0.2614508271217346,0.22277209162712097
0.2637976109981537,0.21750524640083313
0.23043757677078247,0.21955063939094543
0.2412477284669876,0.22319132089614868
0.26032692193984985,0.22554290294647217
0.2703416049480438,0.2161383330821991
0.2685350179672241,0.22124528884887695
0.23177087306976318,0.22361232340335846
0.25487756729125977,0.22036528587341309
0.235580176115036,0.22453270852565765
0.2765938639640808,0.22362035512924194
0.26627373695373535,0.21571984887123108
0.2420215904712677,0.21755492687225342
0.27424776554107666,0.22007255256175995
0.26372724771499634,0.2234179675579071
0.23951438069343567,0.2338344305753708
0.2665981650352478,0.21482691168785095
0.26576679944992065,0.22118186950683594
0.26340505480766296,0.2204228937625885
0.2255488485097885,0.21879714727401733
0.2099827080965042,0.22249417006969452
0.25477248430252075,0.22015023231506348
0.26653939485549927,0.2218317687511444
0.23214104771614075,0.22945375740528107
0.26098984479904175,0.22544676065444946
0.24771994352340698,0.21843162178993225
0.2596460282802582,0.22245395183563232
0.25929439067840576,0.21864251792430878
0.24533690512180328,0.21999341249465942
0.22658294439315796,0.21809251606464386
0.25413769483566284,0.2164503037929535
0.2574385106563568,0.22651344537734985
0.24331523478031158,0.21584823727607727
0.22153887152671814,0.2262081503868103
0.25196573138237,0.22322674095630646
0.2592623829841614,0.21572434902191162
0.26369917392730713,0.21540296077728271
0.2327365130186081,0.21794813871383667
0.25545185804367065,0.219342440366745
0.2815396189689636,0.2192324548959732
0.26622337102890015,0.21783219277858734
0.2515159249305725,0.22248096764087677
0.25722962617874146,0.2184406816959381
0.276181697845459,0.21506372094154358
0.2606787383556366,0.22357803583145142
0.22312089800834656,0.2143854796886444
0.25531330704689026,0.21653088927268982
0.27292031049728394,0.22260428965091705
0.2634574770927429,0.21643070876598358
0.2726673483848572,0.22150787711143494
0.3041241466999054,0.22317002713680267
0.19795745611190796,0.2249409407377243
0.2254849076271057,0.2268775999546051
0.22907471656799316,0.2227945476770401
0.24729137122631073,0.22695784270763397
0.22793100774288177,0.21553918719291687
0.252195805311203,0.2305152714252472
0.2665524184703827,0.22164878249168396
0.26715371012687683,0.2196153998374939
0.22829264402389526,0.22104211151599884
0.2113567292690277,0.21971407532691956
0.25735875964164734,0.2196502536535263
0.25243550539016724,0.22123125195503235
0.24545034766197205,0.22069185972213745
0.26432767510414124,0.22022542357444763
0.2644362449645996,0.21103358268737793
0.2570125162601471,0.2204618752002716
0.25591516494750977,0.2229992151260376
0.253700852394104,0.22115617990493774
0.2716008126735687,0.21797944605350494
0.2592178285121918,0.2246914803981781
0.2523418068885803,0.22336791455745697
0.29277145862579346,0.2213335931301117
0.25085586309432983,0.22388045489788055
0.26320701837539673,0.22637182474136353
0.2691185176372528,0.2187010943889618
0.21660226583480835,0.22495406866073608
0.22914627194404602,0.2173888236284256
0.27139899134635925,0.21870563924312592
0.2618219256401062,0.21963751316070557
0.27150848507881165,0.21813522279262543
0.23111140727996826,0.2237115502357483
0.26162391901016235,0.2265195995569229
0.2341531664133072,0.22771191596984863
0.22959622740745544,0.22606834769248962
0.24984022974967957,0.22263066470623016
0.21044768393039703,0.22323238849639893
0.26383140683174133,0.2285042405128479
0.25621718168258667,0.21807916462421417
0.2324848175048828,0.22682878375053406
0.24028730392456055,0.23321357369422913
0.2434973120689392,0.22746522724628448
0.23139382898807526,0.23609250783920288
0.2680090069770813,0.2187608778476715
0.2625924348831177,0.21480657160282135
0.22901184856891632,0.2178613841533661
0.2737758159637451,0.22115877270698547
0.26308462023735046,0.2174515277147293
0.2816815972328186,0.2243889570236206
0.26589640974998474,0.219874307513237
0.26016512513160706,0.22566361725330353
0.23508992791175842,0.22180213034152985
0.2706553637981415,0.2163744419813156
0.227426216006279,0.22293034195899963
0.2747666835784912,0.2223999798297882
0.2511538565158844,0.21710672974586487
0.2515537738800049,0.2302759438753128
0.27487319707870483,0.21601849794387817
0.2736968994140625,0.22100263833999634
0.24401390552520752,0.22026556730270386
0.2334306538105011,0.21331602334976196
0.2653273046016693,0.21547755599021912
0.24915869534015656,0.22188091278076172
0.2904905676841736,0.21918806433677673
0.21661055088043213,0.22111371159553528
0.2701326310634613,0.2261313647031784
0.2632565498352051,0.220869779586792
0.2622230052947998,0.2201160192489624
0.27578607201576233,0.2169080525636673
0.24921345710754395,0.2280641347169876
0.25410962104797363,0.2165536880493164
0.2553212642669678,0.22104203701019287
0.24526451528072357,0.21982496976852417
0.24670255184173584,0.21269303560256958
0.2296212911605835,0.2223798930644989
0.22634729743003845,0.2196398377418518
0.2478736937046051,0.21907939016819
0.24263736605644226,0.21930739283561707
0.27693191170692444,0.22186583280563354
0.2592156231403351,0.22552825510501862
0.24391494691371918,0.21926650404930115
0.27010291814804077,0.22510555386543274
0.2540886700153351,0.22053349018096924
0.24602529406547546,0.21409395337104797
0.2696233093738556,0.21737605333328247
0.24530503153800964,0.23136278986930847
0.22690530121326447,0.22511982917785645
0.2552797794342041,0.22402408719062805
0.24903792142868042,0.2203313112258911
0.24480599164962769,0.23101255297660828
0.20297838747501373,0.22502228617668152
0.2460780143737793,0.2198755145072937
0.2666223645210266,0.23624897003173828
0.2647867798805237,0.22652745246887207
0.26143884658813477,0.2278578281402588
0.24474552273750305,0.21696676313877106
0.24708957970142365,0.22714760899543762
0.25162410736083984,0.22277003526687622
0.2734220027923584,0.21603378653526306
0.27515822649002075,0.22080528736114502
0.21892255544662476,0.21548014879226685
0.2652996778488159,0.23050960898399353
0.26152414083480835,0.222089022397995
0.2664793133735657,0.2180662751197815
0.2536889314651489,0.21615934371948242
0.2721109986305237,0.22207976877689362
0.2257358729839325,0.2215459942817688
0.25067591667175293,0.22037890553474426
0.25754213333129883,0.219221293926239
0.25732421875,0.23212692141532898
0.22861576080322266,0.2218816727399826
0.20764802396297455,0.22327536344528198
0.23604965209960938,0.2188277244567871
0.2648410201072693,0.22127553820610046
0.2715381979942322,0.22410976886749268
0.24083107709884644,0.22489085793495178
0.2522982954978943,0.2230301797389984
0.2690606713294983,0.2209477722644806
0.24831564724445343,0.22654929757118225
0.25345757603645325,0.21458476781845093
0.23644261062145233,0.23094779253005981
0.2138150930404663,0.22107672691345215
0.24760302901268005,0.2146793007850647
0.22597543895244598,0.21867585182189941
0.2193486988544464,0.2143792062997818
0.24187356233596802,0.21403317153453827
0.20344503223896027,0.21794240176677704
0.2716394066810608,0.2272188663482666
0.28169459104537964,0.2177833616733551
0.2676340341567993,0.2220003753900528
0.25798264145851135,0.21971780061721802
0.2575944662094116,0.2211606502532959
0.23900206387043,0.2186114639043808
0.2518863379955292,0.22494202852249146
0.25324684381484985,0.22529339790344238
0.2242773324251175,0.21720243990421295
0.20486187934875488,0.23078882694244385
0.2729812264442444,0.2175358235836029
0.2536243796348572,0.22526967525482178
0.26293134689331055,0.22411076724529266
0.24320366978645325,0.21818163990974426
0.25034603476524353,0.21579159796237946
0.24391986429691315,0.22557854652404785
0.25404393672943115,0.22202250361442566
0.24769017100334167,0.2166006863117218
0.25877320766448975,0.22398006916046143
0.28218188881874084,0.216847226023674
0.2586023807525635,0.2167970985174179
0.215373694896698,0.22428488731384277
0.24473026394844055,0.2157878577709198
0.236419215798378,0.22456254065036774
0.232384592294693,0.21638044714927673
0.272093802690506,0.2221846729516983
0.21617650985717773,0.2230963259935379
0.27306872606277466,0.22027581930160522
0.26329365372657776,0.22722595930099487
0.26112499833106995,0.21445845067501068
0.2387828677892685,0.21907809376716614
0.2706270217895508,0.2243369072675705
0.2535218894481659,0.21806789934635162
0.26342350244522095,0.2156505584716797
0.24012401700019836,0.21263152360916138
0.2810251712799072,0.2176712453365326
0.23442478477954865,0.21775199472904205
0.2680949568748474,0.22140264511108398
0.2539444863796234,0.2207980453968048
0.2523937225341797,0.21687062084674835
0.25879335403442383,0.21556133031845093
0.2628322243690491,0.21923071146011353
0.250720351934433,0.2208021581172943
0.28016573190689087,0.21798722445964813
0.2936875522136688,0.22866590321063995
0.26431286334991455,0.21696284413337708
0.2614307403564453,0.2339317351579666
0.2770575284957886,0.22166290879249573
0.26765692234039307,0.22396402060985565
0.23308385908603668,0.21920864284038544
0.24249209463596344,0.21990354359149933
0.2135528028011322,0.21632014214992523
0.25157612562179565,0.22881090641021729
0.28765448927879333,0.23078671097755432
0.2581038177013397,0.2247789353132248
0.2291261851787567,0.22216807305812836
0.2688417434692383,0.21407166123390198
0.25289297103881836,0.2400428056716919
0.23606938123703003,0.22267353534698486
0.2585133910179138,0.21965636312961578
0.25506293773651123,0.22388863563537598
0.22482842206954956,0.21655791997909546
0.2544432282447815,0.22028794884681702
0.23918256163597107,0.22079239785671234
0.23426875472068787,0.2267381250858307
0.23588450253009796,0.2321283221244812
0.24410493671894073,0.2230866551399231
0.24423456192016602,0.22634431719779968
0.24823100864887238,0.21499791741371155
0.27015477418899536,0.22086244821548462
0.2590354084968567,0.21894243359565735
0.208701029419899,0.21664796769618988
0.22597336769104004,0.21894142031669617
0.26965999603271484,0.2221996933221817
0.2756286859512329,0.22289706766605377
0.24621427059173584,0.21503162384033203
0.2672828435897827,0.22186410427093506
0.2470041662454605,0.21462266147136688
0.25516796112060547,0.22265228629112244
0.2388911247253418,0.22404928505420685
0.238988995552063,0.21890968084335327
0.27146822214126587,0.2169826626777649
0.26158004999160767,0.22758111357688904
0.2419973462820053,0.2164989411830902
0.24992206692695618,0.2131519913673401
0.24624726176261902,0.21766221523284912
0.26997706294059753,0.214761883020401
0.28509822487831116,0.21813377737998962
0.2526041865348816,0.2179933339357376
0.2698395848274231,0.22426438331604004
0.2664898633956909,0.21934500336647034
0.2509484887123108,0.22164088487625122
0.2650319039821625,0.22176000475883484
0.2552109956741333,0.22055505216121674
0.262911319732666,0.22049984335899353
0.26662713289260864,0.2256249338388443
0.2698324918746948,0.22009006142616272
0.23887261748313904,0.22992826998233795
0.2613431215286255,0.2196195125579834
0.2525526285171509,0.21819427609443665
0.2363876849412918,0.22033575177192688
0.26473069190979004,0.22400248050689697
0.23838059604167938,0.2192460298538208
0.2613171339035034,0.2195926159620285
0.20437544584274292,0.22105547785758972
0.26499050855636597,0.217880979180336
0.27625179290771484,0.2215326726436615
0.24940058588981628,0.2273167371749878
0.27001869678497314,0.22277940809726715
0.23546861112117767,0.22229966521263123
0.2578558325767517,0.21919387578964233
0.23665598034858704,0.22494706511497498
0.25569379329681396,0.22110086679458618
0.22713586688041687,0.21817967295646667
0.24416154623031616,0.22108080983161926
0.26959794759750366,0.21913525462150574
0.24581187963485718,0.21968898177146912
0.23583734035491943,0.21644720435142517
0.247886523604393,0.21913957595825195
0.2754809260368347,0.22549301385879517
0.271113783121109,0.22027072310447693
0.2581978440284729,0.22257710993289948
0.2612277865409851,0.21852406859397888
0.2864466905593872,0.21758130192756653
0.21490944921970367,0.22693929076194763
0.23995406925678253,0.2201373130083084
0.24125778675079346,0.2215944528579712
0.26998162269592285,0.22380536794662476
0.25493931770324707,0.2274082899093628
0.25892776250839233,0.21611684560775757
0.2640427350997925,0.218285471200943
0.24127890169620514,0.22835302352905273
0.24038952589035034,0.2179606705904007
0.2387482225894928,0.22597476840019226
0.24400171637535095,0.21896587312221527
0.2320590764284134,0.21430917084217072
0.19096973538398743,0.2383314073085785
0.25447389483451843,0.22615832090377808
0.24987640976905823,0.20916301012039185
0.2581966817378998,0.2313106805086136
0.24602684378623962,0.21960964798927307
0.2607698440551758,0.22308683395385742
0.2735961377620697,0.22561228275299072
0.2526387870311737,0.21815195679664612
0.2529110312461853,0.21865251660346985
0.236199289560318,0.21746478974819183
0.26994043588638306,0.21910911798477173
0.2614317536354065,0.22402751445770264
0.23304793238639832,0.22457167506217957
0.273751825094223,0.2231621891260147
0.27226197719573975,0.22995610535144806
0.24166429042816162,0.22391511499881744
0.1983587145805359,0.227192685008049
0.2543720304965973,0.2185094654560089
0.2581940293312073,0.21841952204704285
0.2502923905849457,0.21894240379333496
0.253462553024292,0.21549107134342194
0.26827555894851685,0.2200375497341156
0.2622207701206207,0.22900067269802094
0.27802884578704834,0.21767649054527283
0.26564785838127136,0.2170712947845459
0.26220351457595825,0.2256796658039093
0.22779417037963867,0.21942873299121857
0.24257618188858032,0.21532201766967773
0.25079548358917236,0.21424952149391174
0.23257242143154144,0.21768337488174438
0.22535014152526855,0.21635115146636963
0.25376182794570923,0.22712422907352448
0.28558674454689026,0.2208271473646164
0.23256278038024902,0.23070287704467773
0.246059387922287,0.22078204154968262
0.24609282612800598,0.2203025370836258
0.26768437027931213,0.22494670748710632
0.25321298837661743,0.2296106517314911
0.2647167444229126,0.20899179577827454
0.24711808562278748,0.22274579107761383
0.2305585741996765,0.22865623235702515
0.20997226238250732,0.22937902808189392
0.27850857377052307,0.22549688816070557
0.2920081317424774,0.21765729784965515
0.25635361671447754,0.2290317565202713
0.27702850103378296,0.21476832032203674
0.24098274111747742,0.22674530744552612
0.27249205112457275,0.21358877420425415
0.24294401705265045,0.21966013312339783
0.2394619882106781,0.22351980209350586
0.2413337528705597,0.21439987421035767
0.24051958322525024,0.2239648997783661
0.26470404863357544,0.2375141829252243
0.2557738423347473,0.22126901149749756
0.23315322399139404,0.22309637069702148
0.275501012802124,0.23460909724235535
0.2616150379180908,0.2215438187122345
0.2619728446006775,0.22234943509101868
0.2538108825683594,0.22365862131118774
0.22474895417690277,0.22179153561592102
0.25207337737083435,0.21948692202568054
0.22554361820220947,0.22313719987869263
0.24380473792552948,0.22731827199459076
0.25947368144989014,0.23171739280223846
0.2553383708000183,0.2247122824192047
0.2567800283432007,0.22207319736480713
0.27944332361221313,0.21707063913345337
0.25157177448272705,0.22368255257606506
0.28525304794311523,0.22261428833007812
0.2546146810054779,0.21938779950141907
0.23746289312839508,0.2220505177974701
0.23500527441501617,0.22010499238967896
0.25048044323921204,0.22138354182243347
0.2341499924659729,0.22300782799720764
0.25912028551101685,0.2220069169998169
0.25980907678604126,0.2188759446144104
0.22507329285144806,0.22709724307060242
0.2875068783760071,0.21410104632377625
0.2665139436721802,0.22292688488960266
0.25847265124320984,0.2159055769443512
0.2597360610961914,0.2278616726398468
0.23328721523284912,0.22253955900669098
0.255280077457428,0.21840806305408478
0.24083387851715088,0.22404973208904266
0.285650372505188,0.21923178434371948
0.2112879753112793,0.21753931045532227
0.22067582607269287,0.21401339769363403
0.24564820528030396,0.21791741251945496
0.28103941679000854,0.23064987361431122
0.2671324610710144,0.22856712341308594
0.2735925316810608,0.22221919894218445
0.2637459635734558,0.21858122944831848
0.21227996051311493,0.22253698110580444
0.2613827586174011,0.2219516932964325
0.25659430027008057,0.22251616418361664
0.2702972888946533,0.23062902688980103
0.21432951092720032,0.22382913529872894
0.24774563312530518,0.2241494059562683
0.24543777108192444,0.21927787363529205
0.23712745308876038,0.22651270031929016
0.23017427325248718,0.21653452515602112
0.22576774656772614,0.21451979875564575
0.26391810178756714,0.21867823600769043
0.2406461238861084,0.22762611508369446
0.22438985109329224,0.22454655170440674
0.27632302045822144,0.22374123334884644
0.2580593228340149,0.222301185131073
0.2256825566291809,0.21961736679077148
0.2664563059806824,0.23044969141483307
0.23874548077583313,0.21575485169887543
0.24667954444885254,0.21383242309093475
0.269720196723938,0.22210261225700378
0.23127275705337524,0.22237655520439148
0.2678217887878418,0.21614015102386475
0.26163917779922485,0.22829335927963257
0.25604158639907837,0.22325119376182556
0.24120700359344482,0.2146771252155304
0.2620323896408081,0.2180723249912262
0.25269338488578796,0.2245490401983261
0.25382986664772034,0.2299642413854599
0.25561416149139404,0.2173703908920288
0.22222217917442322,0.22360381484031677
0.2767726182937622,0.2255670726299286
0.2560770511627197,0.21932929754257202
0.23434308171272278,0.21840648353099823
0.24560728669166565,0.22163993120193481
0.25588104128837585,0.21480688452720642
0.21735459566116333,0.21637022495269775
0.2709188461303711,0.2167179435491562
0.24210792779922485,0.21395836770534515
0.2576695680618286,0.21976886689662933
0.2722516655921936,0.2204616516828537
0.2495093196630478,0.22091495990753174
0.2480594366788864,0.21907483041286469
0.24887406826019287,0.22236767411231995
0.2639991044998169,0.21314142644405365
0.24572288990020752,0.22219881415367126
0.2645632028579712,0.22179803252220154
0.26982688903808594,0.22017057240009308
0.2539061903953552,0.22366863489151
0.23250561952590942,0.21296796202659607
0.24464716017246246,0.21925842761993408
0.25385886430740356,0.22096028923988342
0.24026665091514587,0.22559897601604462
0.24588561058044434,0.21797692775726318
0.26592978835105896,0.22783280909061432
0.2603527903556824,0.2178337574005127
0.2692657709121704,0.21723344922065735
0.2662847638130188,0.21888086199760437
0.23580315709114075,0.21550801396369934
0.22768943011760712,0.22076264023780823
0.26249638199806213,0.21987928450107574
0.24094146490097046,0.21862569451332092
0.26763594150543213,0.22389590740203857
0.23296552896499634,0.22507072985172272
0.26735711097717285,0.22486548125743866
0.24971649050712585,0.21587136387825012
0.22622203826904297,0.2243524193763733
0.22060702741146088,0.22631236910820007
0.2549000382423401,0.22384575009346008
0.25118160247802734,0.2265964150428772
0.2805597186088562,0.21783187985420227
0.24569201469421387,0.21812932193279266
0.2502010464668274,0.22369739413261414
0.2698977291584015,0.2141875922679901
0.25251805782318115,0.22282835841178894
0.24606487154960632,0.22549772262573242
0.2499479353427887,0.21520718932151794
0.24665482342243195,0.22771714627742767
0.2460613250732422,0.2189670205116272
0.2530811131000519,0.21609649062156677
0.2747516632080078,0.23568952083587646
0.24019910395145416,0.21679136157035828
0.23479554057121277,0.2207476794719696
0.2692221999168396,0.22485974431037903
0.24540969729423523,0.22512954473495483
0.25993967056274414,0.22575007379055023
0.2964211106300354,0.225260928273201
0.2574576437473297,0.22068610787391663
0.28214454650878906,0.22292980551719666
0.2167757749557495,0.21630004048347473
0.2654436230659485,0.21980711817741394
0.21152286231517792,0.21750293672084808
0.26762497425079346,0.22812533378601074
0.24776802957057953,0.21878543496131897
0.2505114674568176,0.21551857888698578
0.26277461647987366,0.2353368103504181
0.26108452677726746,0.23300370573997498
0.25514155626296997,0.2274063676595688
0.2140325903892517,0.2219468057155609
0.26490962505340576,0.2150285840034485
0.24512149393558502,0.2129770815372467
0.250920832157135,0.2141379714012146
0.28671008348464966,0.21957315504550934
0.2541998028755188,0.2343122363090515
0.2304711937904358,0.2171836644411087
0.24793414771556854,0.21866238117218018
0.25607049465179443,0.2283535599708557
0.23590993881225586,0.22222009301185608
0.25819891691207886,0.21683137118816376
0.21634408831596375,0.21500132977962494
0.2679746747016907,0.22755709290504456
0.2663455009460449,0.22232702374458313
0.22633634507656097,0.224147766828537
0.24527223408222198,0.22054311633110046
0.25425565242767334,0.2123422771692276
0.26118358969688416,0.215114027261734
0.2656746506690979,0.21924301981925964
0.2379867136478424,0.2240886688232422
0.27529555559158325,0.2143974006175995
0.24716344475746155,0.2290334701538086
0.2640644907951355,0.226845845580101
0.26347124576568604,0.21752303838729858
0.2633519172668457,0.22051067650318146
0.2614704966545105,0.20952542126178741
0.26844099164009094,0.2209688127040863
0.23510819673538208,0.2219884991645813
0.23368781805038452,0.22061669826507568
0.2533307671546936,0.22510552406311035
0.2534315586090088,0.2248990535736084
0.2307785451412201,0.22183670103549957
0.24540311098098755,0.22304968535900116
0.2612592577934265,0.21748830378055573
0.22719205915927887,0.22771918773651123
0.2055937945842743,0.2223500907421112
0.24542179703712463,0.21556101739406586
0.25042206048965454,0.22180508077144623
0.25501495599746704,0.22132478654384613
0.2725115418434143,0.22536441683769226
0.254921555519104,0.21631640195846558
0.26776379346847534,0.22239060699939728
0.26175692677497864,0.22196143865585327
0.2505940794944763,0.22542476654052734
0.2617388367652893,0.21625211834907532
0.2514691650867462,0.22659994661808014
0.25274157524108887,0.2300587296485901
0.26463356614112854,0.2128637731075287
0.2630165219306946,0.2125960886478424
0.2745148837566376,0.22440701723098755
0.21029415726661682,0.2144099473953247
0.273009717464447,0.21980580687522888
0.25222763419151306,0.22585433721542358
0.25244563817977905,0.22855670750141144
0.24599304795265198,0.22385253012180328
0.2541268765926361,0.2197439968585968
0.24830302596092224,0.21541103720664978
0.2848891317844391,0.23098623752593994
0.2599126100540161,0.2270965725183487
0.25375881791114807,0.22493624687194824
0.251504123210907,0.2207167148590088
0.2673923075199127,0.22456561028957367
0.24629665911197662,0.22304761409759521
0.2833864688873291,0.219870924949646
0.2448110282421112,0.2276768982410431
0.24770069122314453,0.21667522192001343
0.25938117504119873,0.22483332455158234
0.2539016604423523,0.21461822092533112
0.2257288098335266,0.22042927145957947
0.2741069197654724,0.2143506109714508
0.24085786938667297,0.22054331004619598
0.22526991367340088,0.2315506935119629
0.24878188967704773,0.22042909264564514
0.22254633903503418,0.2291986346244812
0.26188573241233826,0.2217508852481842
0.23591503500938416,0.22654512524604797
0.2500077486038208,0.21869078278541565
0.21995441615581512,0.22088733315467834
0.26462066173553467,0.21972233057022095
0.2568458914756775,0.22222813963890076
0.27970799803733826,0.21557942032814026
0.27809134125709534,0.22173741459846497
0.24115172028541565,0.22295045852661133
0.22719651460647583,0.21824704110622406
0.2801947593688965,0.21697953343391418
0.2667224705219269,0.22925981879234314
0.2626594603061676,0.21744292974472046
0.2529734969139099,0.2266312688589096
0.26067328453063965,0.21800047159194946
0.23198238015174866,0.21596454083919525
0.2791644334793091,0.22075358033180237
0.2523588538169861,0.23197227716445923
0.23409518599510193,0.2212245762348175
0.25143158435821533,0.22706833481788635
0.2712462842464447,0.20865365862846375
0.24189674854278564,0.22051343321800232
0.23518450558185577,0.2215244323015213
0.24111267924308777,0.22111885249614716
0.24161401391029358,0.22059842944145203
0.2356250286102295,0.23650267720222473
0.24356693029403687,0.22689270973205566
0.25998345017433167,0.21595637500286102
0.2671860456466675,0.22004370391368866
0.2526854872703552,0.2167237102985382
0.23062297701835632,0.2267639935016632
0.27076247334480286,0.22964289784431458
0.2794921398162842,0.2242322564125061
0.2583763897418976,0.2206043004989624
0.277504026889801,0.22412633895874023
0.281746506690979,0.21496255695819855
0.23870334029197693,0.22079840302467346
0.26405006647109985,0.2261984497308731
0.242177814245224,0.22098477184772491
0.23710477352142334,0.22049279510974884
0.27898305654525757,0.2231082320213318
0.23580646514892578,0.21464714407920837
0.28264230489730835,0.2217872142791748
0.24815261363983154,0.22207778692245483
0.21035239100456238,0.225755512714386
0.2527846693992615,0.22241513431072235
0.255780428647995,0.2410629242658615
0.2533721327781677,0.2258877456188202
0.25185027718544006,0.2303810715675354
0.27035266160964966,0.22966547310352325
0.25675493478775024,0.21973422169685364
0.2491551637649536,0.22093501687049866
0.2726544141769409,0.22270366549491882
0.26735299825668335,0.2333177626132965
0.22986969351768494,0.21935558319091797
0.2718227505683899,0.2379315197467804
0.23830156028270721,0.2268238514661789
0.24277453124523163,0.22646188735961914
0.2505330443382263,0.21694160997867584
0.27769967913627625,0.21591418981552124
0.2666814625263214,0.22354644536972046
0.22940745949745178,0.2236107587814331
0.2701649069786072,0.22052067518234253
0.27621400356292725,0.21806477010250092
0.261270135641098,0.214800626039505
0.26961708068847656,0.22382017970085144
0.23967403173446655,0.23220233619213104
0.24854676425457,0.22886580228805542
0.22315332293510437,0.21621662378311157
0.23366861045360565,0.23342272639274597
0.26537978649139404,0.226310133934021
0.23480284214019775,0.22289182245731354
0.2895664572715759,0.21993178129196167
0.2772711217403412,0.2342376410961151
0.23053492605686188,0.23472048342227936
0.24597753584384918,0.22649721801280975
0.2410653829574585,0.2284526228904724
0.2685432434082031,0.2168315201997757
0.27442336082458496,0.2261187881231308
0.2653507590293884,0.2136315405368805
0.2569766342639923,0.2224067747592926
0.24314802885055542,0.2194424271583557
0.21005554497241974,0.2203504890203476
0.2623927593231201,0.2301311194896698
0.2244424968957901,0.22461143136024475
0.2535519003868103,0.2316686064004898
0.23501554131507874,0.2384701371192932
0.27862173318862915,0.22305679321289062
0.2526419162750244,0.22583666443824768
0.2690429985523224,0.2235831618309021
0.25991034507751465,0.22087648510932922
0.26697975397109985,0.22248005867004395
0.22670075297355652,0.23990488052368164
0.277427613735199,0.2184758484363556
0.24098801612854004,0.22802379727363586
0.2573356032371521,0.2181205451488495
0.21884891390800476,0.22743993997573853
0.2681642472743988,0.22119814157485962
0.2684773802757263,0.2169228494167328
0.2537451982498169,0.2186817228794098
0.2665101885795593,0.22587800025939941
0.25917673110961914,0.2250274270772934
0.25308719277381897,0.21749883890151978
0.27664539217948914,0.21656541526317596
0.27405357360839844,0.2186690717935562
0.25349539518356323,0.21741056442260742
0.2537282705307007,0.22582748532295227
0.22976037859916687,0.22473305463790894
0.2685788571834564,0.22344377636909485
0.27891892194747925,0.22294870018959045
0.22314074635505676,0.2303500771522522
0.20806510746479034,0.2197236716747284
0.26522302627563477,0.21940414607524872
0.2209654599428177,0.22186614573001862
0.29097944498062134,0.2228177934885025
0.2899163067340851,0.21801096200942993
0.2781418263912201,0.22520139813423157
0.26775842905044556,0.2199145257472992
0.24504470825195312,0.2097805142402649
0.23665614426136017,0.23060740530490875
0.21359409391880035,0.23315635323524475
0.26654505729675293,0.21701304614543915
0.2600669264793396,0.21750794351100922
0.24750155210494995,0.2150830775499344
0.2530401647090912,0.22525472939014435
0.26162266731262207,0.23362997174263
0.2595863342285156,0.2199273407459259
0.22210761904716492,0.22959257662296295
0.2612093389034271,0.22172945737838745
0.2544454336166382,0.22680693864822388
0.23790588974952698,0.21826088428497314
0.23528461158275604,0.21900449693202972
0.25164568424224854,0.23272672295570374
0.26050591468811035,0.21502342820167542
0.26511749625205994,0.21671606600284576
0.21648278832435608,0.21706873178482056
0.25718289613723755,0.2240026444196701
0.2698988914489746,0.2295995056629181
0.27645018696784973,0.2158467322587967
0.2720213532447815,0.21715907752513885
0.2884451448917389,0.22901314496994019
0.2653164565563202,0.21841903030872345
0.22827419638633728,0.23794665932655334
0.2705497443675995,0.21906185150146484
0.273448646068573,0.22347992658615112
0.24143198132514954,0.22116127610206604
0.27274656295776367,0.2250194400548935
0.2387854903936386,0.22113417088985443
0.2515011727809906,0.21988672018051147
0.26928889751434326,0.22129547595977783
0.24120181798934937,0.22421973943710327
0.24340716004371643,0.2137983739376068
0.2587352991104126,0.21865370869636536
0.28132715821266174,0.22651314735412598
0.26233577728271484,0.22880001366138458
0.2669343948364258,0.21906696259975433
0.2283811867237091,0.21923749148845673
0.2460932731628418,0.22763000428676605
0.2660171389579773,0.2188197523355484
0.22848111391067505,0.2258557379245758
0.2645031213760376,0.23335853219032288
0.2657734751701355,0.21678447723388672
0.25283083319664,0.2122342884540558
0.2553147077560425,0.22098813951015472
0.23811256885528564,0.23189139366149902
0.25323954224586487,0.21450765430927277
0.2457776963710785,0.2052028477191925
0.2770456075668335,0.2265453338623047
0.247734934091568,0.22368647158145905
0.26622986793518066,0.22875896096229553
0.22141921520233154,0.23266558349132538
0.2768498957157135,0.21864178776741028
0.2012614756822586,0.22134625911712646
0.21625769138336182,0.22168588638305664
0.2640475332736969,0.21606001257896423
0.24952881038188934,0.2344692349433899
0.257965624332428,0.22394153475761414
0.25033751130104065,0.23244108259677887
0.2323451042175293,0.2189740538597107
0.25629177689552307,0.21952030062675476
0.2511700689792633,0.22258968651294708
0.26510947942733765,0.23096099495887756
0.2644367218017578,0.22656621038913727
0.254324734210968,0.24634627997875214
0.26064249873161316,0.22395265102386475
0.24441403150558472,0.21574260294437408
0.25667041540145874,0.2392321228981018
0.2603733241558075,0.226362943649292
0.23011547327041626,0.22165700793266296
0.2502606511116028,0.23414501547813416
0.25730037689208984,0.2214932143688202
0.20834895968437195,0.21968558430671692
0.25586140155792236,0.22312486171722412
0.2530007064342499,0.2215665876865387
0.23104576766490936,0.22671377658843994
0.26541751623153687,0.2180507481098175
0.23381608724594116,0.22023405134677887
0.22324244678020477,0.23542334139347076
0.2448459267616272,0.23287144303321838
0.22783595323562622,0.22416557371616364
0.2695959508419037,0.21837788820266724
0.278397798538208,0.21620890498161316
0.2805800437927246,0.22444991767406464
0.23852139711380005,0.22974927723407745
0.22707247734069824,0.22477367520332336
0.2559775114059448,0.2267603874206543
0.2423524707555771,0.21256372332572937
0.22629210352897644,0.22878816723823547
0.2571784257888794,0.22369232773780823
0.25414469838142395,0.22294606268405914
0.2585179805755615,0.224088653922081
0.29790621995925903,0.22493988275527954
0.21967262029647827,0.22268317639827728
0.23167121410369873,0.23018042743206024
0.23711730539798737,0.22147545218467712
0.2626221776008606,0.22180864214897156
0.2670421302318573,0.2293284684419632
0.2590372562408447,0.22350820899009705
0.2222018986940384,0.215864896774292
0.2367956042289734,0.2262166440486908
0.2579468786716461,0.22383612394332886
0.25899815559387207,0.22468972206115723
0.2247534692287445,0.2157827913761139
0.25690582394599915,0.224025160074234
0.25258100032806396,0.22026853263378143
0.25656020641326904,0.22198066115379333
0.2651488780975342,0.22375841438770294
0.2675158977508545,0.22881430387496948
0.254321813583374,0.22301405668258667
0.2226734459400177,0.226799875497818
0.2482737898826599,0.22748535871505737
0.22243033349514008,0.22380027174949646
0.2394019067287445,0.23929253220558167
0.27303415536880493,0.2241605967283249
0.242929607629776,0.2199193686246872
0.23931236565113068,0.2134023904800415
0.2560705542564392,0.21957722306251526
0.2628278136253357,0.2252371907234192
0.26584672927856445,0.2183670997619629
0.2648201286792755,0.24080926179885864
0.19738581776618958,0.23470568656921387
0.23407521843910217,0.21899670362472534
0.25510284304618835,0.2273993194103241
0.2687622308731079,0.22117123007774353
0.24318978190422058,0.21847236156463623
0.2648668885231018,0.21825551986694336
0.24325068295001984,0.21810773015022278
0.26759424805641174,0.2208934873342514
0.23417125642299652,0.22379782795906067
0.24830353260040283,0.21851253509521484
0.273171991109848,0.2212872952222824
0.2628124952316284,0.21959245204925537
0.23018574714660645,0.23220565915107727
0.23397982120513916,0.21977677941322327
0.22294236719608307,0.22100238502025604
0.2662712037563324,0.22414922714233398
0.23630106449127197,0.22385171055793762
0.25018876791000366,0.21970999240875244
0.2614876329898834,0.2175878882408142
0.27082473039627075,0.22250573337078094
0.2478448897600174,0.22004413604736328
0.2616848945617676,0.2260398268699646
0.2568279504776001,0.2172374129295349
0.26192882657051086,0.23064379394054413
0.27760469913482666,0.21909353137016296
0.2237706482410431,0.2243369072675705
0.23839429020881653,0.22597616910934448
0.23393532633781433,0.2212488055229187
0.27467793226242065,0.2162238210439682
0.22879047691822052,0.22532999515533447
0.2361566126346588,0.22438551485538483
0.27006882429122925,0.225237637758255
0.26993316411972046,0.22649618983268738
0.24024465680122375,0.23361736536026
0.27900606393814087,0.2179775834083557
0.26800236105918884,0.2277955859899521
0.22006896138191223,0.21878302097320557
0.22166232764720917,0.21681037545204163
0.25216835737228394,0.22904065251350403
0.27782267332077026,0.2229050248861313
0.27060145139694214,0.21951887011528015
0.26111000776290894,0.22178305685520172
0.25615543127059937,0.2392631471157074
0.29342031478881836,0.2267756164073944
0.2567606568336487,0.21205174922943115
0.22667211294174194,0.21690061688423157
0.2538110315799713,0.22317735850811005
0.26547473669052124,0.22873303294181824
0.23009559512138367,0.21587300300598145
0.2244071513414383,0.21491113305091858
0.22885467112064362,0.223270446062088
0.26280561089515686,0.22525283694267273
0.2824760675430298,0.22301217913627625
0.27210742235183716,0.21782980859279633
0.2573767602443695,0.2252388894557953
0.27762824296951294,0.22413291037082672
0.27060219645500183,0.23130756616592407
0.2784422039985657,0.22226576507091522
0.2635226249694824,0.2210240364074707
0.2682402431964874,0.22095946967601776
0.2558811902999878,0.220370352268219
0.2640042304992676,0.21897287666797638
0.283575177192688,0.230202779173851
0.21701538562774658,0.2223791778087616
0.2573074400424957,0.22399957478046417
0.25444358587265015,0.2278590202331543
0.23445817828178406,0.22200646996498108
0.27025705575942993,0.2221924364566803
0.2561939060688019,0.21666225790977478
0.2780487537384033,0.22591665387153625
0.25322890281677246,0.22719138860702515
0.2974116802215576,0.2222425639629364
0.2530507445335388,0.21707142889499664
0.23363947868347168,0.22574982047080994
0.20546364784240723,0.22272302210330963
0.24391131103038788,0.2226039469242096
0.2850005328655243,0.22598005831241608
0.26521068811416626,0.22613880038261414
0.23723654448986053,0.22392557561397552
0.2632976770401001,0.2167898267507553
0.23292800784111023,0.2192743718624115
0.2701546847820282,0.23107680678367615
0.27844709157943726,0.2224574089050293
0.2836345434188843,0.22232674062252045
0.24124358594417572,0.2221986949443817
0.2335410714149475,0.21611826121807098
0.22438925504684448,0.21735113859176636
0.2650774419307709,0.2221587896347046
0.2646038234233856,0.21337223052978516
0.27621161937713623,0.22109587490558624
0.2663258910179138,0.2255447953939438
0.2813655138015747,0.22860197722911835
0.25645387172698975,0.22316980361938477
0.29018789529800415,0.21606644988059998
0.23172901570796967,0.22089308500289917
0.26995712518692017,0.22616170346736908
0.26651686429977417,0.21558448672294617
0.26369309425354004,0.22002387046813965
0.25841888785362244,0.22691690921783447
0.24499617516994476,0.22682544589042664
0.2640880346298218,0.2244861125946045
0.25654563307762146,0.22234642505645752
0.24893343448638916,0.2208968847990036
0.26596543192863464,0.21936540305614471
0.2900727093219757,0.23306851089000702
0.2591465413570404,0.21868881583213806
0.210805281996727,0.2170063555240631
0.2543908655643463,0.22273321449756622
0.25253328680992126,0.22318142652511597
0.2509285807609558,0.2309209704399109
0.24672892689704895,0.222897469997406
0.27711552381515503,0.22281089425086975
0.26358792185783386,0.22223138809204102
0.25809070467948914,0.21750226616859436
0.23252901434898376,0.21977774798870087
0.27491089701652527,0.2288191169500351
0.26972174644470215,0.21373215317726135
0.2466534525156021,0.2182593196630478
0.26471173763275146,0.22009360790252686
0.26943492889404297,0.22901935875415802
0.2731502950191498,0.2209824025630951
0.2630593776702881,0.22016167640686035
0.27719032764434814,0.2265157401561737
0.2631734609603882,0.2204303741455078
0.2690504789352417,0.21805483102798462
0.2608329951763153,0.22688230872154236
0.21511222422122955,0.21939578652381897
0.2543622851371765,0.22192564606666565
0.26714909076690674,0.22299575805664062
0.2575736939907074,0.2195298969745636
0.2215704619884491,0.22881931066513062
0.27247440814971924,0.22134149074554443
0.26373106241226196,0.21902833878993988
0.25352299213409424,0.22715462744235992
0.25776803493499756,0.21785089373588562
0.29078394174575806,0.2242184579372406
0.25768527388572693,0.22650809586048126
0.25300735235214233,0.21714812517166138
0.22311240434646606,0.22171062231063843
0.25817516446113586,0.22037620842456818
0.27144044637680054,0.22680065035820007
0.24492810666561127,0.21906262636184692
0.2548239827156067,0.23053397238254547
0.23911845684051514,0.2214835286140442
0.2557557225227356,0.22072529792785645
0.2778540551662445,0.22943754494190216
0.2597229778766632,0.23452672362327576
0.21293464303016663,0.2348202019929886
0.27704936265945435,0.21876321732997894
0.24558699131011963,0.2241913080215454
0.26630258560180664,0.22942814230918884
0.2525251805782318,0.22797664999961853
0.2584403157234192,0.22440645098686218
0.22024580836296082,0.2260836511850357
0.2649356722831726,0.2154911607503891
0.27225461602211,0.21346032619476318
0.23658129572868347,0.22915080189704895
0.27629554271698,0.2217334806919098
0.24455204606056213,0.21907182037830353
0.2457464337348938,0.2154923379421234
0.27083319425582886,0.23414000868797302
0.2346762865781784,0.2222130447626114
0.24893344938755035,0.2302064597606659
0.2795116901397705,0.22675985097885132
0.26170897483825684,0.23782864212989807
0.2552790641784668,0.22228363156318665
0.2319156527519226,0.22879084944725037
0.25762227177619934,0.21983228623867035
0.22755448520183563,0.21831083297729492
0.2635122537612915,0.22537165880203247
0.21146035194396973,0.22919151186943054
0.2585733234882355,0.2192317396402359
0.2640666365623474,0.2151189148426056
0.2821351885795593,0.21476107835769653
0.25785788893699646,0.2180742472410202
0.25963401794433594,0.21963812410831451
0.27307984232902527,0.22321704030036926
0.25054121017456055,0.22460302710533142
0.21839651465415955,0.2252914011478424
0.2106618583202362,0.21679389476776123
0.24542158842086792,0.2273179590702057
0.25352656841278076,0.22409337759017944
0.2540145814418793,0.23257334530353546
0.25517430901527405,0.21943116188049316
0.24253055453300476,0.21638044714927673
0.2311284989118576,0.22549615800380707
0.26595258712768555,0.2228705734014511
0.24127638339996338,0.2193821519613266
0.2634966969490051,0.2293175458908081
0.2673628330230713,0.21842500567436218
0.2397429645061493,0.22841574251651764
0.24424438178539276,0.23760886490345
0.25736576318740845,0.2227613776922226
0.2318457067012787,0.21588902175426483
0.23201236128807068,0.22252409160137177
0.24310943484306335,0.21827839314937592
0.2602212429046631,0.21852555871009827
0.22850078344345093,0.22926637530326843
0.24557329714298248,0.2282591462135315
0.2727620601654053,0.21436920762062073
0.24656033515930176,0.21493594348430634
0.2320294976234436,0.23646509647369385
0.2620261311531067,0.22588370740413666
0.2667780816555023,0.22727090120315552
0.2676326632499695,0.2264312207698822
0.28455686569213867,0.22005946934223175
0.2697862982749939,0.22286231815814972
0.2516773045063019,0.22238776087760925
0.2860158681869507,0.22931671142578125
0.25050103664398193,0.22392340004444122
0.26822948455810547,0.21667295694351196
0.24823322892189026,0.21901139616966248
0.2591022253036499,0.22819927334785461
0.24794334173202515,0.2183433473110199
0.2566855549812317,0.21838009357452393
0.2434139847755432,0.2154347449541092
0.24836516380310059,0.2243722379207611
0.24167823791503906,0.22762635350227356
0.26868367195129395,0.22028887271881104
0.23622460663318634,0.23286491632461548
0.25705206394195557,0.2247404158115387
0.2420273721218109,0.22553862631320953
0.2389257252216339,0.2180597186088562
0.261088490486145,0.22489339113235474
0.2378169298171997,0.21947911381721497
0.2625429928302765,0.21775509417057037
0.24088416993618011,0.21602685749530792
0.2713938355445862,0.22172683477401733
0.2502138316631317,0.21674218773841858
0.26879599690437317,0.21696405112743378
0.2646801471710205,0.22141602635383606
0.268157422542572,0.21624931693077087
0.2812197208404541,0.2417077124118805
0.2713001072406769,0.22432135045528412
0.2728167176246643,0.22050681710243225
0.2437264621257782,0.2247762829065323
0.2438805252313614,0.22416618466377258
0.266484797000885,0.23579920828342438
0.20660342276096344,0.21237024664878845
0.27911362051963806,0.22213774919509888
0.2508337199687958,0.23610040545463562
0.2528327703475952,0.21989884972572327
0.25455528497695923,0.21939562261104584
0.26993948221206665,0.21988125145435333
0.27220380306243896,0.22393205761909485
0.24323496222496033,0.21649479866027832
0.25883370637893677,0.23458264768123627
0.22773069143295288,0.21819256246089935
0.23466235399246216,0.23027436435222626
0.207953542470932,0.22636669874191284
0.19488993287086487,0.2231343686580658
0.25889843702316284,0.23721259832382202
0.24620631337165833,0.22596436738967896
0.2204040288925171,0.2184159904718399
0.24877965450286865,0.2292620986700058
0.2721700072288513,0.23175227642059326
0.2831895649433136,0.22866550087928772
0.2303115725517273,0.21771487593650818
0.2813778817653656,0.2282663732767105
0.24678504467010498,0.21762579679489136
0.2667710781097412,0.21773649752140045
0.29258331656455994,0.2235187441110611
0.23500750958919525,0.2242453694343567
0.24760016798973083,0.21737486124038696
0.2536238133907318,0.21462929248809814
0.20785129070281982,0.22768279910087585
0.274577260017395,0.22032928466796875
0.24852758646011353,0.23010358214378357
0.2180245816707611,0.2350236177444458
0.2760792374610901,0.22376364469528198
0.2643868923187256,0.21653643250465393
0.2781316936016083,0.2346971035003662
0.2594785690307617,0.22337806224822998
0.28044483065605164,0.21949802339076996
0.241237610578537,0.22115188837051392
0.24980969727039337,0.22214311361312866
0.27681440114974976,0.22665394842624664
0.23061338067054749,0.2271309196949005
0.2231651246547699,0.22069033980369568
0.27025479078292847,0.21602165699005127
0.2601306438446045,0.22610120475292206
0.2858431935310364,0.22256024181842804
0.2712588310241699,0.22290387749671936
0.2413700520992279,0.2206960916519165
0.2516946494579315,0.22329168021678925
0.2770038843154907,0.22749310731887817
0.2471049726009369,0.2217772901058197
0.2758147120475769,0.2287752330303192
0.24741193652153015,0.21973562240600586
0.2205556035041809,0.2273028939962387
0.2521202564239502,0.22225071489810944
0.23391559720039368,0.22475305199623108
0.26220986247062683,0.23432666063308716
0.26584720611572266,0.22592312097549438
0.24872565269470215,0.22589580714702606
0.250860333442688,0.22350937128067017
0.27174311876296997,0.21779562532901764
0.2596120834350586,0.22146661579608917
0.2589784860610962,0.22465519607067108
0.25280219316482544,0.22335462272167206
0.26716348528862,0.22005674242973328
0.27761662006378174,0.22261399030685425
0.269511342048645,0.2205667495727539
0.2451298087835312,0.22800183296203613
0.2663687765598297,0.22687900066375732
0.2598664462566376,0.22859258949756622
0.2728137671947479,0.21829213201999664
0.2728961706161499,0.21934834122657776
0.26501137018203735,0.23567399382591248
0.24360039830207825,0.21910881996154785
0.2619915008544922,0.216929093003273
0.22881487011909485,0.22645452618598938
0.2607509195804596,0.23200173676013947
0.24697011709213257,0.2382136583328247
0.26714274287223816,0.22377809882164001
0.2646826505661011,0.2205817699432373
0.2692376673221588,0.2204425185918808
0.23427477478981018,0.22545212507247925
0.2531978189945221,0.22299276292324066
0.2559882402420044,0.22326204180717468
0.26844701170921326,0.22373110055923462
0.279031366109848,0.22133475542068481
0.2672383189201355,0.21694707870483398
0.2497624009847641,0.21557360887527466
0.25826844573020935,0.23397621512413025
0.255404531955719,0.2226153016090393
0.2613446116447449,0.22505846619606018
0.269420325756073,0.2171289622783661
0.2642991542816162,0.22187289595603943
0.24677175283432007,0.2431005835533142
0.26682865619659424,0.22401142120361328
0.266099214553833,0.2292507290840149
0.24755895137786865,0.2260182499885559
0.277784526348114,0.2310248762369156
0.24034017324447632,0.23067820072174072
0.24665924906730652,0.2231082320213318
0.27711939811706543,0.21179521083831787
0.2345384657382965,0.22116553783416748
0.25647875666618347,0.22989431023597717
0.2643164396286011,0.22355547547340393
0.2538781464099884,0.22767779231071472
0.2371777445077896,0.22333088517189026
0.2658005356788635,0.23120540380477905
0.27532070875167847,0.2258063554763794
0.23539535701274872,0.2341787964105606
0.26519665122032166,0.2324827015399933
0.264316588640213,0.23124831914901733
0.2825036644935608,0.218159019947052
0.2599138617515564,0.2249857783317566
0.26042088866233826,0.23504500091075897
0.28184086084365845,0.2168130874633789
0.22349169850349426,0.21655982732772827
0.24145886301994324,0.23260194063186646
0.2875598669052124,0.2350250482559204
0.27979058027267456,0.2244775891304016
0.2732287645339966,0.21934854984283447
0.28600966930389404,0.22487586736679077
0.27165085077285767,0.21422450244426727
0.2450900822877884,0.22029444575309753
0.264604389667511,0.22909000515937805
0.28522300720214844,0.21904589235782623
0.25279515981674194,0.222096785902977
0.2559471130371094,0.2206074297428131
0.2610718011856079,0.21673083305358887
0.27220144867897034,0.23672422766685486
0.25673165917396545,0.2350711226463318
0.23497483134269714,0.22462016344070435
0.2614979147911072,0.22791597247123718
0.25680291652679443,0.2184160053730011
0.26010429859161377,0.2169807106256485
0.24778248369693756,0.22259297966957092
0.21503596007823944,0.22481945157051086
0.2547781467437744,0.22340193390846252
0.25493407249450684,0.2448805272579193
0.2399243414402008,0.2187177538871765
0.25918811559677124,0.22884207963943481
0.23126369714736938,0.21835866570472717
0.24874401092529297,0.21902713179588318
0.2710433900356293,0.2193622887134552
0.26130133867263794,0.21725881099700928
0.28147071599960327,0.21650314331054688
0.2814936637878418,0.23826134204864502
0.27139875292778015,0.2180805504322052
0.2442476451396942,0.21709010004997253
0.287786066532135,0.23136141896247864
0.24736934900283813,0.22754818201065063
0.27084940671920776,0.21676331758499146
0.24235747754573822,0.24239715933799744
0.24256542325019836,0.2218189835548401
0.26736149191856384,0.21849605441093445
0.2723645865917206,0.22185075283050537
0.2806563675403595,0.22776833176612854
0.24903103709220886,0.22404326498508453
0.24685092270374298,0.22005990147590637
0.22076904773712158,0.22276034951210022
0.2663436532020569,0.22483262419700623
0.2555476427078247,0.22117452323436737
0.22860221564769745,0.22551628947257996
0.23334714770317078,0.22504492104053497
0.26776474714279175,0.2238846719264984
0.2769690752029419,0.2151469886302948
0.2723066210746765,0.23919981718063354
0.26692065596580505,0.22260570526123047
0.26280477643013,0.21988946199417114
0.23671989142894745,0.24048177897930145
0.2682579755783081,0.22058965265750885
0.26409098505973816,0.21997401118278503
0.25630486011505127,0.22503845393657684
0.2756749391555786,0.21938809752464294
0.24949312210083008,0.2182718813419342
0.26793861389160156,0.22430703043937683
0.2597295343875885,0.22191491723060608
0.2594473361968994,0.21674062311649323
0.2200506627559662,0.21878546476364136
0.2495061755180359,0.22395996749401093
0.25657525658607483,0.21801768243312836
0.28552940487861633,0.227024644613266
0.25606769323349,0.224853053689003
0.25407591462135315,0.22381353378295898
0.2690317928791046,0.22670871019363403
0.2722623348236084,0.21915821731090546
0.2633534371852875,0.2172623723745346
0.25639188289642334,0.2329503893852234
0.26339519023895264,0.22405728697776794
0.26523032784461975,0.23479357361793518
0.2304382473230362,0.2236737608909607
0.23535320162773132,0.2482026219367981
0.26401785016059875,0.21879923343658447
0.26075100898742676,0.2267017662525177
0.25639957189559937,0.22507920861244202
0.23376581072807312,0.22285038232803345
0.2821471095085144,0.22019582986831665
0.2747567892074585,0.22181835770606995
0.2577440142631531,0.21950894594192505
0.2680668234825134,0.23830373585224152
0.2591497302055359,0.22565047442913055
0.24842309951782227,0.22594711184501648
0.23086830973625183,0.22251223027706146
0.24857039749622345,0.21836912631988525
0.23957982659339905,0.23453453183174133
0.2758943438529968,0.2245480865240097
0.25495055317878723,0.22771573066711426
0.2764326333999634,0.2236766368150711
0.2684168517589569,0.22172701358795166
0.2549048662185669,0.21731622517108917
0.2873536944389343,0.21898633241653442
0.23792889714241028,0.21497736871242523
0.21373596787452698,0.22482755780220032
0.28145959973335266,0.22251196205615997
0.2675628066062927,0.2273046374320984
0.26626503467559814,0.21459878981113434
0.2524600028991699,0.23043254017829895
0.2749462127685547,0.21723923087120056
0.2675688564777374,0.22030922770500183
0.2769514322280884,0.21774914860725403
0.2686689496040344,0.23567429184913635
0.24299561977386475,0.22653385996818542
0.2738385796546936,0.22519969940185547
0.25068873167037964,0.2238919734954834
0.27472248673439026,0.22554150223731995
0.20759084820747375,0.22982358932495117
0.262260764837265,0.22598448395729065
0.2740071415901184,0.22396603226661682
0.2758824825286865,0.23890957236289978
0.26796582341194153,0.2329966425895691
0.2615594267845154,0.23515410721302032
0.2639358937740326,0.2274041771888733
0.25126802921295166,0.21974971890449524
0.25925907492637634,0.21725229918956757
0.2466762661933899,0.21574240922927856
0.251408189535141,0.22800931334495544
0.2803570330142975,0.2166590690612793
0.2805081605911255,0.21354810893535614
0.24699091911315918,0.227463036775589
0.24783463776111603,0.2170586884021759
0.2770466208457947,0.223903626203537
0.2425244152545929,0.22872911393642426
0.2688940763473511,0.2197621911764145
0.2739492356777191,0.22225728631019592
0.28698107600212097,0.23315753042697906
0.27121326327323914,0.22280831634998322
0.2487218827009201,0.22571280598640442
0.2585125267505646,0.21725967526435852
0.267348051071167,0.20880500972270966
0.22083964943885803,0.22679901123046875
0.2687108516693115,0.21717903017997742
0.2756950855255127,0.23274734616279602
0.26607370376586914,0.22516924142837524
0.24463635683059692,0.2176903784275055
0.28410786390304565,0.2096708118915558
0.25986769795417786,0.22393321990966797
0.2388584315776825,0.22763508558273315
0.2603534162044525,0.21743345260620117
0.2688232958316803,0.22273904085159302
0.2891368269920349,0.22067952156066895
0.25073927640914917,0.22302833199501038
0.268177330493927,0.22449949383735657
0.26487302780151367,0.22571122646331787
0.2290266901254654,0.23063841462135315
0.23727624118328094,0.23441559076309204
0.24822241067886353,0.23411783576011658
0.2481754720211029,0.22371244430541992
0.26699766516685486,0.22382280230522156
0.2794189453125,0.22074568271636963
0.26394763588905334,0.2217421680688858
0.24675923585891724,0.21895237267017365
0.23230957984924316,0.21624816954135895
0.26344481110572815,0.22263573110103607
0.21344122290611267,0.21873782575130463
0.2708514928817749,0.22487635910511017
0.27394670248031616,0.2300713062286377
0.2883146405220032,0.2249729335308075
0.2532799541950226,0.2182101309299469
0.2554287910461426,0.22778233885765076
0.26635685563087463,0.2227393388748169
0.265866219997406,0.21370837092399597
0.26043784618377686,0.2283853441476822
0.2654780149459839,0.23325717449188232
0.22817346453666687,0.22129076719284058
0.283344030380249,0.22036150097846985
0.24581843614578247,0.22564402222633362
0.2604672908782959,0.22890350222587585
0.23898985981941223,0.23491111397743225
0.27868905663490295,0.21919655799865723
0.24264457821846008,0.22440695762634277
0.29219329357147217,0.22585511207580566
0.250807523727417,0.22494737803936005
0.23129373788833618,0.22213977575302124
0.2603943347930908,0.2290949523448944
0.25971460342407227,0.21566081047058105
0.2652892768383026,0.22095662355422974
0.2300969958305359,0.2446405291557312
0.25446534156799316,0.22535991668701172
0.25751692056655884,0.230529323220253
0.2595710754394531,0.2192840576171875
0.2490459680557251,0.21793843805789948
0.27821680903434753,0.2331571727991104
0.2728351950645447,0.22762256860733032
0.26122644543647766,0.2255483865737915
0.2759874761104584,0.22025641798973083
0.2853153645992279,0.2145525962114334
0.26897165179252625,0.21918737888336182
0.2521597743034363,0.2231813371181488
0.2961259186267853,0.22653275728225708
0.2657652497291565,0.22429652512073517
0.258422315120697,0.21498718857765198
0.2737386226654053,0.2204861342906952
0.23703891038894653,0.21539103984832764
0.27300378680229187,0.2189834713935852
0.2617523670196533,0.22250482439994812
0.2540993094444275,0.22363542020320892
0.25851118564605713,0.21722868084907532
0.2560858130455017,0.22086508572101593
0.2687460482120514,0.21399255096912384
0.2647848427295685,0.22759008407592773
0.2396126389503479,0.22499892115592957
0.2410081923007965,0.21843376755714417
0.24121493101119995,0.22937950491905212
0.281560480594635,0.22397750616073608
0.2536686360836029,0.22227740287780762
0.2605874538421631,0.22329936921596527
0.2654253840446472,0.22370292246341705
0.28565335273742676,0.2208629995584488
0.24875348806381226,0.2439405918121338
0.27192264795303345,0.23018363118171692
0.22143235802650452,0.22726230323314667
0.2735227346420288,0.22225786745548248
0.2825150489807129,0.23405639827251434
0.25750812888145447,0.22962048649787903
0.2647066116333008,0.21423596143722534
0.28014910221099854,0.21244940161705017
0.26375165581703186,0.2288329303264618
0.24415940046310425,0.22288671135902405
0.23544526100158691,0.2154584676027298
0.2408715933561325,0.22695806622505188
0.24765527248382568,0.21842247247695923
0.25449618697166443,0.22786831855773926
0.2695789933204651,0.2237081527709961
0.24887320399284363,0.2234351634979248
0.25167402625083923,0.21702325344085693
0.2744162678718567,0.21944749355316162
0.24610449373722076,0.22621427476406097
0.3002195954322815,0.2294672131538391
0.2682441174983978,0.22158609330654144
0.24884803593158722,0.21939438581466675
0.2328975945711136,0.23417332768440247
0.2544493079185486,0.2191675305366516
0.2608487606048584,0.22412227094173431
0.23732349276542664,0.22246848046779633
0.2503507733345032,0.21713697910308838
0.26486119627952576,0.2266325056552887
0.25190338492393494,0.22262686491012573
0.23226141929626465,0.22140125930309296
0.2676653563976288,0.2241908609867096
0.2844536006450653,0.22267775237560272
0.2794276177883148,0.2342749685049057
0.22820493578910828,0.22587430477142334
0.23308545351028442,0.22256845235824585
0.27270957827568054,0.22411605715751648
0.27315753698349,0.2281937450170517
0.2719866931438446,0.2245771288871765
0.25736933946609497,0.21325597167015076
0.25508958101272583,0.22490650415420532
0.2709031105041504,0.22370189428329468
0.24382980167865753,0.22298744320869446
0.23181669414043427,0.2202053964138031
0.23978765308856964,0.23106485605239868
0.2670210599899292,0.21990342438220978
0.2307778000831604,0.23155713081359863
0.2722015082836151,0.23092743754386902
0.23820453882217407,0.2430301308631897
0.23438626527786255,0.22767138481140137
0.2676655650138855,0.22991977632045746
0.25075972080230713,0.22175371646881104
0.25819239020347595,0.21687519550323486
0.2586364150047302,0.21655996143817902
0.2523036003112793,0.22600504755973816
0.2746717035770416,0.22599908709526062
0.2642448842525482,0.22045835852622986
0.2578892707824707,0.21986058354377747
0.26027289032936096,0.22610676288604736
0.27541136741638184,0.22109831869602203
0.2455657720565796,0.22800979018211365
0.2532007098197937,0.21433252096176147
0.28704461455345154,0.22311612963676453
0.2495238482952118,0.22451439499855042
0.292275607585907,0.2329985499382019
0.25934624671936035,0.22024869918823242
0.22804471850395203,0.2303319126367569
0.25422680377960205,0.22664505243301392
0.2651784420013428,0.22300617396831512
0.26575160026550293,0.218659907579422
0.27223044633865356,0.22028446197509766
0.26915863156318665,0.2231462299823761
0.2559169828891754,0.22504812479019165
0.24782797694206238,0.22805768251419067
0.24832020699977875,0.22454729676246643
0.25638216733932495,0.2142409086227417
0.23268219828605652,0.23161254823207855
0.2649941146373749,0.2242276668548584
0.2825619578361511,0.21291251480579376
0.23896190524101257,0.22621874511241913
0.27196046710014343,0.2208450734615326
0.26605069637298584,0.22036011517047882
0.2681088447570801,0.22058862447738647
0.2322571575641632,0.22213608026504517
0.26280322670936584,0.21844851970672607
0.2587108612060547,0.22838036715984344
0.25835558772087097,0.22856417298316956
0.23937101662158966,0.22283712029457092
0.2716125547885895,0.21444366872310638
0.2533852159976959,0.2282557338476181
0.2554963231086731,0.2316037267446518
0.2609712481498718,0.22280572354793549
0.21844348311424255,0.22983525693416595
0.24944491684436798,0.22374573349952698
0.2547283172607422,0.22682131826877594
0.22827163338661194,0.22336289286613464
0.2908572554588318,0.2344515323638916
0.2432839572429657,0.22450044751167297
0.2886386215686798,0.22526967525482178
0.2706141173839569,0.23513057827949524
0.28188586235046387,0.2182546854019165
0.2907937467098236,0.22189868986606598
0.25215426087379456,0.2165449559688568
0.24845701456069946,0.22255542874336243
0.2743045687675476,0.21666550636291504
0.24530214071273804,0.22688335180282593
0.2369045466184616,0.22213387489318848
0.2245217263698578,0.2186031937599182
0.24162915349006653,0.22950467467308044
0.27296265959739685,0.2312556505203247
0.26826465129852295,0.2249506711959839
0.24975037574768066,0.23808670043945312
0.23783423006534576,0.2338590919971466
0.23147660493850708,0.2224554419517517
0.2668817639350891,0.2240450382232666
0.2633515000343323,0.22310404479503632
0.28529906272888184,0.21598854660987854
0.2477090060710907,0.22391551733016968
0.23453646898269653,0.2211373746395111
0.25730153918266296,0.23407849669456482
0.2762475311756134,0.23045191168785095
0.26557719707489014,0.2222546488046646
0.2462449073791504,0.22431112825870514
0.27220892906188965,0.22582083940505981
0.253818154335022,0.22998465597629547
0.28185710310935974,0.2191508710384369
0.23946307599544525,0.21385352313518524
0.26655036211013794,0.21257779002189636
0.2762741446495056,0.21796460449695587
0.25034981966018677,0.2224871814250946
0.2719285190105438,0.22577492892742157
0.24264594912528992,0.2164863646030426
0.26136910915374756,0.22575485706329346
0.2635972499847412,0.21238923072814941
0.26709482073783875,0.23983334004878998
0.23166146874427795,0.22100088000297546
0.26039639115333557,0.2179935872554779
0.2564539313316345,0.22546690702438354
0.26575690507888794,0.22809383273124695
0.2193986475467682,0.23124730587005615
0.25716882944107056,0.22321254014968872
0.2849019765853882,0.21915023028850555
0.25510352849960327,0.22671686112880707
0.2319643348455429,0.224994957447052
0.3136367201805115,0.2181980311870575
0.2687499523162842,0.21813106536865234
0.25569289922714233,0.2215093970298767
0.2795739769935608,0.23112285137176514
0.248464435338974,0.2209169864654541
0.27466505765914917,0.22936534881591797
0.27057182788848877,0.24187979102134705
0.2621809244155884,0.22707927227020264
0.247252956032753,0.2200389802455902
0.2722848653793335,0.23252037167549133
0.24089118838310242,0.2252301275730133
0.23239168524742126,0.24238577485084534
0.26412883400917053,0.22867779433727264
0.22965168952941895,0.23005372285842896
0.26785653829574585,0.22187483310699463
0.2674771845340729,0.2181873470544815
0.28611594438552856,0.22357173264026642
0.2456490844488144,0.2303886115550995
0.22993868589401245,0.22794562578201294
0.2957965135574341,0.23219451308250427
0.21885928511619568,0.22478625178337097
0.2292301058769226,0.22844767570495605
0.2564784586429596,0.2297622561454773
0.23115241527557373,0.22284403443336487
0.2837586998939514,0.22566068172454834
0.2596006393432617,0.22249172627925873
0.2408989667892456,0.23684334754943848
0.3040333390235901,0.22210372984409332
0.27450597286224365,0.21500402688980103
0.2741464078426361,0.2351348102092743
0.25113439559936523,0.2157903015613556
0.2631983757019043,0.2258024960756302
0.251509428024292,0.22578833997249603
0.2645316421985626,0.22447484731674194
0.2827260494232178,0.22118763625621796
0.2665790021419525,0.23482030630111694
0.2770545482635498,0.22703683376312256
0.2662593722343445,0.23091508448123932
0.220279723405838,0.22033283114433289
0.25679779052734375,0.2306070327758789
0.276192307472229,0.24091275036334991
0.27337145805358887,0.21905815601348877
0.23049762845039368,0.22487330436706543
0.24790963530540466,0.23171809315681458
0.2493283450603485,0.22186912596225739
0.2675219178199768,0.23769477009773254
0.26613640785217285,0.22788675129413605
0.26839807629585266,0.2237013727426529
0.269050657749176,0.2242378145456314
0.2561957538127899,0.21986407041549683
0.2765750288963318,0.2307060807943344
0.26810380816459656,0.22625011205673218
0.2727879583835602,0.21470683813095093
0.245286762714386,0.22294434905052185
0.27276790142059326,0.2275697886943817
0.2797032594680786,0.2207055687904358
0.23547351360321045,0.22349774837493896
0.21057730913162231,0.22526812553405762
0.2619535028934479,0.23007050156593323
0.25784289836883545,0.22706568241119385
0.25613486766815186,0.21679970622062683
0.24133378267288208,0.23380696773529053
0.2522037923336029,0.21854588389396667
0.25246861577033997,0.22414126992225647
0.2646722197532654,0.22411593794822693
0.27515214681625366,0.2283763587474823
0.25927746295928955,0.23036828637123108
0.19427689909934998,0.22036868333816528
0.2378198206424713,0.2235613763332367
0.2503517270088196,0.2389587163925171
0.23996558785438538,0.2298353612422943
0.2592011094093323,0.23215344548225403
0.24573945999145508,0.22934895753860474
0.25517523288726807,0.23147517442703247
0.23734642565250397,0.23336201906204224
0.2769474387168884,0.23091384768486023
0.29380425810813904,0.2256476879119873
0.25517651438713074,0.22170023620128632
0.2870742380619049,0.22320254147052765
0.2973790168762207,0.22741758823394775
0.2487814724445343,0.2199322134256363
0.2506362795829773,0.23049283027648926
0.28279244899749756,0.22572574019432068
0.26094311475753784,0.22574767470359802
0.21856531500816345,0.2177746295928955
0.23696427047252655,0.2385980188846588
0.2809808552265167,0.2220647633075714
0.2574571371078491,0.22235754132270813
0.26047199964523315,0.22014278173446655
0.28057408332824707,0.22032228112220764
0.2794966697692871,0.23461395502090454
0.26282691955566406,0.2225087583065033
0.25758373737335205,0.2223333716392517
0.2679656744003296,0.22989866137504578
0.2668905258178711,0.21992826461791992
0.2725411653518677,0.23375272750854492
0.25989773869514465,0.22312137484550476
0.28603819012641907,0.22112250328063965
0.25120478868484497,0.23667281866073608
0.2765612304210663,0.22300362586975098
0.2743338644504547,0.2260003387928009
0.27371945977211,0.2232099324464798
0.22582554817199707,0.23288023471832275
0.2615746855735779,0.21856321394443512
0.23243167996406555,0.2306440770626068
0.26691314578056335,0.23482745885849
0.26221203804016113,0.22502952814102173
0.27452659606933594,0.21891385316848755
0.20989826321601868,0.23393282294273376
0.2513158321380615,0.22529107332229614
0.21221792697906494,0.22536012530326843
0.26359862089157104,0.21975180506706238
0.26105931401252747,0.21425417065620422
0.28697526454925537,0.22072401642799377
0.28797945380210876,0.2182655930519104
0.2596513628959656,0.22770464420318604
0.27322787046432495,0.22928017377853394
0.275995135307312,0.22563844919204712
0.2621919512748718,0.21599194407463074
0.2770088016986847,0.23234611749649048
0.26638302206993103,0.21769408881664276
0.25472497940063477,0.21852049231529236
0.27204984426498413,0.2208724021911621
0.25533419847488403,0.21934989094734192
0.27988237142562866,0.2268744707107544
0.22430601716041565,0.22868022322654724
0.2774941027164459,0.2174382507801056
0.24875155091285706,0.22169160842895508
0.259620726108551,0.2137441635131836
0.2695722281932831,0.22001221776008606
0.2531838119029999,0.22362595796585083
0.254660964012146,0.22100692987442017
0.25487324595451355,0.2234889268875122
0.2721821963787079,0.22415077686309814
0.24081389605998993,0.2241855263710022
0.2694903612136841,0.2220851480960846
0.2740004062652588,0.21756276488304138
0.22756844758987427,0.22234520316123962
0.27327314019203186,0.22208213806152344
0.25741755962371826,0.2334359884262085
0.2855948209762573,0.22034123539924622
0.25458648800849915,0.225687175989151
0.2488653063774109,0.2366160750389099
0.26855921745300293,0.2273525893688202
0.21707867085933685,0.22064825892448425
0.2553921937942505,0.23469175398349762
0.2466702163219452,0.21018502116203308
0.23941273987293243,0.22884628176689148
0.26655322313308716,0.221329927444458
0.25088682770729065,0.22148136794567108
0.2674349844455719,0.22183574736118317
0.2740459442138672,0.22676967084407806
0.27571049332618713,0.21801051497459412
0.29123812913894653,0.2177084982395172
0.2589234709739685,0.21891666948795319
0.2719537019729614,0.2263246327638626
0.25933220982551575,0.22251756489276886
0.2761213183403015,0.2198823243379593
0.23206713795661926,0.23055711388587952
0.22347572445869446,0.22077836096286774
0.2642245590686798,0.23082347214221954
0.25425148010253906,0.2251746952533722
0.2791329622268677,0.23015475273132324
0.24601612985134125,0.22344645857810974
0.2889103293418884,0.2263050228357315
0.27703917026519775,0.22231389582157135
0.22797569632530212,0.2271415889263153
0.24102899432182312,0.21988391876220703
0.291195809841156,0.22503790259361267
0.27345162630081177,0.2264472097158432
0.264615535736084,0.21427872776985168
0.27118054032325745,0.22888007760047913
0.2565879821777344,0.23268374800682068
0.24597620964050293,0.21769759058952332
0.24382740259170532,0.22586247324943542
0.25896716117858887,0.2232920527458191
0.2695887088775635,0.24149352312088013
0.2893085479736328,0.22012737393379211
0.26150861382484436,0.22402434051036835
0.25029993057250977,0.22203773260116577
0.25485357642173767,0.2316150814294815
0.24847984313964844,0.2267722338438034
0.2657439112663269,0.2259828746318817
0.27396076917648315,0.2251473367214203
0.2589075267314911,0.22021421790122986
0.26751503348350525,0.22080767154693604
0.2604809105396271,0.2222084403038025
0.24570925533771515,0.22619765996932983
0.27185556292533875,0.2214829921722412
0.24808770418167114,0.2225358486175537
0.25226354598999023,0.22747445106506348
0.24992719292640686,0.22302506864070892
0.255690336227417,0.22462166845798492
0.23944109678268433,0.23338207602500916
0.23183855414390564,0.2175111472606659
0.2750111520290375,0.2206336259841919
0.25537732243537903,0.2352587878704071
0.26833072304725647,0.23747140169143677
0.25823506712913513,0.24306052923202515
0.29072725772857666,0.2216651439666748
0.2700464129447937,0.21837890148162842
0.2767885625362396,0.2276623696088791
0.24136939644813538,0.2161279171705246
0.2528599500656128,0.22062361240386963
0.24419748783111572,0.2201732099056244
0.25333303213119507,0.23021522164344788
0.2564105689525604,0.23415541648864746
0.27673739194869995,0.21928678452968597
0.2404068410396576,0.2248845100402832
0.2345179319381714,0.22885677218437195
0.23657792806625366,0.22346167266368866
0.28028494119644165,0.22645583748817444
0.27829086780548096,0.2285693883895874
0.28380972146987915,0.22314207255840302
0.263262003660202,0.2363303303718567
0.25460556149482727,0.23000739514827728
0.2592090368270874,0.22524572908878326
0.2710977792739868,0.22090528905391693
0.2542789876461029,0.22670552134513855
0.2811013162136078,0.23154091835021973
0.25379678606987,0.22778409719467163
0.25975844264030457,0.22966817021369934
0.2289818823337555,0.2192927598953247
0.26214224100112915,0.2261994481086731
0.28333818912506104,0.2261313796043396
0.2596532106399536,0.23159633576869965
0.26331955194473267,0.2184779793024063
0.2409054934978485,0.2228095829486847
0.27044689655303955,0.2372983694076538
0.29359811544418335,0.21893271803855896
0.27937376499176025,0.22254382073879242
0.24891439080238342,0.22152122855186462
0.27077239751815796,0.23588228225708008
0.2662336528301239,0.22049516439437866
0.26215994358062744,0.2195368856191635
0.28066372871398926,0.21825134754180908
0.23822219669818878,0.23245468735694885
0.2705710828304291,0.22725234925746918
0.2721497118473053,0.23021720349788666
0.2569043040275574,0.23012946546077728
0.27187561988830566,0.2230122685432434
0.26108425855636597,0.22127608954906464
0.23230122029781342,0.2222352921962738
0.2388896942138672,0.22363567352294922
0.2348622977733612,0.22018149495124817
0.2689397931098938,0.22334787249565125
0.2507169842720032,0.2257653772830963
0.21658740937709808,0.21980977058410645
0.23889541625976562,0.21386662125587463
0.2858562767505646,0.22495800256729126
0.27419689297676086,0.2273561656475067
0.24711278080940247,0.23108050227165222
0.2900019586086273,0.21719542145729065
0.21327495574951172,0.222493976354599
0.2457481473684311,0.22641748189926147
0.26081568002700806,0.2315203696489334
0.24879738688468933,0.22281569242477417
0.24590447545051575,0.2264922559261322
0.28281792998313904,0.21871456503868103
0.21273162961006165,0.23950716853141785
0.2817476689815521,0.21164965629577637
0.2623486816883087,0.22779808938503265
0.26269227266311646,0.22100599110126495
0.2551058530807495,0.2299673855304718
0.24136613309383392,0.2192535549402237
0.23579731583595276,0.2363448441028595
0.29164421558380127,0.22149254381656647
0.2664982080459595,0.2453095018863678
0.20706120133399963,0.22464892268180847
0.2422596514225006,0.21615664660930634
0.2576397955417633,0.22481098771095276
0.2817913889884949,0.22579172253608704
0.26696446537971497,0.2163635790348053
0.2835772633552551,0.21946761012077332
0.2742252051830292,0.2238924503326416
0.2283916175365448,0.23200467228889465
0.2524733245372772,0.21803179383277893
0.2316816747188568,0.2274506390094757
0.25891387462615967,0.22927334904670715
0.25813108682632446,0.22981767356395721
0.26079487800598145,0.22315658628940582
0.2600904107093811,0.22937166690826416
0.2820369005203247,0.2163638472557068
0.25421759486198425,0.23333054780960083
0.26586323976516724,0.24193324148654938
0.26310309767723083,0.2284691035747528
0.25541430711746216,0.2231987714767456
0.25849997997283936,0.22647131979465485
0.2580837309360504,0.21762850880622864
0.231510728597641,0.22985979914665222
0.23770341277122498,0.23170918226242065
0.2771621346473694,0.22395813465118408
0.28040045499801636,0.22994744777679443
0.22959618270397186,0.22922033071517944
0.2497766762971878,0.2355736792087555
0.2368861883878708,0.23071439564228058
0.2696765065193176,0.23210325837135315
0.27181488275527954,0.2137182652950287
0.23939377069473267,0.23284924030303955
0.2666477560997009,0.21609041094779968
0.25301313400268555,0.2237822562456131
0.2413463145494461,0.2280418872833252
0.2754967212677002,0.22115257382392883
0.25532424449920654,0.23095092177391052
0.2593228220939636,0.2319490611553192
0.281302273273468,0.2313259243965149
0.26258403062820435,0.24373558163642883
0.27084052562713623,0.22081828117370605
0.24964384734630585,0.21617291867733002
0.26177409291267395,0.23116375505924225
0.2678159475326538,0.22850638628005981
0.23963752388954163,0.23506972193717957
0.26694583892822266,0.2245282232761383
0.26918601989746094,0.23051974177360535
0.2960970997810364,0.23811385035514832
0.25481942296028137,0.22831466794013977
0.2856099605560303,0.24125587940216064
0.25592339038848877,0.23510262370109558
0.2625938057899475,0.2277534306049347
0.29816514253616333,0.2365502566099167
0.294890820980072,0.227859228849411
0.26847726106643677,0.2300993800163269
0.28287702798843384,0.22333405911922455
0.24053795635700226,0.22450008988380432
0.24557486176490784,0.21965719759464264
0.2774921655654907,0.21919073164463043
0.2723296284675598,0.2221045345067978
0.26453742384910583,0.2230396568775177
0.26392871141433716,0.2209104597568512
0.23232150077819824,0.23368319869041443
0.2691804766654968,0.23932433128356934
0.2551416754722595,0.22478768229484558
0.28474587202072144,0.22374603152275085
0.2775193154811859,0.22383031249046326
0.27297601103782654,0.2203787863254547
0.27281689643859863,0.22343280911445618
0.2658618986606598,0.22437477111816406
0.259894460439682,0.23714247345924377
0.27610063552856445,0.22966618835926056
0.26037561893463135,0.22362862527370453
0.25606098771095276,0.22374652326107025
0.2563640773296356,0.2172241061925888
0.2958172559738159,0.22760242223739624
0.27652353048324585,0.2160157859325409
0.23264683783054352,0.2282082587480545
0.2285335808992386,0.2258901596069336
0.26666778326034546,0.22464267909526825
0.22738242149353027,0.22787480056285858
0.25087445974349976,0.2267972230911255
0.2545729875564575,0.21746504306793213
0.2472076267004013,0.22371023893356323
0.2511892318725586,0.2275051772594452
0.2826228439807892,0.2199750393629074
0.28809359669685364,0.23288771510124207
0.280539870262146,0.23359069228172302
0.257968544960022,0.24039722979068756
0.2658500075340271,0.22743001580238342
0.2771776020526886,0.21688610315322876
0.2708338797092438,0.22895687818527222
0.22441409528255463,0.2156812846660614
0.26439669728279114,0.22517924010753632
0.2673371732234955,0.2279813140630722
0.25624966621398926,0.21538764238357544
0.24402481317520142,0.2312857061624527
0.2729111313819885,0.22422844171524048
0.2764012813568115,0.2160637080669403
0.26713818311691284,0.22355066239833832
0.2794767916202545,0.22699356079101562
0.2686074376106262,0.22183039784431458
0.30470696091651917,0.222425177693367
0.2395191192626953,0.23876389861106873
0.2913930118083954,0.23191501200199127
0.25357693433761597,0.21793025732040405
0.23584628105163574,0.22105145454406738
0.27879053354263306,0.2322940230369568
0.2823990285396576,0.22298529744148254
0.2812327444553375,0.23138174414634705
0.2858995795249939,0.23673157393932343
0.26278072595596313,0.23571285605430603
0.2425307035446167,0.22384771704673767
0.25654876232147217,0.2358165681362152
0.23852455615997314,0.2280888855457306
0.21818473935127258,0.21771162748336792
0.26923948526382446,0.21944111585617065
0.23312333226203918,0.2222968339920044
0.2353699803352356,0.22505560517311096
0.23883120715618134,0.23520922660827637
0.2592225670814514,0.22704467177391052
0.2448234111070633,0.22369050979614258
0.2562512755393982,0.23833337426185608
0.251842737197876,0.22282934188842773
0.28633561730384827,0.23125317692756653
0.2698584794998169,0.22607845067977905
0.263295441865921,0.21568381786346436
0.2705431580543518,0.22661620378494263
0.2607104480266571,0.22979730367660522
0.2714654803276062,0.24261699616909027
0.2652391791343689,0.22566702961921692
0.28189414739608765,0.2235535830259323
0.2595546841621399,0.22855663299560547
0.2832109332084656,0.22478657960891724
0.25588300824165344,0.21652379631996155
0.23948326706886292,0.22708691656589508
0.24993443489074707,0.23865342140197754
0.28481507301330566,0.21874669194221497
0.25453507900238037,0.2256399691104889
0.2581453025341034,0.2264392077922821
0.27755066752433777,0.22468668222427368
0.2618941068649292,0.22870734333992004
0.2629179358482361,0.22538629174232483
0.24658933281898499,0.22368121147155762
0.26196637749671936,0.22190649807453156
0.26577985286712646,0.22180244326591492
0.21706171333789825,0.22912649810314178
0.27921122312545776,0.2245406061410904
0.25560033321380615,0.22212658822536469
0.24927352368831635,0.24055516719818115
0.28121817111968994,0.2240758240222931
0.27905094623565674,0.22717249393463135
0.25989556312561035,0.21519488096237183
0.2758787274360657,0.22211572527885437
0.2668801546096802,0.24154448509216309
0.2159384936094284,0.22442249953746796
0.2724738121032715,0.2119140625
0.269962877035141,0.22124551236629486
0.2637573778629303,0.21692752838134766
0.25414490699768066,0.2161657214164734
0.25832584500312805,0.2233424186706543
0.25608906149864197,0.23049211502075195
0.2299167513847351,0.22035229206085205
0.25858789682388306,0.2318059504032135
0.27038395404815674,0.22230862081050873
0.27969223260879517,0.22162066400051117
0.2753782570362091,0.22145366668701172
0.24336406588554382,0.23260313272476196
0.2529500424861908,0.22890283167362213
0.2641128599643707,0.22699430584907532
0.26300013065338135,0.21991297602653503
0.2168877273797989,0.21702848374843597
0.2574021518230438,0.23776358366012573
0.26695412397384644,0.22112834453582764
0.23627302050590515,0.22093941271305084
0.23539379239082336,0.2251916378736496
0.28069764375686646,0.23663945496082306
0.2608787417411804,0.23764336109161377
0.27036023139953613,0.22277051210403442
0.26437944173812866,0.22095192968845367
0.2600773572921753,0.22658923268318176
0.2176053822040558,0.22580397129058838
0.2185666710138321,0.24130067229270935
0.24360737204551697,0.22409774363040924
0.25413012504577637,0.21461322903633118
0.22071963548660278,0.22242775559425354
0.27313947677612305,0.22834329307079315
0.26319319009780884,0.23149561882019043
0.28536760807037354,0.22547569870948792
0.27258819341659546,0.2315119206905365
0.2546750605106354,0.2344079166650772
0.26014572381973267,0.23363077640533447
0.25929611921310425,0.2177061140537262
0.2687200605869293,0.22774910926818848
0.2522151470184326,0.22186172008514404
0.2658754587173462,0.2179146260023117
0.2859688401222229,0.22445139288902283
0.26124292612075806,0.23360168933868408
0.21622058749198914,0.21771115064620972
0.24918995797634125,0.2242344617843628
0.26323673129081726,0.2159910947084427
0.27149325609207153,0.2177630066871643
0.24093888700008392,0.2254076600074768
0.2551642656326294,0.23479388654232025
0.2677520513534546,0.21788930892944336
0.2490176260471344,0.22156710922718048
0.22655220329761505,0.21886077523231506
0.27095359563827515,0.23528990149497986
0.2883296012878418,0.22180643677711487
0.2782467305660248,0.22095666825771332
0.28477537631988525,0.22785119712352753
0.2251499593257904,0.22601643204689026
0.24970120191574097,0.2303951382637024
0.26116377115249634,0.21654215455055237
0.27666783332824707,0.21863937377929688
0.2607341408729553,0.2189846634864807
0.2681363523006439,0.22332683205604553
0.26406365633010864,0.21557176113128662
0.2586240768432617,0.22307822108268738
0.23165209591388702,0.24452483654022217
0.24463894963264465,0.2289813756942749
0.2823704481124878,0.22816137969493866
0.28639307618141174,0.23277580738067627
0.23914207518100739,0.22086450457572937
0.2604655921459198,0.2345205843448639
0.2461518943309784,0.21863813698291779
0.27196720242500305,0.2351764440536499
0.2707507610321045,0.22160017490386963
0.25811105966567993,0.23861894011497498
0.28141772747039795,0.23650887608528137
0.2666330933570862,0.23427754640579224
0.24880188703536987,0.23640502989292145
0.27516618371009827,0.2285749912261963
0.23215064406394958,0.21713456511497498
0.21819332242012024,0.22847892343997955
0.2387547791004181,0.2283681035041809
0.2395196408033371,0.2349880486726761
0.2846830189228058,0.2155439704656601
0.2538217008113861,0.22453643381595612
0.27093392610549927,0.21959669888019562
0.2512371242046356,0.22797226905822754
0.26530876755714417,0.22725871205329895
0.2446240335702896,0.21589884161949158
0.269530326128006,0.23723344504833221
0.24211588501930237,0.2255364954471588
0.2734906077384949,0.2266121804714203
0.26649224758148193,0.22879453003406525
0.2698785960674286,0.21802018582820892
0.26935499906539917,0.22995014488697052
0.2531823217868805,0.222663015127182
0.2588016986846924,0.23053297400474548
0.2797813415527344,0.23721584677696228
0.2696042060852051,0.2239590287208557
0.2735905051231384,0.22413191199302673
0.2678789496421814,0.22692343592643738
0.27972057461738586,0.21906620264053345
0.28575262427330017,0.21816202998161316
0.26203057169914246,0.23303043842315674
0.28128761053085327,0.2227783203125
0.2764096260070801,0.22698846459388733
0.24626845121383667,0.23429670929908752
0.2777214050292969,0.24477612972259521
0.2808082103729248,0.22808904945850372
0.26976442337036133,0.217439204454422
0.2598779499530792,0.22647956013679504
0.23495438694953918,0.2246805727481842
0.26750847697257996,0.2307865023612976
0.2664298415184021,0.22124016284942627
0.24434198439121246,0.23249980807304382
0.24031704664230347,0.23179444670677185
0.24870193004608154,0.2430504411458969
0.2861514687538147,0.22628489136695862
0.28538691997528076,0.21956515312194824
0.26223623752593994,0.23877711594104767
0.24467232823371887,0.22094431519508362
0.275260329246521,0.22144058346748352
0.23995822668075562,0.22473673522472382
0.258347749710083,0.22837382555007935
0.2499990612268448,0.2222900688648224
0.2593238949775696,0.22414228320121765
0.2415524274110794,0.21904993057250977
0.27593767642974854,0.23349982500076294
0.27468979358673096,0.22731024026870728
0.26556265354156494,0.2360156774520874
0.2582966089248657,0.2240581214427948
0.2603493630886078,0.22638796269893646
0.2810381352901459,0.22137320041656494
0.2623896300792694,0.2250203788280487
0.22467413544654846,0.23257523775100708
0.2667412757873535,0.21943527460098267
0.27219411730766296,0.2293444573879242
0.2307390719652176,0.224796324968338
0.2596893906593323,0.21723496913909912
0.25997814536094666,0.21812181174755096
0.25819724798202515,0.2311142385005951
0.2646070718765259,0.22968226671218872
0.2753947973251343,0.22489386796951294
0.26399025321006775,0.23550796508789062
0.2743522524833679,0.22772109508514404
0.2775309979915619,0.24532783031463623
0.23364320397377014,0.21675607562065125
0.27275314927101135,0.22285416722297668
0.2855137288570404,0.22319993376731873
0.2842200994491577,0.23838616907596588
0.30150869488716125,0.2239171415567398
0.2262592315673828,0.2307712435722351
0.24783018231391907,0.22486916184425354
0.2651737928390503,0.23918163776397705
0.24957728385925293,0.22088249027729034
0.2351984977722168,0.2279995083808899
0.2704148292541504,0.23146677017211914
0.24897950887680054,0.21699126064777374
0.2453981339931488,0.22458131611347198
0.25796809792518616,0.2267734855413437
0.2672984302043915,0.23102781176567078
0.2928042709827423,0.22718757390975952
0.27791982889175415,0.22070391476154327
0.25415346026420593,0.21472522616386414
0.27031615376472473,0.22860096395015717
0.28017786145210266,0.22980454564094543
0.24097704887390137,0.2303539514541626
0.24428580701351166,0.21876603364944458
0.2716829478740692,0.2289067506790161
0.275131493806839,0.21885982155799866
0.23499327898025513,0.2208266258239746
0.27185145020484924,0.2249353528022766
0.25178560614585876,0.23336628079414368
0.2936181426048279,0.23745252192020416
0.24470102787017822,0.23448973894119263
0.2676326036453247,0.22035342454910278
0.23473438620567322,0.2262420654296875
0.26278042793273926,0.22532562911510468
0.27957335114479065,0.23024970293045044
0.2686799168586731,0.22514940798282623
0.27472808957099915,0.22625255584716797
0.27132612466812134,0.22567474842071533
0.2769157588481903,0.24002476036548615
0.2756887972354889,0.2404840588569641
0.25457462668418884,0.21816733479499817
0.24135875701904297,0.22607912123203278
0.2746815085411072,0.22919321060180664
0.25211554765701294,0.22517678141593933
0.2620474100112915,0.22233936190605164
0.2331823855638504,0.241443932056427
0.2752373218536377,0.22690729796886444
0.20275655388832092,0.22008198499679565
0.25254881381988525,0.23157602548599243
0.23866206407546997,0.24166615307331085
0.204146146774292,0.22219640016555786
0.306809663772583,0.23223620653152466
0.28672367334365845,0.2194162905216217
0.2280413657426834,0.2197069376707077
0.25481265783309937,0.22249576449394226
0.23602791130542755,0.23672091960906982
0.26449111104011536,0.2289753258228302
0.28374555706977844,0.23521116375923157
0.2584869861602783,0.2323874682188034
0.2546478509902954,0.22572404146194458
0.2500583231449127,0.22669795155525208
0.2733476758003235,0.22263109683990479
0.2655409872531891,0.22356930375099182
0.24815139174461365,0.2194468080997467
0.2396610677242279,0.2284710705280304
0.2861332595348358,0.21942152082920074
0.24588224291801453,0.22665022313594818
0.2700774371623993,0.2158559113740921
0.25096839666366577,0.2238532155752182
0.25158852338790894,0.24292045831680298
0.2686125934123993,0.23290634155273438
0.27823129296302795,0.22500121593475342
0.2647953927516937,0.22487743198871613
0.2919663190841675,0.21645097434520721
0.26562464237213135,0.23017945885658264
0.24999727308750153,0.22071591019630432
0.2563171982765198,0.22686293721199036
0.26193273067474365,0.22120174765586853
0.24603167176246643,0.22929853200912476
0.2585640847682953,0.2294861078262329
0.298860102891922,0.22443702816963196
0.2642897665500641,0.2192520797252655
0.27535584568977356,0.22023215889930725
0.26631098985671997,0.2287350594997406
0.27260667085647583,0.22425886988639832
0.2286805659532547,0.23432044684886932
0.26206421852111816,0.2234346717596054
0.260942280292511,0.22361189126968384
0.2686021625995636,0.22132322192192078
0.2500351369380951,0.23374921083450317
0.2588706612586975,0.22611574828624725
0.2751770615577698,0.22448493540287018
0.25564315915107727,0.22516971826553345
0.27842676639556885,0.22817417979240417
0.2788090407848358,0.23552864789962769
0.27884167432785034,0.22527843713760376
0.2486700415611267,0.21124042570590973
0.18894267082214355,0.2366286814212799
0.26787155866622925,0.22595173120498657
0.2665342092514038,0.2336956262588501
0.23978343605995178,0.2268056869506836
0.24218010902404785,0.22780302166938782
0.2798786759376526,0.23930108547210693
0.23659276962280273,0.22484412789344788
0.2525443434715271,0.23683126270771027
0.26625558733940125,0.2222558856010437
0.24448111653327942,0.2278682291507721
0.289770245552063,0.21893319487571716
0.2603427469730377,0.223703533411026
0.21542102098464966,0.2365996092557907
0.2632325291633606,0.22839805483818054
0.22456058859825134,0.21611665189266205
0.22942174971103668,0.22461846470832825
0.2531055212020874,0.22802257537841797
0.25807487964630127,0.22322265803813934
0.27227774262428284,0.219618558883667
0.25712114572525024,0.23337726294994354
0.2730851173400879,0.23352165520191193
0.25612637400627136,0.23097294569015503
0.2875065207481384,0.22038805484771729
0.2301219254732132,0.22870370745658875
0.2497631013393402,0.23022550344467163
0.2311631292104721,0.2282734215259552
0.2708769142627716,0.2305057942867279
0.28903746604919434,0.22869351506233215
0.2690097689628601,0.21915778517723083
0.26151999831199646,0.23064583539962769
0.24685755372047424,0.22669483721256256
0.2781100273132324,0.2416631579399109
0.2676568925380707,0.22123222053050995
0.23327085375785828,0.229867622256279
0.2784445881843567,0.23001639544963837
0.25698378682136536,0.21485963463783264
0.234965980052948,0.22027018666267395
0.24075376987457275,0.22066853940486908
0.275576114654541,0.21689055860042572
0.25216156244277954,0.2237037718296051
0.27065587043762207,0.22885408997535706
0.2591458261013031,0.21923917531967163
0.29013484716415405,0.22142384946346283
0.25849318504333496,0.22518685460090637
0.24418842792510986,0.22969210147857666
0.27338287234306335,0.21661536395549774
0.23093408346176147,0.22831356525421143
0.22049251198768616,0.23256145417690277
0.2866205871105194,0.22633159160614014
0.2681054472923279,0.21752119064331055
0.2492033690214157,0.22965870797634125
0.26598745584487915,0.22587262094020844
0.28243690729141235,0.21960774064064026
0.2597934603691101,0.21886706352233887
0.284280002117157,0.23103347420692444
0.2637050747871399,0.23175495862960815
0.28582683205604553,0.22562697529792786
0.2951505184173584,0.22304928302764893
0.2787984609603882,0.23394083976745605
0.27032047510147095,0.22836260497570038
0.25407880544662476,0.22319698333740234
0.27529680728912354,0.21494829654693604
0.2479235827922821,0.2265162467956543
0.2259114682674408,0.2332078218460083
0.2565453052520752,0.22239559888839722
0.25514930486679077,0.21707665920257568
0.24590936303138733,0.22789311408996582
0.27034223079681396,0.2172478288412094
0.2750470042228699,0.22628338634967804
0.24651974439620972,0.2211204469203949
0.2814188599586487,0.2269630879163742
0.2726718485355377,0.21825432777404785
0.23806022107601166,0.22194397449493408
0.264265775680542,0.22346743941307068
0.2644052505493164,0.22792235016822815
0.2757093906402588,0.2322380542755127
0.24973458051681519,0.2168264389038086
0.2157726287841797,0.21656757593154907
0.27503329515457153,0.22997868061065674
0.2651687562465668,0.22554601728916168
0.270504891872406,0.23741024732589722
0.23014187812805176,0.2262496054172516
0.27826976776123047,0.22287675738334656
0.2637919485569,0.2474699318408966
0.2626541554927826,0.2280052900314331
0.24235820770263672,0.21965248882770538
0.24470975995063782,0.22340193390846252
0.2539635896682739,0.22667790949344635
0.2590928375720978,0.2290061116218567
0.26374801993370056,0.2318415641784668
0.2747740149497986,0.2345733642578125
0.24738352000713348,0.22179614007472992
0.2858719825744629,0.22573809325695038
0.26128971576690674,0.22209951281547546
0.23098516464233398,0.20880162715911865
0.23528540134429932,0.23658086359500885
0.256767213344574,0.23417022824287415
0.2545449733734131,0.23041987419128418
0.2642033100128174,0.22811903059482574
0.2562095820903778,0.2204040288925171
0.25150713324546814,0.22793585062026978
0.2261725813150406,0.23662352561950684
0.2364116907119751,0.2311849594116211
0.2773815095424652,0.2363419383764267
0.24653702974319458,0.22174441814422607
0.2788410484790802,0.21968376636505127
0.25554150342941284,0.2293412685394287
0.2554948627948761,0.22279761731624603
0.2678871750831604,0.22139543294906616
0.23298169672489166,0.22040140628814697
0.2464676797389984,0.24698776006698608
0.2711181640625,0.22600340843200684
0.26760342717170715,0.22136029601097107
0.25974950194358826,0.23004905879497528
0.2757246494293213,0.22710269689559937
0.25920820236206055,0.2262834906578064
0.2527339458465576,0.2219553291797638
0.2789255976676941,0.223574697971344
0.2636253833770752,0.24369920790195465
0.29049694538116455,0.22751402854919434
0.2586774230003357,0.2206897884607315
0.2660484313964844,0.22472421824932098
0.22293084859848022,0.22450058162212372
0.2557368278503418,0.2569734752178192
0.2737865447998047,0.23385649919509888
0.2659001052379608,0.22869688272476196
0.2823237180709839,0.2230997532606125
0.2746811509132385,0.233502596616745
0.24718385934829712,0.23423966765403748
0.2405773401260376,0.22858726978302002
0.28024178743362427,0.21944457292556763
0.26847225427627563,0.21867749094963074
0.24184945225715637,0.23763561248779297
0.2654343247413635,0.2310469001531601
0.28949427604675293,0.22846460342407227
0.2871304750442505,0.23260203003883362
0.2714667320251465,0.2210782766342163
0.2663477659225464,0.22952774167060852
0.24274012446403503,0.23126286268234253
0.27969226241111755,0.2304796576499939
0.2402428686618805,0.22326895594596863
0.249360591173172,0.21669232845306396
0.24572426080703735,0.22968760132789612
0.27798596024513245,0.22935980558395386
0.2520192265510559,0.2196483016014099
0.27923864126205444,0.2308688461780548
0.26678404211997986,0.22216439247131348
0.21619969606399536,0.2268395721912384
0.26144057512283325,0.22800317406654358
0.2400522530078888,0.23447614908218384
0.25351041555404663,0.22224506735801697
0.25582045316696167,0.21926967799663544
0.22382821142673492,0.230081245303154
0.29331809282302856,0.21966969966888428
0.27094948291778564,0.24025529623031616
0.23359933495521545,0.226536363363266
0.27674394845962524,0.24600131809711456
0.26746344566345215,0.22459325194358826
0.27413803339004517,0.22011372447013855
0.26067155599594116,0.2311197817325592
0.27110129594802856,0.21798425912857056
0.27619242668151855,0.21965116262435913
0.274970144033432,0.21858453750610352
0.2802613377571106,0.2233445942401886
0.2741180956363678,0.2350592315196991
0.21674272418022156,0.23033466935157776
0.26851630210876465,0.23357464373111725
0.2671262323856354,0.21879377961158752
0.2537077069282532,0.22836215794086456
0.2683568000793457,0.23235179483890533
0.30021029710769653,0.2242746502161026
0.25412654876708984,0.22243797779083252
0.23107193410396576,0.2205657958984375
0.26894766092300415,0.23482093214988708
0.2536814212799072,0.22214144468307495
0.26811525225639343,0.2191077172756195
0.27181440591812134,0.21932756900787354
0.26270121335983276,0.22144383192062378
0.2309085726737976,0.2464340478181839
0.29988187551498413,0.2263142466545105
0.2753605544567108,0.22162117063999176
0.28536710143089294,0.22610267996788025
0.2827572226524353,0.21721220016479492
0.21575942635536194,0.21980026364326477
0.2635912299156189,0.22807322442531586
0.26640620827674866,0.2270965427160263
0.2563342750072479,0.2262750267982483
0.2491413950920105,0.22749090194702148
0.2556517720222473,0.22519266605377197
0.25915858149528503,0.22222095727920532
0.26619285345077515,0.22124961018562317
0.27868181467056274,0.21866856515407562
0.2762719988822937,0.22991888225078583
0.26075470447540283,0.21510189771652222
0.25972187519073486,0.23208937048912048
0.2708885371685028,0.23552653193473816
0.2664991617202759,0.2237062305212021
0.28035062551498413,0.2282889187335968
0.21608217060565948,0.22182445228099823
0.27550071477890015,0.22157728672027588
0.2537076473236084,0.2339639663696289
0.2413746416568756,0.23024818301200867
0.24524012207984924,0.2367991805076599
0.24599498510360718,0.23953767120838165
0.27326178550720215,0.22476541996002197
0.2520512044429779,0.2143980860710144
0.2658576965332031,0.22268974781036377
0.28093332052230835,0.23547518253326416
0.2655720114707947,0.22622306644916534
0.2591277062892914,0.2263336479663849
0.2563760578632355,0.23257285356521606
0.26649102568626404,0.24719315767288208
0.2441495954990387,0.2290605902671814
0.228567436337471,0.23163607716560364
0.2668495178222656,0.2257814109325409
0.2920149564743042,0.22602665424346924
0.2733732759952545,0.2278727889060974
0.2592649757862091,0.22515113651752472
0.2836936116218567,0.22802892327308655
0.26596909761428833,0.23009666800498962
0.27077534794807434,0.22329890727996826
0.23933005332946777,0.21640415489673615
0.2285183072090149,0.22519898414611816
0.27198559045791626,0.23313724994659424
0.263944149017334,0.23251542448997498
0.26404786109924316,0.2267947494983673
0.2712729871273041,0.23080956935882568
0.26931607723236084,0.22730372846126556
0.2775353491306305,0.22982339560985565
0.2520124912261963,0.2299683392047882
0.23757311701774597,0.2351120114326477
0.27279722690582275,0.23418673872947693
0.2755535840988159,0.22086399793624878
0.28167277574539185,0.2270790934562683
0.2776087522506714,0.23928946256637573
0.26811492443084717,0.22198259830474854
0.25530216097831726,0.22135545313358307
0.2807133197784424,0.22228634357452393
0.2715747356414795,0.2174782156944275
0.2590101361274719,0.24524635076522827
0.20664198696613312,0.22412987053394318
0.2763633131980896,0.2130192667245865
0.27905529737472534,0.22549432516098022
0.241779625415802,0.23646056652069092
0.28777629137039185,0.22239559888839722
0.25552651286125183,0.22319400310516357
0.2627294957637787,0.2291351854801178
0.21670354902744293,0.23748737573623657
0.25087982416152954,0.22567027807235718
0.2668325901031494,0.23055517673492432
0.2621793746948242,0.22963494062423706
0.23887653648853302,0.22360557317733765
0.24848778545856476,0.23378710448741913
0.2910555303096771,0.22863340377807617
0.2829243540763855,0.22131729125976562
0.23834887146949768,0.22553904354572296
0.27307528257369995,0.21902593970298767
0.28274402022361755,0.22498565912246704
0.2519897222518921,0.21383869647979736
0.24265307188034058,0.22498980164527893
0.2527945935726166,0.2202107012271881
0.2705049514770508,0.225066140294075
0.26754239201545715,0.22129659354686737
0.2751869261264801,0.22642330825328827
0.2680134177207947,0.2292880415916443
0.2611139416694641,0.23854809999465942
0.26447391510009766,0.22275757789611816
0.2686551809310913,0.22312498092651367
0.21995145082473755,0.23587839305400848
0.2554567754268646,0.2345300018787384
0.2672457695007324,0.22521480917930603
0.2596406638622284,0.22885601222515106
0.2855508029460907,0.22907686233520508
0.2815084755420685,0.22079035639762878
0.2169467806816101,0.23520886898040771
0.24615085124969482,0.21278515458106995
0.2570849061012268,0.23641717433929443
0.2090708315372467,0.21960513293743134
0.25930774211883545,0.23281222581863403
0.28154563903808594,0.22305965423583984
0.26710450649261475,0.2423974573612213
0.26685938239097595,0.2355969399213791
0.2598620057106018,0.24195466935634613
0.25036776065826416,0.22774416208267212
0.28834348917007446,0.2199009358882904
0.29141807556152344,0.22602048516273499
0.2826802134513855,0.22872458398342133
0.27812275290489197,0.22562791407108307
0.26620015501976013,0.23510880768299103
0.270702064037323,0.21714356541633606
0.27229732275009155,0.22579419612884521
0.2614922821521759,0.22770845890045166
0.23671087622642517,0.2356756031513214
0.23571822047233582,0.2232273668050766
0.26587069034576416,0.24042809009552002
0.265250027179718,0.23301547765731812
0.27243077754974365,0.22166062891483307
0.2805337905883789,0.23298361897468567
0.29049164056777954,0.23997895419597626
0.24752472341060638,0.22702109813690186
0.2330644279718399,0.22036723792552948
0.2872285842895508,0.22066539525985718
0.2227981835603714,0.22538486123085022
0.2497621476650238,0.23660525679588318
0.2671263813972473,0.2346447855234146
0.23532694578170776,0.23285764455795288
0.24238863587379456,0.23995229601860046
0.2965695559978485,0.23201122879981995
0.19948288798332214,0.22624924778938293
0.25512921810150146,0.23171325027942657
0.28605103492736816,0.23049169778823853
0.2607918381690979,0.21815909445285797
0.2685171067714691,0.23027735948562622
0.25001901388168335,0.21837307512760162
0.23644793033599854,0.22670772671699524
0.25471705198287964,0.22894518077373505
0.2629941701889038,0.22731557488441467
0.29258179664611816,0.2269706428050995
0.2727506756782532,0.2425616979598999
0.25337210297584534,0.2156544327735901
0.28451088070869446,0.2266443371772766
0.2425573170185089,0.2144949734210968
0.2568895220756531,0.21843719482421875
0.2672954499721527,0.22414571046829224
0.25102171301841736,0.22208744287490845
0.2697621285915375,0.22884833812713623
0.2809089422225952,0.22430533170700073
0.21121251583099365,0.24570399522781372
0.2561558485031128,0.2259097695350647
0.2597297430038452,0.22158247232437134
0.2672613263130188,0.21969488263130188
0.2365020513534546,0.23086734116077423
0.2493813931941986,0.23028716444969177
0.2547060251235962,0.24043256044387817
0.27145710587501526,0.2269679307937622
0.2801288366317749,0.21556192636489868
0.27752459049224854,0.23191097378730774
0.2183767557144165,0.22618286311626434
0.2701106667518616,0.23439010977745056
0.2825038433074951,0.25431156158447266
0.2534833252429962,0.22676721215248108
0.2668296694755554,0.2235221266746521
0.2594311833381653,0.22265033423900604
0.2890022099018097,0.2129659205675125
0.27198249101638794,0.22703707218170166
0.2617267072200775,0.22843819856643677
0.23839622735977173,0.22370608150959015
0.29408708214759827,0.22499100863933563
0.23210081458091736,0.24024546146392822
0.25042489171028137,0.2221979796886444
0.2789931893348694,0.22150953114032745
0.2638847827911377,0.22517824172973633
0.2887745499610901,0.23335912823677063
0.2685256898403168,0.23888857662677765
0.221340611577034,0.24448582530021667
0.2652721405029297,0.2321857213973999
0.2598319947719574,0.21668118238449097
0.27874910831451416,0.23151665925979614
0.2809183597564697,0.22518785297870636
0.23089098930358887,0.21929843723773956
0.2696898281574249,0.23520436882972717
0.25694799423217773,0.2320847362279892
0.2522612512111664,0.23236052691936493
0.25130537152290344,0.2263844609260559
0.24871253967285156,0.22408023476600647
0.2818087339401245,0.23478488624095917
0.24055644869804382,0.2261826992034912
0.2651364803314209,0.22276261448860168
0.2599523365497589,0.22729821503162384
0.23927320539951324,0.22364629805088043
0.2720787227153778,0.2188975214958191
0.2874394357204437,0.23085564374923706
0.25297120213508606,0.23564477264881134
0.27680355310440063,0.23301447927951813
0.2851744592189789,0.2202850878238678
0.26896294951438904,0.2185247242450714
0.27524271607398987,0.2278158962726593
0.26194968819618225,0.24096187949180603
0.2655792832374573,0.21958374977111816
0.22909244894981384,0.23207801580429077
0.2607744634151459,0.2214343547821045
0.24585992097854614,0.22197876870632172
0.28012025356292725,0.22178497910499573
0.2811855673789978,0.2205636203289032
0.24653297662734985,0.23014803230762482
0.24216249585151672,0.22509673237800598
0.26075562834739685,0.22313423454761505
0.2566438615322113,0.21725772321224213
0.2467823028564453,0.23179063200950623
0.26329177618026733,0.22923977673053741
0.23944894969463348,0.23040372133255005
0.2628682255744934,0.22918397188186646
0.25470924377441406,0.22377869486808777
0.2633911669254303,0.22485727071762085
0.23929671943187714,0.22829458117485046
0.2692759037017822,0.22449108958244324
0.25908172130584717,0.22470104694366455
0.25845521688461304,0.22528374195098877
0.2881660759449005,0.22161699831485748
0.2760716378688812,0.22001823782920837
0.27871567010879517,0.22624140977859497
0.2543240189552307,0.22521281242370605
0.25861942768096924,0.22927266359329224
0.26533132791519165,0.23842087388038635
0.26661381125450134,0.23122835159301758
0.2536253035068512,0.24271917343139648
0.2683635950088501,0.2198076844215393
0.28023743629455566,0.21730449795722961
0.2844941020011902,0.23949649930000305
0.24024730920791626,0.22977152466773987
0.21246987581253052,0.22168982028961182
0.23677265644073486,0.23440232872962952
0.2751569151878357,0.23376289010047913
0.2614702582359314,0.2349075824022293
0.2571452856063843,0.22711613774299622
0.27220863103866577,0.2266608476638794
0.2630625367164612,0.2350604236125946
0.2665468454360962,0.22167450189590454
0.2732269763946533,0.22970229387283325
0.28501492738723755,0.22500666975975037
0.26569950580596924,0.21082746982574463
0.27180397510528564,0.2401667833328247
0.2644789516925812,0.2374878227710724
0.24493873119354248,0.2260836511850357
0.2727365493774414,0.22431620955467224
0.25413572788238525,0.22350499033927917
0.2750864326953888,0.22227369248867035
0.25459808111190796,0.232163667678833
0.2667738199234009,0.21495801210403442
0.2834022045135498,0.22842738032341003
0.2947739064693451,0.22865045070648193
0.2666518986225128,0.22924034297466278
0.2802947759628296,0.23188944160938263
0.25260716676712036,0.23085340857505798
0.2420426905155182,0.22674846649169922
0.251181423664093,0.23026421666145325
0.2741508483886719,0.22961972653865814
0.27103564143180847,0.21729499101638794
0.2695702910423279,0.23016464710235596
0.2657962143421173,0.21564829349517822
0.2841629385948181,0.22528530657291412
0.271363765001297,0.2383386343717575
0.27360981702804565,0.2175430953502655
0.25933516025543213,0.22478291392326355
0.26998329162597656,0.2371625006198883
0.288747638463974,0.2290852963924408
0.3048108220100403,0.22737088799476624
0.26480650901794434,0.2300567328929901
0.21990442276000977,0.22055526077747345
0.2499072402715683,0.2241886854171753
0.270937442779541,0.24332109093666077
0.2866331934928894,0.23376822471618652
0.2801564037799835,0.22996163368225098
0.2747694253921509,0.22578924894332886
0.25497472286224365,0.22855941951274872
0.2761872112751007,0.2258528172969818
0.26424163579940796,0.233473539352417
0.2398940920829773,0.24301332235336304
0.21416246891021729,0.23943857848644257
0.2556528151035309,0.23323041200637817
0.26942428946495056,0.22728735208511353
0.2700955867767334,0.24418047070503235
0.2903536260128021,0.23735475540161133
0.2671123743057251,0.23348873853683472
0.24766667187213898,0.217605859041214
0.25723469257354736,0.2277044653892517
0.22254514694213867,0.21777349710464478
0.24020397663116455,0.24182221293449402
0.2749306559562683,0.2168961763381958
0.23635552823543549,0.22521159052848816
0.2830688953399658,0.225303515791893
0.2691558301448822,0.2229936718940735
0.2627699375152588,0.22866839170455933
0.2868388593196869,0.21730299293994904
0.2747251093387604,0.22959670424461365
0.21878422796726227,0.24524982273578644
0.2699953019618988,0.21990899741649628
0.28474676609039307,0.22785358130931854
0.27419203519821167,0.22045567631721497
0.2664194107055664,0.22628308832645416
0.24205242097377777,0.22294467687606812
0.25008100271224976,0.22260230779647827
0.2826102674007416,0.23087090253829956
0.26002037525177,0.23968885838985443
0.2641122043132782,0.22538456320762634
0.27894753217697144,0.22505754232406616
0.2952460050582886,0.2249523103237152
0.2389606088399887,0.23332829773426056
0.2783623933792114,0.2295478731393814
0.2701348066329956,0.23956860601902008
0.2851366400718689,0.22865942120552063
0.23851051926612854,0.2380659282207489
0.2593517303466797,0.24065274000167847
0.2560180425643921,0.22632259130477905
0.2613534927368164,0.23014196753501892
0.26439279317855835,0.2418702095746994
0.27411800622940063,0.2254338562488556
0.2708970904350281,0.23534360527992249
0.2896888256072998,0.2199246883392334
0.24575883150100708,0.2264622151851654
0.25028517842292786,0.2250841110944748
0.2746008634567261,0.22874262928962708
0.2706071436405182,0.22448188066482544
0.27310672402381897,0.22399592399597168
0.24238666892051697,0.22631090879440308
0.2574694752693176,0.23618702590465546
0.2701665163040161,0.2210225760936737
0.23595726490020752,0.2326248288154602
0.26968029141426086,0.22087067365646362
0.2729088366031647,0.22968323528766632
0.2572312653064728,0.23132409155368805
0.2744866609573364,0.2236134558916092
0.2502533495426178,0.22847330570220947
0.2779461145401001,0.23421333730220795
0.21220439672470093,0.2324351817369461
0.2899266481399536,0.2288617640733719
0.24515748023986816,0.2189849317073822
0.2597700357437134,0.23012611269950867
0.2718351185321808,0.21792951226234436
0.2548234462738037,0.21382205188274384
0.2663830518722534,0.2346278876066208
0.26560211181640625,0.2209452986717224
0.2845422625541687,0.22026589512825012
0.24830441176891327,0.2294553518295288
0.2860938012599945,0.2145046889781952
0.22837144136428833,0.22727464139461517
0.29008930921554565,0.2257349193096161
0.2479066550731659,0.24499350786209106
0.2633950412273407,0.22857940196990967
0.2680050730705261,0.22533780336380005
0.27659380435943604,0.2367662489414215
0.2453685700893402,0.22570231556892395
0.2748936414718628,0.2188192903995514
0.25572627782821655,0.22784700989723206
0.275992214679718,0.2273973822593689
0.24816444516181946,0.21500596404075623
0.26988744735717773,0.22368228435516357
0.27987346053123474,0.24156516790390015
0.24572528898715973,0.22768068313598633
0.26045718789100647,0.21856480836868286
0.2610059976577759,0.23180359601974487
0.25695520639419556,0.24284794926643372
0.22869855165481567,0.2273218184709549
0.25981175899505615,0.23208379745483398
0.2156301885843277,0.23143023252487183
0.284100741147995,0.22810259461402893
0.24593308568000793,0.2342645227909088
0.2697731852531433,0.21654528379440308
0.24332323670387268,0.21715879440307617
0.2754651606082916,0.2275473028421402
0.2970358729362488,0.22556659579277039
0.27108123898506165,0.2284533679485321
0.29071706533432007,0.21995726227760315
0.28006303310394287,0.2359498143196106
0.27418088912963867,0.23607800900936127
0.22072981297969818,0.2248314917087555
0.2571259140968323,0.22916026413440704
0.2595807909965515,0.23132458329200745
0.2930533289909363,0.23687425255775452
0.27859580516815186,0.23008738458156586
0.2776542901992798,0.2319210022687912
0.25285130739212036,0.2285829782485962
0.2698974013328552,0.2279006540775299
0.2749139070510864,0.2165101170539856
0.2823795974254608,0.22561869025230408
0.26769447326660156,0.2257976531982422
0.27929461002349854,0.22399361431598663
0.2544707655906677,0.22662444412708282
0.2541583180427551,0.23090563714504242
0.3023719787597656,0.23363828659057617
0.27078795433044434,0.23755383491516113
0.2219526469707489,0.22569239139556885
0.2614556550979614,0.23503819108009338
0.24526457488536835,0.24235393106937408
0.27502375841140747,0.21458584070205688
0.24010004103183746,0.21626675128936768
0.2683998942375183,0.23392003774642944
0.29593053460121155,0.2255834937095642
0.2480953484773636,0.2110978662967682
0.257330060005188,0.23304975032806396
0.2708614468574524,0.2250330001115799
0.2482757866382599,0.2222099006175995
0.26415902376174927,0.23014506697654724
0.2295331060886383,0.22271335124969482
0.24789036810398102,0.22931528091430664
0.2798680067062378,0.22567716240882874
0.2523428201675415,0.23245885968208313
0.2891567051410675,0.22625920176506042
0.22621867060661316,0.2424432933330536
0.2545452117919922,0.2279333919286728
0.2759586572647095,0.2294367253780365
0.2521217465400696,0.22841842472553253
0.2625780403614044,0.22677424550056458
0.2721964120864868,0.22321559488773346
0.27847975492477417,0.23574459552764893
0.2552841007709503,0.23466786742210388
0.25148454308509827,0.23040826618671417
0.24977019429206848,0.22523969411849976
0.21482537686824799,0.2157997190952301
0.28200939297676086,0.2271040380001068
0.27390792965888977,0.22087566554546356
0.24057269096374512,0.2325763702392578
0.24452859163284302,0.23235711455345154
0.26787328720092773,0.21483808755874634
0.26595383882522583,0.24220404028892517
0.22603285312652588,0.22212132811546326
0.27848801016807556,0.2347124218940735
0.2966400980949402,0.24078147113323212
0.2591641843318939,0.2338227778673172
0.22068333625793457,0.23467761278152466
0.2725459337234497,0.23322555422782898
0.25925037264823914,0.23433184623718262
0.25716739892959595,0.2289409190416336
0.26616185903549194,0.221746563911438
0.25797024369239807,0.22475051879882812
0.2823798656463623,0.21950051188468933
0.25224757194519043,0.2311438024044037
0.29947298765182495,0.23592548072338104
0.2782182991504669,0.22541603446006775
0.29076433181762695,0.2257024645805359
0.26464974880218506,0.2277534306049347
0.2943561375141144,0.2244715690612793
0.2885822057723999,0.23142680525779724
0.28144365549087524,0.23722928762435913
0.23129771649837494,0.23248866200447083
0.2664848268032074,0.23295670747756958
0.2448875606060028,0.23334047198295593
0.2699899673461914,0.21905595064163208
0.2636023163795471,0.2172282636165619
0.24227800965309143,0.23247522115707397
0.25347012281417847,0.23328372836112976
0.25417304039001465,0.2318895161151886
0.25716647505760193,0.22901856899261475
0.233799010515213,0.22515736520290375
0.2645059823989868,0.22467109560966492
0.2889595031738281,0.23584309220314026
0.25863105058670044,0.23747578263282776
0.2745412588119507,0.21943271160125732
0.23128372430801392,0.22084873914718628
0.2311919927597046,0.2306123673915863
0.2646905779838562,0.22258460521697998
0.28284722566604614,0.23114162683486938
0.25775575637817383,0.22473543882369995
0.26328814029693604,0.2237977385520935
0.29581546783447266,0.23373198509216309
0.26225000619888306,0.2245333045721054
0.27204373478889465,0.22384685277938843
0.24889980256557465,0.2331361025571823
0.26832324266433716,0.22298674285411835
0.23558416962623596,0.23191283643245697
0.254868745803833,0.22971183061599731
0.2610725462436676,0.22674772143363953
0.26830214262008667,0.24371710419654846
0.2548314332962036,0.2233368158340454
0.24650591611862183,0.22940021753311157
0.26022055745124817,0.2247612178325653
0.2805129289627075,0.2209402322769165
0.25493037700653076,0.2135724127292633
0.24912583827972412,0.2356768250465393
0.24937349557876587,0.21634647250175476
0.2809126079082489,0.2273290455341339
0.2561076581478119,0.22728173434734344
0.2646549642086029,0.23845317959785461
0.24929484724998474,0.22675910592079163
0.24099068343639374,0.2306113839149475
0.2585128843784332,0.21799615025520325
0.24198795855045319,0.2254943549633026
0.28445881605148315,0.2246267944574356
0.2360474169254303,0.2287673056125641
0.2607031762599945,0.2203369140625
0.272819846868515,0.2291802167892456
0.26257455348968506,0.25245213508605957
0.2782438397407532,0.22318682074546814
0.2596627175807953,0.22508884966373444
0.2862730622291565,0.2272522747516632
0.2720596492290497,0.22386319935321808
0.2559148371219635,0.22749727964401245
0.2395985722541809,0.2356185019016266
0.27574318647384644,0.21302424371242523
0.2603798508644104,0.2265709638595581
0.26524072885513306,0.23452982306480408
0.25267744064331055,0.22696328163146973
0.21428778767585754,0.229361891746521
0.2747994661331177,0.22092831134796143
0.2581261694431305,0.22321519255638123
0.25455185770988464,0.2269325852394104
0.2765389382839203,0.22336407005786896
0.2713714838027954,0.2203005850315094
0.2680203318595886,0.23003777861595154
0.2749713659286499,0.22597253322601318
0.27944961190223694,0.22941642999649048
0.253447949886322,0.2347591519355774
0.24324369430541992,0.23563452064990997
0.28738969564437866,0.22509083151817322
0.2781336307525635,0.22373320162296295
0.2610096335411072,0.21513450145721436
0.29076412320137024,0.23122695088386536
0.24602928757667542,0.22656933963298798
0.22334548830986023,0.22245819866657257
0.23987922072410583,0.23722966015338898
0.2701830267906189,0.22699612379074097
0.2726774215698242,0.2150634229183197
0.2519892454147339,0.23028019070625305
0.2804996371269226,0.23399102687835693
0.26439905166625977,0.2273622751235962
0.28414082527160645,0.23343771696090698
0.2541528046131134,0.2230503112077713
0.27958017587661743,0.21926645934581757
0.2545384466648102,0.22273853421211243
0.2632780075073242,0.2284400314092636
0.2732403874397278,0.24481196701526642
0.2641710042953491,0.23654767870903015
0.2693411111831665,0.2242451012134552
0.27291762828826904,0.23405589163303375
0.2670486569404602,0.21526187658309937
0.25126510858535767,0.22404596209526062
0.2703717350959778,0.23533745110034943
0.27786165475845337,0.2292136251926422
0.28845787048339844,0.23122356832027435
0.20365291833877563,0.24252218008041382
0.25946131348609924,0.2281305491924286
0.2767868638038635,0.23392996191978455
0.2657797038555145,0.2334718257188797
0.2529776990413666,0.23677541315555573
0.26582685112953186,0.2174081802368164
0.2481376826763153,0.22052887082099915
0.26493528485298157,0.2284572422504425
0.1941610872745514,0.22513821721076965
0.27735769748687744,0.22416627407073975
0.2687295973300934,0.22589236497879028
0.2381564974784851,0.22682814300060272
0.2865481376647949,0.22594189643859863
0.26944494247436523,0.21911057829856873
0.2878444790840149,0.2180166244506836
0.2723652422428131,0.23490330576896667
0.27514493465423584,0.22616511583328247
0.2742919921875,0.21603330969810486
0.2836885452270508,0.2185565084218979
0.2508196234703064,0.22651657462120056
0.2779594659805298,0.2157076746225357
0.27785131335258484,0.21691329777240753
0.2380073219537735,0.22295700013637543
0.2864077687263489,0.2213490754365921
0.2813849151134491,0.23062261939048767
0.24279077351093292,0.24276632070541382
0.2716048061847687,0.22504907846450806
0.2622704803943634,0.22430899739265442
0.2610325217247009,0.22797660529613495
0.26300927996635437,0.21763551235198975
0.2744443714618683,0.23182538151741028
0.262445330619812,0.22470694780349731
0.23731102049350739,0.2124653160572052
0.2625698745250702,0.23546084761619568
0.23465746641159058,0.22691169381141663
0.2680870592594147,0.23754853010177612
0.2855474352836609,0.2404799908399582
0.2679941654205322,0.22469189763069153
0.27514296770095825,0.22054973244667053
0.21467554569244385,0.22882768511772156
0.2620459198951721,0.2255191206932068
0.2848559021949768,0.22615981101989746
0.27836811542510986,0.2307332158088684
0.2755184769630432,0.22990795969963074
0.28044021129608154,0.22085504233837128
0.27372416853904724,0.22427135705947876
0.2654467225074768,0.22428974509239197
0.25745105743408203,0.21505402028560638
0.2475481629371643,0.23243020474910736
0.2685767114162445,0.2139310985803604
0.2598543167114258,0.21470299363136292
0.2839125394821167,0.2424311339855194
0.2850215435028076,0.2183021605014801
0.25953418016433716,0.23033159971237183
0.266360878944397,0.21573735773563385
0.226393461227417,0.23224660754203796
0.28407397866249084,0.24239486455917358
0.2807103395462036,0.22649195790290833
0.2812344431877136,0.2236536145210266
0.28845083713531494,0.2306736409664154
0.2783557176589966,0.24061769247055054
0.28045064210891724,0.2412211298942566
0.2748281955718994,0.2272181659936905
0.2666782736778259,0.2292667031288147
0.23878535628318787,0.22926639020442963
0.25417739152908325,0.22394154965877533
0.25316181778907776,0.22538118064403534
0.23620274662971497,0.21614250540733337
0.276691734790802,0.23417434096336365
0.27240127325057983,0.222569078207016
0.2773124575614929,0.22657135128974915
0.26925551891326904,0.2202548384666443
0.24633771181106567,0.22261357307434082
0.2754773497581482,0.24241098761558533
0.26882418990135193,0.22621166706085205
0.24965181946754456,0.22041544318199158
0.2663312554359436,0.22189638018608093
0.26311200857162476,0.22801551222801208
0.26899614930152893,0.22176970541477203
0.2577800750732422,0.22594356536865234
0.2601543068885803,0.23482656478881836
0.2519141435623169,0.2253081053495407
0.29628950357437134,0.22564354538917542
0.2387504130601883,0.22746574878692627
0.25562912225723267,0.22447648644447327
0.2664141058921814,0.22342759370803833
0.2292965203523636,0.23316243290901184
0.2624373137950897,0.2412879317998886
0.26981276273727417,0.23738397657871246
0.2784787118434906,0.24373692274093628
0.27482739090919495,0.2233593463897705
0.2783590853214264,0.22642086446285248
0.2649425268173218,0.24359169602394104
0.26884540915489197,0.2268267422914505
0.2335319221019745,0.2222469449043274
0.25581759214401245,0.2296721339225769
0.2840460538864136,0.21943137049674988
0.263881117105484,0.2364145815372467
0.2855127453804016,0.220875084400177
0.28436124324798584,0.22379635274410248
0.2597379982471466,0.2173314243555069
0.26534709334373474,0.22494615614414215
0.26894962787628174,0.22245484590530396
0.2607436776161194,0.24299019575119019
0.22657613456249237,0.2254047691822052
0.22325724363327026,0.22552940249443054
0.2648785412311554,0.22601330280303955
0.23879468441009521,0.22118660807609558
0.23931950330734253,0.23749902844429016
0.2789318561553955,0.23448023200035095
0.25529152154922485,0.22114787995815277
0.22332647442817688,0.22821485996246338
0.2897830605506897,0.21479028463363647
0.25627511739730835,0.23373861610889435
0.2682476043701172,0.21502292156219482
0.25627484917640686,0.21885016560554504
0.2961966395378113,0.2251465767621994
0.258139044046402,0.2281365990638733
0.2396010160446167,0.23518449068069458
0.24080801010131836,0.23310789465904236
0.26769301295280457,0.2257203757762909
0.2326585054397583,0.22240518033504486
0.23952265083789825,0.2270624339580536
0.24980071187019348,0.22641387581825256
0.260185182094574,0.223180890083313
0.26706206798553467,0.23992511630058289
0.26212257146835327,0.2234477996826172
0.260516494512558,0.22147127985954285
0.29369133710861206,0.23856158554553986
0.2601410150527954,0.2385162115097046
0.2753674387931824,0.22843192517757416
0.2740839421749115,0.22292909026145935
0.25298067927360535,0.22806838154792786
0.2741107940673828,0.22096961736679077
0.2667352557182312,0.22911733388900757
0.2635234296321869,0.22288993000984192
0.2799552083015442,0.22514425218105316
0.2618612051010132,0.22485406696796417
0.25787922739982605,0.23582619428634644
0.25343093276023865,0.2300984263420105
0.2362096607685089,0.23197036981582642
0.27117905020713806,0.2319096028804779
0.2766837775707245,0.21962085366249084
0.2751353979110718,0.23300926387310028
0.2553403973579407,0.22653496265411377
0.21131178736686707,0.22518271207809448
0.26756709814071655,0.22036932408809662
0.2653144598007202,0.23162513971328735
0.2887449264526367,0.23337873816490173
0.26146748661994934,0.20869043469429016
0.26808568835258484,0.22624817490577698
0.2651776671409607,0.21971294283866882
0.27830368280410767,0.22993338108062744
0.2724650204181671,0.22507527470588684
0.24231064319610596,0.22255101799964905
0.2796679735183716,0.22052940726280212
0.277884304523468,0.22035616636276245
0.2771803140640259,0.2162805199623108
0.2664003372192383,0.240453839302063
0.26166361570358276,0.2325461506843567
0.24767684936523438,0.22911226749420166
0.2532362937927246,0.22448353469371796
0.28119203448295593,0.23046475648880005
0.23701637983322144,0.214775949716568
0.2662220597267151,0.23326082527637482
0.2911643385887146,0.22427375614643097
0.21984070539474487,0.22407513856887817
0.26969748735427856,0.2154722511768341
0.28808650374412537,0.22826924920082092
0.2533133029937744,0.22793740034103394
0.2421131730079651,0.21332979202270508
0.27582108974456787,0.22936034202575684
0.26357364654541016,0.23106925189495087
0.27059534192085266,0.2279621660709381
0.28948885202407837,0.23850862681865692
0.25465333461761475,0.22793926298618317
0.2580854892730713,0.2347431182861328
0.27326491475105286,0.21960210800170898
0.2625780701637268,0.223829984664917
0.2760329246520996,0.22648534178733826
0.23426678776741028,0.23612934350967407
0.2885817289352417,0.23666052520275116
0.2784844636917114,0.24662411212921143
0.2752606272697449,0.235658198595047
0.28787726163864136,0.22984063625335693
0.2904019355773926,0.2225092053413391
0.22983615100383759,0.2144295573234558
0.25222301483154297,0.22830894589424133
0.2789657413959503,0.22085076570510864
0.23969301581382751,0.23227083683013916
0.2235155999660492,0.23321372270584106
0.25864338874816895,0.21934561431407928
0.2623990774154663,0.22248592972755432
0.25339317321777344,0.23032505810260773
0.25892019271850586,0.2217283695936203
0.2632794976234436,0.22969436645507812
0.2691214680671692,0.2207615226507187
0.2689889669418335,0.2190333604812622
0.2762792110443115,0.23460955917835236
0.2639734148979187,0.221689835190773
0.25553348660469055,0.2343536913394928
0.2516458034515381,0.24066027998924255
0.26263266801834106,0.2319166511297226
0.28080904483795166,0.2440858781337738
0.2724379301071167,0.2294323742389679
0.2816239297389984,0.22963213920593262
0.2672829031944275,0.23560985922813416
0.2768789529800415,0.24267056584358215
0.2622005045413971,0.2390255481004715
0.25952857732772827,0.21262536942958832
0.27190572023391724,0.20976515114307404
0.26148664951324463,0.21776416897773743
0.26093775033950806,0.22353671491146088
0.28064000606536865,0.2331359088420868
0.25096431374549866,0.23136809468269348
0.2308449000120163,0.2243453562259674
0.28010475635528564,0.23757556080818176
0.2924283444881439,0.2281278669834137
0.26230400800704956,0.2328861951828003
0.26384237408638,0.21854379773139954
0.2522248327732086,0.23621147871017456
0.27342313528060913,0.22190186381340027
0.26272520422935486,0.21839359402656555
0.23930394649505615,0.22561606764793396
0.28886276483535767,0.23449721932411194
0.2500488758087158,0.2294142246246338
0.2753964960575104,0.23002910614013672
0.24627667665481567,0.22714540362358093
0.2899416387081146,0.22501124441623688
0.24050849676132202,0.2324656844139099
0.2397092580795288,0.22551989555358887
0.25610288977622986,0.2273617684841156
0.2660709023475647,0.23210927844047546
0.2556019127368927,0.23399987816810608
0.27842724323272705,0.23207896947860718
0.27340221405029297,0.21875643730163574
0.28668034076690674,0.22871646285057068
0.28051865100860596,0.2306724190711975
0.24391277134418488,0.24086213111877441
0.27654772996902466,0.22978609800338745
0.28044116497039795,0.23166769742965698
0.29047706723213196,0.22363553941249847
0.2714631259441376,0.2205233871936798
0.2530260682106018,0.2230791449546814
0.2647171914577484,0.23829372227191925
0.2674805223941803,0.22089877724647522
0.2608882188796997,0.2318413406610489
0.26323413848876953,0.22154515981674194
0.2647816836833954,0.22189980745315552
0.27031534910202026,0.2150600403547287
0.25221550464630127,0.22765834629535675
0.26159951090812683,0.2460762858390808
0.27676719427108765,0.23002181947231293
0.27706098556518555,0.22136448323726654
0.2820930480957031,0.23417210578918457
0.2551831007003784,0.22499120235443115
0.28906792402267456,0.24193888902664185
0.26363444328308105,0.2306734323501587
0.25205692648887634,0.2712459862232208
0.250953733921051,0.2280825525522232
0.28387701511383057,0.23409143090248108
0.2670312523841858,0.21977588534355164
0.2843494713306427,0.22775104641914368
0.27514901757240295,0.2348097562789917
0.2640308737754822,0.2327948957681656
0.20635515451431274,0.24131470918655396
0.24959783256053925,0.21682468056678772
0.21767500042915344,0.2329462170600891
0.28322190046310425,0.23573513329029083
0.24809706211090088,0.22320082783699036
0.2709799110889435,0.21434423327445984
0.26049086451530457,0.23467275500297546
0.27361899614334106,0.23662704229354858
0.2839113473892212,0.23194152116775513
0.2550540268421173,0.22638612985610962
0.2798977792263031,0.22247695922851562
0.2843121886253357,0.22846201062202454
0.21140465140342712,0.22176805138587952
0.2685837149620056,0.23280972242355347
0.2418229877948761,0.22744762897491455
0.24374547600746155,0.21937766671180725
0.28171446919441223,0.22047153115272522
0.28433042764663696,0.23012295365333557
0.2658701241016388,0.2281413972377777
0.2513294816017151,0.2345249354839325
0.2601187825202942,0.22205527126789093
0.2577754259109497,0.22830364108085632
0.25217264890670776,0.23089396953582764
0.2591383755207062,0.2284461110830307
0.2509801983833313,0.22174599766731262
0.2819696068763733,0.22091740369796753
0.250919371843338,0.2228955328464508
0.2664710581302643,0.2227133810520172
0.2889668345451355,0.24290800094604492
0.28055042028427124,0.2220715880393982
0.30428922176361084,0.22903788089752197
0.28904104232788086,0.2221691906452179
0.28001800179481506,0.2417207807302475
0.2612980902194977,0.23283515870571136
0.28317877650260925,0.22709402441978455
0.2867638170719147,0.2374211847782135
0.25299879908561707,0.22205454111099243
0.27467629313468933,0.2222553789615631
0.2689102590084076,0.22950699925422668
0.26914530992507935,0.22657576203346252
0.2460934817790985,0.2302592694759369
0.2534329295158386,0.24339818954467773
0.26137784123420715,0.23127901554107666
0.26542234420776367,0.22868183255195618
0.2709641754627228,0.23024404048919678
0.2883291244506836,0.22745604813098907
0.25223809480667114,0.2211911678314209
0.25045329332351685,0.24498435854911804
0.25325044989585876,0.23578928411006927
0.2698364555835724,0.23262956738471985
0.2939929962158203,0.23627588152885437
0.2632724642753601,0.21950410306453705
0.247786745429039,0.22120313346385956
0.2778365910053253,0.2389366328716278
0.3023666739463806,0.21508833765983582
0.289310097694397,0.22746776044368744
0.24437616765499115,0.2296692430973053
0.2654009461402893,0.23999425768852234
0.2587341070175171,0.22949251532554626
0.27144089341163635,0.22677436470985413
0.2522292733192444,0.21987119317054749
0.25008636713027954,0.22672182321548462
0.2859081029891968,0.23626096546649933
0.2736854553222656,0.23361217975616455
0.2976362109184265,0.2388955056667328
0.2745324373245239,0.22194670140743256
0.2660987079143524,0.22561568021774292
0.28358927369117737,0.22790196537971497
0.2993857264518738,0.22021174430847168
0.24733152985572815,0.2265472114086151
0.2779046595096588,0.24591416120529175
0.278862863779068,0.23011428117752075
0.28411462903022766,0.21945084631443024
0.28630754351615906,0.23469264805316925
0.27240246534347534,0.23737922310829163
0.2807309031486511,0.23254430294036865
0.2718351185321808,0.23427905142307281
0.28010472655296326,0.2254572957754135
0.2961212992668152,0.24060574173927307
0.23756501078605652,0.23754051327705383
0.3016260862350464,0.2280481457710266
0.25350722670555115,0.2194940149784088
0.24998614192008972,0.23075984418392181
0.2563508450984955,0.22939586639404297
0.25767040252685547,0.2350037842988968
0.22953404486179352,0.23510220646858215
0.26725393533706665,0.2201799601316452
0.2498663067817688,0.2215055525302887
0.21966026723384857,0.23475053906440735
0.2560369372367859,0.23172372579574585
0.2730545699596405,0.22454044222831726
0.2848707437515259,0.22427406907081604
0.2549077868461609,0.24037891626358032
0.2602684497833252,0.2389625757932663
0.2708738148212433,0.22326913475990295
0.2718595266342163,0.2277076542377472
0.22672691941261292,0.22422823309898376
0.2778778076171875,0.2265351414680481
0.26841217279434204,0.23165932297706604
0.19503992795944214,0.22912538051605225
0.28308314085006714,0.23982873558998108
0.27484315633773804,0.2369036078453064
0.24629949033260345,0.23858991265296936
0.2894485592842102,0.22055381536483765
0.27022844552993774,0.23300330340862274
0.26175951957702637,0.2303212732076645
0.2874096632003784,0.23941081762313843
0.25876569747924805,0.23501700162887573
0.28110527992248535,0.2246721386909485
0.26439329981803894,0.22254648804664612
0.21979083120822906,0.22517019510269165
0.2681869864463806,0.2245372235774994
0.26564276218414307,0.22356127202510834
0.2141563892364502,0.24200847744941711
0.2699311673641205,0.23318660259246826
0.287838876247406,0.25408029556274414
0.2811738848686218,0.24272006750106812
0.29066550731658936,0.22796979546546936
0.2538412809371948,0.2221912443637848
0.25209832191467285,0.24245592951774597
0.27622342109680176,0.23031184077262878
0.2488705813884735,0.23046423494815826
0.2860923409461975,0.2132064402103424
0.27830129861831665,0.21066047251224518
0.27536916732788086,0.22197988629341125
0.2661559283733368,0.22786253690719604
0.24379581212997437,0.22288799285888672
0.30569377541542053,0.22888651490211487
0.24922393262386322,0.22914493083953857
0.25423845648765564,0.22988101840019226
0.24927033483982086,0.22602976858615875
0.27863162755966187,0.21012264490127563
0.2982465624809265,0.23481464385986328
0.25298652052879333,0.23437243700027466
0.27651748061180115,0.23827020823955536
0.2740704417228699,0.2210043966770172
0.26668065786361694,0.23884379863739014
0.26849067211151123,0.22564417123794556
0.23573079705238342,0.2304944097995758
0.2522422969341278,0.23168548941612244
0.2827107906341553,0.238195538520813
0.2671924829483032,0.22767415642738342
0.23108747601509094,0.23500604927539825
0.27529266476631165,0.2237969934940338
0.2233516275882721,0.2251092791557312
0.2754448652267456,0.23863539099693298
0.2800976634025574,0.2174060344696045
0.23899158835411072,0.2245229184627533
0.27112331986427307,0.22446483373641968
0.27825039625167847,0.22628968954086304
0.28033727407455444,0.2356833815574646
0.2809791564941406,0.22754345834255219
0.26783987879753113,0.2287783920764923
0.2502139210700989,0.22453995048999786
0.26231563091278076,0.24150976538658142
0.2630787491798401,0.22924064099788666
0.2845100462436676,0.22304342687129974
0.27854806184768677,0.23615823686122894
0.27997320890426636,0.22476279735565186
0.2577017843723297,0.2260092794895172
0.22709119319915771,0.24453866481781006
0.2729504406452179,0.23127257823944092
0.25246232748031616,0.22326725721359253
0.27307355403900146,0.2234252244234085
0.26950353384017944,0.23229077458381653
0.21904774010181427,0.22494637966156006
0.29339051246643066,0.23060479760169983
0.22678497433662415,0.22497951984405518
0.24643683433532715,0.2368910014629364
0.25719699263572693,0.22718650102615356
0.23187370598316193,0.2290361225605011
0.24436451494693756,0.22543001174926758
0.28005146980285645,0.22463548183441162
0.2786777913570404,0.23261013627052307
0.273492693901062,0.24128875136375427
0.27402809262275696,0.22761395573616028
0.26997482776641846,0.22378186881542206
0.22806242108345032,0.23870572447776794
0.2338523119688034,0.22970864176750183
0.28757086396217346,0.21950462460517883
0.2914750576019287,0.22911903262138367
0.24847951531410217,0.23218122124671936
0.2600593566894531,0.23264241218566895
0.26963797211647034,0.23665577173233032
0.2864224314689636,0.22445203363895416
0.24965867400169373,0.2281179428100586
0.2483198046684265,0.2198227494955063
0.24538084864616394,0.2235933542251587
0.2602073550224304,0.22821369767189026
0.2608737051486969,0.22745200991630554
0.25646793842315674,0.22462895512580872
0.2760612368583679,0.22736793756484985
0.2711109519004822,0.2255447655916214
0.24525190889835358,0.2290852963924408
0.30349698662757874,0.22946251928806305
0.23173737525939941,0.2277684211730957
0.27909940481185913,0.22410991787910461
0.2537166178226471,0.22518526017665863
0.26779597997665405,0.23076118528842926
0.264018714427948,0.23082397878170013
0.2722763419151306,0.2322154939174652
0.3010141849517822,0.23440536856651306
0.2685787081718445,0.2220272421836853
0.2383137047290802,0.22957369685173035
0.2698027491569519,0.2291998416185379
0.27311068773269653,0.2174554169178009
0.2633707821369171,0.2243429720401764
0.27158379554748535,0.21637621521949768
0.27396008372306824,0.24499037861824036
0.28401708602905273,0.21989873051643372
0.23962466418743134,0.24438996613025665
0.27222713828086853,0.2315434366464615
0.30217480659484863,0.21815887093544006
0.25102052092552185,0.23491674661636353
0.27559491991996765,0.2359948754310608
0.28727957606315613,0.22789627313613892
0.2669345438480377,0.23694372177124023
0.27290990948677063,0.233316570520401
0.26636773347854614,0.23804551362991333
0.27396589517593384,0.24411499500274658
0.26395124197006226,0.2192368507385254
0.2573448419570923,0.2248389571905136
0.26383259892463684,0.22238022089004517
0.2844986617565155,0.2514575123786926
0.25457242131233215,0.22276830673217773
0.24155227839946747,0.22857381403446198
0.2675634026527405,0.22581475973129272
0.28301864862442017,0.21980246901512146
0.2783495783805847,0.2241177260875702
0.24062412977218628,0.22629192471504211
0.25814464688301086,0.23069722950458527
0.2730977237224579,0.23043876886367798
0.2538815140724182,0.21374790370464325
0.2771593928337097,0.23482738435268402
0.27057257294654846,0.22099532186985016
0.26091864705085754,0.220840722322464
0.2799384295940399,0.22858934104442596
0.2707194983959198,0.22240203619003296
0.2682974636554718,0.2311808168888092
0.2618110179901123,0.215620756149292
0.22724905610084534,0.24229736626148224
0.2566926181316376,0.2293473482131958
0.2542523145675659,0.21981503069400787
0.205257385969162,0.24301931262016296
0.2590956687927246,0.23075589537620544
0.2841058075428009,0.22561313211917877
0.2426314651966095,0.22906169295310974
0.2555543780326843,0.21714940667152405
0.28387391567230225,0.22759339213371277
0.2673895061016083,0.22559854388237
0.29009300470352173,0.23098492622375488
0.24886000156402588,0.23018261790275574
0.26787546277046204,0.22960501909255981
0.26607513427734375,0.2266831248998642
0.2730323374271393,0.22708988189697266
0.2574293315410614,0.22891491651535034
0.2639475464820862,0.23038288950920105
0.27770715951919556,0.22857487201690674
0.26396411657333374,0.22597599029541016
0.26455262303352356,0.22213305532932281
0.2703200578689575,0.23376397788524628
0.25870075821876526,0.23557128012180328
0.2740234136581421,0.22104038298130035
0.275775671005249,0.2370336949825287
0.26701831817626953,0.2295602560043335
0.29533109068870544,0.22448256611824036
0.26035600900650024,0.2226307988166809
0.24639824032783508,0.22438646852970123
0.2886021137237549,0.21392011642456055
0.2596888244152069,0.2392796277999878
0.2812344431877136,0.21865388751029968
0.2528030574321747,0.21949370205402374
0.25395098328590393,0.22628504037857056
0.2769125998020172,0.22366321086883545
0.28844624757766724,0.23359809815883636
0.27235496044158936,0.2207062691450119
0.2567732334136963,0.21851655840873718
0.2587215304374695,0.23930127918720245
0.26766178011894226,0.22294259071350098
0.28745555877685547,0.22640866041183472
0.26264044642448425,0.2357071340084076
0.28343480825424194,0.22409357130527496
0.2747516930103302,0.22328010201454163
0.2969287037849426,0.23450380563735962
0.2901622951030731,0.23625412583351135
0.26764142513275146,0.22137872874736786
0.26333627104759216,0.22942467033863068
0.28998517990112305,0.23515722155570984
0.2656722366809845,0.22662004828453064
0.25610214471817017,0.21787866950035095
0.25760161876678467,0.2477620244026184
0.3022189438343048,0.2268277406692505
0.26247161626815796,0.2370929718017578
0.2603801488876343,0.24548788368701935
0.3097859025001526,0.23995430767536163
0.30146050453186035,0.22356700897216797
0.2598702609539032,0.21615058183670044
0.26040422916412354,0.2454061210155487
0.27580732107162476,0.24591216444969177
0.27888232469558716,0.2238132357597351
0.28460362553596497,0.22686530649662018
0.2586808502674103,0.23627527058124542
0.26252037286758423,0.2239498496055603
0.2943292558193207,0.22143903374671936
0.25332820415496826,0.23527228832244873
0.25968658924102783,0.2227781116962433
0.28914305567741394,0.23107819259166718
0.26697036623954773,0.23623988032341003
0.25362926721572876,0.2441970407962799
0.2524682879447937,0.24609898030757904
0.25965917110443115,0.20912590622901917
0.2955937385559082,0.22614021599292755
0.26277992129325867,0.23266923427581787
0.2510342597961426,0.23823431134223938
0.26045405864715576,0.23118719458580017
0.2395266592502594,0.22979916632175446
0.28005528450012207,0.23030120134353638
0.2712997794151306,0.22653400897979736
0.2900986671447754,0.24609968066215515
0.27174627780914307,0.2248246669769287
0.2646108865737915,0.2254904806613922
0.28712424635887146,0.22408708930015564
0.2697867155075073,0.21843451261520386
0.26731717586517334,0.2177901268005371
0.26843106746673584,0.24488618969917297
0.2514466643333435,0.24530233442783356
0.29252561926841736,0.23138581216335297
0.25893956422805786,0.2348347008228302
0.2702666223049164,0.24084855616092682
0.2808663845062256,0.23185312747955322
0.2716273367404938,0.22031879425048828
0.25596892833709717,0.2291664481163025
0.257487952709198,0.22819086909294128
0.25636404752731323,0.22492972016334534
0.2538091242313385,0.2291957587003708
0.26528117060661316,0.21657204627990723
0.2518339157104492,0.23723545670509338
0.24684518575668335,0.2371673583984375
0.2782130241394043,0.22213071584701538
0.26019710302352905,0.22573694586753845
0.23927149176597595,0.23554465174674988
0.23948884010314941,0.23245856165885925
0.2627314627170563,0.22059160470962524
0.2915951609611511,0.24390867352485657
0.262134850025177,0.2471216320991516
0.26397404074668884,0.22015708684921265
0.2658226191997528,0.23092693090438843
0.247138112783432,0.2227899432182312
0.27283990383148193,0.2286757081747055
0.27680787444114685,0.22754043340682983
0.2590881884098053,0.23243463039398193
0.2835269868373871,0.24417191743850708
0.2885134816169739,0.23308441042900085
0.27127671241760254,0.23846374452114105
0.23801355063915253,0.24199794232845306
0.273019015789032,0.22810514271259308
0.2820833921432495,0.2346924990415573
0.27877938747406006,0.2426203042268753
0.29061996936798096,0.23803666234016418
0.2972624897956848,0.2213209569454193
0.2805752754211426,0.22006094455718994
0.28019633889198303,0.219302698969841
0.2801663875579834,0.2310040295124054
0.2729908227920532,0.23292821645736694
0.28320372104644775,0.23390209674835205
0.2785798907279968,0.2196110486984253
0.27117469906806946,0.23012353479862213
0.27277418971061707,0.23769038915634155
0.2765817642211914,0.24373245239257812
0.23105624318122864,0.2197340875864029
0.2779384255409241,0.230691060423851
0.22462597489356995,0.2341460883617401
0.23662549257278442,0.26227641105651855
0.25185078382492065,0.22343219816684723
0.2880699038505554,0.24970418214797974
0.28184497356414795,0.22123971581459045
0.25954335927963257,0.22252514958381653
0.27469101548194885,0.2315371334552765
0.27367207407951355,0.23475521802902222
0.27326518297195435,0.22834545373916626
0.28760725259780884,0.22586661577224731
0.25175464153289795,0.24691370129585266
0.23903930187225342,0.2200201451778412
0.27645015716552734,0.22962546348571777
0.2548582851886749,0.22367873787879944
0.27923399209976196,0.22831708192825317
0.2584794759750366,0.2402457296848297
0.2731850743293762,0.23790431022644043
0.2687205672264099,0.23291413486003876
0.2905764579772949,0.23190143704414368
0.2739836871623993,0.2274640053510666
0.26331236958503723,0.22763976454734802
0.24911673367023468,0.2325659841299057
0.23944753408432007,0.2214590311050415
0.25137320160865784,0.22162842750549316
0.25195038318634033,0.23793137073516846
0.2505375146865845,0.2258608341217041
0.240984246134758,0.23769980669021606
0.2681916654109955,0.22988232970237732
0.28472286462783813,0.23132264614105225
0.2623595595359802,0.24959394335746765
0.2577321529388428,0.23864224553108215
0.25718921422958374,0.221796452999115
0.21512176096439362,0.23236042261123657
0.24506470561027527,0.2260001301765442
0.2628036141395569,0.22676584124565125
0.2857595682144165,0.22004801034927368
0.2527945041656494,0.23231160640716553
0.2711699604988098,0.2225801944732666
0.2735248804092407,0.23220929503440857
0.23564136028289795,0.23004916310310364
0.25932568311691284,0.22666935622692108
0.2791944742202759,0.2486461102962494
0.29477304220199585,0.24446991086006165
0.30569028854370117,0.23624631762504578
0.24381378293037415,0.2395322322845459
0.29907381534576416,0.23506465554237366
0.2629578709602356,0.23218068480491638
0.25900936126708984,0.22491519153118134
0.25888994336128235,0.2398277074098587
0.28224778175354004,0.2310318499803543
0.28877872228622437,0.22417430579662323
0.2837851643562317,0.2328336536884308
0.24032971262931824,0.22035495936870575
0.2694638967514038,0.23310908675193787
0.2846621870994568,0.23024588823318481
0.2762184739112854,0.2291737198829651
0.2710816264152527,0.23202455043792725
0.2738155126571655,0.23004333674907684
0.27897748351097107,0.22967350482940674
0.2434934377670288,0.2223721742630005
0.2730942368507385,0.22730401158332825
0.2757420539855957,0.2351711094379425
0.28349366784095764,0.23479197919368744
0.25744709372520447,0.23671016097068787
0.2535562515258789,0.2216467559337616
0.23991920053958893,0.2342359870672226
0.2726815938949585,0.2338075041770935
0.26515692472457886,0.2148592174053192
0.26175907254219055,0.2293340265750885
0.20975928008556366,0.22313258051872253
0.25836455821990967,0.245594322681427
0.2371843159198761,0.22263452410697937
0.2759559750556946,0.23129242658615112
0.2534216046333313,0.22070300579071045
0.27496206760406494,0.24978463351726532
0.28164955973625183,0.23564687371253967
0.25753486156463623,0.22393950819969177
0.2782678008079529,0.22425633668899536
0.27381449937820435,0.23552751541137695
0.27325600385665894,0.23149250447750092
0.2716243863105774,0.23099154233932495
0.264934241771698,0.22413446009159088
0.2515762448310852,0.23000702261924744
0.26680988073349,0.23376035690307617
0.27865660190582275,0.23045231401920319
0.2745140790939331,0.2343110740184784
0.2571958899497986,0.22224722802639008
0.2903943359851837,0.23289534449577332
0.24749737977981567,0.24099960923194885
0.27583903074264526,0.23555582761764526
0.29831618070602417,0.22155147790908813
0.27286002039909363,0.22917520999908447
0.28284505009651184,0.2209506630897522
0.2496757060289383,0.2307509034872055
0.28518474102020264,0.22559985518455505
0.2890602946281433,0.22281727194786072
0.276073694229126,0.22793127596378326
0.263378769159317,0.24082326889038086
0.2951515316963196,0.22480079531669617
0.2550736665725708,0.222688227891922
0.28232234716415405,0.23374687135219574
0.2732727527618408,0.2229754626750946
0.26512280106544495,0.2353157252073288
0.2695435583591461,0.2283524125814438
0.2941935658454895,0.2255934476852417
0.2592524290084839,0.23034816980361938
0.24624454975128174,0.23753619194030762
0.266547828912735,0.22039571404457092
0.28070372343063354,0.23136617243289948
0.23216041922569275,0.22214442491531372
0.27926307916641235,0.23536372184753418
0.2679188847541809,0.23442745208740234
0.26519179344177246,0.22963261604309082
0.27919718623161316,0.22852829098701477
0.28026890754699707,0.21699932217597961
0.25495174527168274,0.23964852094650269
0.27938634157180786,0.22522687911987305
0.27144497632980347,0.2252850979566574
0.2909812033176422,0.22526997327804565
0.28322964906692505,0.22978657484054565
0.24443385004997253,0.2193930745124817
0.2906624674797058,0.23342125117778778
0.25085699558258057,0.22565685212612152
0.2822948098182678,0.22964024543762207
0.2639743685722351,0.2213718295097351
0.30127662420272827,0.23294749855995178
0.25668591260910034,0.22044488787651062
0.24225302040576935,0.21999318897724152
0.266353577375412,0.22791153192520142
0.2941977381706238,0.22195538878440857
0.2998226284980774,0.23340389132499695
0.2492486536502838,0.23033244907855988
0.28150802850723267,0.23158696293830872
0.2942695617675781,0.2301207184791565
0.289423406124115,0.23070061206817627
0.2589690387248993,0.23293013870716095
0.2866647243499756,0.23358659446239471
0.25412067770957947,0.2359888255596161
0.28034690022468567,0.22201165556907654
0.2767851948738098,0.23483315110206604
0.2580438554286957,0.22249311208724976
0.25281307101249695,0.21669569611549377
0.2830509543418884,0.2270953357219696
0.28049835562705994,0.2354821264743805
0.2371266931295395,0.23539000749588013
0.26295197010040283,0.2510717213153839
0.2895558774471283,0.22603632509708405
0.27604562044143677,0.235390305519104
0.2939338684082031,0.234524667263031
0.2997879981994629,0.2327844649553299
0.2874820828437805,0.22566205263137817
0.2470039427280426,0.2365860641002655
0.2859770655632019,0.2218092679977417
0.28788506984710693,0.22583383321762085
0.2721250057220459,0.23429305851459503
0.24609047174453735,0.21946732699871063
0.2368917167186737,0.24455751478672028
0.29761555790901184,0.22194154560565948
0.24590398371219635,0.22071070969104767
0.27586621046066284,0.21849147975444794
0.2916285991668701,0.2349061518907547
0.22045746445655823,0.23794031143188477
0.26699092984199524,0.2425546646118164
0.26885274052619934,0.2281685769557953
0.26423728466033936,0.2298913300037384
0.30578097701072693,0.247421532869339
0.2910972535610199,0.22433966398239136
0.274219274520874,0.22661641240119934
0.26405787467956543,0.22029778361320496
0.26463598012924194,0.23225167393684387
0.28866541385650635,0.22169505059719086
0.2162558138370514,0.2243632972240448
0.2613288462162018,0.2289154827594757
0.2481185346841812,0.22148451209068298
0.2682049870491028,0.23412677645683289
0.27511879801750183,0.2369617521762848
0.23661798238754272,0.23923927545547485
0.23762235045433044,0.22652779519557953
0.2534720003604889,0.22205695509910583
0.26443853974342346,0.2221662998199463
0.28458458185195923,0.2229595184326172
0.2658673822879791,0.22784677147865295
0.2584300637245178,0.2304859459400177
0.2848014533519745,0.2306233048439026
0.28835493326187134,0.23135080933570862
0.30166059732437134,0.23511113226413727
0.2533928453922272,0.23129905760288239
0.2563847601413727,0.23876917362213135
0.2720681428909302,0.21557903289794922
0.2675853967666626,0.21649996936321259
0.2573240399360657,0.24063695967197418
0.2440597116947174,0.22769543528556824
0.26382824778556824,0.21940866112709045
0.24608159065246582,0.23286055028438568
0.27443772554397583,0.23328034579753876
0.24594318866729736,0.22825105488300323
0.2570595145225525,0.2288006842136383
0.27879780530929565,0.22524024546146393
0.26045548915863037,0.2294529527425766
0.2660806477069855,0.23159682750701904
0.26494264602661133,0.2212819755077362
0.29493364691734314,0.22540433704853058
0.24985215067863464,0.22502341866493225
0.2626202702522278,0.21043618023395538
0.25708943605422974,0.2395307719707489
0.23190705478191376,0.249665766954422
0.269206166267395,0.22971504926681519
0.28419384360313416,0.23509937524795532
0.2579582929611206,0.2339574694633484
0.2795209288597107,0.2308303564786911
0.28148695826530457,0.22740763425827026
0.2714502215385437,0.23237864673137665
0.2617373466491699,0.2286750078201294
0.268359512090683,0.23558281362056732
0.25782471895217896,0.22478654980659485
0.28323042392730713,0.2204214334487915
0.2622905671596527,0.2266826182603836
0.2668788731098175,0.22884249687194824
0.27452534437179565,0.22686249017715454
0.26299184560775757,0.24771742522716522
0.18862715363502502,0.23460057377815247
0.25979262590408325,0.24648265540599823
0.2893528342247009,0.22710853815078735
0.271748811006546,0.22969457507133484
0.2826540470123291,0.2350829690694809
0.28722327947616577,0.2447642683982849
0.2648111581802368,0.23014625906944275
0.24405424296855927,0.23212918639183044
0.27252495288848877,0.22648794949054718
0.2524774968624115,0.22720935940742493
0.26546719670295715,0.22841301560401917
0.2709764838218689,0.22528603672981262
0.2988168001174927,0.22556275129318237
0.269991397857666,0.2243378460407257
0.23245951533317566,0.23468196392059326
0.29294583201408386,0.2298523187637329
0.2649858295917511,0.23235559463500977
0.2523269057273865,0.22777992486953735
0.2592852711677551,0.24390694499015808
0.26916640996932983,0.23464199900627136
0.2814863920211792,0.22826449573040009
0.27530437707901,0.22866037487983704
0.2750856876373291,0.2326238453388214
0.285267174243927,0.2353082150220871
0.24092859029769897,0.23543056845664978
0.26528075337409973,0.23193350434303284
0.25878480076789856,0.22679391503334045
0.28705960512161255,0.23941147327423096
0.2650875449180603,0.23542112112045288
0.29956361651420593,0.23126184940338135
0.2784635126590729,0.23069283366203308
0.27470338344573975,0.22179418802261353
0.27435553073883057,0.23850518465042114
0.29101723432540894,0.22385969758033752
0.2737581133842468,0.22383219003677368
0.2612611949443817,0.23764941096305847
0.2853962182998657,0.23334908485412598
0.2574189305305481,0.22495947778224945
0.24793657660484314,0.22959186136722565
0.27168387174606323,0.23855093121528625
0.28807640075683594,0.22465690970420837
0.2649949789047241,0.2296304702758789
0.27362433075904846,0.22853100299835205
0.284232497215271,0.22927558422088623
0.27694541215896606,0.22141656279563904
0.2834879159927368,0.21380135416984558
0.2317618727684021,0.22760674357414246
0.2527362108230591,0.23433607816696167
0.2759639620780945,0.22619755566120148
0.26751983165740967,0.24484863877296448
0.28064942359924316,0.22320833802223206
0.2610397934913635,0.2309805303812027
0.24156612157821655,0.23939552903175354
0.261959969997406,0.2373114824295044
0.2761800289154053,0.22030740976333618
0.2646535634994507,0.23047778010368347
0.27240613102912903,0.2333291620016098
0.25941142439842224,0.22220532596111298
0.2738688588142395,0.22687070071697235
0.27521681785583496,0.22135820984840393
0.264882355928421,0.2257256805896759
0.2523197531700134,0.2335801124572754
0.2102772742509842,0.22831609845161438
0.28945040702819824,0.22632116079330444
0.27314725518226624,0.2512781620025635
0.27985650300979614,0.2269890308380127
0.25936561822891235,0.2232482135295868
0.29782021045684814,0.22360137104988098
0.27301883697509766,0.24964061379432678
0.260870099067688,0.22912412881851196
0.27350640296936035,0.24301370978355408
0.2708646059036255,0.22836676239967346
0.2726442813873291,0.23688434064388275
0.2810083031654358,0.2266029715538025
0.24092239141464233,0.2266218364238739
0.27701836824417114,0.22603878378868103
0.2646937668323517,0.21953676640987396
0.27262061834335327,0.22587034106254578
0.27229374647140503,0.22105243802070618
0.2520236670970917,0.2363758683204651
0.2755742073059082,0.2243717908859253
0.27544865012168884,0.2286958247423172
0.28493544459342957,0.2473101019859314
0.2718175947666168,0.22518256306648254
0.22748339176177979,0.2357463240623474
0.24280515313148499,0.2223222553730011
0.23074716329574585,0.2175169587135315
0.251863956451416,0.2391304224729538
0.2477535903453827,0.21395859122276306
0.28888899087905884,0.24056276679039001
0.29377880692481995,0.22456230223178864
0.2774580121040344,0.21316848695278168
0.21118757128715515,0.22367697954177856
0.261125385761261,0.21955305337905884
0.25551775097846985,0.22807946801185608
0.2300407886505127,0.2273027002811432
0.25843745470046997,0.2297286093235016
0.24458681046962738,0.23164111375808716
0.28228434920310974,0.2304331362247467
0.26541781425476074,0.22814074158668518
0.25527358055114746,0.2463281899690628
0.2605705261230469,0.23098325729370117
0.28628700971603394,0.2350623905658722
0.23625116050243378,0.23039495944976807
0.2477930188179016,0.23444673418998718
0.2908468544483185,0.24835173785686493
0.25684282183647156,0.23147711157798767
0.27616024017333984,0.23364004492759705
0.29122674465179443,0.23554381728172302
0.26426777243614197,0.22903278470039368
0.2531850337982178,0.23324885964393616
0.2836235761642456,0.21247640252113342
0.27835315465927124,0.22854387760162354
0.26681846380233765,0.22642546892166138
0.2719729542732239,0.22466903924942017
0.28666141629219055,0.23754370212554932
0.2647927403450012,0.2373986542224884
0.2880825102329254,0.22906562685966492
0.29215797781944275,0.24426904320716858
0.27126801013946533,0.22807294130325317
0.2595804035663605,0.2282859981060028
0.28417980670928955,0.22543755173683167
0.2721486985683441,0.21605044603347778
0.2571309506893158,0.2194443941116333
0.2800970673561096,0.2287147492170334
0.26706022024154663,0.22399160265922546
0.28297048807144165,0.21517176926136017
0.27601325511932373,0.2353973239660263
0.26182788610458374,0.2288365364074707
0.23292477428913116,0.21980224549770355
0.25420597195625305,0.2259475588798523
0.26985615491867065,0.24097542464733124
0.29017919301986694,0.22679021954536438
0.2774900197982788,0.21597230434417725
0.27696630358695984,0.228448286652565
0.2652287185192108,0.24228617548942566
0.2903110980987549,0.22708287835121155
0.27522367238998413,0.23540347814559937
0.25399109721183777,0.23216475546360016
0.2949178218841553,0.229191854596138
0.25800973176956177,0.23805692791938782
0.3047879636287689,0.2270520180463791
0.28470975160598755,0.2346680760383606
0.24865245819091797,0.21688292920589447
0.2809014618396759,0.22965526580810547
0.2556331753730774,0.22058866918087006
0.2826157212257385,0.22312211990356445
0.2770647406578064,0.22410202026367188
0.28280821442604065,0.23514258861541748
0.27824634313583374,0.2221483290195465
0.2965436577796936,0.24510973691940308
0.2845878601074219,0.21663036942481995
0.2924104928970337,0.23702487349510193
0.29173576831817627,0.22530238330364227
0.2792058289051056,0.22686094045639038
0.2565075159072876,0.24450208246707916
0.2709096074104309,0.23911701142787933
0.2525217533111572,0.22755664587020874
0.3000972867012024,0.22845743596553802
0.2703356146812439,0.22287216782569885
0.2572802007198334,0.22725754976272583
0.2638997435569763,0.23762542009353638
0.26129722595214844,0.22708824276924133
0.276300847530365,0.227852463722229
0.24833723902702332,0.23062337934970856
0.2702224850654602,0.22615566849708557
0.2663601040840149,0.2171669900417328
0.285427451133728,0.2193422168493271
0.2776002585887909,0.22650714218616486
0.2342066466808319,0.23761413991451263
0.26528891921043396,0.23511755466461182
0.2575153410434723,0.23251770436763763
0.2698535919189453,0.23356550931930542
0.24302920699119568,0.230852872133255
0.2852126359939575,0.23450776934623718
0.2913374900817871,0.2260831594467163
0.25867894291877747,0.22301852703094482
0.28862348198890686,0.24245646595954895
0.2914997935295105,0.22071556746959686
0.2533893585205078,0.2346729040145874
0.2855184078216553,0.23301641643047333
0.28147393465042114,0.232277512550354
0.25910061597824097,0.24256770312786102
0.2576548159122467,0.23342832922935486
0.285745769739151,0.22970515489578247
0.2578694820404053,0.2228996455669403
0.28002673387527466,0.22971144318580627
0.2506084442138672,0.2197558730840683
0.29525700211524963,0.22441740334033966
0.2687126398086548,0.2150774896144867
0.26800721883773804,0.23000451922416687
0.2781400680541992,0.23736637830734253
0.26297277212142944,0.22121714055538177
0.2887955904006958,0.23295749723911285
0.26122748851776123,0.2264074683189392
0.24908053874969482,0.22613605856895447
0.2313232719898224,0.21516674757003784
0.22510287165641785,0.2217680960893631
0.26057901978492737,0.23023800551891327
0.26996827125549316,0.22939740121364594
0.2412489950656891,0.2314504235982895
0.27303123474121094,0.22042424976825714
0.2919404208660126,0.2414349913597107
0.27744996547698975,0.23097407817840576
0.29225343465805054,0.23375457525253296
0.2584148049354553,0.2360016405582428
0.27031099796295166,0.23132580518722534
0.28920334577560425,0.23358047008514404
0.2626804709434509,0.22217853367328644
0.27179354429244995,0.22738337516784668
0.26072609424591064,0.23066630959510803
0.2507486343383789,0.23392623662948608
0.29713988304138184,0.23391205072402954
0.2751235365867615,0.23371192812919617
0.2570875287055969,0.22215750813484192
0.2512752413749695,0.22598621249198914
0.2837711572647095,0.22200307250022888
0.2709922790527344,0.22775575518608093
0.26941847801208496,0.22548311948776245
0.26818522810935974,0.228275328874588
0.2780572474002838,0.21993155777454376
0.2910305857658386,0.22598987817764282
0.26892608404159546,0.21871539950370789
0.27701741456985474,0.23239067196846008
0.24266943335533142,0.21484830975532532
0.25897830724716187,0.22541725635528564
0.2619580328464508,0.23313860595226288
0.26990386843681335,0.2313884198665619
0.2768266201019287,0.23716522753238678
0.28980106115341187,0.23202380537986755
0.256172239780426,0.23332726955413818
0.2685745656490326,0.24225229024887085
0.24702675640583038,0.2282247543334961
0.2304672747850418,0.2265622913837433
0.28326907753944397,0.231723815202713
0.26313844323158264,0.23240028321743011
0.29735639691352844,0.2200656533241272
0.25941622257232666,0.23321473598480225
0.22045263648033142,0.224641352891922
0.28174272179603577,0.24038271605968475
0.2815130352973938,0.231391042470932
0.2925911545753479,0.22144591808319092
0.28213125467300415,0.23204922676086426
0.25922542810440063,0.22377540171146393
0.2539094090461731,0.22747549414634705
0.28039008378982544,0.2334277331829071
0.2916595935821533,0.22628724575042725
0.27752166986465454,0.23509760200977325
0.2804170548915863,0.22055689990520477
0.24396297335624695,0.24288460612297058
0.2546246349811554,0.2317269742488861
0.2247542142868042,0.2194197177886963
0.2791917026042938,0.22723373770713806
0.2843743860721588,0.23113340139389038
0.25491392612457275,0.22959426045417786
0.2469649314880371,0.22279652953147888
0.24471887946128845,0.22787600755691528
0.2689844071865082,0.22375419735908508
0.27450093626976013,0.234216570854187
0.27521848678588867,0.2332935929298401
0.2644931674003601,0.2342170774936676
0.28037530183792114,0.24825021624565125
0.23537921905517578,0.2391444444656372
0.2995990514755249,0.23177358508110046
0.27508074045181274,0.2226298451423645
0.28481221199035645,0.23644724488258362
0.2444734275341034,0.23538485169410706
0.2583211660385132,0.22283363342285156
0.28028109669685364,0.2334878146648407
0.26494866609573364,0.22654734551906586
0.2823244333267212,0.23015955090522766
0.2736485004425049,0.2409992665052414
0.27595239877700806,0.2255939245223999
0.27666276693344116,0.21824242174625397
0.27632641792297363,0.21763008832931519
0.27603596448898315,0.2430504560470581
0.26506367325782776,0.23289191722869873
0.2993100881576538,0.23693567514419556
0.2848115563392639,0.22018343210220337
0.23602616786956787,0.24257567524909973
0.24991872906684875,0.21985408663749695
0.26722416281700134,0.2338644564151764
0.23692938685417175,0.21634145081043243
0.2554168701171875,0.23979094624519348
0.25723209977149963,0.2283497154712677
0.26345115900039673,0.22443142533302307
0.26995569467544556,0.22810140252113342
0.2719361484050751,0.23566633462905884
0.25251632928848267,0.22302541136741638
0.2594227194786072,0.22781649231910706
0.2606578469276428,0.22098103165626526
0.2735413908958435,0.21898990869522095
0.28338342905044556,0.22121769189834595
0.28323885798454285,0.2214725911617279
0.24917934834957123,0.23541149497032166
0.28649288415908813,0.226648211479187
0.233779639005661,0.23671281337738037
0.25634121894836426,0.2361847460269928
0.2655433118343353,0.24324509501457214
0.28330013155937195,0.24660038948059082
0.3025626242160797,0.2240586131811142
0.26482099294662476,0.23440346121788025
0.22985592484474182,0.22565849125385284
0.2820238173007965,0.2256404459476471
0.2564502954483032,0.24158832430839539
0.26882240176200867,0.2471853345632553
0.24087068438529968,0.23643040657043457
0.28397977352142334,0.23089516162872314
0.2896566390991211,0.24404959380626678
0.26910725235939026,0.2201988399028778
0.26345330476760864,0.223002627491951
0.26751670241355896,0.22660934925079346
0.29645198583602905,0.23780910670757294
0.2701231837272644,0.2354964017868042
0.28400400280952454,0.2339249849319458
0.26752665638923645,0.22487029433250427
0.2793477475643158,0.2233085334300995
0.2863169014453888,0.2260344922542572
0.2799663543701172,0.23493775725364685
0.2586509585380554,0.2237531691789627
0.2871195673942566,0.23058852553367615
0.27560698986053467,0.2282552421092987
0.27802544832229614,0.22223010659217834
0.29143548011779785,0.23193934559822083
0.2678636908531189,0.2380896955728531
0.27608734369277954,0.2244720757007599
0.2695564329624176,0.24442066252231598
0.2840850353240967,0.2127895951271057
0.2838473916053772,0.23906323313713074
0.2478315234184265,0.2401510775089264
0.2624758183956146,0.2202555239200592
0.24676744639873505,0.2374674528837204
0.25367459654808044,0.2203843891620636
0.23713144659996033,0.22458182275295258
0.2855890989303589,0.21769416332244873
0.2769412100315094,0.22319860756397247
0.24131713807582855,0.23202672600746155
0.28706052899360657,0.2239110767841339
0.24406588077545166,0.2342369258403778
0.2797445058822632,0.23117023706436157
0.29160141944885254,0.2401120960712433
0.30329209566116333,0.23313260078430176
0.2614515721797943,0.22182069718837738
0.2242884337902069,0.22213822603225708
0.2722429037094116,0.25933218002319336
0.29482942819595337,0.23947954177856445
0.27538928389549255,0.23763355612754822
0.25512856245040894,0.2403213083744049
0.23912803828716278,0.21645624935626984
0.27981340885162354,0.22121113538742065
0.28835517168045044,0.23059093952178955
0.27210110425949097,0.22214189171791077
0.27764904499053955,0.23391330242156982
0.29211992025375366,0.24006034433841705
0.2743337154388428,0.2344955950975418
0.2793607711791992,0.2304190695285797
0.26609545946121216,0.24241508543491364
0.2725476026535034,0.23557204008102417
0.26927363872528076,0.2292255163192749
0.2547470033168793,0.23442822694778442
0.28655344247817993,0.2284066081047058
0.2687140703201294,0.2181026041507721
0.27745187282562256,0.22270475327968597
0.26356959342956543,0.21714627742767334
0.26837125420570374,0.22835150361061096
0.3022129535675049,0.2270403951406479
0.27885377407073975,0.22486016154289246
0.2541675269603729,0.2228374183177948
0.30363452434539795,0.2247081995010376
0.2869889736175537,0.21870097517967224
0.29982614517211914,0.22790014743804932
0.25052610039711,0.23170296847820282
0.27965885400772095,0.22699420154094696
0.2802138328552246,0.2482004463672638
0.2673363983631134,0.23550033569335938
0.25091448426246643,0.2218884974718094
0.28121626377105713,0.22394642233848572
0.29220157861709595,0.230910062789917
0.29025524854660034,0.23793163895606995
0.260601282119751,0.21743521094322205
0.305693656206131,0.2285776138305664
0.26742610335350037,0.22557872533798218
0.2715197801589966,0.21937772631645203
0.26262974739074707,0.24244922399520874
0.2670292854309082,0.23484782874584198
0.2598575949668884,0.23222079873085022
0.286071240901947,0.23615750670433044
0.28078770637512207,0.24378806352615356
0.26191961765289307,0.22121408581733704
0.263056218624115,0.2392134666442871
0.2521969676017761,0.229518860578537
0.29145684838294983,0.2427755892276764
0.2484237551689148,0.22044320404529572
0.265744149684906,0.22699671983718872
0.25102418661117554,0.2314312756061554
0.2635846734046936,0.23134981095790863
0.29998815059661865,0.2303212285041809
0.29518023133277893,0.23477472364902496
0.29050391912460327,0.22723603248596191
0.2521745264530182,0.23358455300331116
0.26590991020202637,0.2357546091079712
0.3147287368774414,0.22719262540340424
0.2736811637878418,0.2419762909412384
0.2879790663719177,0.2558474838733673
0.26338303089141846,0.2310430109500885
0.2761356830596924,0.2238384485244751
0.25840210914611816,0.21627429127693176
0.28600990772247314,0.22457866370677948
0.2502345144748688,0.2444385290145874
0.2360423505306244,0.21990472078323364
0.2468750923871994,0.22483621537685394
0.231192946434021,0.2332291454076767
0.24257272481918335,0.2366544008255005
0.20857971906661987,0.23466810584068298
0.28788453340530396,0.22976309061050415
0.22537368535995483,0.24201437830924988
0.2565765380859375,0.227853924036026
0.2544912099838257,0.2272888571023941
0.26121753454208374,0.22717830538749695
0.2955894470214844,0.23048965632915497
0.2798907458782196,0.2173135131597519
0.2661633789539337,0.23666933178901672
0.2871800363063812,0.2371874749660492
0.2761901319026947,0.23512624204158783
0.2525794506072998,0.21678440272808075
0.2567797303199768,0.2213873267173767
0.2789158821105957,0.23779451847076416
0.24635057151317596,0.22719378769397736
0.29233258962631226,0.22580796480178833
0.2401844561100006,0.2288317233324051
0.284572571516037,0.2271256446838379
0.279215931892395,0.23120823502540588
0.2531292736530304,0.23165559768676758
0.28731584548950195,0.22358262538909912
0.27462348341941833,0.23048701882362366
0.2773965299129486,0.23910371959209442
0.22626926004886627,0.23150379955768585
0.25752386450767517,0.2141500860452652
0.2542078197002411,0.2274273782968521
0.2666909694671631,0.23244911432266235
0.25107306241989136,0.22973844408988953
0.2576545476913452,0.21399278938770294
0.26418256759643555,0.22538456320762634
0.2762734293937683,0.2229483276605606
0.28407418727874756,0.22106009721755981
0.2696806788444519,0.23069921135902405
0.2548532485961914,0.2361432909965515
0.26374343037605286,0.2293262481689453
0.2697780728340149,0.2261807769536972
0.28124287724494934,0.23594306409358978
0.2449757158756256,0.23034822940826416
0.2663697600364685,0.22972790896892548
0.2905862629413605,0.2409162074327469
0.27262425422668457,0.21419116854667664
0.2625998258590698,0.23942872881889343
0.25520119071006775,0.2337636947631836
0.25726819038391113,0.22522148489952087
0.2997918128967285,0.22684511542320251
0.24995210766792297,0.22393092513084412
0.2841511368751526,0.2293645441532135
0.26336079835891724,0.2275831550359726
0.29903948307037354,0.24030092358589172
0.29855597019195557,0.22533626854419708
0.25200355052948,0.2194126397371292
0.2734415829181671,0.23508891463279724
0.28382962942123413,0.22887706756591797
0.2841859459877014,0.22713807225227356
0.2707473635673523,0.2235460877418518
0.2845284342765808,0.23383742570877075
0.29048699140548706,0.24564462900161743
0.29649704694747925,0.23241651058197021
0.30983617901802063,0.2286490797996521
0.27804023027420044,0.22843310236930847
0.2678332030773163,0.22617381811141968
0.22367887198925018,0.24268031120300293
0.2749471068382263,0.23123249411582947
0.2906014919281006,0.23729541897773743
0.26967853307724,0.23586338758468628
0.2719878554344177,0.22234714031219482
0.27233263850212097,0.2230502963066101
0.29072117805480957,0.2398020625114441
0.28067106008529663,0.225735604763031
0.2556743025779724,0.25508913397789
0.21781699359416962,0.22795721888542175
0.26023533940315247,0.231889009475708
0.2563943564891815,0.22456207871437073
0.26236915588378906,0.230434387922287
0.28074613213539124,0.22188463807106018
0.23398596048355103,0.2462766170501709
0.29150885343551636,0.22782136499881744
0.23838204145431519,0.22279544174671173
0.25839096307754517,0.22800783812999725
0.2809124290943146,0.2248837947845459
0.26885393261909485,0.22263365983963013
0.2430129051208496,0.22208428382873535
0.24530714750289917,0.2160009741783142
0.26935264468193054,0.23011404275894165
0.28281551599502563,0.2354840189218521
0.2793923318386078,0.21612437069416046
0.2775633931159973,0.23162014782428741
0.2763957381248474,0.21860618889331818
0.27473047375679016,0.2405095398426056
0.25731006264686584,0.22226056456565857
0.29131001234054565,0.2441764771938324
0.28192630410194397,0.2454301118850708
0.3034183979034424,0.24123530089855194
0.21633023023605347,0.2297951728105545
0.2704862654209137,0.23834016919136047
0.2936544418334961,0.23054978251457214
0.261313796043396,0.22381064295768738
0.29008859395980835,0.2297794222831726
0.2578509449958801,0.23073038458824158
0.2696598172187805,0.21857613325119019
0.2656421363353729,0.2236836552619934
0.2752898037433624,0.23011893033981323
0.2848607897758484,0.22545590996742249
0.2793550491333008,0.22781652212142944
0.28330641984939575,0.23419584333896637
0.27197128534317017,0.23019863665103912
0.2511582374572754,0.23768538236618042
0.2864497900009155,0.22748342156410217
0.2621363401412964,0.23903310298919678
0.2824898958206177,0.22682979702949524
0.27743273973464966,0.22396177053451538
0.26176226139068604,0.23672902584075928
0.28454041481018066,0.24883440136909485
0.26116326451301575,0.22477754950523376
0.2796393036842346,0.2285577952861786
0.2584448456764221,0.22002172470092773
0.2636304497718811,0.23354145884513855
0.2622992992401123,0.22459900379180908
0.2645750343799591,0.23748940229415894
0.265733540058136,0.23096856474876404
0.28544142842292786,0.22636640071868896
0.2653428614139557,0.22235968708992004
0.27460524439811707,0.23020169138908386
0.2683641016483307,0.2299744337797165
0.2548423707485199,0.24314868450164795
0.28974002599716187,0.23592236638069153
0.2664814591407776,0.22902607917785645
0.2659941017627716,0.22521480917930603
0.27886471152305603,0.23296160995960236
0.2501879036426544,0.22283443808555603
0.26170140504837036,0.22462783753871918
0.2752181887626648,0.22376227378845215
0.21198609471321106,0.21939700841903687
0.27980944514274597,0.2391985058784485
0.24486875534057617,0.219991073012352
0.23606562614440918,0.23555350303649902
0.28501760959625244,0.22030392289161682
0.29976901412010193,0.21123936772346497
0.25036346912384033,0.22600579261779785
0.298490047454834,0.21362212300300598
0.2645483613014221,0.2377432882785797
0.27079999446868896,0.23060689866542816
0.2828608751296997,0.23286809027194977
0.271165668964386,0.2244146317243576
0.2809144854545593,0.24244847893714905
0.24362081289291382,0.22501207888126373
0.27676260471343994,0.22202666103839874
0.2879323959350586,0.23270860314369202
0.27225327491760254,0.22907498478889465
0.26952314376831055,0.24258697032928467
0.27174609899520874,0.2491757571697235
0.25823819637298584,0.2271030843257904
0.2909563183784485,0.22753730416297913
0.2825363278388977,0.24128100275993347
0.27642756700515747,0.22263658046722412
0.30652573704719543,0.22893312573432922
0.2669919431209564,0.24001134932041168
0.27068454027175903,0.2387274205684662
0.2979676127433777,0.22595469653606415
0.26489686965942383,0.21685609221458435
0.26870235800743103,0.23479527235031128
0.2545490562915802,0.22783847153186798
0.263018935918808,0.23279890418052673
0.249688521027565,0.23336121439933777
0.2832871973514557,0.2200668454170227
0.2828490734100342,0.23084722459316254
0.24662290513515472,0.23086732625961304
0.26439929008483887,0.22244340181350708
0.2846900522708893,0.23049625754356384
0.28911009430885315,0.23165114223957062
0.27435579895973206,0.23739275336265564
0.22699570655822754,0.22568866610527039
0.25796765089035034,0.22988441586494446
0.26896095275878906,0.22831355035305023
0.2561354637145996,0.2404347062110901
0.261630654335022,0.23841553926467896
0.2639186978340149,0.2299344390630722
0.23965144157409668,0.2278466522693634
0.2241460084915161,0.22088000178337097
0.27978646755218506,0.23844319581985474
0.25147202610969543,0.2447105348110199
0.27284252643585205,0.2388659566640854
0.23783019185066223,0.22791817784309387
0.2622738480567932,0.23999907076358795
0.2853977084159851,0.22539108991622925
0.2943947911262512,0.23368017375469208
0.29197263717651367,0.21991443634033203
0.2493196427822113,0.23353703320026398
0.2834223508834839,0.22425006330013275
0.26575198769569397,0.2157280147075653
0.25520145893096924,0.23792099952697754
0.2817026972770691,0.2261572927236557
0.26210784912109375,0.23355603218078613
0.2752874195575714,0.2242659032344818
0.25568509101867676,0.23844070732593536
0.27946972846984863,0.23827116191387177
0.28216761350631714,0.22959080338478088
0.2928082346916199,0.2550102472305298
0.2722611129283905,0.23334188759326935
0.27207911014556885,0.23046866059303284
0.2446897029876709,0.225602388381958
0.2638249099254608,0.22722965478897095
0.2789897620677948,0.22901517152786255
0.26433613896369934,0.24149690568447113
0.2673843502998352,0.21741653978824615
0.26282432675361633,0.22126027941703796
0.2552679479122162,0.23295798897743225
0.27085959911346436,0.2251465618610382
0.2896815538406372,0.22449445724487305
0.26947838068008423,0.222654789686203
0.2498297244310379,0.23377284407615662
0.27858155965805054,0.22795522212982178
0.2722547650337219,0.24119195342063904
0.267595112323761,0.23803715407848358
0.25679484009742737,0.224806010723114
0.264724999666214,0.22633370757102966
0.2971456050872803,0.23867160081863403
0.2787609100341797,0.23041249811649323
0.2723604440689087,0.22287453711032867
0.2647162675857544,0.21670497953891754
0.25336453318595886,0.23272736370563507
0.3041365444660187,0.21947981417179108
0.29160428047180176,0.2221437394618988
0.2761348485946655,0.23572340607643127
0.2953779399394989,0.244218111038208
0.27228641510009766,0.22285042703151703
0.28919756412506104,0.2344668209552765
0.2712796628475189,0.23330648243427277
0.2983648180961609,0.2249622493982315
0.25954365730285645,0.22663819789886475
0.20759756863117218,0.23011165857315063
0.26258474588394165,0.2257511019706726
0.2900468111038208,0.22770947217941284
0.2869844436645508,0.2276701033115387
0.2801688313484192,0.22049391269683838
0.2744319438934326,0.23916137218475342
0.2578549385070801,0.23588904738426208
0.2548551559448242,0.23769310116767883
0.2896204888820648,0.2225462645292282
0.24534349143505096,0.22740480303764343
0.27284419536590576,0.23284727334976196
0.25048956274986267,0.22529339790344238
0.2547934949398041,0.2286970317363739
0.2742808759212494,0.23005874454975128
0.2810693383216858,0.22654151916503906
0.2710239291191101,0.2250872254371643
0.25746220350265503,0.23957815766334534
0.2716192305088043,0.2181176394224167
0.28551167249679565,0.23512008786201477
0.2775017023086548,0.22465726733207703
0.27906569838523865,0.23236119747161865
0.2608846127986908,0.24709093570709229
0.2765263319015503,0.22243227064609528
0.24492742121219635,0.2288808375597
0.2556978166103363,0.2265845388174057
0.26637911796569824,0.22953778505325317
0.24806934595108032,0.22273994982242584
0.24688446521759033,0.22957545518875122
0.2875126004219055,0.22722294926643372
0.26339179277420044,0.2258666753768921
0.271729439496994,0.2495928853750229
0.2738814949989319,0.227018803358078
0.2804464101791382,0.24520909786224365
0.264020711183548,0.2321837693452835
0.23802000284194946,0.23540695011615753
0.2411973476409912,0.23037736117839813
0.28571075201034546,0.2266303300857544
0.26259738206863403,0.21946227550506592
0.2558385729789734,0.22801482677459717
0.28076380491256714,0.2404472529888153
0.24553459882736206,0.22125551104545593
0.3125052750110626,0.21959227323532104
0.27216237783432007,0.22397547960281372
0.29235243797302246,0.2441786825656891
0.27956366539001465,0.22223664820194244
0.27911800146102905,0.21986936032772064
0.22396446764469147,0.22391265630722046
0.25873252749443054,0.2249876856803894
0.27291324734687805,0.2398570328950882
0.27352607250213623,0.21548283100128174
0.2660881280899048,0.22286701202392578
0.28760167956352234,0.2258365899324417
0.2580379545688629,0.22723805904388428
0.23921161890029907,0.22118031978607178
0.27266737818717957,0.23403415083885193
0.2593333423137665,0.24184027314186096
0.27038002014160156,0.21323290467262268
0.2703121304512024,0.23796603083610535
0.271717369556427,0.22281736135482788
0.26466459035873413,0.2348770797252655
0.258870005607605,0.22434620559215546
0.2838912606239319,0.2259199321269989
0.28170084953308105,0.23986601829528809
0.2752847969532013,0.22614309191703796
0.2701790928840637,0.22697940468788147
0.28776732087135315,0.23155370354652405
0.2998523712158203,0.22672028839588165
0.26224130392074585,0.22480717301368713
0.2713136076927185,0.2291680872440338
0.2758835256099701,0.22093290090560913
0.29351842403411865,0.2292221337556839
0.2730761170387268,0.24185296893119812
0.23066949844360352,0.22268323600292206
0.2641029357910156,0.22638507187366486
0.2479487657546997,0.23464366793632507
0.25481465458869934,0.22384291887283325
0.2722471058368683,0.223645880818367
0.28515729308128357,0.22090783715248108
0.23387004435062408,0.22641140222549438
0.29405105113983154,0.22662580013275146
0.2594640851020813,0.22876566648483276
0.27381381392478943,0.2421162724494934
0.269586443901062,0.2209002822637558
0.24865037202835083,0.21363693475723267
0.25196224451065063,0.22115890681743622
0.2987200617790222,0.23504571616649628
0.26418372988700867,0.23572704195976257
0.227484792470932,0.22784805297851562
0.25277987122535706,0.2258417308330536
0.2797795832157135,0.2159576416015625
0.23648366332054138,0.23026269674301147
0.2512322962284088,0.2146037220954895
0.28116583824157715,0.22531411051750183
0.2446843534708023,0.2352083921432495
0.268876850605011,0.2311326414346695
0.2811318039894104,0.23205715417861938
0.2827712893486023,0.22816678881645203
0.2717670500278473,0.23047073185443878
0.26470687985420227,0.219741553068161
0.2774771749973297,0.2178393453359604
0.2842934727668762,0.22712793946266174
0.23149389028549194,0.22854723036289215
0.2765621542930603,0.22786027193069458
0.26891466975212097,0.2183433175086975
0.25688856840133667,0.24339400231838226
0.2519368827342987,0.2200513780117035
0.2685283124446869,0.2285148799419403
0.24439285695552826,0.23884010314941406
0.2790140211582184,0.22952324151992798
0.26488158106803894,0.22085559368133545
0.2646734118461609,0.22916868329048157
0.2595273554325104,0.2319517284631729
0.2794008255004883,0.235039621591568
0.28831246495246887,0.2387319803237915
0.25453460216522217,0.22981533408164978
0.28304874897003174,0.2286742627620697
0.2958570122718811,0.22444435954093933
0.27265244722366333,0.2253922075033188
0.25689420104026794,0.23119395971298218
0.2712937891483307,0.22148871421813965
0.2674301266670227,0.22206427156925201
0.23579004406929016,0.23992693424224854
0.2823027968406677,0.24240738153457642
0.2838705778121948,0.23723262548446655
0.26620176434516907,0.24186971783638
0.26785874366760254,0.22883252799510956
0.287847101688385,0.23494219779968262
0.2795979380607605,0.24547834694385529
0.2955344617366791,0.233015775680542
0.2831249237060547,0.23095133900642395
0.28253185749053955,0.22124403715133667
0.2470172643661499,0.23525294661521912
0.25896310806274414,0.22577334940433502
0.2302190214395523,0.23715904355049133
0.2726418375968933,0.22504118084907532
0.28281593322753906,0.22910311818122864
0.27202630043029785,0.23635855317115784
0.28431636095046997,0.226934552192688
0.25575074553489685,0.2187720686197281
0.2879405915737152,0.2291339933872223
0.2811010777950287,0.2237289994955063
0.26926666498184204,0.23721376061439514
0.2603009045124054,0.24562795460224152
0.2546997666358948,0.22821789979934692
0.279837965965271,0.23845386505126953
0.28658515214920044,0.22250404953956604
0.28307193517684937,0.2428116500377655
0.27056723833084106,0.23953744769096375
0.2495034635066986,0.2327481508255005
0.27320000529289246,0.22580301761627197
0.2822049856185913,0.2260199785232544
0.2781480848789215,0.22372737526893616
0.2921673059463501,0.22990787029266357
0.2618161141872406,0.22032314538955688
0.2825236916542053,0.2332337200641632
0.2746516466140747,0.21985796093940735
0.27864083647727966,0.23171906173229218
0.26726648211479187,0.2215549647808075
0.27906522154808044,0.23072665929794312
0.27511608600616455,0.24201293289661407
0.29543977975845337,0.23389101028442383
0.23755833506584167,0.23237812519073486
0.25097519159317017,0.23134464025497437
0.2691737413406372,0.22860543429851532
0.2677088975906372,0.2565872073173523
0.2728900909423828,0.23647743463516235
0.2973729968070984,0.2222764790058136
0.2875775098800659,0.22239968180656433
0.26584601402282715,0.2224484235048294
0.2626079320907593,0.23442134261131287
0.2804602384567261,0.23134782910346985
0.2839917540550232,0.22885793447494507
0.25320708751678467,0.22380435466766357
0.2808089554309845,0.22647275030612946
0.27265942096710205,0.2201244980096817
0.2754678726196289,0.23389431834220886
0.26996099948883057,0.2269069254398346
0.2880460023880005,0.2397049069404602
0.24978488683700562,0.23511403799057007
0.2859424948692322,0.2219250202178955
0.26975780725479126,0.22716252505779266
0.2951723337173462,0.22239457070827484
0.2390889823436737,0.23771341145038605
0.28437718749046326,0.22961264848709106
0.25416556000709534,0.2384718954563141
0.23984356224536896,0.21702167391777039
0.2668949365615845,0.23826774954795837
0.27373015880584717,0.24404561519622803
0.26037293672561646,0.23268896341323853
0.2897695004940033,0.22818851470947266
0.27037590742111206,0.2260289490222931
0.27254512906074524,0.22577965259552002
0.22981470823287964,0.230335533618927
0.2572872042655945,0.2336309850215912
0.25410592555999756,0.22355994582176208
0.2478906214237213,0.215212881565094
0.2680557370185852,0.22827142477035522
0.27769938111305237,0.24311819672584534
0.2675641179084778,0.24527403712272644
0.2598733901977539,0.22016975283622742
0.2738613486289978,0.23791295289993286
0.25993824005126953,0.22999918460845947
0.27403461933135986,0.22750452160835266
0.26483041048049927,0.22491273283958435
0.23272518813610077,0.22090643644332886
0.2902805209159851,0.22314593195915222
0.26995766162872314,0.221231147646904
0.2912812829017639,0.21975545585155487
0.26697641611099243,0.22228136658668518
0.24723447859287262,0.23648379743099213
0.25213515758514404,0.2387170046567917
0.27329927682876587,0.23174002766609192
0.294183611869812,0.21750393509864807
0.27086007595062256,0.22467267513275146
0.24993257224559784,0.2299681007862091
0.2920474112033844,0.22517618536949158
0.2802877426147461,0.24638614058494568
0.23922109603881836,0.23164162039756775
0.24913588166236877,0.23777876794338226
0.2740451395511627,0.234415665268898
0.25836923718452454,0.24537429213523865
0.27522099018096924,0.2328186333179474
0.24394170939922333,0.21947148442268372
0.28220677375793457,0.23378482460975647
0.2703617513179779,0.2533554434776306
0.2694231867790222,0.23506566882133484
0.2643217444419861,0.22845199704170227
0.2753508687019348,0.22484180331230164
0.2692929804325104,0.22870048880577087
0.2754442095756531,0.2356482446193695
0.2738077938556671,0.22736263275146484
0.3054227828979492,0.23512184619903564
0.31753188371658325,0.22031117975711823
0.27990972995758057,0.2401961088180542
0.27607929706573486,0.22996613383293152
0.27185752987861633,0.22656996548175812
0.2755860388278961,0.24355465173721313
0.24770385026931763,0.24410417675971985
0.27586543560028076,0.22759492695331573
0.24956338107585907,0.2345878928899765
0.2648022472858429,0.24104465544223785
0.21943320333957672,0.22133265435695648
0.2824632525444031,0.2276151180267334
0.2767157256603241,0.23708461225032806
0.2434309720993042,0.23059743642807007
0.24700713157653809,0.22806304693222046
0.25786715745925903,0.22560229897499084
0.2510542869567871,0.23137304186820984
0.26335409283638,0.22102323174476624
0.26341772079467773,0.22926472127437592
0.27595603466033936,0.2214367687702179
0.2883712649345398,0.21938079595565796
0.2801189422607422,0.22792550921440125
0.27988195419311523,0.22346028685569763
0.2742217183113098,0.22778350114822388
0.23452407121658325,0.23619115352630615
0.28962594270706177,0.22016829252243042
0.27107906341552734,0.22927960753440857
0.2687869071960449,0.23226067423820496
0.27763962745666504,0.24656522274017334
0.27396607398986816,0.22960589826107025
0.28095415234565735,0.2257612645626068
0.27476930618286133,0.22420844435691833
0.2855277955532074,0.24043235182762146
0.2726796269416809,0.24126215279102325
0.25797414779663086,0.24225172400474548
0.29570645093917847,0.2418649047613144
0.2774902880191803,0.238684743642807
0.2782880961894989,0.22765058279037476
0.26456111669540405,0.2299359291791916
0.2713126242160797,0.24383507668972015
0.29046356678009033,0.2379664033651352
0.2527333199977875,0.22715473175048828
0.2551313042640686,0.21331194043159485
0.28225284814834595,0.23396623134613037
0.2614523470401764,0.24443981051445007
0.2721882164478302,0.2323368340730667
0.2838858366012573,0.2340233325958252
0.2919899523258209,0.21816036105155945
0.2872639000415802,0.2282416820526123
0.2529495060443878,0.23198267817497253
0.2727544605731964,0.22348394989967346
0.25472214818000793,0.2255479395389557
0.26810285449028015,0.248083233833313
0.25059521198272705,0.2454380989074707
0.257030189037323,0.23520922660827637
0.26556670665740967,0.21461403369903564
0.29080408811569214,0.23306584358215332
0.2511165738105774,0.2186543047428131
0.24009887874126434,0.22641456127166748
0.2593611478805542,0.21866858005523682
0.2791576683521271,0.22164221107959747
0.26156288385391235,0.2380862534046173
0.2919784188270569,0.246602863073349
0.27974840998649597,0.23186975717544556
0.2851618528366089,0.23324334621429443
0.2599852681159973,0.23042023181915283
0.27467361092567444,0.2291550636291504
0.2742976248264313,0.24460232257843018
0.27820539474487305,0.24143271148204803
0.23778516054153442,0.2231050431728363
0.2973000705242157,0.22522015869617462
0.2674223482608795,0.2355833500623703
0.2598652243614197,0.22537082433700562
0.26196038722991943,0.23468981683254242
0.2871677577495575,0.2294590175151825
0.25953757762908936,0.23266753554344177
0.282948762178421,0.22705835103988647
0.2951520085334778,0.23595163226127625
0.2759920060634613,0.21800857782363892
0.26810795068740845,0.22259029746055603
0.28220587968826294,0.22886386513710022
0.25848907232284546,0.21968449652194977
0.28387436270713806,0.24131187796592712
0.2549450397491455,0.2310255914926529
0.2642444372177124,0.23003463447093964
0.2894161343574524,0.2326967418193817
0.289102166891098,0.23953714966773987
0.2800258696079254,0.23655012249946594
0.22493845224380493,0.23665070533752441
0.2636813223361969,0.21453067660331726
0.2756136655807495,0.22829985618591309
0.25547876954078674,0.22529558837413788
0.270268976688385,0.2357884794473648
0.2739841341972351,0.22312626242637634
0.2714129686355591,0.23379406332969666
0.25371497869491577,0.251670777797699
0.256832480430603,0.2339428812265396
0.2697089910507202,0.21716338396072388
0.24899432063102722,0.21821773052215576
0.2998003363609314,0.23158736526966095
0.29677289724349976,0.22194413840770721
0.25582581758499146,0.23883193731307983
0.26236122846603394,0.23816321790218353
0.28525373339653015,0.2353050410747528
0.25957828760147095,0.22734633088111877
0.27497032284736633,0.22524675726890564
0.24497929215431213,0.22196581959724426
0.27032503485679626,0.2218552529811859
0.2434987723827362,0.22352516651153564
0.27829840779304504,0.23161888122558594
0.2825583815574646,0.2235538363456726
0.27756088972091675,0.24576279520988464
0.2763676941394806,0.2205410897731781
0.29907235503196716,0.22785070538520813
0.301083505153656,0.22516578435897827
0.27389469742774963,0.22419342398643494
0.2633041739463806,0.2304503321647644
0.26450636982917786,0.23796036839485168
0.27063626050949097,0.21911156177520752
0.2604510486125946,0.2282227873802185
0.28566616773605347,0.23717625439167023
0.21538609266281128,0.23813879489898682
0.27053460478782654,0.22045552730560303
0.29927271604537964,0.22869017720222473
0.2361198514699936,0.22727970778942108
0.27743133902549744,0.2201002687215805
0.2600567936897278,0.2338831126689911
0.246183842420578,0.22876718640327454
0.273251473903656,0.22900572419166565
0.2754416763782501,0.22292736172676086
0.24522006511688232,0.23364993929862976
0.27123379707336426,0.24508297443389893
0.27228420972824097,0.22180131077766418
0.2771862745285034,0.24646233022212982
0.29027536511421204,0.2208687663078308
0.25561898946762085,0.2211366444826126
0.2774333655834198,0.22930428385734558
0.2641269266605377,0.22380541265010834
0.27357661724090576,0.23423084616661072
0.25474584102630615,0.23360717296600342
0.2642596662044525,0.22794926166534424
0.2861649692058563,0.22638039290905
0.28186991810798645,0.23146221041679382
0.3006635010242462,0.24005955457687378
0.254424124956131,0.24156102538108826
0.271440714597702,0.23887059092521667
0.28083330392837524,0.21972626447677612
0.2744057774543762,0.23579546809196472
0.2840842008590698,0.22663766145706177
0.2972279191017151,0.2278207540512085
0.2682187855243683,0.21916048228740692
0.25491952896118164,0.22604548931121826
0.27479666471481323,0.22871486842632294
0.26501044631004333,0.23576518893241882
0.2595570683479309,0.22928577661514282
0.20943041145801544,0.21555279195308685
0.2814951539039612,0.22622740268707275
0.27133387327194214,0.233883336186409
0.2746635973453522,0.23670074343681335
0.2705610394477844,0.23225489258766174
0.2709963619709015,0.22866541147232056
0.29074203968048096,0.2208465337753296
0.28049248456954956,0.22683769464492798
0.24921788275241852,0.22555159032344818
0.2733583450317383,0.2470414638519287
0.24724180996418,0.2404937446117401
0.2832425832748413,0.23336255550384521
0.2780485153198242,0.23456528782844543
0.25777238607406616,0.23467960953712463
0.26539146900177,0.21975886821746826
0.24983444809913635,0.2274753749370575
0.24040904641151428,0.22274020314216614
0.25522419810295105,0.24186792969703674
0.292824923992157,0.2356879860162735
0.27139386534690857,0.223290354013443
0.27791741490364075,0.24411624670028687
0.2732773423194885,0.23266324400901794
0.2839801013469696,0.2309710532426834
0.2695292830467224,0.24182924628257751
0.29288771748542786,0.2451896071434021
0.25824296474456787,0.2367764413356781
0.23506665229797363,0.22296231985092163
0.2749517560005188,0.22180598974227905
0.2878272831439972,0.2377755045890808
0.22624322772026062,0.2401224821805954
0.26459288597106934,0.22229374945163727
0.29346156120300293,0.21515022218227386
0.2677704691886902,0.23572050034999847
0.2696506381034851,0.23390494287014008
0.26855212450027466,0.22825050354003906
0.29126814007759094,0.2392413318157196
0.2747957706451416,0.24010112881660461
0.27905821800231934,0.22926685214042664
0.30252164602279663,0.2213555872440338
0.2766753137111664,0.22364364564418793
0.27592384815216064,0.22539393603801727
0.2616201937198639,0.22443628311157227
0.2557120621204376,0.2308446764945984
0.26940667629241943,0.23587661981582642
0.24059829115867615,0.2289613038301468
0.28900012373924255,0.234800785779953
0.2715945243835449,0.22320237755775452
0.2898189425468445,0.21738409996032715
0.2722861170768738,0.23103255033493042
0.2754615545272827,0.2201240360736847
0.27566099166870117,0.2445669174194336
0.27113670110702515,0.2260957658290863
0.283216655254364,0.24266067147254944
0.28568559885025024,0.2443164587020874
0.284105509519577,0.23344077169895172
0.2935410737991333,0.22034317255020142
0.2672552764415741,0.22979947924613953
0.26046472787857056,0.22452133893966675
0.2741008400917053,0.22587986290454865
0.22941023111343384,0.23875544965267181
0.2645205855369568,0.23624750971794128
0.24715018272399902,0.22565671801567078
0.2744253873825073,0.21978437900543213
0.28851157426834106,0.23091194033622742
0.2725760340690613,0.2232527732849121
0.25166013836860657,0.241161048412323
0.2722894251346588,0.21239906549453735
0.28281277418136597,0.2194085419178009
0.2759418487548828,0.22958850860595703
0.2542976140975952,0.22921833395957947
0.2580990493297577,0.23888781666755676
0.276311993598938,0.23387983441352844
0.2734689712524414,0.22440873086452484
0.2774515151977539,0.2433375120162964
0.290038138628006,0.22306112945079803
0.26882094144821167,0.22289907932281494
0.25288403034210205,0.23282665014266968
0.2860470116138458,0.21602985262870789
0.2804687023162842,0.227556973695755
0.2690454423427582,0.23609650135040283
0.286419153213501,0.23644199967384338
0.2801166772842407,0.2310277223587036
0.23295161128044128,0.22504758834838867
0.2661857604980469,0.235956072807312
0.29285019636154175,0.22840557992458344
0.2746424078941345,0.21789267659187317
0.2571712136268616,0.2198563814163208
0.26294466853141785,0.21931388974189758
0.28051993250846863,0.2167174518108368
0.26503586769104004,0.23219574987888336
0.26132604479789734,0.22695636749267578
0.29508906602859497,0.2220931053161621
0.25443363189697266,0.22349458932876587
0.24547210335731506,0.22330737113952637
0.30300724506378174,0.2292788028717041
0.2704777717590332,0.23833322525024414
0.28547197580337524,0.21775221824645996
0.29673612117767334,0.2195204347372055
0.2665058970451355,0.22853043675422668
0.2776948809623718,0.2361646294593811
0.277982234954834,0.22784912586212158
0.265657901763916,0.23134180903434753
0.28520917892456055,0.24794307351112366
0.29170647263526917,0.24011176824569702
0.25050342082977295,0.2314816117286682
0.25201416015625,0.24186450242996216
0.3087449371814728,0.22349759936332703
0.255111962556839,0.23543113470077515
0.2876974940299988,0.24420417845249176
0.29773569107055664,0.23776274919509888
0.287301242351532,0.21993780136108398
0.2787294387817383,0.23297515511512756
0.2391107678413391,0.2285594493150711
0.23878270387649536,0.2291523814201355
0.28942224383354187,0.24500536918640137
0.25347575545310974,0.23348379135131836
0.2867564558982849,0.23372256755828857
0.2741093039512634,0.2191612869501114
0.28667521476745605,0.24696151912212372
0.2578608989715576,0.2183535397052765
0.27154654264450073,0.22455202043056488
0.25201091170310974,0.23974905908107758
0.2765134572982788,0.2220619022846222
0.27753347158432007,0.23744770884513855
0.2765314280986786,0.2311086803674698
0.2809770703315735,0.2232719212770462
0.23922470211982727,0.22482255101203918
0.24922066926956177,0.2257785201072693
0.22166308760643005,0.22782966494560242
0.3131684958934784,0.23049601912498474
0.23428213596343994,0.2356831431388855
0.23473697900772095,0.23418943583965302
0.2733443081378937,0.22817912697792053
0.26821863651275635,0.24158945679664612
0.26598846912384033,0.22560447454452515
0.25656768679618835,0.22045013308525085
0.2554273307323456,0.22085565328598022
0.24467888474464417,0.22930175065994263
0.2981871962547302,0.2203143835067749
0.2709178328514099,0.22912420332431793
0.2676520347595215,0.22272267937660217
0.2506735324859619,0.23892760276794434
0.27641770243644714,0.239240825176239
0.25972288846969604,0.22810161113739014
0.2565471827983856,0.2335093915462494
0.23693816363811493,0.2170715183019638
0.30354028940200806,0.23631681501865387
0.28714513778686523,0.2198975533246994
0.2632542848587036,0.22381749749183655
0.2589564323425293,0.22599339485168457
0.2924750745296478,0.23099666833877563
0.25905799865722656,0.22675853967666626
0.28823310136795044,0.24185028672218323
0.232478529214859,0.23172858357429504
0.26385214924812317,0.23661285638809204
0.29019853472709656,0.2489067018032074
0.2721613049507141,0.23523806035518646
0.2882363498210907,0.2300829142332077
0.2724478542804718,0.2385132908821106
0.2690806984901428,0.23004361987113953
0.2455744445323944,0.22824221849441528
0.2824869155883789,0.21985337138175964
0.26568272709846497,0.2405272126197815
0.30473220348358154,0.22133739292621613
0.3036332428455353,0.22879841923713684
0.2906823754310608,0.2194879949092865
0.28420311212539673,0.2256486713886261
0.24555115401744843,0.2285909801721573
0.24265140295028687,0.24118292331695557
0.27057355642318726,0.2302437722682953
0.29325732588768005,0.2314292937517166
0.27493125200271606,0.22316603362560272
0.2642475366592407,0.2292805314064026
0.2767464220523834,0.2419966459274292
0.2740195393562317,0.2208598107099533
0.2346673160791397,0.22859182953834534
0.2657792568206787,0.23853465914726257
0.28482291102409363,0.23063646256923676
0.2747277021408081,0.24944227933883667
0.22034260630607605,0.238633930683136
0.2832050919532776,0.22560235857963562
0.2799627482891083,0.23323501646518707
0.27773699164390564,0.2441159188747406
0.2572592496871948,0.22645187377929688
0.26916277408599854,0.23823195695877075
0.2832224369049072,0.23012956976890564
0.28735461831092834,0.2310328483581543
0.2640135884284973,0.24128985404968262
0.26906654238700867,0.23469263315200806
0.24558202922344208,0.21968486905097961
0.30384698510169983,0.2200697958469391
0.23598390817642212,0.23295605182647705
0.26931723952293396,0.22466284036636353
0.2471133917570114,0.2406347095966339
0.25758665800094604,0.23082146048545837
0.27718403935432434,0.22377553582191467
0.2893114686012268,0.23929160833358765
0.273040771484375,0.22080467641353607
0.2494918406009674,0.23612111806869507
0.28788048028945923,0.22999846935272217
0.2578832805156708,0.21827498078346252
0.2752039432525635,0.22668233513832092
0.28798559308052063,0.2262311577796936
0.2837788462638855,0.21823179721832275
0.30556052923202515,0.23968273401260376
0.2703748941421509,0.23156186938285828
0.2722534239292145,0.23097121715545654
0.2918482720851898,0.2519186735153198
0.26629117131233215,0.22649109363555908
0.26294970512390137,0.22204703092575073
0.2812196612358093,0.2297452986240387
0.26703721284866333,0.23446005582809448
0.2876496911048889,0.227508544921875
0.2802720069885254,0.2264595925807953
0.2738785743713379,0.240308940410614
0.3016422390937805,0.22911879420280457
0.2823934257030487,0.23842856287956238
0.2549087703227997,0.22626735270023346
0.28834646940231323,0.23238089680671692
0.24197013676166534,0.23151808977127075
0.28733643889427185,0.22232010960578918
0.27475422620773315,0.21638035774230957
0.2554461359977722,0.21983250975608826
0.24421000480651855,0.21655146777629852
0.27966368198394775,0.21933507919311523
0.262887567281723,0.22759157419204712
0.26286566257476807,0.23520967364311218
0.2770198583602905,0.23091360926628113
0.2469768524169922,0.22870412468910217
0.2780612111091614,0.24703440070152283
0.27698466181755066,0.22864562273025513
0.25225332379341125,0.22250930964946747
0.2665654420852661,0.24058745801448822
0.26554518938064575,0.22194638848304749
0.2683635950088501,0.2480030059814453
0.2684257924556732,0.2441462278366089
0.28834179043769836,0.22386518120765686
0.27087631821632385,0.22474801540374756
0.26816099882125854,0.23461905121803284
0.2781014144420624,0.22736531496047974
0.29696643352508545,0.23333923518657684
0.3024481534957886,0.22623123228549957
0.2631021738052368,0.22685329616069794
0.25786831974983215,0.22612804174423218
0.25313451886177063,0.21853920817375183
0.24792923033237457,0.22589486837387085
0.29643189907073975,0.2212143838405609
0.26324892044067383,0.22784414887428284
0.26316753029823303,0.23231685161590576
0.2575460374355316,0.24086794257164001
0.2643338441848755,0.24997401237487793
0.2632778584957123,0.2165861427783966
0.2700195908546448,0.23368769884109497
0.2882803976535797,0.2312312126159668
0.24190665781497955,0.23181383311748505
0.22789281606674194,0.23553255200386047
0.2805735170841217,0.2390657514333725
0.2638606131076813,0.23136509954929352
0.28875789046287537,0.2290479987859726
0.25705575942993164,0.23638872802257538
0.27908995747566223,0.2265368402004242
0.27267986536026,0.22823385894298553
0.29355522990226746,0.23198717832565308
0.27035021781921387,0.22338154911994934
0.2922031283378601,0.22717177867889404
0.2631106972694397,0.2299017310142517
0.2378026247024536,0.23495696485042572
0.270816445350647,0.23941248655319214
0.2890763282775879,0.22997915744781494
0.28628867864608765,0.2317216396331787
0.26688262820243835,0.22877918183803558
0.2978869080543518,0.2378385365009308
0.27133554220199585,0.23655182123184204
0.27601921558380127,0.22060626745224
0.27748721837997437,0.23405364155769348
0.2875938415527344,0.23736053705215454
0.26797372102737427,0.2205553948879242
0.2786351442337036,0.23926475644111633
0.26226168870925903,0.24322520196437836
0.27555224299430847,0.23948770761489868
0.25906842947006226,0.23130658268928528
0.275226891040802,0.2290484756231308
0.25273680686950684,0.22304418683052063
0.2617185711860657,0.23456430435180664
0.27680331468582153,0.2293161004781723
0.274262398481369,0.23458170890808105
0.24402078986167908,0.24208331108093262
0.2759672701358795,0.23746679723262787
0.26182955503463745,0.22857916355133057
0.29879051446914673,0.2214106321334839
0.22340679168701172,0.21805205941200256
0.2688637375831604,0.22739997506141663
0.30600789189338684,0.22023992240428925
0.2727259695529938,0.24306878447532654
0.2790934443473816,0.23551782965660095
0.28541940450668335,0.23357728123664856
0.2590017318725586,0.22604957222938538
0.2632380723953247,0.21997880935668945
0.32037651538848877,0.23450110852718353
0.2822778820991516,0.23035281896591187
0.2885777950286865,0.2376212179660797
0.28558263182640076,0.23010887205600739
0.2829417586326599,0.24362456798553467
0.2534595727920532,0.20586413145065308
0.25593918561935425,0.2256593108177185
0.28370916843414307,0.22246280312538147
0.28369325399398804,0.23824387788772583
0.2897918224334717,0.22171956300735474
0.2763127088546753,0.2313138246536255
0.24574998021125793,0.2219664752483368
0.2863647937774658,0.23043149709701538
0.261466920375824,0.2226141095161438
0.2967125177383423,0.24478565156459808
0.2657381594181061,0.21685169637203217
0.27808457612991333,0.21990543603897095
0.28870025277137756,0.23053571581840515
0.26455771923065186,0.23781028389930725
0.2926025986671448,0.22250580787658691
0.2672072947025299,0.22817125916481018
0.2790364623069763,0.22620022296905518
0.2670052647590637,0.22754448652267456
0.2959023714065552,0.23533236980438232
0.2622048258781433,0.22415459156036377
0.2816227078437805,0.2331424355506897
0.2512870132923126,0.2495785653591156
0.2615944743156433,0.21611499786376953
0.2582889199256897,0.24138018488883972
0.29835474491119385,0.220782071352005
0.24062442779541016,0.22065579891204834
0.28366419672966003,0.21944846212863922
0.2589713931083679,0.22722746431827545
0.22951605916023254,0.22905918955802917
0.2688263952732086,0.23128294944763184
0.2761994004249573,0.22708454728126526
0.28540289402008057,0.22156096994876862
0.2748591899871826,0.2274971902370453
0.2836887836456299,0.23145508766174316
0.25640156865119934,0.23158474266529083
0.2642379403114319,0.2265205979347229
0.2911887764930725,0.22946330904960632
0.27731436491012573,0.23953506350517273
0.2686343789100647,0.23108774423599243
0.272024005651474,0.22325488924980164
0.2773233652114868,0.22464244067668915
0.2729174494743347,0.22269925475120544
0.2545894384384155,0.23084217309951782
0.28535109758377075,0.22407755255699158
0.27522510290145874,0.22371333837509155
0.2881016135215759,0.22836363315582275
0.27294206619262695,0.21389375627040863
0.2665950655937195,0.23387035727500916
0.30184608697891235,0.24195599555969238
0.253059983253479,0.24648252129554749
0.3057667016983032,0.24235424399375916
0.25546956062316895,0.2155768871307373
0.278523713350296,0.22186285257339478
0.29194483160972595,0.22979193925857544
0.28419581055641174,0.24157647788524628
0.246891051530838,0.2251746654510498
0.284300297498703,0.21658270061016083
0.3112189769744873,0.24236315488815308
0.2838006615638733,0.2355923056602478
0.2700856924057007,0.2250770926475525
0.24650788307189941,0.23861125111579895
0.26282864809036255,0.22835206985473633
0.2829214930534363,0.22469699382781982
0.2812768518924713,0.2391473799943924
0.27754655480384827,0.2360742688179016
0.2682357728481293,0.2269102931022644
0.27926716208457947,0.22616592049598694
0.2671133577823639,0.23325645923614502
0.30372172594070435,0.22475148737430573
0.28049415349960327,0.23561426997184753
0.2613036036491394,0.24892762303352356
0.241030752658844,0.24831214547157288
0.25568637251853943,0.22831527888774872
0.2877984642982483,0.23966380953788757
0.2682257890701294,0.22862276434898376
0.2557578384876251,0.23565641045570374
0.2416016012430191,0.22130846977233887
0.2766018509864807,0.23283439874649048
0.27617406845092773,0.23656639456748962
0.24623852968215942,0.24235117435455322
0.26855719089508057,0.23394149541854858
0.29054418206214905,0.23414276540279388
0.27273452281951904,0.22413064539432526
0.2830311954021454,0.22849628329277039
0.2918238341808319,0.22472381591796875
0.28735458850860596,0.21736010909080505
0.22451314330101013,0.22880646586418152
0.30282509326934814,0.22289195656776428
0.28753429651260376,0.23473745584487915
0.27531227469444275,0.23911195993423462
0.2680233120918274,0.22671233117580414
0.2743019461631775,0.2322569042444229
0.2889310121536255,0.22524145245552063
0.29054728150367737,0.2413223683834076
0.254874587059021,0.24015775322914124
0.2883346974849701,0.23880645632743835
0.2528853416442871,0.23122937977313995
0.2773491144180298,0.23377811908721924
0.26403170824050903,0.24330288171768188
0.2733399569988251,0.22566381096839905
0.26454490423202515,0.23144587874412537
0.2729208469390869,0.23486442863941193
0.2589535713195801,0.23906958103179932
0.2637755274772644,0.21719646453857422
0.2864658832550049,0.2219599187374115
0.2896270751953125,0.23420670628547668
0.25522464513778687,0.23204782605171204
0.26754823327064514,0.2160276174545288
0.24507001042366028,0.22734284400939941
0.305093377828598,0.2390725165605545
0.23930644989013672,0.2287498414516449
0.2622836232185364,0.23788945376873016
0.23408399522304535,0.23382991552352905
0.2722669541835785,0.22967681288719177
0.2860773801803589,0.21818006038665771
0.25002408027648926,0.2204546183347702
0.27945542335510254,0.2282620072364807
0.267514169216156,0.21895703673362732
0.2706718444824219,0.22030502557754517
0.2694317400455475,0.22799824178218842
0.260775625705719,0.23908692598342896
0.2925221025943756,0.22982613742351532
0.24612277746200562,0.23005974292755127
0.2793063819408417,0.22171637415885925
0.22545963525772095,0.2352050542831421
0.2600744664669037,0.22548387944698334
0.25302964448928833,0.23336990177631378
0.28239375352859497,0.22943982481956482
0.26193028688430786,0.2324802577495575
0.27120572328567505,0.2233896553516388
0.27765461802482605,0.22505465149879456
0.27726688981056213,0.22323490679264069
0.2387271523475647,0.21949845552444458
0.24123552441596985,0.22683674097061157
0.26919177174568176,0.24076086282730103
0.2687814235687256,0.2343999147415161
0.2830504775047302,0.22868824005126953
0.2668168544769287,0.22571565210819244
0.2739564776420593,0.22668813169002533
0.25110486149787903,0.21382176876068115
0.24956266582012177,0.24414220452308655
0.2901039123535156,0.23620517551898956
0.2476641684770584,0.2355528026819229
0.2532914876937866,0.22316649556159973
0.2690120339393616,0.22284862399101257
0.26820996403694153,0.24384543299674988
0.2686782777309418,0.22129115462303162
0.2749689817428589,0.2213563621044159
0.2612849175930023,0.22865232825279236
0.2873421907424927,0.223732590675354
0.25603020191192627,0.22919511795043945
0.2664726972579956,0.22752289474010468
0.262267529964447,0.22759594023227692
0.3013163208961487,0.2373826950788498
0.2598249912261963,0.2271738350391388
0.27516695857048035,0.23954614996910095
0.2616589367389679,0.21461433172225952
0.2838429808616638,0.24880094826221466
0.2612268924713135,0.23310759663581848
0.28240513801574707,0.22361791133880615
0.2721632421016693,0.2317103147506714
0.21522381901741028,0.22773440182209015
0.2598336935043335,0.22613635659217834
0.29288288950920105,0.22950050234794617
0.2842370271682739,0.24136105179786682
0.2629919648170471,0.2496928870677948
0.2840119004249573,0.22506894171237946
0.2810707688331604,0.2300182282924652
0.29291659593582153,0.23193883895874023
0.24970902502536774,0.23740825057029724
0.26406246423721313,0.22368833422660828
0.275097519159317,0.22647517919540405
0.301866352558136,0.2253991961479187
0.265415221452713,0.22353768348693848
0.26487162709236145,0.22013339400291443
0.24397385120391846,0.22740045189857483
0.2857181429862976,0.24968761205673218
0.2656094431877136,0.22615516185760498
0.26236245036125183,0.21897155046463013
0.2964324951171875,0.2298082560300827
0.29134464263916016,0.21752479672431946
0.2810869514942169,0.2302485704421997
0.26835334300994873,0.21504676342010498
0.26663410663604736,0.21984712779521942
0.27288371324539185,0.2252652645111084
0.2958773970603943,0.2254391312599182
0.2668612599372864,0.24287620186805725
0.26140445470809937,0.22715744376182556
0.27850621938705444,0.2206612378358841
0.2619415819644928,0.2231290340423584
0.26203060150146484,0.21358877420425415
0.2910008132457733,0.23054364323616028
0.27575600147247314,0.22511248290538788
0.258154034614563,0.23120248317718506
0.29369884729385376,0.23791126906871796
0.2382640838623047,0.22548937797546387
0.24838407337665558,0.21069392561912537
0.2677087187767029,0.23586109280586243
0.2912805378437042,0.23405501246452332
0.29189249873161316,0.23056402802467346
0.26161667704582214,0.23458930850028992
0.27253860235214233,0.22924573719501495
0.2447901964187622,0.21816261112689972
0.29235774278640747,0.2291916012763977
0.26443713903427124,0.236589252948761
0.3005414605140686,0.24535685777664185
0.30171164870262146,0.22679689526557922
0.2815711200237274,0.24741482734680176
0.2714526951313019,0.227273628115654
0.23065517842769623,0.24100828170776367
0.2512807548046112,0.22523441910743713
0.2721387445926666,0.22575275599956512
0.2664773464202881,0.2412901371717453
0.24452753365039825,0.2183942049741745
0.26006999611854553,0.23236851394176483
0.27328020334243774,0.22487547993659973
0.25740399956703186,0.2219647467136383
0.2825135290622711,0.2189052700996399
0.2893252372741699,0.23579242825508118
0.2656240463256836,0.2173585295677185
0.25018802285194397,0.22420045733451843
0.2658371329307556,0.246684730052948
0.23682796955108643,0.23201143741607666
0.265699177980423,0.23172546923160553
0.25011157989501953,0.23377786576747894
0.27328401803970337,0.22259308397769928
0.28136831521987915,0.23038671910762787
0.2786881923675537,0.22304630279541016
0.29521673917770386,0.2228108048439026
0.2867886424064636,0.23113617300987244
0.27319830656051636,0.24222761392593384
0.2662031352519989,0.2289222627878189
0.25055527687072754,0.24707871675491333
0.27725356817245483,0.23799541592597961
0.30518898367881775,0.25476282835006714
0.2715393304824829,0.2156670242547989
0.27326008677482605,0.2434016317129135
0.26309698820114136,0.22437599301338196
0.2711569666862488,0.22792866826057434
0.2849041819572449,0.23683205246925354
0.2839340567588806,0.23321682214736938
0.28232240676879883,0.2305406928062439
0.23132483661174774,0.22042164206504822
0.259237140417099,0.2290552854537964
0.25021234154701233,0.22672182321548462
0.25976794958114624,0.23847772181034088
0.24950897693634033,0.22141361236572266
0.2475445568561554,0.2277379184961319
0.28902482986450195,0.22345706820487976
0.2827010452747345,0.22687453031539917
0.2625376284122467,0.2414209544658661
0.2721554934978485,0.23968881368637085
0.2841106057167053,0.2269778996706009
0.27819159626960754,0.22265078127384186
0.26144927740097046,0.2385745644569397
0.29752710461616516,0.2305099368095398
0.29476094245910645,0.2290709912776947
0.27016007900238037,0.239650696516037
0.2865554094314575,0.2222074568271637
0.2868846654891968,0.23403054475784302
0.3104398846626282,0.23622393608093262
0.29021257162094116,0.22241345047950745
0.27229681611061096,0.22500987350940704
0.2636575698852539,0.2304890751838684
0.28566816449165344,0.22364112734794617
0.2726694941520691,0.23647558689117432
0.2940846085548401,0.22570139169692993
0.26958250999450684,0.21857237815856934
0.2606465816497803,0.23321908712387085
0.2638144791126251,0.24824003875255585
0.257446825504303,0.23183485865592957
0.2843998074531555,0.22471129894256592
0.26734083890914917,0.23505809903144836
0.27101564407348633,0.2301042377948761
0.24849526584148407,0.23351381719112396
0.29055312275886536,0.233250692486763
0.28745946288108826,0.2179703414440155
0.26587653160095215,0.2200677990913391
0.3081478476524353,0.22712741792201996
0.2973327338695526,0.23213055729866028
0.2507810592651367,0.23372530937194824
0.29768604040145874,0.2210802137851715
0.2406051903963089,0.23166963458061218
0.2579340636730194,0.23573648929595947
0.24424099922180176,0.23240089416503906
0.2700938880443573,0.22139452397823334
0.21686133742332458,0.23649367690086365
0.27780693769454956,0.2250727415084839
0.315946489572525,0.22206321358680725
0.28390294313430786,0.2276296615600586
0.28028714656829834,0.24108897149562836
0.2946549654006958,0.2244701236486435
0.26673993468284607,0.23101171851158142
0.25104469060897827,0.222021222114563
0.27035030722618103,0.24424749612808228
0.2809385359287262,0.2191644310951233
0.27238473296165466,0.23000329732894897
0.2810795307159424,0.23886293172836304
0.30495452880859375,0.23948213458061218
0.275816947221756,0.21973638236522675
0.2776941657066345,0.2208247184753418
0.2706660032272339,0.22459155321121216
0.28936243057250977,0.231979638338089
0.2847161889076233,0.23305962979793549
0.26908931136131287,0.22990034520626068
0.27644869685173035,0.2302374392747879
0.2711902856826782,0.231740802526474
0.21869882941246033,0.239013671875
0.29658037424087524,0.23035000264644623
0.30695223808288574,0.2452056109905243
0.30577602982521057,0.2155868411064148
0.2551650404930115,0.23430633544921875
0.24818134307861328,0.24314725399017334
0.2432054579257965,0.21790635585784912
0.2543497085571289,0.24692101776599884
0.2630734443664551,0.21358712017536163
0.2908070385456085,0.22180455923080444
0.2796698212623596,0.22442372143268585
0.24864482879638672,0.2376246452331543
0.24727526307106018,0.21969598531723022
0.25239700078964233,0.2322690188884735
0.2986389994621277,0.22933444380760193
0.26793569326400757,0.22611553966999054
0.2602848410606384,0.21597397327423096
0.2653975188732147,0.22110827267169952
0.23184412717819214,0.21931397914886475
0.28796884417533875,0.22287176549434662
0.284792959690094,0.22482597827911377
0.2711827754974365,0.22289876639842987
0.2758806347846985,0.23642350733280182
0.24882058799266815,0.2316596359014511
0.25909295678138733,0.23501642048358917
0.28614795207977295,0.23158173263072968
0.28790420293807983,0.2204470932483673
0.27034252882003784,0.23397359251976013
0.27121901512145996,0.22121736407279968
0.2891298234462738,0.23400932550430298
0.2649831771850586,0.23976284265518188
0.2731457054615021,0.21954506635665894
0.2647126317024231,0.22506073117256165
0.263312429189682,0.23777130246162415
0.27819615602493286,0.238949716091156
0.2602464556694031,0.22328752279281616
0.27985990047454834,0.22370237112045288
0.26690948009490967,0.22488701343536377
0.2572673559188843,0.23723429441452026
0.25921446084976196,0.23338666558265686
0.2867128849029541,0.23421818017959595
0.2708354592323303,0.22454102337360382
0.240421324968338,0.2436515986919403
0.2608994245529175,0.2511143088340759
0.26371437311172485,0.2227136790752411
0.2795884609222412,0.22996637225151062
0.27186644077301025,0.2331397831439972
0.26044565439224243,0.2236768901348114
0.27698343992233276,0.22609569132328033
0.290399432182312,0.24256718158721924
0.24798668920993805,0.2273721694946289
0.2638150453567505,0.21872848272323608
0.24184194207191467,0.21885444223880768
0.27993202209472656,0.22543856501579285
0.2975797653198242,0.22586366534233093
0.27619069814682007,0.2224576473236084
0.2771284282207489,0.2232719361782074
0.2682800889015198,0.24281126260757446
0.2640755772590637,0.22768934071063995
0.2808331549167633,0.22621256113052368
0.2756101191043854,0.23710280656814575
0.27513569593429565,0.21645814180374146
0.2535696029663086,0.2222035527229309
0.25373321771621704,0.23825593292713165
0.29700928926467896,0.22393327951431274
0.27580010890960693,0.22136923670768738
0.2771757245063782,0.23063352704048157
0.2918162941932678,0.2276918590068817
0.2813930809497833,0.21618232131004333
0.27769380807876587,0.22905442118644714
0.2604857385158539,0.2116880863904953
0.2725165784358978,0.22117170691490173
0.25381016731262207,0.23704704642295837
0.2780134677886963,0.22672805190086365
0.261327862739563,0.22879862785339355
0.2741619944572449,0.24487149715423584
0.25921913981437683,0.22603341937065125
0.25214484333992004,0.2233978509902954
0.24513816833496094,0.22488313913345337
0.2532886266708374,0.22818735241889954
0.2881184220314026,0.23215436935424805
0.2624533772468567,0.21962961554527283
0.2560775876045227,0.22664983570575714
0.26884809136390686,0.22903139889240265
0.24521537125110626,0.21810725331306458
0.26777273416519165,0.2237502932548523
0.2865460515022278,0.22099998593330383
0.2741841673851013,0.23259493708610535
0.25149208307266235,0.23423126339912415
0.2744441330432892,0.2277439534664154
0.2410767674446106,0.22117045521736145
0.2650648355484009,0.2349841594696045
0.24494026601314545,0.23286445438861847
0.2713909447193146,0.21303284168243408
0.30190563201904297,0.2369452267885208
0.2696993947029114,0.23607270419597626
0.2675999402999878,0.23088911175727844
0.25419992208480835,0.24267616868019104
0.22342891991138458,0.22801831364631653
0.269569993019104,0.23490257561206818
0.28212273120880127,0.2437896430492401
0.27016136050224304,0.23170459270477295
0.22058531641960144,0.2191258668899536
0.25530970096588135,0.24414336681365967
0.26895830035209656,0.2313099503517151
0.26711156964302063,0.23174074292182922
0.27186325192451477,0.2323385775089264
0.2877323627471924,0.22966337203979492
0.2456674724817276,0.23617127537727356
0.2778802216053009,0.22682015597820282
0.25383538007736206,0.22957725822925568
0.23513931035995483,0.23628944158554077
0.2665262520313263,0.23000910878181458
0.25860005617141724,0.22663451731204987
0.2743099331855774,0.21827560663223267
0.26806604862213135,0.22231948375701904
0.2773711085319519,0.23693743348121643
0.26298844814300537,0.2304319143295288
0.2764812111854553,0.22654229402542114
0.28614312410354614,0.22382351756095886
0.2827656865119934,0.22005201876163483
0.2564433217048645,0.22486083209514618
0.28013014793395996,0.2298470139503479
0.22718991339206696,0.2187056541442871
0.27805817127227783,0.24308758974075317
0.2774607539176941,0.22506819665431976
0.24542668461799622,0.22419032454490662
0.2522452771663666,0.22631406784057617
0.2896340787410736,0.22765111923217773
0.2380584329366684,0.21921731531620026
0.2805486023426056,0.23303671181201935
0.28324469923973083,0.22639809548854828
0.27199381589889526,0.22246935963630676
0.2595076560974121,0.22061900794506073
0.28396451473236084,0.23294344544410706
0.26926475763320923,0.22300708293914795
0.2750343978404999,0.224424809217453
0.2610867917537689,0.2281424105167389
0.24785812199115753,0.2345390021800995
0.2831127345561981,0.22785253822803497
0.25876492261886597,0.24643495678901672
0.28595465421676636,0.22474129498004913
0.2552664279937744,0.24190831184387207
0.24130436778068542,0.22205176949501038
0.29203012585639954,0.22231966257095337
0.2906791567802429,0.22709375619888306
0.3022415041923523,0.22703811526298523
0.2872436046600342,0.22862198948860168
0.27566397190093994,0.2350296676158905
0.2539246082305908,0.22386212646961212
0.27812308073043823,0.22349616885185242
0.2537028193473816,0.23349013924598694
0.29234474897384644,0.23394259810447693
0.28439009189605713,0.2382715344429016
0.30977731943130493,0.2367452085018158
0.2888953387737274,0.2431551069021225
0.2639114558696747,0.22623074054718018
0.2698213756084442,0.25326791405677795
0.279837042093277,0.23364384472370148
0.27937138080596924,0.22018572688102722
0.28186243772506714,0.23238317668437958
0.25815334916114807,0.22549989819526672
0.28369367122650146,0.23170948028564453
0.2568570375442505,0.22362053394317627
0.2803054749965668,0.235091894865036
0.2658482789993286,0.22903503477573395
0.26952242851257324,0.24028806388378143
0.2926071882247925,0.2249910533428192
0.2804991900920868,0.22724094986915588
0.25477156043052673,0.23628678917884827
0.2893417775630951,0.24647828936576843
0.2631022334098816,0.2315947711467743
0.2808108329772949,0.2242293357849121
0.29065027832984924,0.22608017921447754
0.2693997025489807,0.22016847133636475
0.2821817994117737,0.23806479573249817
0.26577693223953247,0.228093683719635
0.25740858912467957,0.22145667672157288
0.25593769550323486,0.2279491126537323
0.2855638563632965,0.22988682985305786
0.2826091945171356,0.22060349583625793
0.28048765659332275,0.23365958034992218
0.23713095486164093,0.2196890413761139
0.27572351694107056,0.24181877076625824
0.27925121784210205,0.2364790141582489
0.26853013038635254,0.23615381121635437
0.2939361333847046,0.22783271968364716
0.3052716851234436,0.24421969056129456
0.2371126115322113,0.21891650557518005
0.268125057220459,0.22717976570129395
0.26560741662979126,0.22100147604942322
0.24597173929214478,0.22164109349250793
0.2633015513420105,0.22312034666538239
0.2391449511051178,0.227250874042511
0.2749008238315582,0.2428748905658722
0.2773451805114746,0.24535319209098816
0.2803786098957062,0.23092496395111084
0.23828329145908356,0.23812192678451538
0.2561887502670288,0.21302080154418945
0.26620393991470337,0.2190566509962082
0.27699410915374756,0.23105333745479584
0.29590028524398804,0.2284235656261444
0.28485265374183655,0.23666751384735107
0.23937679827213287,0.22429463267326355
0.2740491032600403,0.22878429293632507
0.27336180210113525,0.22119955718517303
0.26392513513565063,0.22160926461219788
0.23663374781608582,0.22571533918380737
0.27100974321365356,0.22240996360778809
0.28105470538139343,0.23865073919296265
0.2725297212600708,0.2334238588809967
0.29031816124916077,0.2333577275276184
0.24619117379188538,0.23742149770259857
0.2783992290496826,0.22694149613380432
0.28387880325317383,0.22758346796035767
0.2569458484649658,0.22232748568058014
0.25179874897003174,0.2239658236503601
0.26119422912597656,0.22968417406082153
0.2796236276626587,0.2268981635570526
0.2611396312713623,0.24420000612735748
0.2654154300689697,0.23158074915409088
0.26237666606903076,0.2359813153743744
0.281585693359375,0.22353994846343994
0.28105753660202026,0.23022760450839996
0.259001225233078,0.2309582233428955
0.26736411452293396,0.23116163909435272
0.28312864899635315,0.24104171991348267
0.27142399549484253,0.23699942231178284
0.3104996085166931,0.2307276427745819
0.2864990532398224,0.2376968264579773
0.21186697483062744,0.22150391340255737
0.2908783555030823,0.23809567093849182
0.2767791748046875,0.22009167075157166
0.2650221586227417,0.24410896003246307
0.2544574439525604,0.2252114862203598
0.25573891401290894,0.2337692230939865
0.23930040001869202,0.22574707865715027
0.281833291053772,0.23059910535812378
0.27813681960105896,0.24743206799030304
0.2746621370315552,0.23346513509750366
0.2929757833480835,0.23425863683223724
0.2694714665412903,0.2180366814136505
0.28011929988861084,0.2399466335773468
0.2760865092277527,0.22340765595436096
0.2899715304374695,0.23308619856834412
0.2656860947608948,0.22896653413772583
0.25780779123306274,0.2359105348587036
0.2526833713054657,0.2274646759033203
0.28201067447662354,0.24722206592559814
0.2690768241882324,0.23434165120124817
0.2607250213623047,0.2209746539592743
0.2621351480484009,0.2172657549381256
0.2495807707309723,0.2292689085006714
0.2826072871685028,0.22625300288200378
0.259421169757843,0.2263258993625641
0.25001096725463867,0.23770058155059814
0.27201318740844727,0.23683974146842957
0.29834574460983276,0.22927990555763245
0.2958638370037079,0.23078906536102295
0.2404385209083557,0.2282676100730896
0.2767328917980194,0.23693948984146118
0.2546505331993103,0.24258866906166077
0.2874220609664917,0.2364317774772644
0.264413058757782,0.24251383543014526
0.2613445818424225,0.22733421623706818
0.2648624777793884,0.2440130114555359
0.27630817890167236,0.23553791642189026
0.27667367458343506,0.22387844324111938
0.2510907053947449,0.2296084761619568
0.2683606743812561,0.23479005694389343
0.2500433325767517,0.2351091206073761
0.27983635663986206,0.22739163041114807
0.2784885764122009,0.22092343866825104
0.32291942834854126,0.22040855884552002
0.25649529695510864,0.2452581822872162
0.25667163729667664,0.23101070523262024
0.28607475757598877,0.23449313640594482
0.24492163956165314,0.2206776738166809
0.2541600167751312,0.23197375237941742
0.25686052441596985,0.22832070291042328
0.2797415852546692,0.2297760248184204
0.2820746898651123,0.24762672185897827
0.27506303787231445,0.23585622012615204
0.2569575309753418,0.23567456007003784
0.27678972482681274,0.26715800166130066
0.2449573278427124,0.23407691717147827
0.27771052718162537,0.24130091071128845
0.2535369396209717,0.22830331325531006
0.27216947078704834,0.22898118197917938
0.28668642044067383,0.22660893201828003
0.2853265404701233,0.22682207822799683
0.30133408308029175,0.23184973001480103
0.253567636013031,0.22433781623840332
0.2533835172653198,0.22111698985099792
0.265577495098114,0.2264922559261322
0.2903568148612976,0.2270638793706894
0.2956230044364929,0.23129653930664062
0.26745909452438354,0.2331617772579193
0.25028181076049805,0.23258304595947266
0.24627803266048431,0.23669025301933289
0.2889308035373688,0.23308588564395905
0.2816058397293091,0.2362034022808075
0.2670120298862457,0.23115742206573486
0.2581442594528198,0.21729981899261475
0.28807884454727173,0.23007860779762268
0.26448309421539307,0.2371770739555359
0.287817120552063,0.21920952200889587
0.30418533086776733,0.22188808023929596
0.27218857407569885,0.22825706005096436
0.2628231346607208,0.2193518579006195
0.2568095922470093,0.2300383597612381
0.28566408157348633,0.2448078989982605
0.26975035667419434,0.2295379340648651
0.2988959550857544,0.23179969191551208
0.24789202213287354,0.23198851943016052
0.29851385951042175,0.234985813498497
0.2555655837059021,0.23024605214595795
0.29995226860046387,0.23267360031604767
0.24066931009292603,0.23708491027355194
0.26398181915283203,0.2318483293056488
0.28402185440063477,0.2330879271030426
0.25948506593704224,0.2412271499633789
0.30091458559036255,0.2255096286535263
0.2578333914279938,0.22833171486854553
0.25377795100212097,0.22958844900131226
0.2482401728630066,0.2322988063097
0.25869280099868774,0.22487464547157288
0.2414594441652298,0.2334127128124237
0.2579492926597595,0.2172456681728363
0.2908985912799835,0.23314931988716125
0.2788017690181732,0.24346508085727692
0.2804431915283203,0.22863394021987915
0.2955566644668579,0.22600281238555908
0.2647491693496704,0.24017271399497986
0.27760612964630127,0.23094815015792847
0.2759721875190735,0.21719375252723694
0.26344990730285645,0.21983744204044342
0.2398362010717392,0.23934262990951538
0.2202715277671814,0.23830318450927734
0.2840196490287781,0.22513225674629211
0.2699209451675415,0.22404712438583374
0.27922362089157104,0.22411972284317017
0.24736624956130981,0.2393932044506073
0.259427011013031,0.2180902063846588
0.2839621305465698,0.22566960752010345
0.27546459436416626,0.22975867986679077
0.2806476950645447,0.23939906060695648
0.22521089017391205,0.22582142055034637
0.2889060080051422,0.23600128293037415
0.29073935747146606,0.22795414924621582
0.2784693241119385,0.23251789808273315
0.27653375267982483,0.22672070562839508
0.257232129573822,0.2292935848236084
0.2520028054714203,0.2390478104352951
0.28309381008148193,0.22166594862937927
0.28373435139656067,0.2455025315284729
0.27644047141075134,0.23524999618530273
0.2499825656414032,0.23457592725753784
0.28022465109825134,0.2396373152732849
0.2744643986225128,0.2302066683769226
0.2398315668106079,0.2401277869939804
0.28140485286712646,0.22377723455429077
0.27043166756629944,0.23898285627365112
0.25421351194381714,0.22685939073562622
0.2521800398826599,0.2425750494003296
0.2666664719581604,0.23541949689388275
0.30401867628097534,0.22487914562225342
0.26332181692123413,0.24377882480621338
0.2576322853565216,0.23159392178058624
0.29623764753341675,0.2334694266319275
0.2762233018875122,0.23949424922466278
0.26987579464912415,0.23698833584785461
0.26052698493003845,0.23307958245277405
0.27445751428604126,0.23059025406837463
0.2610507607460022,0.2276710718870163
0.2825012803077698,0.22552427649497986
0.30094924569129944,0.22257301211357117
0.30234086513519287,0.22810538113117218
0.22664791345596313,0.2419699877500534
0.288189172744751,0.218367338180542
0.2966461777687073,0.22394603490829468
0.2641369104385376,0.21987861394882202
0.25505900382995605,0.23440022766590118
0.2489093691110611,0.24424132704734802
0.30162543058395386,0.22896146774291992
0.27338555455207825,0.23042887449264526
0.28390008211135864,0.21522822976112366
0.27275723218917847,0.23032957315444946
0.26438242197036743,0.2317933589220047
0.26919323205947876,0.2437315285205841
0.24973925948143005,0.24336043000221252
0.26743435859680176,0.23043641448020935
0.2686879634857178,0.24651792645454407
0.30788490176200867,0.23286879062652588
0.27262866497039795,0.23458611965179443
0.2698858380317688,0.24216830730438232
0.2864447832107544,0.22985512018203735
0.24110177159309387,0.2430489957332611
0.26606422662734985,0.2402210533618927
0.2699831426143646,0.22928929328918457
0.2785327136516571,0.24459901452064514
0.2875659465789795,0.2462545931339264
0.25486624240875244,0.22174745798110962
0.28978288173675537,0.22666291892528534
0.25390785932540894,0.222735196352005
0.2682603597640991,0.22135931253433228
0.2788773775100708,0.23919963836669922
0.25432920455932617,0.23162907361984253
0.2784150242805481,0.22726835310459137
0.26926612854003906,0.23006004095077515
0.23341289162635803,0.21908719837665558
0.2360021024942398,0.22379082441329956
0.2618516683578491,0.2143355906009674
0.27715930342674255,0.22805681824684143
0.24644772708415985,0.22815780341625214
0.2762948274612427,0.21662476658821106
0.2800756096839905,0.2340855747461319
0.26850107312202454,0.224989116191864
0.2801957130432129,0.23668234050273895
0.2544926404953003,0.21494093537330627
0.27535638213157654,0.24224141240119934
0.2703220844268799,0.22302666306495667
0.26378244161605835,0.23391664028167725
0.261968195438385,0.2305900603532791
0.2882399559020996,0.2289402186870575
0.2782595455646515,0.22478556632995605
0.2673649787902832,0.23438039422035217
0.2556579113006592,0.22191792726516724
0.2725575268268585,0.23198813199996948
0.2551259398460388,0.22318387031555176
0.23242518305778503,0.23434394598007202
0.24814823269844055,0.22625383734703064
0.26352864503860474,0.23333759605884552
0.26104462146759033,0.2372363805770874
0.2680703103542328,0.22516509890556335
0.27713143825531006,0.22474774718284607
0.28752291202545166,0.21705949306488037
0.2558051347732544,0.2295362651348114
0.29893070459365845,0.238380566239357
0.28860580921173096,0.22894293069839478
0.2721315920352936,0.23370856046676636
0.2520989775657654,0.2376091480255127
0.28899437189102173,0.2187073528766632
0.3012455999851227,0.22673800587654114
0.27865538001060486,0.22129647433757782
0.2690850496292114,0.22602277994155884
0.24806027114391327,0.23020701110363007
0.3029519319534302,0.2360762655735016
0.26611942052841187,0.22721442580223083
0.2439747303724289,0.23601238429546356
0.27514129877090454,0.21814534068107605
0.2805498540401459,0.23298996686935425
0.2950741648674011,0.22389279305934906
0.26769131422042847,0.23324519395828247
0.2787877023220062,0.24010473489761353
0.2907891869544983,0.2218421995639801
0.29427167773246765,0.22346124053001404
0.29674455523490906,0.22107182443141937
0.25932085514068604,0.23454666137695312
0.2878760099411011,0.22128891944885254
0.28606435656547546,0.22728313505649567
0.26527106761932373,0.22460243105888367
0.29658716917037964,0.2187356948852539
0.2736228108406067,0.22903724014759064
0.27062976360321045,0.22664707899093628
0.22510604560375214,0.23486454784870148
0.2912619709968567,0.22961969673633575
0.2921929955482483,0.22707119584083557
0.2897690236568451,0.22831299901008606
0.27457404136657715,0.24115920066833496
0.2931893467903137,0.23357699811458588
0.2638024687767029,0.23032265901565552
0.24991333484649658,0.22991511225700378
0.249656543135643,0.2275122106075287
0.290027916431427,0.23365405201911926
0.2498713731765747,0.2479480504989624
0.26015564799308777,0.23603200912475586
0.26217931509017944,0.22296085953712463
0.27374035120010376,0.23935134708881378
0.2858606278896332,0.22478748857975006
0.24670535326004028,0.2306070476770401
0.2874103784561157,0.24647465348243713
0.27552473545074463,0.22133095562458038
0.28168824315071106,0.22310873866081238
0.28779008984565735,0.22406402230262756
0.28315144777297974,0.23007304966449738
0.2840731739997864,0.23372140526771545
0.24991828203201294,0.2287774384021759
0.276714026927948,0.23015573620796204
0.2885952293872833,0.23579251766204834
0.27611517906188965,0.2293912172317505
0.2724783718585968,0.2358199506998062
0.2876031994819641,0.2338457703590393
0.26770544052124023,0.2359759509563446
0.22366908192634583,0.25775545835494995
0.27089306712150574,0.22100594639778137
0.2863980829715729,0.22237920761108398
0.27883201837539673,0.2358143925666809
0.2665432095527649,0.22520551085472107
0.23548156023025513,0.21971353888511658
0.26187679171562195,0.21188436448574066
0.2822769284248352,0.22943687438964844
0.2585345506668091,0.21746863424777985
0.2838784158229828,0.22643277049064636
0.25403064489364624,0.23003289103507996
0.30023372173309326,0.23049232363700867
0.23831915855407715,0.2231544852256775
0.2721257507801056,0.2190054953098297
0.28184759616851807,0.24217134714126587
0.23687094449996948,0.25171780586242676
0.26893702149391174,0.23763713240623474
0.28879350423812866,0.2298673391342163
0.28856971859931946,0.2320423424243927
0.27360618114471436,0.21846604347229004
0.2916817367076874,0.22615884244441986
0.27621403336524963,0.22698816657066345
0.2657696008682251,0.21815186738967896
0.2917253375053406,0.23105740547180176
0.2877044975757599,0.2366289347410202
0.2554382383823395,0.224063903093338
0.2755080759525299,0.22571295499801636
0.27513664960861206,0.23006758093833923
0.29816678166389465,0.22048617899417877
0.2519659101963043,0.22283388674259186
0.2865455746650696,0.23479029536247253
0.2766469717025757,0.23088088631629944
0.25721657276153564,0.211981862783432
0.2756653428077698,0.22071892023086548
0.24487821757793427,0.2449520230293274
0.2492440938949585,0.2249276340007782
0.29146671295166016,0.2287399023771286
0.2620505094528198,0.23077069222927094
0.2858458161354065,0.22659479081630707
0.24875231087207794,0.2359880805015564
0.2552061975002289,0.2228049486875534
0.28636661171913147,0.2144535928964615
0.3088929057121277,0.22640833258628845
0.2858610153198242,0.2377430498600006
0.28759729862213135,0.23872590065002441
0.2907303273677826,0.22484669089317322
0.27445077896118164,0.22145426273345947
0.2843855023384094,0.21731650829315186
0.30285629630088806,0.2340450882911682
0.2821769714355469,0.22150304913520813
0.24717645347118378,0.21614179015159607
0.2787468433380127,0.2425355613231659
0.26267462968826294,0.23953592777252197
0.292461097240448,0.2373911738395691
0.24616457521915436,0.22596974670886993
0.25240522623062134,0.2314130961894989
0.2599112391471863,0.2197752594947815
0.28248363733291626,0.22556351125240326
0.26407694816589355,0.22062093019485474
0.2919049859046936,0.23706787824630737
0.26368576288223267,0.23289020359516144
0.28736168146133423,0.23732870817184448
0.30271437764167786,0.23400557041168213
0.2791343033313751,0.23580661416053772
0.26128053665161133,0.23391598463058472
0.27439337968826294,0.2167559564113617
0.27397701144218445,0.22836945950984955
0.29411518573760986,0.2303057312965393
0.25874119997024536,0.23738062381744385
0.29346728324890137,0.2265775203704834
0.2529648542404175,0.2398626059293747
0.27225595712661743,0.25105440616607666
0.23039579391479492,0.22606858611106873
0.2708081007003784,0.21841004490852356
0.2599012851715088,0.2186385542154312
0.25734493136405945,0.2592245936393738
0.2314912974834442,0.2258429378271103
0.28112077713012695,0.21567411720752716
0.2815912365913391,0.2191915661096573
0.2904490828514099,0.2368599772453308
0.2644939124584198,0.2405432164669037
0.2623773217201233,0.22463510930538177
0.2929159998893738,0.226249098777771
0.23822300136089325,0.22029699385166168
0.2800549566745758,0.21571393311023712
0.26038071513175964,0.23737701773643494
0.2779301404953003,0.2419762760400772
0.26747700572013855,0.2368122935295105
0.28649985790252686,0.23378193378448486
0.2665567398071289,0.2447347491979599
0.26746177673339844,0.22570180892944336
0.29026493430137634,0.220958411693573
0.26906153559684753,0.2371097207069397
0.22769497334957123,0.22087422013282776
0.27837273478507996,0.2355678379535675
0.24875745177268982,0.22749820351600647
0.2764688730239868,0.22294776141643524
0.29983657598495483,0.22495168447494507
0.2853009104728699,0.22046898305416107
0.281558632850647,0.23493574559688568
0.25468748807907104,0.22425733506679535
0.29669514298439026,0.23828516900539398
0.2510948181152344,0.23685157299041748
0.263264536857605,0.23278963565826416
0.2846132516860962,0.22680118680000305
0.26785165071487427,0.23176151514053345
0.2954815626144409,0.23276934027671814
0.31247127056121826,0.2329557090997696
0.27747786045074463,0.22019235789775848
0.24956977367401123,0.21806654334068298
0.2814728617668152,0.23362284898757935
0.2746938467025757,0.22924309968948364
0.27550259232521057,0.23187638819217682
0.24769707024097443,0.23084840178489685
0.2515004575252533,0.2363968789577484
0.27877235412597656,0.22456246614456177
0.27816328406333923,0.21987858414649963
0.2722674608230591,0.2332002818584442
0.28587162494659424,0.2196202427148819
0.27391743659973145,0.21855610609054565
0.2651025652885437,0.22698678076267242
0.2590637803077698,0.2297692894935608
0.3026988208293915,0.2386557161808014
0.26311802864074707,0.2342805564403534
0.29068952798843384,0.21967631578445435
0.28011536598205566,0.21725402772426605
0.28535646200180054,0.22758010029792786
0.3015739917755127,0.22911103069782257
0.3105372488498688,0.22415728867053986
0.2592550218105316,0.22324435412883759
0.25772207975387573,0.23196886479854584
0.2662605941295624,0.2256258875131607
0.2673652768135071,0.22939282655715942
0.26663899421691895,0.22106793522834778
0.2954188585281372,0.22483953833580017
0.2797620892524719,0.2246210277080536
0.27761584520339966,0.23109233379364014
0.2562715709209442,0.23152580857276917
0.23293030261993408,0.2279842644929886
0.29097455739974976,0.2526666224002838
0.2987577021121979,0.237913116812706
0.27433833479881287,0.22185881435871124
0.2741909325122833,0.2309902310371399
0.2788858711719513,0.2234601378440857
0.2943421006202698,0.23613473773002625
0.29724687337875366,0.23998604714870453
0.28199583292007446,0.23954737186431885
0.27798691391944885,0.22606520354747772
0.29376620054244995,0.2344484031200409
0.29335817694664,0.23239383101463318
0.2828931212425232,0.23332086205482483
0.2637985348701477,0.22333014011383057
0.28518667817115784,0.22303754091262817
0.29088425636291504,0.23656080663204193
0.25566399097442627,0.2208566665649414
0.2633810043334961,0.2272607982158661
0.2688763737678528,0.24361702799797058
0.2776305675506592,0.2339741289615631
0.2541278004646301,0.22656923532485962
0.27607831358909607,0.22565484046936035
0.28512585163116455,0.22502052783966064
0.2897036075592041,0.22474965453147888
0.2688182294368744,0.22223715484142303
0.27852073311805725,0.23555168509483337
0.2759883403778076,0.24300920963287354
0.2958022654056549,0.23394346237182617
0.29363304376602173,0.23660403490066528
0.3014211356639862,0.23763298988342285
0.2756098508834839,0.22737985849380493
0.2844898998737335,0.23234832286834717
0.3149740397930145,0.24100886285305023
0.27234750986099243,0.23011687397956848
0.25160109996795654,0.24661335349082947
0.26677221059799194,0.22529101371765137
0.28306081891059875,0.22727543115615845
0.2340812087059021,0.23840340971946716
0.2932235300540924,0.23305119574069977
0.28060781955718994,0.22834593057632446
0.2761848568916321,0.22548501193523407
0.26815342903137207,0.24474270641803741
0.25961506366729736,0.2197767198085785
0.27820897102355957,0.226036936044693
0.31346121430397034,0.2304917722940445
0.26985347270965576,0.2237168252468109
0.2697290778160095,0.22561371326446533
0.28179696202278137,0.2358246147632599
0.27626872062683105,0.2288147211074829
0.21849863231182098,0.23056082427501678
0.27596598863601685,0.23078109323978424
0.2651510238647461,0.23111122846603394
0.2730906903743744,0.23362253606319427
0.2737083435058594,0.2275613248348236
0.2594732940196991,0.22911162674427032
0.25764480233192444,0.22237901389598846
0.27050697803497314,0.23902755975723267
0.25199711322784424,0.2366013377904892
0.25584036111831665,0.23352567851543427
0.29280662536621094,0.22889691591262817
0.2630597949028015,0.24035127460956573
0.25186043977737427,0.2312886118888855
0.25770238041877747,0.2257862389087677
0.2765679657459259,0.2306075096130371
0.25312232971191406,0.2396414875984192
0.2746514678001404,0.22786247730255127
0.24324798583984375,0.24423034489154816
0.27408871054649353,0.23843270540237427
0.27393925189971924,0.22249087691307068
0.23108597099781036,0.21919816732406616
0.2566009759902954,0.2245851755142212
0.2532922625541687,0.22922474145889282
0.25670570135116577,0.23385116457939148
0.26717162132263184,0.22738605737686157
0.288913369178772,0.2402387261390686
0.28227972984313965,0.23151251673698425
0.27593928575515747,0.22557246685028076
0.24073895812034607,0.22450441122055054
0.23926734924316406,0.22140657901763916
0.27182215452194214,0.21796844899654388
0.2531282305717468,0.23962128162384033
0.2701297402381897,0.23962336778640747
0.2641078233718872,0.22712281346321106
0.2567218244075775,0.23486845195293427
0.28406763076782227,0.22913187742233276
0.2764635980129242,0.22036126255989075
0.27184271812438965,0.22868886590003967
0.2612365782260895,0.2411768138408661
0.2621736526489258,0.23991987109184265
0.26862356066703796,0.227482408285141
0.28767359256744385,0.23510882258415222
0.2748062312602997,0.21816039085388184
0.28303062915802,0.24885965883731842
0.24925275146961212,0.2388332486152649
0.2954341769218445,0.227681964635849
0.2470061480998993,0.22114402055740356
0.27109450101852417,0.2318355143070221
0.2525959014892578,0.24009370803833008
0.2866860032081604,0.23966729640960693
0.2851070165634155,0.2241288125514984
0.25430259108543396,0.22665029764175415
0.28537797927856445,0.23218443989753723
0.29629579186439514,0.23192954063415527
0.2702673673629761,0.22702667117118835
0.2807990312576294,0.23081853985786438
0.2610977292060852,0.2306172251701355
0.26796093583106995,0.23598986864089966
0.2817564904689789,0.22556009888648987
0.24134962260723114,0.23226627707481384
0.26337072253227234,0.23898614943027496
0.2730369567871094,0.24052584171295166
0.2475687861442566,0.23741799592971802
0.2642727792263031,0.2220676839351654
0.2773746848106384,0.2262323945760727
0.262681782245636,0.2259638011455536
0.2679763734340668,0.23502522706985474
0.2930130660533905,0.22769631445407867
0.26149123907089233,0.2410845160484314
0.2918577194213867,0.22461673617362976
0.2644878625869751,0.2422364205121994
0.28038859367370605,0.2430286407470703
0.2569543719291687,0.2279108166694641
0.23687034845352173,0.23550723493099213
0.2744428217411041,0.22615544497966766
0.2562958002090454,0.23092010617256165
0.2719980478286743,0.2229028046131134
0.299144446849823,0.2407931685447693
0.2795591354370117,0.2182837873697281
0.25417929887771606,0.22962933778762817
0.2550504803657532,0.22612041234970093
0.27303194999694824,0.22555917501449585
0.24850401282310486,0.23370704054832458
0.2813960909843445,0.23602493107318878
0.27481552958488464,0.22372788190841675
0.29011449217796326,0.22845914959907532
0.2855135202407837,0.23446786403656006
0.2698683440685272,0.220694899559021
0.2819322347640991,0.22299040853977203
0.2852352261543274,0.23318548500537872
0.2618209719657898,0.21937011182308197
0.2477300465106964,0.2333296835422516
0.2447454035282135,0.22326058149337769
0.2529185116291046,0.22152623534202576
0.2574111819267273,0.23149439692497253
0.2473403364419937,0.2187005877494812
0.27787572145462036,0.23158350586891174
0.28564849495887756,0.23008689284324646
0.2649555802345276,0.2412516176700592
0.2533067762851715,0.2291499674320221
0.2361329048871994,0.23621001839637756
0.21533092856407166,0.2326296716928482
0.2795164883136749,0.22842511534690857
0.2730364501476288,0.2497350573539734
0.2551915943622589,0.23311352729797363
0.29404497146606445,0.24282217025756836
0.2775551974773407,0.23478327691555023
0.2617204785346985,0.23486953973770142
0.24701222777366638,0.2251954972743988
0.2649729251861572,0.22747886180877686
0.2962256073951721,0.23032863438129425
0.2641333043575287,0.22761934995651245
0.2837296724319458,0.235573410987854
0.26382049918174744,0.24984519183635712
0.257984459400177,0.22288449108600616
0.2808803915977478,0.2380993664264679
0.2584953308105469,0.21996665000915527
0.2697322964668274,0.23494824767112732
0.27015572786331177,0.22296500205993652
0.3025580942630768,0.22873377799987793
0.28751206398010254,0.21983718872070312
0.263405442237854,0.2185463011264801
0.2684202194213867,0.2426857203245163
0.28042036294937134,0.22453147172927856
0.2891600430011749,0.23205354809761047
0.25287926197052,0.23305663466453552
0.2676118016242981,0.2269478142261505
0.2981577515602112,0.22250047326087952
0.28285330533981323,0.2429247796535492
0.2682991623878479,0.23538753390312195
0.24532219767570496,0.23030421137809753
0.2889668345451355,0.228120356798172
0.27213218808174133,0.23881277441978455
0.277407169342041,0.22110165655612946
0.27210623025894165,0.23676052689552307
0.25339996814727783,0.24005672335624695
0.2138378620147705,0.22268736362457275
0.26321446895599365,0.23017311096191406
0.27208980917930603,0.2117765247821808
0.2432859092950821,0.22873175144195557
0.2845662832260132,0.21296575665473938
0.24802805483341217,0.24707403779029846
0.266912043094635,0.236159086227417
0.2777756452560425,0.21883752942085266
0.29267293214797974,0.22423280775547028
0.25260528922080994,0.23539093136787415
0.2894955277442932,0.2275816798210144
0.3144102692604065,0.22565069794654846
0.2593938112258911,0.22628438472747803
0.2592109739780426,0.2295175939798355
0.26894545555114746,0.2284040004014969
0.23206639289855957,0.24557456374168396
0.2696194648742676,0.22850331664085388
0.2700927257537842,0.2327175885438919
0.24910810589790344,0.22277027368545532
0.25332117080688477,0.23071667551994324
0.27720677852630615,0.22289973497390747
0.26610833406448364,0.2298775166273117
0.28265082836151123,0.2437557578086853
0.26398006081581116,0.24870727956295013
0.24616971611976624,0.2235472947359085
0.2842686176300049,0.23067215085029602
0.2781822383403778,0.21734954416751862
0.2529963254928589,0.230075404047966
0.2696607708930969,0.23575681447982788
0.25515902042388916,0.21935226023197174
0.26152774691581726,0.23341694474220276
0.25786519050598145,0.2458840012550354
0.26779991388320923,0.21522201597690582
0.2781180143356323,0.2193647176027298
0.2863815724849701,0.23432669043540955
0.2757669687271118,0.23755866289138794
0.26982563734054565,0.23380190134048462
0.24889340996742249,0.22630007565021515
0.2574513256549835,0.22316119074821472
0.281642884016037,0.22394990921020508
0.2737657129764557,0.2282089740037918
0.24597959220409393,0.2165413796901703
0.24679625034332275,0.22912487387657166
0.26680028438568115,0.22041958570480347
0.2689383625984192,0.21490547060966492
0.2661438584327698,0.24609680473804474
0.2712339162826538,0.24122196435928345
0.2800220251083374,0.24970154464244843
0.2517933249473572,0.24382975697517395
0.2824332118034363,0.2395971715450287
0.2777721881866455,0.23981426656246185
0.28173819184303284,0.21521158516407013
0.2787525951862335,0.2431010752916336
0.28525376319885254,0.23993216454982758
0.26846158504486084,0.21669626235961914
0.2193041741847992,0.23049142956733704
0.2804424464702606,0.23986835777759552
0.2607570290565491,0.24029427766799927
0.24827590584754944,0.22050175070762634
0.2717072367668152,0.21776419878005981
0.27224084734916687,0.2251303791999817
0.2854919135570526,0.22764405608177185
0.26796770095825195,0.24041984975337982
0.25363689661026,0.2294674813747406
0.2756858468055725,0.22900345921516418
0.26221197843551636,0.22494979202747345
0.27503103017807007,0.24365153908729553
0.27457985281944275,0.2372194230556488
0.3062131106853485,0.2259037047624588
0.27977538108825684,0.23851460218429565
0.2668812870979309,0.2209530770778656
0.28554224967956543,0.2199700027704239
0.2671778202056885,0.22626015543937683
0.27653008699417114,0.24202045798301697
0.2464432567358017,0.24293473362922668
0.29072287678718567,0.22088447213172913
0.24609380960464478,0.21840757131576538
0.28470686078071594,0.22407619655132294
0.2700888514518738,0.2498566210269928
0.26931628584861755,0.24242663383483887
0.29333165287971497,0.22108733654022217
0.24906936287879944,0.2291014939546585
0.28219836950302124,0.22583100199699402
0.28932374715805054,0.23187993466854095
0.28909075260162354,0.24124836921691895
0.27594316005706787,0.23831304907798767
0.29078733921051025,0.22391405701637268
0.2630094289779663,0.24199312925338745
0.2719777822494507,0.22161033749580383
0.246870219707489,0.23331205546855927
0.28869548439979553,0.22175760567188263
0.288280725479126,0.2320263683795929
0.2626180350780487,0.23785056173801422
0.29205089807510376,0.2313714474439621
0.29132500290870667,0.23648951947689056
0.25427475571632385,0.21636110544204712
0.2660815417766571,0.23088186979293823
0.24417701363563538,0.22804942727088928
0.2768443524837494,0.2214144617319107
0.21697741746902466,0.23140913248062134
0.2684973478317261,0.22480769455432892
0.31414794921875,0.22167585790157318
0.25372564792633057,0.21961283683776855
0.2646472156047821,0.22940608859062195
0.2810784578323364,0.22028738260269165
0.2798727750778198,0.2262398898601532
0.28019750118255615,0.23935139179229736
0.274321973323822,0.23167026042938232
0.2712823450565338,0.2243868112564087
0.2757924497127533,0.23622557520866394
0.25625577569007874,0.2321973741054535
0.29971393942832947,0.23305688798427582
0.2664993405342102,0.24460084736347198
0.2937846779823303,0.22740980982780457
0.2932397127151489,0.23183348774909973
0.2976219058036804,0.2286786139011383
0.2701416313648224,0.2347050905227661
0.2545066773891449,0.215551495552063
0.24594777822494507,0.251094788312912
0.2712339758872986,0.22985774278640747
0.28955650329589844,0.22221529483795166
0.2720968723297119,0.24867305159568787
0.2490684688091278,0.22496618330478668
0.2706621587276459,0.2353229969739914
0.24177265167236328,0.22709472477436066
0.2731906771659851,0.22422575950622559
0.287655234336853,0.22543784976005554
0.30537015199661255,0.236156165599823
0.2795940339565277,0.22655045986175537
0.2791319191455841,0.24091307818889618
0.25282910466194153,0.22489264607429504
0.2826654314994812,0.2211291491985321
0.24554598331451416,0.2269677221775055
0.2762952744960785,0.2308826595544815
0.2709192931652069,0.2173203080892563
0.30590373277664185,0.22085222601890564
0.22607466578483582,0.23588985204696655
0.29317763447761536,0.21882525086402893
0.2807124853134155,0.21960876882076263
0.29586929082870483,0.2197047621011734
0.25541743636131287,0.22315245866775513
0.25141939520835876,0.2290523648262024
0.28877559304237366,0.24358943104743958
0.2706722021102905,0.23279300332069397
0.2602529227733612,0.22046802937984467
0.2397843599319458,0.22975607216358185
0.2690393328666687,0.2308637946844101
0.27503108978271484,0.22265169024467468
0.28292933106422424,0.23854728043079376
0.28710058331489563,0.22819098830223083
0.27379101514816284,0.23577532172203064
0.27913719415664673,0.23142549395561218
0.26987558603286743,0.2225673496723175
0.26943808794021606,0.2378636598587036
0.28646913170814514,0.22162026166915894
0.27791810035705566,0.24822627007961273
0.2781579792499542,0.22939978539943695
0.2854161858558655,0.2355474829673767
0.29081571102142334,0.22627267241477966
0.3066830039024353,0.23452918231487274
0.3032054901123047,0.22154200077056885
0.27714332938194275,0.24748072028160095
0.31245553493499756,0.23051945865154266
0.2669678032398224,0.23111727833747864
0.26452478766441345,0.2146085649728775
0.25183239579200745,0.22988395392894745
0.2316175252199173,0.223097562789917
0.2936534285545349,0.2426144778728485
0.29159197211265564,0.22510021924972534
0.2925921678543091,0.21271565556526184
0.2782275676727295,0.23643919825553894
0.2883478105068207,0.22520527243614197
0.28074726462364197,0.2502434253692627
0.2679731845855713,0.23635128140449524
0.24626106023788452,0.23181957006454468
0.26970386505126953,0.24371874332427979
0.2812763750553131,0.21264150738716125
0.26394888758659363,0.21584931015968323
0.2634434401988983,0.22781088948249817
0.23469269275665283,0.21518120169639587
0.2660152316093445,0.23031505942344666
0.2781122922897339,0.23011451959609985
0.28450220823287964,0.23903003334999084
0.3055781126022339,0.2270238697528839
0.2517365515232086,0.24103495478630066
0.2814587652683258,0.2167123705148697
0.27240118384361267,0.22240471839904785
0.30005979537963867,0.22267372906208038
0.2538442313671112,0.2162192165851593
0.2411695420742035,0.22067925333976746
0.2897225022315979,0.22582820057868958
0.30084890127182007,0.23075057566165924
0.2690582871437073,0.22230809926986694
0.2625525891780853,0.2252318561077118
0.252763956785202,0.23102805018424988
0.2959703207015991,0.234918475151062
0.2832848131656647,0.22291037440299988
0.2602677345275879,0.21999739110469818
0.2785724699497223,0.2228412926197052
0.21233317255973816,0.22737222909927368
0.2730361819267273,0.22555780410766602
0.2785102128982544,0.227913498878479
0.26933765411376953,0.22044432163238525
0.28268998861312866,0.2374284863471985
0.26713645458221436,0.23520486056804657
0.2825743556022644,0.24109746515750885
0.3018653392791748,0.22449402511119843
0.2718948721885681,0.222661554813385
0.26364439725875854,0.2350309193134308
0.24205465614795685,0.21537813544273376
0.29462361335754395,0.24047186970710754
0.3039928674697876,0.22229452431201935
0.2621632218360901,0.23733389377593994
0.25197580456733704,0.23529653251171112
0.22921091318130493,0.227316215634346
0.2523568272590637,0.22187644243240356
0.26487913727760315,0.2400454878807068
0.2887282967567444,0.22698259353637695
0.27269989252090454,0.2240619957447052
0.23409998416900635,0.22755759954452515
0.2560463547706604,0.22576478123664856
0.26894423365592957,0.2350827157497406
0.2546910047531128,0.22735393047332764
0.26884907484054565,0.21941664814949036
0.2583168148994446,0.24435478448867798
0.27794450521469116,0.22149384021759033
0.27381089329719543,0.23365916311740875
0.2605554461479187,0.2175901085138321
0.23946693539619446,0.2238250970840454
0.2148195505142212,0.22569113969802856
0.2746451199054718,0.21787628531455994
0.29553744196891785,0.23738786578178406
0.23489803075790405,0.22335287928581238
0.28452420234680176,0.22257396578788757
0.2345806360244751,0.22235107421875
0.2840835154056549,0.22665353119373322
0.24289000034332275,0.22205644845962524
0.23181113600730896,0.2295137345790863
0.23297074437141418,0.23073846101760864
0.2459593415260315,0.224818617105484
0.2963380813598633,0.22718852758407593
0.3014422655105591,0.2363128364086151
0.23892566561698914,0.23099564015865326
0.2761777639389038,0.24713316559791565
0.2544005513191223,0.23730069398880005
0.26256370544433594,0.2330104559659958
0.2753422260284424,0.22219175100326538
0.2848786413669586,0.2257126271724701
0.2530295252799988,0.22690615057945251
0.2587343454360962,0.2372376024723053
0.2868981957435608,0.22503291070461273
0.2791253924369812,0.23886550962924957
0.2596997320652008,0.22911189496517181
0.30387890338897705,0.22003108263015747
0.25223657488822937,0.23055845499038696
0.2674221396446228,0.21697258949279785
0.2793984115123749,0.22436562180519104
0.2730512320995331,0.2206430733203888
0.3088364601135254,0.23483401536941528
0.30006957054138184,0.22657300531864166
0.25264763832092285,0.21798023581504822
0.24151664972305298,0.2318388670682907
0.26440414786338806,0.21773937344551086
0.2665141820907593,0.24425983428955078
0.27837783098220825,0.2379019558429718
0.21847140789031982,0.23091109097003937
0.27625972032546997,0.22501051425933838
0.29425933957099915,0.24219676852226257
0.258411705493927,0.2336287796497345
0.24843168258666992,0.25007614493370056
0.2763042449951172,0.24377235770225525
0.2712288498878479,0.23251697421073914
0.26126813888549805,0.23741325736045837
0.29195213317871094,0.2300887256860733
0.2750556468963623,0.2168673276901245
0.2757381796836853,0.22988376021385193
0.23131442070007324,0.21941682696342468
0.29552891850471497,0.21775028109550476
0.28249621391296387,0.2277752161026001
0.25212621688842773,0.22747951745986938
0.2699580192565918,0.23989075422286987
0.25858306884765625,0.2354736626148224
0.28361454606056213,0.23480406403541565
0.2896139919757843,0.22021940350532532
0.27442482113838196,0.21447786688804626
0.276913583278656,0.23357339203357697
0.2965547740459442,0.2283535599708557
0.27387478947639465,0.2274244725704193
0.2545010447502136,0.21843907237052917
0.2851986587047577,0.22458502650260925
0.2828270494937897,0.22841981053352356
0.276276171207428,0.22487229108810425
0.2833091616630554,0.22717761993408203
0.27285435795783997,0.24493220448493958
0.2700614631175995,0.22385619580745697
0.2408730685710907,0.23177196085453033
0.2853294909000397,0.21929484605789185
0.26337340474128723,0.2304137945175171
0.24275922775268555,0.22202187776565552
0.28393614292144775,0.22302159667015076
0.28816139698028564,0.2309926301240921
0.2826957404613495,0.22403717041015625
0.26213929057121277,0.22908388078212738
0.28812867403030396,0.21817395091056824
0.27577680349349976,0.22307837009429932
0.24442388117313385,0.22976058721542358
0.29645484685897827,0.22167235612869263
0.2820156216621399,0.2403062880039215
0.23742267489433289,0.21899905800819397
0.26178357005119324,0.2445892095565796
0.24826347827911377,0.24028700590133667
0.2467866986989975,0.234435573220253
0.28961002826690674,0.22106081247329712
0.2604690492153168,0.22712814807891846
0.286581814289093,0.21556337177753448
0.26117610931396484,0.22133448719978333
0.26732301712036133,0.22169643640518188
0.27912360429763794,0.22464966773986816
0.25567179918289185,0.22763806581497192
0.258480429649353,0.23720380663871765
0.2672170102596283,0.22739273309707642
0.27647966146469116,0.23734113574028015
0.2651945650577545,0.22630998492240906
0.2699183523654938,0.23021435737609863
0.27590078115463257,0.2175905406475067
0.3023243248462677,0.219159334897995
0.2524125874042511,0.23765146732330322
0.25570374727249146,0.2279234230518341
0.29197219014167786,0.23131689429283142
0.279613733291626,0.22158218920230865
0.26059019565582275,0.23777398467063904
0.25428566336631775,0.2390957623720169
0.28768640756607056,0.22152644395828247
0.27997857332229614,0.2218227982521057
0.31012237071990967,0.2369796335697174
0.27739590406417847,0.22361800074577332
0.2852602005004883,0.21422693133354187
0.29679927229881287,0.21692848205566406
0.2822498381137848,0.2325456440448761
0.2831628620624542,0.22083479166030884
0.2527983784675598,0.2544110417366028
0.2813989818096161,0.23185133934020996
0.265742689371109,0.23731601238250732
0.255085825920105,0.24147069454193115
0.27727335691452026,0.22327420115470886
0.2745644450187683,0.2340734899044037
0.32069870829582214,0.23134548962116241
0.2716279625892639,0.24033428728580475
0.26389291882514954,0.22691386938095093
0.24627533555030823,0.2387557476758957
0.2768672704696655,0.2285463958978653
0.2593613862991333,0.22148975729942322
0.2909414768218994,0.2373296618461609
0.29403457045555115,0.22074970602989197
0.2729092836380005,0.21714678406715393
0.26479989290237427,0.22414052486419678
0.26645082235336304,0.22981855273246765
0.2703532576560974,0.2280784249305725
0.2814297080039978,0.2196493148803711
0.28348448872566223,0.2314268946647644
0.2840809226036072,0.22928088903427124
0.27788639068603516,0.22304272651672363
0.25792455673217773,0.23553070425987244
0.2755935490131378,0.22185319662094116
0.27122777700424194,0.2457893192768097
0.26144254207611084,0.2331259548664093
0.2547919452190399,0.23005501925945282
0.2803631126880646,0.21651297807693481
0.2670270800590515,0.22838976979255676
0.24798549711704254,0.23083120584487915
0.30951306223869324,0.23108941316604614
0.26981472969055176,0.2241063416004181
0.2718921899795532,0.22786656022071838
0.26679691672325134,0.22407928109169006
0.293112188577652,0.2265288382768631
0.28788065910339355,0.23124992847442627
0.20722882449626923,0.23017480969429016
0.24206215143203735,0.2175874263048172
0.265175461769104,0.2185061275959015
0.27390724420547485,0.22692573070526123
0.27173948287963867,0.2254512757062912
0.30344074964523315,0.22842645645141602
0.23926454782485962,0.229734867811203
0.26961392164230347,0.23738069832324982
0.26476237177848816,0.2230425924062729
0.2671125829219818,0.22700458765029907
0.2871463894844055,0.21508464217185974
0.25502705574035645,0.23941034078598022
0.2408047914505005,0.22577083110809326
0.31704163551330566,0.23093374073505402
0.2425200641155243,0.2132362425327301
0.29239851236343384,0.22727662324905396
0.2701762914657593,0.2328660786151886
0.26846668124198914,0.22899216413497925
0.25105395913124084,0.22618281841278076
0.25199803709983826,0.2283511757850647
0.2827417254447937,0.23062202334403992
0.2586807608604431,0.23204591870307922
0.2662804126739502,0.21498844027519226
0.2746017277240753,0.23223823308944702
0.27161332964897156,0.22224204242229462
0.3019731938838959,0.22036290168762207
0.2813909947872162,0.23079794645309448
0.27500730752944946,0.22364069521427155
0.26284489035606384,0.22735269367694855
0.2892976999282837,0.22483250498771667
0.2868380546569824,0.2582462430000305
0.26989060640335083,0.22083044052124023
0.29056569933891296,0.22377853095531464
0.25446009635925293,0.2247711718082428
0.2598245143890381,0.22133603692054749
0.2793945074081421,0.23035871982574463
0.2595466077327728,0.2222806215286255
0.24550031125545502,0.22561442852020264
0.27101486921310425,0.22598159313201904
0.2573460340499878,0.2333955466747284
0.2677133083343506,0.22329556941986084
0.2919895350933075,0.2366160750389099
0.2867225110530853,0.21521341800689697
0.2926369309425354,0.22726771235466003
0.2674521207809448,0.22571763396263123
0.27873238921165466,0.2164134383201599
0.2956986129283905,0.21901775896549225
0.255583792924881,0.23225706815719604
0.2967444360256195,0.2390141785144806
0.2345525026321411,0.22555659711360931
0.2541099786758423,0.23165854811668396
0.26905643939971924,0.22881045937538147
0.2765084207057953,0.22719380259513855
0.26335376501083374,0.23378056287765503
0.22475671768188477,0.22042053937911987
0.2898898124694824,0.22167637944221497
0.2545068860054016,0.23219692707061768
0.2935161292552948,0.22577065229415894
0.2814158499240875,0.2312716841697693
0.2795807421207428,0.23745857179164886
0.2630821466445923,0.2488713562488556
0.2749307155609131,0.24061590433120728
0.28707200288772583,0.2267545759677887
0.30036839842796326,0.23374298214912415
0.23394417762756348,0.2311195284128189
0.2587684988975525,0.2290714979171753
0.24808889627456665,0.21753662824630737
0.2911696434020996,0.21935513615608215
0.24181729555130005,0.2355705201625824
0.28556114435195923,0.22157922387123108
0.2163867950439453,0.2239546775817871
0.2660120129585266,0.24417735636234283
0.2828085124492645,0.22803151607513428
0.26321959495544434,0.23001538217067719
0.2861537039279938,0.24165019392967224
0.2600077986717224,0.2192610651254654
0.2679600417613983,0.23352566361427307
0.25858640670776367,0.23355329036712646
0.2962733209133148,0.2338518500328064
0.24842074513435364,0.23515182733535767
0.2284364104270935,0.23179031908512115
0.2842247486114502,0.22480691969394684
0.28424346446990967,0.22642329335212708
0.2837066352367401,0.23092591762542725
0.3124721646308899,0.2234092354774475
0.27330446243286133,0.24000877141952515
0.2683594226837158,0.23395708203315735
0.27918848395347595,0.22827382385730743
0.2874062657356262,0.21810686588287354
0.2519204914569855,0.24020245671272278
0.28548648953437805,0.22456634044647217
0.23724530637264252,0.21819624304771423
0.26028454303741455,0.2298954278230667
0.29783952236175537,0.227426216006279
0.2477685809135437,0.22666853666305542
0.2645929157733917,0.22285857796669006
0.2837711572647095,0.22009432315826416
0.28127121925354004,0.22598916292190552
0.27424296736717224,0.23063641786575317
0.2852657437324524,0.2278916835784912
0.2991679012775421,0.2167704701423645
0.2862715721130371,0.23231327533721924
0.279422789812088,0.22500906884670258
0.2757144272327423,0.22507444024085999
0.27074041962623596,0.22173230350017548
0.26158061623573303,0.23448380827903748
0.27477124333381653,0.22377029061317444
0.2516876757144928,0.22116461396217346
0.26502054929733276,0.2295999825000763
0.307155042886734,0.2327035367488861
0.26468172669410706,0.23287725448608398
0.27932673692703247,0.22879910469055176
0.27992141246795654,0.2172585427761078
0.28541895747184753,0.22753900289535522
0.2669355571269989,0.22398102283477783
0.25800061225891113,0.22823059558868408
0.29814013838768005,0.2264423370361328
0.27124112844467163,0.2266528308391571
0.2784116864204407,0.23885878920555115
0.25677621364593506,0.23199492692947388
0.2931624948978424,0.22460566461086273
0.2815031409263611,0.22020494937896729
0.2855985462665558,0.21646639704704285
0.24877911806106567,0.2203335464000702
0.2526738941669464,0.22001278400421143
0.25437769293785095,0.2516860365867615
0.2339726835489273,0.22007450461387634
0.27390938997268677,0.2182861715555191
0.28805115818977356,0.24014097452163696
0.2562061846256256,0.24015608429908752
0.2697945237159729,0.21315276622772217
0.2632545828819275,0.2182387411594391
0.2514926493167877,0.2295253574848175
0.27932021021842957,0.23001688718795776
0.3038850426673889,0.23316225409507751
0.28841495513916016,0.22670181095600128
0.2693144977092743,0.2560133934020996
0.2529071867465973,0.23554056882858276
0.2687968611717224,0.2356569468975067
0.2868732213973999,0.23891548812389374
0.25321680307388306,0.23569437861442566
0.28473472595214844,0.2200608253479004
0.2779177129268646,0.23656520247459412
0.27623358368873596,0.22371456027030945
0.2629879117012024,0.2262105941772461
0.2711692154407501,0.21897991001605988
0.27795255184173584,0.2273896038532257
0.26354920864105225,0.22588491439819336
0.2809597849845886,0.2198086977005005
0.24803318083286285,0.2228238880634308
0.2887899875640869,0.23393885791301727
0.28308579325675964,0.22628054022789001
0.27293652296066284,0.22719083726406097
0.2719220817089081,0.23903942108154297
0.2713547945022583,0.2272643744945526
0.27767273783683777,0.22986730933189392
0.2841881215572357,0.24188494682312012
0.28518593311309814,0.23405101895332336
0.2784862220287323,0.22348037362098694
0.2609138786792755,0.24378785490989685
0.2287154495716095,0.24039360880851746
0.2759433090686798,0.23468707501888275
0.2503431737422943,0.24761644005775452
0.29237401485443115,0.22274120151996613
0.2673623859882355,0.2171134650707245
0.25552740693092346,0.2408221811056137
0.2672855257987976,0.2351781129837036
0.2772310972213745,0.22597095370292664
0.28939947485923767,0.22589227557182312
0.2607005834579468,0.24544301629066467
0.28245121240615845,0.22242754697799683
0.2575399577617645,0.2300201952457428
0.28322890400886536,0.22636878490447998
0.2699502408504486,0.2268664687871933
0.24563616514205933,0.22218579053878784
0.2868902087211609,0.23288388550281525
0.3036043047904968,0.2442682683467865
0.2763625979423523,0.21968263387680054
0.28555381298065186,0.24170860648155212
0.2595718204975128,0.2220984399318695
0.30798521637916565,0.22633346915245056
0.27105456590652466,0.22953790426254272
0.25542253255844116,0.23387274146080017
0.24897633492946625,0.222237691283226
0.2708703279495239,0.22684592008590698
0.2834814190864563,0.22119010984897614
0.2977612614631653,0.2290119230747223
0.26795265078544617,0.2167683243751526
0.27467960119247437,0.2283322811126709
0.23449240624904633,0.23391923308372498
0.2642022967338562,0.2320258766412735
0.2856120467185974,0.2208394706249237
0.2620698809623718,0.22285588085651398
0.29362761974334717,0.23714306950569153
0.29935887455940247,0.23121464252471924
0.27440541982650757,0.225294291973114
0.271451473236084,0.264766663312912
0.23717240989208221,0.24651601910591125
0.2562224864959717,0.22974203526973724
0.25129827857017517,0.24520400166511536
0.29224610328674316,0.23479700088500977
0.268262654542923,0.22028324007987976
0.2963755428791046,0.22683873772621155
0.2591173052787781,0.21976424753665924
0.2873479723930359,0.22958236932754517
0.28898096084594727,0.22760602831840515
0.2642773687839508,0.24012432992458344
0.26340770721435547,0.24342676997184753
0.29523783922195435,0.2221975028514862
0.2769332230091095,0.21971026062965393
0.28049883246421814,0.2395830899477005
0.2702595591545105,0.22578337788581848
0.2570841908454895,0.23719866573810577
0.27779659628868103,0.23530696332454681
0.2862396240234375,0.22900603711605072
0.2945801317691803,0.21840056777000427
0.3027634620666504,0.23121312260627747
0.26660239696502686,0.23173996806144714
0.2764442563056946,0.2303629070520401
0.24391669034957886,0.2301587462425232
0.23332595825195312,0.23857589066028595
0.28742125630378723,0.2349260300397873
0.28509655594825745,0.22115558385849
0.2994818091392517,0.21531584858894348
0.2821682393550873,0.25608235597610474
0.24001535773277283,0.2238454818725586
0.2476072907447815,0.2398933619260788
0.2914774417877197,0.22538581490516663
0.2458440214395523,0.24053557217121124
0.23048514127731323,0.23670795559883118
0.2421712875366211,0.22842168807983398
0.26823148131370544,0.2395176887512207
0.2547798156738281,0.22361722588539124
0.2899400591850281,0.23697707056999207
0.25561416149139404,0.22420066595077515
0.2751399278640747,0.2564021348953247
0.25326067209243774,0.2389969527721405
0.26146405935287476,0.24006474018096924
0.28186801075935364,0.22840616106987
0.2639840841293335,0.22337794303894043
0.26395732164382935,0.21920043230056763
0.29553115367889404,0.2381395846605301
0.31370240449905396,0.21958330273628235
0.254269003868103,0.22281581163406372
0.24914751946926117,0.22296088933944702
0.29564565420150757,0.246880441904068
0.2697489857673645,0.22280007600784302
0.280486524105072,0.2216452658176422
0.2686290144920349,0.22007179260253906
0.2901489734649658,0.2256161868572235
0.2966061532497406,0.21923628449440002
0.25178736448287964,0.23077185451984406
0.26240894198417664,0.2268664389848709
0.314136803150177,0.21884874999523163
0.26754745841026306,0.23418864607810974
0.2551168203353882,0.22440442442893982
0.2844153642654419,0.21986624598503113
0.28612184524536133,0.22351640462875366
0.2696603536605835,0.22521525621414185
0.27415138483047485,0.2282227724790573
0.2610448896884918,0.22147038578987122
0.2955344021320343,0.22883933782577515
0.27794021368026733,0.24762722849845886
0.241647407412529,0.2346574068069458
0.27657538652420044,0.22857794165611267
0.2715764045715332,0.22681230306625366
0.2328442484140396,0.215680330991745
0.2835571765899658,0.22709926962852478
0.26741719245910645,0.22742190957069397
0.2797614634037018,0.23065641522407532
0.2836652994155884,0.23620738089084625
0.2651732265949249,0.22746308147907257
0.27992916107177734,0.22192040085792542
0.26700252294540405,0.2324969470500946
0.2746894359588623,0.24193768203258514
0.2613812983036041,0.22329723834991455
0.2820252776145935,0.2227216362953186
0.2959761619567871,0.227800652384758
0.2761993408203125,0.22498615086078644
0.2783079743385315,0.2336735725402832
0.2719746232032776,0.23216694593429565
0.28427237272262573,0.22145497798919678
0.27244848012924194,0.21416278183460236
0.2581101357936859,0.22196334600448608
0.27555105090141296,0.23257184028625488
0.2753237783908844,0.21890312433242798
0.30079540610313416,0.2475690394639969
0.2591639757156372,0.23956386744976044
0.29712754487991333,0.21636497974395752
0.24833990633487701,0.21943601965904236
0.28071245551109314,0.22629447281360626
0.2599151134490967,0.24306917190551758
0.2828288972377777,0.214277446269989
0.27074897289276123,0.21668890118598938
0.2546200454235077,0.21822309494018555
0.2802734375,0.24073612689971924
0.3102012276649475,0.23247244954109192
0.26780590415000916,0.23215351998806
0.23947438597679138,0.22500552237033844
0.24640364944934845,0.22249624133110046
0.27816861867904663,0.24537676572799683
0.2829694151878357,0.22313621640205383
0.2924567461013794,0.21402187645435333
0.27300021052360535,0.2404405176639557
0.290611207485199,0.21609270572662354
0.2879927158355713,0.22376275062561035
0.2747800350189209,0.23479726910591125
0.29572734236717224,0.24193817377090454
0.2619648575782776,0.21575266122817993
0.2730265259742737,0.2527715563774109
0.2950934171676636,0.21451032161712646
0.2787990868091583,0.24092267453670502
0.26132720708847046,0.22284075617790222
0.2515570819377899,0.2357705533504486
0.2852586507797241,0.23458221554756165
0.2792147397994995,0.23318681120872498
0.2985389232635498,0.22117862105369568
0.23573847115039825,0.22150260210037231
0.28863051533699036,0.24889513850212097
0.28464317321777344,0.23711049556732178
0.26334884762763977,0.23978182673454285
0.2837618589401245,0.2267947494983673
0.26265227794647217,0.2275649607181549
0.25812792778015137,0.2250368744134903
0.2683451771736145,0.24439555406570435
0.26491498947143555,0.22354793548583984
0.281562864780426,0.23645448684692383
0.27688610553741455,0.2355625182390213
0.2642521858215332,0.2114448994398117
0.26917457580566406,0.2314387410879135
0.2758879065513611,0.22259071469306946
0.2563974857330322,0.21784332394599915
0.22963818907737732,0.23030053079128265
0.23087337613105774,0.23822414875030518
0.28848186135292053,0.22233733534812927
0.2881663739681244,0.23253268003463745
0.2786937355995178,0.22956210374832153
0.26965880393981934,0.23548993468284607
0.27519193291664124,0.2335338443517685
0.28931155800819397,0.22504405677318573
0.2862453758716583,0.22470569610595703
0.25007230043411255,0.22505806386470795
0.2895960509777069,0.21652577817440033
0.2746926248073578,0.24728772044181824
0.25244563817977905,0.21731232106685638
0.28303250670433044,0.2279665470123291
0.29590916633605957,0.21970227360725403
0.26436352729797363,0.21795415878295898
0.2578457295894623,0.22745519876480103
0.29105836153030396,0.22006064653396606
0.2612703740596771,0.21546033024787903
0.28049951791763306,0.2366841733455658
0.27380916476249695,0.23001012206077576
0.2623976469039917,0.230270653963089
0.24082660675048828,0.22371742129325867
0.2650856375694275,0.2380649447441101
0.27707237005233765,0.22847865521907806
0.2769586443901062,0.24879467487335205
0.2949720323085785,0.24667315185070038
0.27126795053482056,0.22149740159511566
0.26443910598754883,0.23306435346603394
0.26669758558273315,0.22575592994689941
0.259717732667923,0.2243684083223343
0.26135706901550293,0.2253897786140442
0.2719394564628601,0.24188664555549622
0.28038060665130615,0.22392943501472473
0.2789655923843384,0.26719963550567627
0.2721348702907562,0.22223448753356934
0.267461359500885,0.24333727359771729
0.25553274154663086,0.23436488211154938
0.2909925878047943,0.23944999277591705
0.2890850007534027,0.24517494440078735
0.27691420912742615,0.22674128413200378
0.264118492603302,0.23246315121650696
0.22744899988174438,0.2342429757118225
0.26351168751716614,0.22836332023143768
0.25175124406814575,0.23189613223075867
0.2890605628490448,0.2275894731283188
0.28121665120124817,0.22161804139614105
0.2600254416465759,0.23553653061389923
0.2696157693862915,0.2347862422466278
0.2533021569252014,0.23976416885852814
0.23210495710372925,0.22747880220413208
0.2651159167289734,0.24387064576148987
0.2790229916572571,0.22976872324943542
0.2161358892917633,0.23871198296546936
0.27072638273239136,0.21273544430732727
0.2543454170227051,0.2301737368106842
0.27607086300849915,0.23013617098331451
0.28447890281677246,0.2312876433134079
0.2761571705341339,0.23009955883026123
0.2651137113571167,0.22752919793128967
0.26718515157699585,0.23135191202163696
0.28230661153793335,0.22391176223754883
0.30042290687561035,0.21806997060775757
0.2950493097305298,0.21934860944747925
0.27554863691329956,0.22997894883155823
0.27147868275642395,0.22977840900421143
0.3156368136405945,0.2294633984565735
0.29159584641456604,0.22518377006053925
0.2810640037059784,0.22543269395828247
0.2776407301425934,0.22379344701766968
0.30408328771591187,0.22937914729118347
0.2428455799818039,0.2265418916940689
0.2926805913448334,0.22411295771598816
0.24153487384319305,0.24810796976089478
0.26263630390167236,0.2230663299560547
0.2641236484050751,0.2251528799533844
0.2890641391277313,0.23456765711307526
0.29579734802246094,0.23824912309646606
0.2830159366130829,0.2351309359073639
0.2888053357601166,0.22325530648231506
0.2458650767803192,0.24056774377822876
0.23767155408859253,0.2304208129644394
0.2987387776374817,0.22556716203689575
0.24144375324249268,0.22899088263511658
0.2426127791404724,0.23328739404678345
0.27042749524116516,0.2152169644832611
0.25805771350860596,0.21792946755886078
0.3087913990020752,0.22841551899909973
0.26438426971435547,0.2409972846508026
0.2808377742767334,0.2401832640171051
0.2549920976161957,0.22524356842041016
0.3081466555595398,0.23089909553527832
0.27268868684768677,0.2354252189397812
0.24010606110095978,0.2219921350479126
0.2738622725009918,0.23766475915908813
0.29919877648353577,0.2232677936553955
0.3141370415687561,0.2282445728778839
0.2587311565876007,0.23065325617790222
0.2950439453125,0.24426835775375366
0.29369181394577026,0.22006699442863464
0.3033086359500885,0.22696171700954437
0.26708984375,0.23717892169952393
0.2696167528629303,0.2346254587173462
0.29079514741897583,0.22339822351932526
0.2713658809661865,0.22530224919319153
0.25799158215522766,0.23652350902557373
0.2705777883529663,0.22188174724578857
0.2690843343734741,0.22354421019554138
0.27484646439552307,0.23910358548164368
0.27124905586242676,0.23555384576320648
0.2983432114124298,0.2384180724620819
0.2999357283115387,0.22296863794326782
0.2893669009208679,0.2195131480693817
0.2815830111503601,0.21913322806358337
0.26251697540283203,0.23846104741096497
0.28742170333862305,0.22570836544036865
0.266512006521225,0.23431465029716492
0.27203691005706787,0.22427505254745483
0.2710222005844116,0.25353801250457764
0.2638113796710968,0.2253463864326477
0.27777570486068726,0.21512170135974884
0.25028195977211,0.22694692015647888
0.2884870171546936,0.23098820447921753
0.2893044352531433,0.23457974195480347
0.28714659810066223,0.226457878947258
0.27791664004325867,0.23094412684440613
0.2562120854854584,0.233689546585083
0.2874690890312195,0.23482592403888702
0.2311089187860489,0.2364378571510315
0.25099679827690125,0.2233441174030304
0.30069124698638916,0.22654224932193756
0.25783663988113403,0.22300300002098083
0.28702080249786377,0.22838035225868225
0.2878483235836029,0.22397711873054504
0.2772970199584961,0.22456960380077362
0.2771591544151306,0.2312631607055664
0.2882617115974426,0.23857933282852173
0.25005781650543213,0.23452389240264893
0.28418809175491333,0.22053751349449158
0.27788200974464417,0.23978376388549805
0.27553409337997437,0.22741839289665222
0.25219613313674927,0.2320340871810913
0.30214935541152954,0.2289547473192215
0.2645959258079529,0.22957387566566467
0.27174901962280273,0.22033432126045227
0.2791248559951782,0.21553297340869904
0.26381146907806396,0.2278393656015396
0.2683482766151428,0.22778409719467163
0.2753456234931946,0.2266518473625183
0.28093570470809937,0.23189190030097961
0.2512492835521698,0.2296198606491089
0.26667553186416626,0.23085594177246094
0.2616012990474701,0.24510157108306885
0.25685787200927734,0.23598575592041016
0.2892879247665405,0.24215491116046906
0.2625458240509033,0.22825759649276733
0.23822718858718872,0.23016825318336487
0.2852822244167328,0.2167530357837677
0.2767993211746216,0.24514897167682648
0.25909537076950073,0.23032347857952118
0.26617610454559326,0.2374265491962433
0.2817296087741852,0.22622166574001312
0.27704918384552,0.22649556398391724
0.2614600658416748,0.2207496464252472
0.2836257815361023,0.231527641415596
0.2585585117340088,0.22615128755569458
0.25170570611953735,0.2217215895652771
0.29047831892967224,0.2203754037618637
0.24612417817115784,0.22553375363349915
0.2716568112373352,0.21257993578910828
0.26892539858818054,0.23896870017051697
0.2958451211452484,0.2305234670639038
0.25954246520996094,0.23010867834091187
0.2830533981323242,0.23130200803279877
0.24716758728027344,0.23140734434127808
0.2750250995159149,0.23872242867946625
0.23841367661952972,0.21783921122550964
0.2880606949329376,0.24175098538398743
0.2569950222969055,0.23933076858520508
0.26492422819137573,0.23440518975257874
0.2776991128921509,0.2191147357225418
0.29674649238586426,0.22338756918907166
0.2718527019023895,0.2227443903684616
0.29169607162475586,0.2144750952720642
0.30439504981040955,0.2505930960178375
0.257625013589859,0.2252461463212967
0.29057371616363525,0.2287612110376358
0.2674666941165924,0.2440580427646637
0.264657199382782,0.22380106151103973
0.2694304585456848,0.2243363857269287
0.26568418741226196,0.2203669250011444
0.27864915132522583,0.22772343456745148
0.24303308129310608,0.2162337303161621
0.25828027725219727,0.2385134994983673
0.2699098587036133,0.22958576679229736
0.2749883234500885,0.22359204292297363
0.2616084814071655,0.22789311408996582
0.2621448040008545,0.24200782179832458
0.285475492477417,0.21810878813266754
0.25688451528549194,0.23867309093475342
0.29324212670326233,0.21270917356014252
0.29424381256103516,0.23551219701766968
0.2646922171115875,0.21666154265403748
0.28585606813430786,0.2265409231185913
0.26585012674331665,0.24228636920452118
0.2978195548057556,0.21301881968975067
0.26778751611709595,0.22576504945755005
0.28827178478240967,0.23401720821857452
0.2659602165222168,0.2333354949951172
0.2814169228076935,0.21311520040035248
0.24429762363433838,0.23156701028347015
0.265317440032959,0.22939565777778625
0.27731844782829285,0.23207220435142517
0.2656325101852417,0.24387046694755554
0.27830466628074646,0.2140364646911621
0.2593631148338318,0.22050993144512177
0.2569286823272705,0.24155591428279877
0.2783733904361725,0.2294822335243225
0.25493600964546204,0.22669048607349396
0.2957490086555481,0.22746950387954712
0.2630399465560913,0.2444647252559662
0.26059114933013916,0.23346303403377533
0.2498956024646759,0.21885594725608826
0.27194470167160034,0.23310008645057678
0.28232645988464355,0.24333497881889343
0.2873896658420563,0.2147810161113739
0.287838876247406,0.2484113872051239
0.3137001395225525,0.2249235063791275
0.2805746793746948,0.2357775866985321
0.22520598769187927,0.21864862740039825
0.2167188972234726,0.22243642807006836
0.25497859716415405,0.22390729188919067
0.2760447859764099,0.23518089950084686
0.26807308197021484,0.23867714405059814
0.28118565678596497,0.23125964403152466
0.26731181144714355,0.23328198492527008
0.2445683479309082,0.22227874398231506
0.2586449384689331,0.21913926303386688
0.2774844765663147,0.224960595369339
0.2754800021648407,0.22177991271018982
0.2895311117172241,0.22710387408733368
0.2755095958709717,0.2049638032913208
0.29004210233688354,0.22213174402713776
0.26144158840179443,0.2335757315158844
0.24992629885673523,0.22703689336776733
0.23792347311973572,0.22430256009101868
0.2824845314025879,0.22774240374565125
0.2742016017436981,0.2320084571838379
0.2699090838432312,0.23134386539459229
0.2766513228416443,0.23545056581497192
0.24645191431045532,0.24413788318634033
0.26162418723106384,0.22899499535560608
0.25905144214630127,0.23281484842300415
0.3035098612308502,0.22150510549545288
0.2731628715991974,0.22757576406002045
0.2511647939682007,0.23508484661579132
0.2868935465812683,0.24507662653923035
0.2745710015296936,0.22709891200065613
0.2557818293571472,0.22861099243164062
0.25371861457824707,0.2238645702600479
0.26916375756263733,0.22095024585723877
0.2897263467311859,0.22724899649620056
0.2797098457813263,0.23355869948863983
0.26522836089134216,0.23018354177474976
0.2726772427558899,0.24115261435508728
0.2744264602661133,0.2311021387577057
0.2764793038368225,0.22266504168510437
0.27012255787849426,0.24262681603431702
0.2895423173904419,0.22067010402679443
0.277627170085907,0.2219165861606598
0.2735092043876648,0.22729036211967468
0.2797580361366272,0.2402174174785614
0.27038443088531494,0.2293713390827179
0.2963821589946747,0.2273479700088501
0.2670247554779053,0.22054022550582886
0.26673343777656555,0.2191646844148636
0.27506351470947266,0.24653863906860352
0.27575361728668213,0.23337247967720032
0.2737169861793518,0.22719687223434448
0.22786135971546173,0.22500663995742798
0.28453952074050903,0.2309149205684662
0.2598206102848053,0.22777853906154633
0.27194976806640625,0.23748347163200378
0.25129076838493347,0.22225773334503174
0.27537643909454346,0.24536988139152527
0.2825380861759186,0.23193016648292542
0.2801119089126587,0.21765854954719543
0.27680128812789917,0.22698655724525452
0.2770616114139557,0.22605450451374054
0.262538343667984,0.22246053814888
0.2921392023563385,0.23166537284851074
0.27925702929496765,0.22537796199321747
0.3127727210521698,0.23100844025611877
0.2572314739227295,0.22371768951416016
0.2820971608161926,0.22853288054466248
0.28663766384124756,0.22669614851474762
0.2612859010696411,0.2340298444032669
0.27522286772727966,0.2194557785987854
0.26755666732788086,0.23124495148658752
0.2822900712490082,0.22170183062553406
0.2820056676864624,0.22353512048721313
0.2591798007488251,0.2099708765745163
0.2753680348396301,0.21091757714748383
0.2714495360851288,0.23927396535873413
0.2823660969734192,0.24198459088802338
0.2766135632991791,0.2266586869955063
0.2994306981563568,0.23826190829277039
0.26650577783584595,0.2236863374710083
0.2755572199821472,0.22071292996406555
0.29493850469589233,0.21859858930110931
0.298969030380249,0.2275036871433258
0.2823742628097534,0.2175041139125824
0.30790793895721436,0.2266605943441391
0.2829653322696686,0.22804860770702362
0.26097267866134644,0.23407891392707825
0.27542388439178467,0.22397437691688538
0.25940507650375366,0.2345530092716217
0.2853235900402069,0.22297614812850952
0.26303592324256897,0.2350401133298874
0.2688288986682892,0.21696250140666962
0.2615724205970764,0.24381563067436218
0.2553239166736603,0.2421821802854538
0.2644246816635132,0.23037593066692352
0.27914559841156006,0.24030837416648865
0.28240323066711426,0.23164008557796478
0.27240175008773804,0.22238069772720337
0.22456324100494385,0.22292989492416382
0.25725698471069336,0.2298406958580017
0.27563831210136414,0.22682444751262665
0.2588060796260834,0.22865895926952362
0.262983113527298,0.23047000169754028
0.28375980257987976,0.21244436502456665
0.2749270796775818,0.23280178010463715
0.2679559588432312,0.22304001450538635
0.29077887535095215,0.22823616862297058
0.27150657773017883,0.22745266556739807
0.2891734838485718,0.23408040404319763
0.26423120498657227,0.22690534591674805
0.23355405032634735,0.23728962242603302
0.28552043437957764,0.21927355229854584
0.3027377724647522,0.23531603813171387
0.2607555091381073,0.22717057168483734
0.26205068826675415,0.22716528177261353
0.2578160762786865,0.22852647304534912
0.263442724943161,0.2253323197364807
0.28590089082717896,0.22804783284664154
0.2843560576438904,0.24084092676639557
0.2655373215675354,0.23075994849205017
0.26707738637924194,0.2336389720439911
0.26074105501174927,0.22536136209964752
0.29217126965522766,0.22824448347091675
0.2872180938720703,0.23464785516262054
0.29203736782073975,0.23218640685081482
0.2605331242084503,0.22344818711280823
0.2486143857240677,0.2331058531999588
0.2556599974632263,0.23870235681533813
0.2827557325363159,0.22590529918670654
0.3017779588699341,0.24028432369232178
0.27640432119369507,0.22185659408569336
0.25441890954971313,0.22915685176849365
0.23800647258758545,0.23580731451511383
0.25684210658073425,0.2245078980922699
0.2686455249786377,0.23646607995033264
0.2682337760925293,0.23598358035087585
0.28771886229515076,0.22218798100948334
0.2386871874332428,0.24049407243728638
0.2743184268474579,0.2379675805568695
0.29189538955688477,0.21623878180980682
0.2635291516780853,0.22436636686325073
0.26155930757522583,0.22572529315948486
0.26921817660331726,0.22998031973838806
0.259820818901062,0.22747527062892914
0.2826884388923645,0.22018581628799438
0.24907369911670685,0.23013871908187866
0.278415322303772,0.22956186532974243
0.21587634086608887,0.23901920020580292
0.26231053471565247,0.21650508046150208
0.2552918791770935,0.23075300455093384
0.2852169871330261,0.23678061366081238
0.279920369386673,0.23675328493118286
0.21433019638061523,0.22888928651809692
0.25464317202568054,0.22812816500663757
0.2971838712692261,0.23532351851463318
0.2755802869796753,0.22518178820610046
0.25343406200408936,0.23187339305877686
0.24691414833068848,0.22313964366912842
0.2538163363933563,0.23841914534568787
0.25086718797683716,0.21916799247264862
0.28547215461730957,0.2279747873544693
0.282958447933197,0.21982356905937195
0.2874285876750946,0.22935786843299866
0.3025457262992859,0.23092371225357056
0.22556352615356445,0.22848480939865112
0.3021121323108673,0.2307095229625702
0.2685074210166931,0.22104808688163757
0.2843188941478729,0.22753337025642395
0.2703973054885864,0.21915727853775024
0.29217836260795593,0.22388163208961487
0.30741560459136963,0.21976302564144135
0.28000208735466003,0.24974891543388367
0.28380247950553894,0.21697475016117096
0.2943020462989807,0.22909493744373322
0.25056192278862,0.23441913723945618
0.26012948155403137,0.2374948263168335
0.2563045620918274,0.235581174492836
0.26854926347732544,0.24286845326423645
0.2757139205932617,0.2217526137828827
0.2329622209072113,0.22367548942565918
0.2688981890678406,0.22674548625946045
0.27840936183929443,0.2218131124973297
0.27538731694221497,0.22176888585090637
0.2941521406173706,0.2198089361190796
0.30027663707733154,0.2090715765953064
0.267653226852417,0.21691405773162842
0.30953067541122437,0.22380143404006958
0.2581752836704254,0.2223285436630249
0.2593039572238922,0.2141912281513214
0.26452839374542236,0.22551830112934113
0.2210557460784912,0.23780061304569244
0.2772397994995117,0.22611859440803528
0.26635539531707764,0.22882595658302307
0.2869386076927185,0.22732016444206238
0.25122636556625366,0.22499798238277435
0.27732449769973755,0.2294701635837555
0.27747538685798645,0.22550691664218903
0.2798409163951874,0.23763114213943481
0.27325689792633057,0.22356271743774414
0.2664934992790222,0.2294115424156189
0.292722225189209,0.2249263972043991
0.2891336679458618,0.2161046415567398
0.23372824490070343,0.23477202653884888
0.27536845207214355,0.22235015034675598
0.26923298835754395,0.22149452567100525
0.25943461060523987,0.24357390403747559
0.28823432326316833,0.24006125330924988
0.2034972608089447,0.22217273712158203
0.2586282193660736,0.22730574011802673
0.2779562473297119,0.22446292638778687
0.26188963651657104,0.22455167770385742
0.27945226430892944,0.2378210723400116
0.2915817201137543,0.21481668949127197
0.30336999893188477,0.23745310306549072
0.27649590373039246,0.2188957929611206
0.28377610445022583,0.2243921160697937
0.25509482622146606,0.2305966168642044
0.25887835025787354,0.2298470288515091
0.25850504636764526,0.22637596726417542
0.2814618945121765,0.23082062602043152
0.29158899188041687,0.23525503277778625
0.2341616302728653,0.22334468364715576
0.23333007097244263,0.22624218463897705
0.2533968389034271,0.22494745254516602
0.27641111612319946,0.22378385066986084
0.23903581500053406,0.22584182024002075
0.26908957958221436,0.22514086961746216
0.27115970849990845,0.2435428500175476
0.27606427669525146,0.22433358430862427
0.2845357358455658,0.24578429758548737
0.23483029007911682,0.22050011157989502
0.2686181664466858,0.23023298382759094
0.29253849387168884,0.23317597806453705
0.3266552984714508,0.22653919458389282
0.2708754241466522,0.21967101097106934
0.27273470163345337,0.23877543210983276
0.27413302659988403,0.24293147027492523
0.24468287825584412,0.2161146104335785
0.2800021767616272,0.22183501720428467
0.2705802917480469,0.22831320762634277
0.28029417991638184,0.2276604175567627
0.2666519284248352,0.2590887248516083
0.23436787724494934,0.22572150826454163
0.30345022678375244,0.2414110004901886
0.25746411085128784,0.22473223507404327
0.27432405948638916,0.22061315178871155
0.28083473443984985,0.22411297261714935
0.2759474217891693,0.22847989201545715
0.2897012531757355,0.2456366866827011
0.2801545560359955,0.2314836084842682
0.24845737218856812,0.23325735330581665
0.26194077730178833,0.2068079710006714
0.30662065744400024,0.22846770286560059
0.29106971621513367,0.2205425500869751
0.27082115411758423,0.22802650928497314
0.2903650403022766,0.22470664978027344
0.2697831094264984,0.22519761323928833
0.2829851508140564,0.22519207000732422
0.2692209482192993,0.21749776601791382
0.2859172821044922,0.22417932748794556
0.27966126799583435,0.22677120566368103
0.275348424911499,0.22402016818523407
0.2773442268371582,0.22343666851520538
0.2720775008201599,0.2138577103614807
0.27770674228668213,0.23280026018619537
0.2794134020805359,0.22212111949920654
0.23153048753738403,0.2264101803302765
0.28797346353530884,0.2235574573278427
0.26608937978744507,0.242073655128479
0.26837918162345886,0.23153281211853027
0.2546912431716919,0.21647652983665466
0.27925294637680054,0.22304362058639526
0.26893049478530884,0.21665805578231812
0.26074498891830444,0.23328284919261932
0.27522140741348267,0.21625787019729614
0.28167665004730225,0.22264623641967773
0.22078973054885864,0.22449231147766113
0.27961528301239014,0.23304340243339539
0.2729799151420593,0.22548985481262207
0.2719901204109192,0.22552645206451416
0.2233942151069641,0.22976303100585938
0.2856338322162628,0.22740769386291504
0.2918555736541748,0.22755056619644165
0.2694827914237976,0.2215687334537506
0.2586405575275421,0.23046766221523285
0.2751176953315735,0.22332490980625153
0.2644398510456085,0.22324523329734802
0.26616597175598145,0.2230558544397354
0.23716172575950623,0.22314587235450745
0.25362345576286316,0.22219735383987427
0.2988625168800354,0.2280430793762207
0.2737092077732086,0.22684445977210999
0.2875025272369385,0.23187556862831116
0.2641698718070984,0.22160238027572632
0.2825920879840851,0.22775432467460632
0.2674750089645386,0.21737957000732422
0.28645312786102295,0.2360365092754364
0.29386472702026367,0.22073426842689514
0.29072773456573486,0.22055107355117798
0.26473715901374817,0.2244388461112976
0.2550223469734192,0.2381424456834793
0.27986693382263184,0.2341771125793457
0.26904869079589844,0.22893229126930237
0.2790006697177887,0.2288428694009781
0.24920852482318878,0.23315997421741486
0.2672384977340698,0.23170992732048035
0.255834698677063,0.2267017662525177
0.29060739278793335,0.228186696767807
0.27279847860336304,0.21880167722702026
0.2775830030441284,0.22258228063583374
0.23681265115737915,0.23889729380607605
0.27543967962265015,0.22543811798095703
0.2967049479484558,0.22020646929740906
0.28477340936660767,0.2218886911869049
0.27368155121803284,0.22438481450080872
0.28168943524360657,0.2296014130115509
0.28174227476119995,0.2263912707567215
0.2740446925163269,0.2409105896949768
0.2649416923522949,0.22110967338085175
0.2664749026298523,0.22922039031982422
0.29123902320861816,0.21906092762947083
0.2594052851200104,0.22575455904006958
0.2368430346250534,0.21822509169578552
0.28003990650177,0.2133762538433075
0.27450892329216003,0.2154947966337204
0.2746480107307434,0.2367384284734726
0.27072077989578247,0.2380828708410263
0.2555466294288635,0.22331085801124573
0.2972226142883301,0.22044715285301208
0.291500061750412,0.21671351790428162
0.30001989006996155,0.2312207967042923
0.2868736982345581,0.21644273400306702
0.2516077756881714,0.23070365190505981
0.2740752696990967,0.22261011600494385
0.2516699731349945,0.22726252675056458
0.26784518361091614,0.22208108007907867
0.24865511059761047,0.22833971679210663
0.27210521697998047,0.2353459596633911
0.2901412844657898,0.23954495787620544
0.2799997329711914,0.23024749755859375
0.24980226159095764,0.22767075896263123
0.2400503307580948,0.22114284336566925
0.2752705216407776,0.22090359032154083
0.2650390863418579,0.21846860647201538
0.27011585235595703,0.21599891781806946
0.25612694025039673,0.23019877076148987
0.2756279408931732,0.22521264851093292
0.2752499282360077,0.2196497917175293
0.30533239245414734,0.22285422682762146
0.2841127812862396,0.22842749953269958
0.2709982991218567,0.2355363965034485
0.2791769504547119,0.2271411269903183
0.28783777356147766,0.23580598831176758
0.27609217166900635,0.23423248529434204
0.25676655769348145,0.23727044463157654
0.2512604594230652,0.2541487216949463
0.31074821949005127,0.2280207872390747
0.2597406208515167,0.21699896454811096
0.2599082589149475,0.22768232226371765
0.2974572777748108,0.22562849521636963
0.28383418917655945,0.22607454657554626
0.29175078868865967,0.24058949947357178
0.279884934425354,0.2170698046684265
0.2731708884239197,0.2227853387594223
0.2718348503112793,0.2298034429550171
0.27498796582221985,0.23053352534770966
0.26602640748023987,0.22139528393745422
0.27913400530815125,0.22214357554912567
0.266349196434021,0.2329556941986084
0.2878265380859375,0.2238541841506958
0.28405794501304626,0.2331146001815796
0.26851290464401245,0.2437930405139923
0.28935402631759644,0.23606356978416443
0.24870800971984863,0.2267025113105774
0.301753968000412,0.22229157388210297
0.3169928789138794,0.2431766390800476
0.2853063642978668,0.22521117329597473
0.2805495262145996,0.23519642651081085
0.2732963562011719,0.21974927186965942
0.289510041475296,0.2270488291978836
0.28908827900886536,0.22110629081726074
0.2645421326160431,0.22957563400268555
0.2603157162666321,0.23000803589820862
0.3147293031215668,0.22710737586021423
0.2763599157333374,0.23515987396240234
0.305572509765625,0.24260123074054718
0.2996121644973755,0.23678848147392273
0.28164422512054443,0.2272995263338089
0.2732366919517517,0.22349713742733002
0.24761903285980225,0.22542214393615723
0.2802571654319763,0.2284851372241974
0.289148211479187,0.22000640630722046
0.24838964641094208,0.22282952070236206
0.22927320003509521,0.21825173497200012
0.2782280445098877,0.22623604536056519
0.2870824933052063,0.23032358288764954
0.273205041885376,0.21798363327980042
0.30318892002105713,0.22088319063186646
0.2795923054218292,0.22944703698158264
0.24909931421279907,0.22793936729431152
0.25362884998321533,0.23050230741500854
0.2821492552757263,0.23338618874549866
0.2953842282295227,0.22905650734901428
0.29546305537223816,0.2206004559993744
0.29872846603393555,0.22380568087100983
0.2800251543521881,0.21536996960639954
0.26190879940986633,0.22905772924423218
0.26689422130584717,0.2124367654323578
0.21299433708190918,0.22726869583129883
0.2714269459247589,0.22528526186943054
0.2789725959300995,0.22160020470619202
0.2565298080444336,0.24404436349868774
0.2877357006072998,0.23632894456386566
0.2966725528240204,0.2126483917236328
0.23949596285820007,0.2324461191892624
0.27444082498550415,0.22359371185302734
0.2940148711204529,0.21735230088233948
0.2617490291595459,0.2196333408355713
0.2718575596809387,0.22470428049564362
0.2739003300666809,0.23603591322898865
0.2757146656513214,0.22778600454330444
0.28795409202575684,0.21643123030662537
0.2423078566789627,0.21656577289104462
0.25247645378112793,0.2362409234046936
0.28395262360572815,0.24667972326278687
0.2899480164051056,0.21759618818759918
0.2662040889263153,0.26350176334381104
0.27613580226898193,0.22294625639915466
0.26774734258651733,0.22617436945438385
0.28275853395462036,0.22918802499771118
0.2791039049625397,0.21602407097816467
0.3039434850215912,0.242916077375412
0.2769789397716522,0.2373896837234497
0.26577070355415344,0.23109525442123413
0.2738003730773926,0.21537598967552185
0.2800333499908447,0.22653740644454956
0.2643684148788452,0.22542345523834229
0.2678256034851074,0.2351948618888855
0.26427513360977173,0.23464864492416382
0.23898616433143616,0.22465309500694275
0.29097235202789307,0.2154938131570816
0.2772594094276428,0.2217606008052826
0.28611618280410767,0.2207586020231247
0.2555489242076874,0.23272904753684998
0.2855958938598633,0.2137915939092636
0.2893255352973938,0.2266523241996765
0.2536107897758484,0.22489410638809204
0.27361294627189636,0.2281433343887329
0.29256561398506165,0.23227548599243164
0.285463809967041,0.22976242005825043
0.25532692670822144,0.21896186470985413
0.28485843539237976,0.22122609615325928
0.25840967893600464,0.2229822278022766
0.2686323821544647,0.22872203588485718
0.25720733404159546,0.2281557321548462
0.2636016607284546,0.2239026427268982
0.2947201728820801,0.22798645496368408
0.2292432188987732,0.24075168371200562
0.239985853433609,0.22603212296962738
0.25182273983955383,0.21592676639556885
0.2682305872440338,0.21583926677703857
0.2684485912322998,0.2424185574054718
0.27268725633621216,0.23521751165390015
0.2801925539970398,0.2180805504322052
0.25025177001953125,0.23715734481811523
0.22065304219722748,0.2337002456188202
0.26309633255004883,0.23600344359874725
0.29195135831832886,0.22067752480506897
0.2681029438972473,0.2249065637588501
0.2616615891456604,0.23423412442207336
0.2687571942806244,0.2224614918231964
0.3021945357322693,0.23373723030090332
0.2921387553215027,0.2263425886631012
0.25175973773002625,0.24442923069000244
0.24178621172904968,0.226279616355896
0.2698964476585388,0.24001502990722656
0.2479761838912964,0.23486395180225372
0.27491235733032227,0.22046604752540588
0.28032565116882324,0.22987109422683716
0.27186039090156555,0.2280263453722
0.28693753480911255,0.2225276678800583
0.27646785974502563,0.2351539134979248
0.26794910430908203,0.24267327785491943
0.2653295695781708,0.2437290996313095
0.25609374046325684,0.21058538556098938
0.276405394077301,0.22077032923698425
0.2621312737464905,0.21830512583255768
0.28009554743766785,0.23129817843437195
0.2670784592628479,0.22149412333965302
0.2389821708202362,0.21552151441574097
0.28386759757995605,0.23584191501140594
0.255581796169281,0.2203407883644104
0.2946316599845886,0.23831897974014282
0.3005911707878113,0.22675108909606934
0.2728452682495117,0.24244916439056396
0.260385662317276,0.2143695056438446
0.2630694508552551,0.2384706437587738
0.26360130310058594,0.22755137085914612
0.29165327548980713,0.22567442059516907
0.24330782890319824,0.22370421886444092
0.2719091475009918,0.22615468502044678
0.2558681070804596,0.23367798328399658
0.295816034078598,0.2481023371219635
0.29068952798843384,0.2236594408750534
0.26065900921821594,0.23321948945522308
0.25704681873321533,0.22932079434394836
0.27729105949401855,0.2196843922138214
0.28211304545402527,0.23286403715610504
0.29879918694496155,0.2196294218301773
0.2608265280723572,0.22409988939762115
0.2833544909954071,0.23499584197998047
0.29715999960899353,0.2222117781639099
0.27444660663604736,0.22352850437164307
0.26779961585998535,0.22069619596004486
0.24584835767745972,0.21891482174396515
0.23588404059410095,0.23047369718551636
0.28975939750671387,0.24353671073913574
0.2919236123561859,0.22036504745483398
0.2823457717895508,0.23199358582496643
0.2783101797103882,0.2376789152622223
0.2816567122936249,0.22922322154045105
0.28195714950561523,0.2211674600839615
0.26228561997413635,0.23417818546295166
0.2752683460712433,0.23455244302749634
0.2939121127128601,0.2330712378025055
0.2684335708618164,0.23391848802566528
0.28986573219299316,0.22362709045410156
0.2568008303642273,0.24202841520309448
0.266315221786499,0.22762686014175415
0.2770857810974121,0.21197596192359924
0.3115154504776001,0.21394342184066772
0.2831340432167053,0.23341481387615204
0.3036291003227234,0.22621431946754456
0.2648416757583618,0.23259849846363068
0.27319347858428955,0.22711756825447083
0.26794564723968506,0.2293599247932434
0.2845212519168854,0.21090413630008698
0.27968472242355347,0.23813866078853607
0.289972186088562,0.22043505311012268
0.2787646949291229,0.24324946105480194
0.24596619606018066,0.22028842568397522
0.2679458260536194,0.24548915028572083
0.2927408814430237,0.21510538458824158
0.29174378514289856,0.23845146596431732
0.2742040455341339,0.24239149689674377
0.26505833864212036,0.22238823771476746
0.276113897562027,0.23020228743553162
0.282293438911438,0.22751298546791077
0.2616330087184906,0.23572662472724915
0.2379656434059143,0.22165855765342712
0.25414958596229553,0.2263520061969757
0.2764277756214142,0.2262062430381775
0.22759932279586792,0.23712721467018127
0.2671196162700653,0.23383206129074097
0.28405800461769104,0.23013705015182495
0.28122448921203613,0.23198643326759338
0.2331659197807312,0.24243375658988953
0.2721005380153656,0.22103679180145264
0.27511948347091675,0.22863084077835083
0.29089832305908203,0.21816878020763397
0.2872280776500702,0.22772982716560364
0.2900247573852539,0.23314830660820007
0.3051500916481018,0.23305264115333557
0.28602325916290283,0.24033984541893005
0.2751272916793823,0.21843820810317993
0.2589561939239502,0.22442024946212769
0.2472304105758667,0.21969816088676453
0.2506374716758728,0.2210637629032135
0.30684834718704224,0.2256312072277069
0.2864269018173218,0.22175852954387665
0.2796817421913147,0.2266477644443512
0.2857707440853119,0.22859254479408264
0.2696692943572998,0.23091229796409607
0.2625362277030945,0.22286748886108398
0.26099833846092224,0.21371668577194214
0.2793887257575989,0.22414901852607727
0.30368682742118835,0.24505238234996796
0.2581091821193695,0.2179085612297058
0.21527983248233795,0.2375754863023758
0.259393572807312,0.22414858639240265
0.2654356062412262,0.22166574001312256
0.28406864404678345,0.22967354953289032
0.2734065055847168,0.23377713561058044
0.28492236137390137,0.2259817123413086
0.2632204294204712,0.22228795289993286
0.263679563999176,0.2275896817445755
0.2753523290157318,0.2273806631565094
0.24638819694519043,0.250343918800354
0.2886505722999573,0.21629609167575836
0.2852739989757538,0.2352081686258316
0.2797393202781677,0.22944054007530212
0.2858540415763855,0.22989711165428162
0.2867397367954254,0.22874222695827484
0.255231112241745,0.2311837077140808
0.2908513844013214,0.2377937138080597
0.28976911306381226,0.2167758047580719
0.2593686878681183,0.23697146773338318
0.2931700050830841,0.22329936921596527
0.28078052401542664,0.22881630063056946
0.2868422865867615,0.23058238625526428
0.28975242376327515,0.2341921478509903
0.26231738924980164,0.2431224286556244
0.2899566888809204,0.22706761956214905
0.2592146396636963,0.23597955703735352
0.24602846801280975,0.23869189620018005
0.2668483555316925,0.2328643500804901
0.30223017930984497,0.23633059859275818
0.2654852569103241,0.22452840209007263
0.30693328380584717,0.21579048037528992
0.2846217751502991,0.22450914978981018
0.27253225445747375,0.22088047862052917
0.27368465065956116,0.22766003012657166
0.28267794847488403,0.2193727046251297
0.28402286767959595,0.22904160618782043
0.26102665066719055,0.24094969034194946
0.28372207283973694,0.22717377543449402
0.2620609998703003,0.22564037144184113
0.28005149960517883,0.22284528613090515
0.2888840138912201,0.21600155532360077
0.2772417664527893,0.23483121395111084
0.27198317646980286,0.23157978057861328
0.26773127913475037,0.22929567098617554
0.27754467725753784,0.24608327448368073
0.26439332962036133,0.22485588490962982
0.2760320007801056,0.23858676850795746
0.262440949678421,0.2293405830860138
0.26581475138664246,0.22000756859779358
0.2863842844963074,0.2183360755443573
0.2716635465621948,0.22460949420928955
0.2803272604942322,0.23671230673789978
0.2930848002433777,0.22002971172332764
0.2742016911506653,0.22420261800289154
0.28548920154571533,0.22297373414039612
0.2762487232685089,0.2306167185306549
0.2673453986644745,0.2432428002357483
0.2568894624710083,0.23598933219909668
0.2811844050884247,0.22169098258018494
0.29176846146583557,0.2412581741809845
0.2822191119194031,0.2378043830394745
0.2670401334762573,0.22486001253128052
0.2608337700366974,0.22892886400222778
0.2813950181007385,0.2299395203590393
0.2930546998977661,0.2407226711511612
0.2710011601448059,0.22400569915771484
0.22362656891345978,0.22121155261993408
0.24346742033958435,0.23630695044994354
0.2713313698768616,0.2199966311454773
0.2715108394622803,0.2254173904657364
0.3000396490097046,0.2230370193719864
0.26554590463638306,0.240420401096344
0.2662937343120575,0.22911426424980164
0.25906428694725037,0.22421540319919586
0.2493480145931244,0.22972378134727478
0.2672354578971863,0.22243478894233704
0.299588680267334,0.21534201502799988
0.2869482636451721,0.2348872721195221
0.2993132472038269,0.23265963792800903
0.296009361743927,0.22139285504817963
0.24770638346672058,0.23395046591758728
0.26173603534698486,0.23436489701271057
0.26689663529396057,0.22186562418937683
0.30240726470947266,0.24237628281116486
0.26909998059272766,0.22895291447639465
0.2809453010559082,0.2264290302991867
0.2686673402786255,0.214458629488945
0.2675267457962036,0.2287176549434662
0.2543410658836365,0.2333623468875885
0.27660420536994934,0.24263212084770203
0.28257083892822266,0.2254413664340973
0.2868785858154297,0.22389811277389526
0.2888823449611664,0.22173339128494263
0.2646029591560364,0.24014294147491455
0.29797834157943726,0.2156444787979126
0.2649167776107788,0.23019246757030487
0.29069334268569946,0.22939515113830566
0.27287399768829346,0.22967670857906342
0.23852987587451935,0.21403288841247559
0.2712928056716919,0.22353310883045197
0.26318973302841187,0.21468625962734222
0.25971004366874695,0.22132053971290588
0.24467918276786804,0.21978282928466797
0.2689186930656433,0.2203960120677948
0.2764098048210144,0.21967637538909912
0.28732094168663025,0.22008973360061646
0.26727360486984253,0.21961238980293274
0.28487420082092285,0.21367695927619934
0.25780677795410156,0.22560882568359375
0.25981685519218445,0.2318662405014038
0.23058737814426422,0.22785833477973938
0.29044875502586365,0.23681779205799103
0.26524093747138977,0.2359592318534851
0.29599231481552124,0.23787356913089752
0.27668625116348267,0.2210741937160492
0.25970640778541565,0.22399631142616272
0.26321518421173096,0.2245936244726181
0.22412654757499695,0.22875818610191345
0.2630901634693146,0.2291766107082367
0.27114176750183105,0.21114671230316162
0.2641964852809906,0.22764059901237488
0.28173720836639404,0.24366137385368347
0.28766751289367676,0.2426609843969345
0.25920236110687256,0.23427937924861908
0.30170750617980957,0.22486306726932526
0.2887663245201111,0.21628093719482422
0.253345251083374,0.2255157232284546
0.3009468913078308,0.229936420917511
0.2412814497947693,0.23097313940525055
0.2882162630558014,0.22321867942810059
0.24656623601913452,0.23777715861797333
0.26167747378349304,0.23217706382274628
0.27912622690200806,0.22555993497371674
0.2501084804534912,0.2245587706565857
0.2896789312362671,0.22246071696281433
0.25785279273986816,0.22282707691192627
0.2782544493675232,0.21994352340698242
0.2840116024017334,0.22983746230602264
0.2846745252609253,0.24016207456588745
0.2641599178314209,0.221985325217247
0.2882547974586487,0.20974200963974
0.2916247844696045,0.22146570682525635
0.28171467781066895,0.21959777176380157
0.2760257124900818,0.22421018779277802
0.26928961277008057,0.22609573602676392
0.2770943343639374,0.22283917665481567
0.2944767475128174,0.24049437046051025
0.2912682294845581,0.2155168354511261
0.2750401496887207,0.23417270183563232
0.291923463344574,0.23936223983764648
0.2732895612716675,0.22083498537540436
0.2586517333984375,0.23982584476470947
0.24330425262451172,0.2219933271408081
0.2594558596611023,0.219232976436615
0.26947861909866333,0.22840887308120728
0.2493503987789154,0.2215728461742401
0.24854102730751038,0.23780474066734314
0.2550698518753052,0.23739874362945557
0.27372851967811584,0.22368848323822021
0.2776913642883301,0.24216102063655853
0.28357404470443726,0.22551679611206055
0.2545314133167267,0.21867191791534424
0.2886013388633728,0.2233426570892334
0.26903384923934937,0.23053953051567078
0.2946435213088989,0.223390132188797
0.2456563413143158,0.23792919516563416
0.265087366104126,0.21937686204910278
0.27373501658439636,0.231394961476326
0.24380022287368774,0.22476372122764587
0.2711751461029053,0.21819810569286346
0.26669707894325256,0.21794472634792328
0.2815888226032257,0.22719302773475647
0.28109654784202576,0.2246125340461731
0.25792378187179565,0.2422388792037964
0.26479029655456543,0.22521311044692993
0.2841901183128357,0.2201477587223053
0.26120811700820923,0.2282692939043045
0.23146338760852814,0.2239956259727478
0.26488953828811646,0.22361665964126587
0.28286391496658325,0.23490282893180847
0.2649728059768677,0.2351771891117096
0.26925382018089294,0.2180991768836975
0.26157400012016296,0.23794853687286377
0.2705695629119873,0.23221924901008606
0.2831228971481323,0.23162633180618286
0.2588849663734436,0.22016552090644836
0.29222172498703003,0.23733438551425934
0.2868267297744751,0.24571555852890015
0.265785276889801,0.2248334139585495
0.2753969430923462,0.21663282811641693
0.30174359679222107,0.2379865050315857
0.2768492102622986,0.21868562698364258
0.2679116725921631,0.22012028098106384
0.2643568813800812,0.2347826361656189
0.25121957063674927,0.22513458132743835
0.31210997700691223,0.23090028762817383
0.2755467891693115,0.2178497016429901
0.26697492599487305,0.22987161576747894
0.24451002478599548,0.22250419855117798
0.2716353237628937,0.22794748842716217
0.28538182377815247,0.24015632271766663
0.26140740513801575,0.23273727297782898
0.27325552701950073,0.22705942392349243
0.2867658734321594,0.22311663627624512
0.2771051526069641,0.2281627655029297
0.2899204194545746,0.22967159748077393
0.28133028745651245,0.22651273012161255
0.2969013452529907,0.2276638299226761
0.27330347895622253,0.22447368502616882
0.2811678349971771,0.23257635533809662
0.271486759185791,0.23991122841835022
0.27863699197769165,0.23504787683486938
0.2780503034591675,0.2724214196205139
0.28406739234924316,0.21888035535812378
0.2678010165691376,0.2197948396205902
0.2673875093460083,0.2339351773262024
0.2811538577079773,0.2212468981742859
0.23641672730445862,0.2204405963420868
0.29877009987831116,0.228570818901062
0.2572009563446045,0.21913042664527893
0.2853027582168579,0.22198787331581116
0.22846005856990814,0.22483696043491364
0.2972053289413452,0.21755054593086243
0.24901089072227478,0.2360687255859375
0.2977299392223358,0.23034989833831787
0.29083487391471863,0.23598989844322205
0.26436036825180054,0.23352591693401337
0.25643637776374817,0.2217073142528534
0.2655402719974518,0.23068754374980927
0.28922608494758606,0.22661633789539337
0.24546252191066742,0.22869214415550232
0.2880680561065674,0.22953081130981445
0.2675827443599701,0.2279099076986313
0.25424546003341675,0.2210674285888672
0.27945905923843384,0.23023346066474915
0.23602773249149323,0.22275137901306152
0.2781033515930176,0.23934078216552734
0.2645696997642517,0.24202090501785278
0.2826041579246521,0.22337046265602112
0.25888532400131226,0.23009388148784637
0.26482120156288147,0.2169928252696991
0.2976267337799072,0.23369534313678741
0.2801873981952667,0.2202724814414978
0.27620458602905273,0.22937369346618652
0.29089492559432983,0.22713029384613037
0.24640309810638428,0.23012828826904297
0.30084386467933655,0.21232086420059204
0.24881967902183533,0.23044171929359436
0.25471314787864685,0.21989744901657104
0.23820292949676514,0.2382541298866272
0.2791910171508789,0.22869247198104858
0.2815850079059601,0.23094457387924194
0.26427748799324036,0.23012226819992065
0.2663155198097229,0.22625035047531128
0.2660178542137146,0.23780223727226257
0.2756011486053467,0.23579353094100952
0.2659193277359009,0.24713799357414246
0.2778160870075226,0.22013604640960693
0.2732226252555847,0.23913709819316864
0.2897193133831024,0.2179623544216156
0.2940788269042969,0.21904385089874268
0.30482304096221924,0.224144846200943
0.25980883836746216,0.23547199368476868
0.27436110377311707,0.2195681631565094
0.27009764313697815,0.234050452709198
0.26654601097106934,0.24203509092330933
0.2938883900642395,0.2212209403514862
0.2543604373931885,0.22082939743995667
0.27129021286964417,0.22805827856063843
0.2575179934501648,0.23202288150787354
0.28246599435806274,0.22135476768016815
0.2609679698944092,0.2277909815311432
0.25338268280029297,0.22558021545410156
0.27601510286331177,0.23660439252853394
0.28531414270401,0.2207833081483841
0.2721158266067505,0.22865848243236542
0.25433462858200073,0.22628365457057953
0.28572455048561096,0.22590412199497223
0.2706596255302429,0.23052820563316345
0.2866949439048767,0.22758066654205322
0.2838996648788452,0.21971166133880615
0.2728787064552307,0.2254323661327362
0.30134958028793335,0.23693490028381348
0.25136542320251465,0.22308818995952606
0.29424792528152466,0.2157319188117981
0.27755460143089294,0.22639240324497223
0.274183064699173,0.2227271944284439
0.28027477860450745,0.23349907994270325
0.2536059319972992,0.22285282611846924
0.24504251778125763,0.2300785481929779
0.3039913773536682,0.22712159156799316
0.2728995084762573,0.22771278023719788
0.2492212951183319,0.22407065331935883
0.2578831911087036,0.22115571796894073
0.2855556607246399,0.22725611925125122
0.2638983726501465,0.24120444059371948
0.28780224919319153,0.22287830710411072
0.24693959951400757,0.23513558506965637
0.2692470848560333,0.22455602884292603
0.28789910674095154,0.22913791239261627
0.2658373713493347,0.2300412654876709
0.280687153339386,0.2288292944431305
0.2662537693977356,0.22763201594352722
0.2790842056274414,0.2238435447216034
0.27520936727523804,0.22547803819179535
0.2547992467880249,0.21729741990566254
0.25215810537338257,0.2264636904001236
0.29096555709838867,0.24265876412391663
0.28634631633758545,0.22953084111213684
0.2540900409221649,0.2221074402332306
0.24968940019607544,0.22899943590164185
0.28398340940475464,0.21916690468788147
0.28697437047958374,0.22785186767578125
0.2906968593597412,0.22508645057678223
0.27733463048934937,0.2281678318977356
0.2619755268096924,0.21905452013015747
0.2779420018196106,0.2121330201625824
0.2882651090621948,0.221367746591568
0.26499009132385254,0.21924394369125366
0.25056612491607666,0.23947669565677643
0.27097487449645996,0.2260492444038391
0.31701889634132385,0.21866683661937714
0.26254403591156006,0.2274283468723297
0.2697530686855316,0.226563960313797
0.2601320445537567,0.22174957394599915
0.27832838892936707,0.22232264280319214
0.27505195140838623,0.2194882035255432
0.2875547409057617,0.2345014363527298
0.26995953917503357,0.2215801626443863
0.27214574813842773,0.2319800853729248
0.2771793603897095,0.23093676567077637
0.24681811034679413,0.22702892124652863
0.23299185931682587,0.22774264216423035
0.24723193049430847,0.23054201900959015
0.2696710526943207,0.23119118809700012
0.2992459535598755,0.2115904986858368
0.28089380264282227,0.24007180333137512
0.2484547346830368,0.23669958114624023
0.2737903594970703,0.22329063713550568
0.2639608383178711,0.22653402388095856
0.2577587962150574,0.21767936646938324
0.24985837936401367,0.22731786966323853
0.22708237171173096,0.22338777780532837
0.28394174575805664,0.22575373947620392
0.2437228262424469,0.22284571826457977
0.27870339155197144,0.21868935227394104
0.2695448696613312,0.21989789605140686
0.28402769565582275,0.22655154764652252
0.2998160123825073,0.22292408347129822
0.28864586353302,0.22025322914123535
0.27638518810272217,0.21976646780967712
0.2774278223514557,0.22242456674575806
0.2701556384563446,0.22402392327785492
0.2519644498825073,0.21020826697349548
0.2835257053375244,0.23371641337871552
0.2627371549606323,0.22271059453487396
0.29209956526756287,0.22324934601783752
0.27667540311813354,0.22614705562591553
0.28244632482528687,0.2264569103717804
0.27418309450149536,0.22959473729133606
0.2538537383079529,0.22152608633041382
0.24179795384407043,0.22620268166065216
0.2871967852115631,0.22007876634597778
0.2736266255378723,0.24038618803024292
0.2727128267288208,0.23222815990447998
0.29032427072525024,0.21977156400680542
0.29860424995422363,0.2197125256061554
0.26050540804862976,0.22688792645931244
0.2681940197944641,0.24353820085525513
0.26486605405807495,0.2388741374015808
0.2732223570346832,0.2306670844554901
0.2793461084365845,0.22405634820461273
0.24443885684013367,0.24549418687820435
0.24174284934997559,0.2199920415878296
0.2905113101005554,0.2354547381401062
0.26456356048583984,0.2468557059764862
0.289448082447052,0.2241469919681549
0.25812041759490967,0.22859680652618408
0.2351820319890976,0.2258288860321045
0.2906363606452942,0.22093001008033752
0.25912269949913025,0.2523869574069977
0.27590033411979675,0.2271842062473297
0.28902679681777954,0.2244003266096115
0.29260629415512085,0.23918333649635315
0.2672226130962372,0.23601961135864258
0.2790818512439728,0.23882687091827393
0.28132253885269165,0.22779244184494019
0.29568225145339966,0.22365906834602356
0.30173617601394653,0.2359289526939392
0.29939717054367065,0.22151625156402588
0.29495108127593994,0.21566547453403473
0.2854970693588257,0.22782859206199646
0.2962346076965332,0.21884392201900482
0.2682247459888458,0.22689540684223175
0.2874588668346405,0.22675123810768127
0.24159210920333862,0.23415789008140564
0.2646157145500183,0.22925567626953125
0.24413441121578217,0.2212417721748352
0.26307907700538635,0.2270602285861969
0.24947260320186615,0.24116694927215576
0.2927119731903076,0.22507444024085999
0.26620399951934814,0.21991494297981262
0.26507270336151123,0.21402022242546082
0.24264994263648987,0.22335577011108398
0.25965389609336853,0.22774392366409302
0.2728968858718872,0.2202390730381012
0.2763289511203766,0.22073298692703247
0.25658613443374634,0.2210959792137146
0.2817644476890564,0.22593361139297485
0.26407238841056824,0.22792255878448486
0.27014976739883423,0.23220142722129822
0.263143390417099,0.23073241114616394
0.2798246741294861,0.21948659420013428
0.2690980136394501,0.20562085509300232
0.2675130069255829,0.22319042682647705
0.2646702527999878,0.2245386242866516
0.2773682773113251,0.23151962459087372
0.2758401930332184,0.24014756083488464
0.2592676281929016,0.24117150902748108
0.2614626884460449,0.22839011251926422
0.28250718116760254,0.2255707085132599
0.2937389016151428,0.21623244881629944
0.26553478837013245,0.23345136642456055
0.2846258878707886,0.22771969437599182
0.22917962074279785,0.23448120057582855
0.24368946254253387,0.21393725275993347
0.26535743474960327,0.22225967049598694
0.26128900051116943,0.2396259307861328
0.2857986092567444,0.24362629652023315
0.28283819556236267,0.22775927186012268
0.26913416385650635,0.22553721070289612
0.2804528772830963,0.23481231927871704
0.24934923648834229,0.23473790287971497
0.27452608942985535,0.2185884416103363
0.2857057452201843,0.22566071152687073
0.2704150080680847,0.22628381848335266
0.24359707534313202,0.2186167687177658
0.25640371441841125,0.21610814332962036
0.2661297917366028,0.22575031220912933
0.2860637605190277,0.232083261013031
0.29508456587791443,0.2428901195526123
0.2576848268508911,0.2149641364812851
0.27545759081840515,0.22992761433124542
0.2265661060810089,0.21776260435581207
0.2992146611213684,0.22969835996627808
0.24497777223587036,0.21939602494239807
0.29763466119766235,0.22003722190856934
0.26575568318367004,0.22312453389167786
0.2744606137275696,0.2301364541053772
0.28225722908973694,0.24324220418930054
0.28619128465652466,0.2226589322090149
0.29224371910095215,0.22859951853752136
0.26151031255722046,0.23046278953552246
0.2552090883255005,0.23014278709888458
0.2651437520980835,0.2347673773765564
0.29351308941841125,0.22857975959777832
0.27324235439300537,0.21976645290851593
0.2644309997558594,0.22570377588272095
0.2652328312397003,0.2255776822566986
0.2941064238548279,0.23417522013187408
0.2555132508277893,0.2195853292942047
0.2777743935585022,0.2294091135263443
0.24953918159008026,0.2342034876346588
0.26018524169921875,0.2230515480041504
0.26030904054641724,0.2222888469696045
0.28949812054634094,0.21313470602035522
0.2585659623146057,0.22214001417160034
0.27249959111213684,0.23348335921764374
0.2556071877479553,0.2273465096950531
0.31022652983665466,0.2163127064704895
0.26389211416244507,0.2322838306427002
0.2558961510658264,0.2209491729736328
0.27419501543045044,0.23176711797714233
0.28833866119384766,0.2431691288948059
0.28880611062049866,0.22598710656166077
0.2773803770542145,0.2340390980243683
0.2547304928302765,0.23134857416152954
0.25464025139808655,0.22167250514030457
0.2786049246788025,0.2131628394126892
0.2548626959323883,0.21470773220062256
0.2684372663497925,0.23448792099952698
0.27221012115478516,0.22089827060699463
0.27437466382980347,0.21996542811393738
0.28635644912719727,0.2426336109638214
0.2868616580963135,0.22437931597232819
0.27727100253105164,0.22610968351364136
0.2735207974910736,0.22602799534797668
0.279776006937027,0.23496466875076294
0.300836443901062,0.24483662843704224
0.29688072204589844,0.23822081089019775
0.2530936300754547,0.22196364402770996
0.2555876076221466,0.23027977347373962
0.27300557494163513,0.21549883484840393
0.2766735851764679,0.21997100114822388
0.28963083028793335,0.22322072088718414
0.2551594376564026,0.2338663935661316
0.2577328681945801,0.24055984616279602
0.24868887662887573,0.22588121891021729
0.29015663266181946,0.235104039311409
0.26357904076576233,0.22517052292823792
0.26222580671310425,0.22306832671165466
0.27382147312164307,0.22912217676639557
0.24080511927604675,0.23294374346733093
0.27936238050460815,0.21908512711524963
0.24032676219940186,0.22679485380649567
0.2647794485092163,0.26386862993240356
0.28461959958076477,0.2178136706352234
0.2842831313610077,0.2248937040567398
0.2591496706008911,0.2294769585132599
0.29128339886665344,0.22884076833724976
0.2454662322998047,0.23392105102539062
0.2771780490875244,0.22991657257080078
0.2856518626213074,0.21193158626556396
0.27703869342803955,0.21868932247161865
0.27164435386657715,0.23654600977897644
0.27091744542121887,0.23666225373744965
0.2829835116863251,0.2202741652727127
0.2569020092487335,0.23961882293224335
0.2704090476036072,0.2324557602405548
0.277482271194458,0.23046374320983887
0.25956958532333374,0.23935186862945557
0.26428553462028503,0.21974638104438782
0.28844696283340454,0.22324258089065552
0.29141920804977417,0.21647286415100098
0.27473336458206177,0.23846769332885742
0.2469538003206253,0.23965904116630554
0.2716500163078308,0.21305076777935028
0.28040915727615356,0.22004130482673645
0.27003252506256104,0.22222265601158142
0.2469373643398285,0.21948960423469543
0.2635417878627777,0.22027882933616638
0.2808104157447815,0.23708292841911316
0.24849632382392883,0.22739790380001068
0.28499630093574524,0.2176324725151062
0.25870442390441895,0.22826287150382996
0.24696674942970276,0.22722786664962769
0.2816050946712494,0.24560433626174927
0.24041222035884857,0.2272929549217224
0.2710670828819275,0.22766900062561035
0.2559448480606079,0.2217807173728943
0.27946972846984863,0.2323422133922577
0.2660011649131775,0.23141413927078247
0.27993929386138916,0.2378004491329193
0.3051767945289612,0.22518646717071533
0.26050999760627747,0.22236739099025726
0.2443304806947708,0.24015434086322784
0.2560310959815979,0.22594702243804932
0.2488579899072647,0.22014808654785156
0.29868295788764954,0.24421654641628265
0.25237661600112915,0.22772657871246338
0.26439356803894043,0.2218085527420044
0.2604287564754486,0.21353507041931152
0.2828689217567444,0.2361827790737152
0.27736160159111023,0.23219723999500275
0.27787286043167114,0.23800718784332275
0.27624523639678955,0.222993865609169
0.28803107142448425,0.23137721419334412
0.2821480631828308,0.21200761198997498
0.2923673987388611,0.2512698769569397
0.28318092226982117,0.2328508049249649
0.29313668608665466,0.22654683887958527
0.2684893310070038,0.22105973958969116
0.2620682716369629,0.21854253113269806
0.2717486023902893,0.23269414901733398
0.2380494326353073,0.22434572875499725
0.2540307343006134,0.21839207410812378
0.21594873070716858,0.23693765699863434
0.23875826597213745,0.21418774127960205
0.24755257368087769,0.23414283990859985
0.29672539234161377,0.223960280418396
0.2666216492652893,0.2218826413154602
0.26419275999069214,0.2201494425535202
0.2933313250541687,0.23613682389259338
0.27750164270401,0.2291540801525116
0.23668813705444336,0.22983568906784058
0.26831597089767456,0.22049197554588318
0.26890984177589417,0.21777015924453735
0.26950523257255554,0.20957417786121368
0.28066760301589966,0.2256333976984024
0.251718670129776,0.22614796459674835
0.2908635139465332,0.23565775156021118
0.2757594883441925,0.23582562804222107
0.28561678528785706,0.2241530865430832
0.2485927939414978,0.2247036248445511
0.24447080492973328,0.21924149990081787
0.2545943260192871,0.23232083022594452
0.2760142982006073,0.2170080840587616
0.2662496268749237,0.2310582995414734
0.24553941190242767,0.2195494920015335
0.27565494179725647,0.23388496041297913
0.26644426584243774,0.22452545166015625
0.3010331988334656,0.22466960549354553
0.2692469358444214,0.22509881854057312
0.271598756313324,0.23040752112865448
0.25888684391975403,0.22056004405021667
0.29057711362838745,0.22352123260498047
0.2687663435935974,0.2325444221496582
0.27663835883140564,0.23406875133514404
0.3088166117668152,0.22437462210655212
0.2745593786239624,0.21435563266277313
0.2718580365180969,0.2232135534286499
0.2690567970275879,0.21964962780475616
0.29145002365112305,0.2158958911895752
0.2685711979866028,0.22335314750671387
0.26447322964668274,0.2344251573085785
0.26771196722984314,0.21607181429862976
0.27166271209716797,0.22875243425369263
0.30576902627944946,0.22234800457954407
0.28695592284202576,0.21483054757118225
0.2642478942871094,0.22573356330394745
0.26644253730773926,0.2371184527873993
0.27565494179725647,0.23458677530288696
0.2965887486934662,0.22004985809326172
0.2728407084941864,0.24459853768348694
0.27527278661727905,0.22760352492332458
0.2856985628604889,0.23122143745422363
0.26413998007774353,0.22344288229942322
0.2817317843437195,0.22423219680786133
0.26616883277893066,0.22792205214500427
0.2570245862007141,0.22294026613235474
0.2636048197746277,0.24266457557678223
0.2998257577419281,0.2284955382347107
0.28664499521255493,0.22088995575904846
0.2619802951812744,0.22025679051876068
0.29585957527160645,0.24284645915031433
0.24691027402877808,0.23228713870048523
0.252581924200058,0.218046635389328
0.2878255248069763,0.23789556324481964
0.28595679998397827,0.23968209326267242
0.2719670832157135,0.22874632477760315
0.2792510688304901,0.23130768537521362
0.26870182156562805,0.22312209010124207
0.2931613326072693,0.2160155177116394
0.2610486149787903,0.23404911160469055
0.24176467955112457,0.22218108177185059
0.23101764917373657,0.23670443892478943
0.2845381498336792,0.23015043139457703
0.2911939024925232,0.23324254155158997
0.2607083022594452,0.21962866187095642
0.2781945466995239,0.22934624552726746
0.28235191106796265,0.24105727672576904
0.2541723847389221,0.22120419144630432
0.28827348351478577,0.21898052096366882
0.2612982988357544,0.2165614366531372
0.2728198170661926,0.22205020487308502
0.2842875123023987,0.21156299114227295
0.26449042558670044,0.22979526221752167
0.26217490434646606,0.22595342993736267
0.23517000675201416,0.24090081453323364
0.24870902299880981,0.23003512620925903
0.2655634582042694,0.22358199954032898
0.2746703624725342,0.22349494695663452
0.27109456062316895,0.22180943191051483
0.2950434982776642,0.22856596112251282
0.24107888340950012,0.2272285670042038
0.29515311121940613,0.23249399662017822
0.27707889676094055,0.23803693056106567
0.28799036145210266,0.2207302451133728
0.25496935844421387,0.2296007126569748
0.28951406478881836,0.23918423056602478
0.31587615609169006,0.2117195725440979
0.247811421751976,0.2196902632713318
0.2707105875015259,0.2243502140045166
0.2838696241378784,0.22397325932979584
0.2914583086967468,0.23548027873039246
0.2868013381958008,0.22971847653388977
0.26027095317840576,0.22326412796974182
0.27731263637542725,0.2335880696773529
0.26221954822540283,0.23544658720493317
0.2359430193901062,0.24514855444431305
0.24978028237819672,0.22151950001716614
0.2624868154525757,0.2269170582294464
0.2895441949367523,0.2322787046432495
0.2783975601196289,0.22729814052581787
0.26289552450180054,0.21791446208953857
0.26731497049331665,0.22925816476345062
0.2948850393295288,0.22904810309410095
0.2747841477394104,0.22959503531455994
0.25355032086372375,0.23921671509742737
0.2693583369255066,0.2323470413684845
0.25532448291778564,0.22076795995235443
0.2811848521232605,0.23033855855464935
0.28498268127441406,0.22388285398483276
0.28227972984313965,0.2398645579814911
0.27485358715057373,0.22497417032718658
0.2716207206249237,0.23043084144592285
0.27868321537971497,0.22094064950942993
0.2950870990753174,0.22873610258102417
0.2677602469921112,0.22611278295516968
0.28041568398475647,0.23293936252593994
0.2997146248817444,0.22394858300685883
0.2730417847633362,0.21822817623615265
0.21596306562423706,0.22459688782691956
0.23527979850769043,0.23394381999969482
0.258150577545166,0.23251578211784363
0.2945686876773834,0.21972517669200897
0.2946666181087494,0.23219668865203857
0.2799500823020935,0.21991446614265442
0.2719258666038513,0.23361650109291077
0.30973169207572937,0.22858405113220215
0.29478102922439575,0.2198992669582367
0.2774789333343506,0.23254086077213287
0.26754236221313477,0.21672317385673523
0.28862059116363525,0.2349327802658081
0.2585635185241699,0.23687100410461426
0.27679508924484253,0.20766232907772064
0.2811269462108612,0.23525455594062805
0.2639853358268738,0.229500874876976
0.2524832785129547,0.24384239315986633
0.28321290016174316,0.24187010526657104
0.2568528652191162,0.22357971966266632
0.2543952763080597,0.2340439409017563
0.262975811958313,0.21506130695343018
0.265637069940567,0.2234804630279541
0.27576154470443726,0.23485273122787476
0.29461538791656494,0.2197737991809845
0.2753309905529022,0.24207185208797455
0.2656098008155823,0.24503213167190552
0.22870196402072906,0.22984819114208221
0.26212286949157715,0.22880032658576965
0.26918482780456543,0.2248554229736328
0.29186367988586426,0.22367806732654572
0.2589576840400696,0.23040975630283356
0.2782517075538635,0.22587405145168304
0.2939765155315399,0.2322649359703064
0.27661585807800293,0.22031721472740173
0.26316991448402405,0.2244318127632141
0.27979445457458496,0.23040273785591125
0.25495797395706177,0.24120673537254333
0.2680984139442444,0.22447454929351807
0.3088410496711731,0.2201031744480133
0.2725708782672882,0.23075231909751892
0.2579539120197296,0.23463833332061768
0.2552071809768677,0.22560864686965942
0.3003156781196594,0.23630830645561218
0.2861577272415161,0.22056695818901062
0.2745472192764282,0.24966499209403992
0.2774108052253723,0.22470995783805847
0.2690165042877197,0.2147749662399292
0.27508431673049927,0.23694586753845215
0.26598984003067017,0.2261190116405487
0.23778271675109863,0.23126435279846191
0.29834237694740295,0.22707076370716095
0.2660928964614868,0.2226203978061676
0.29620423913002014,0.23155328631401062
0.25312715768814087,0.24851341545581818
0.27407366037368774,0.22710198163986206
0.2543218433856964,0.218606635928154
0.27302515506744385,0.23611101508140564
0.2864222824573517,0.23952199518680573
0.29727813601493835,0.21467837691307068
0.2580259144306183,0.22337549924850464
0.2880661189556122,0.23099872469902039
0.27832818031311035,0.21038475632667542
0.2918395400047302,0.22220075130462646
0.2554457187652588,0.2264968454837799
0.2819967269897461,0.22057168185710907
0.269805371761322,0.23022118210792542
0.2907935380935669,0.22509890794754028
0.2816208600997925,0.2492738962173462
0.2796001732349396,0.2190452516078949
0.24662010371685028,0.22181028127670288
0.27288877964019775,0.22732356190681458
0.28447818756103516,0.22584941983222961
0.25969964265823364,0.23384466767311096
0.26419898867607117,0.23773491382598877
0.2456018328666687,0.24171382188796997
0.2479948103427887,0.24153248965740204
0.25405454635620117,0.24015887081623077
0.27000704407691956,0.22633375227451324
0.29018133878707886,0.23793953657150269
0.22687575221061707,0.22277486324310303
0.27406489849090576,0.21646223962306976
0.2950841188430786,0.22972586750984192
0.284313440322876,0.21646377444267273
0.2779693007469177,0.23167210817337036
0.27496635913848877,0.2316054403781891
0.3011113107204437,0.23054325580596924
0.2996945381164551,0.21463564038276672
0.278804749250412,0.2235773205757141
0.2928488254547119,0.22088110446929932
0.2776968777179718,0.2181645780801773
0.2818746566772461,0.21856975555419922
0.2795124650001526,0.23276011645793915
0.27408620715141296,0.22772493958473206
0.2756456732749939,0.23011866211891174
0.2572564482688904,0.2251785844564438
0.2796734571456909,0.22414536774158478
0.2849560081958771,0.21917009353637695
0.2848198711872101,0.22357282042503357
0.2762489318847656,0.24406597018241882
0.24569755792617798,0.22781972587108612
0.29936936497688293,0.21315965056419373
0.24376221001148224,0.2142300307750702
0.28172004222869873,0.2243884801864624
0.2415441870689392,0.22810959815979004
0.28876614570617676,0.22464069724082947
0.27973031997680664,0.22028297185897827
0.28282734751701355,0.22354793548583984
0.2793614864349365,0.227345809340477
0.2958533465862274,0.2320590764284134
0.24786919355392456,0.22884634137153625
0.2617286443710327,0.21737375855445862
0.2642461657524109,0.22990098595619202
0.27137887477874756,0.21496173739433289
0.284736305475235,0.2096920609474182
0.27763503789901733,0.22424077987670898
0.2677546739578247,0.22126543521881104
0.24915540218353271,0.21069975197315216
0.27487096190452576,0.22121340036392212
0.278440922498703,0.2256946861743927
0.2656608521938324,0.22529831528663635
0.25688087940216064,0.22852405905723572
0.2646128535270691,0.21684058010578156
0.25796329975128174,0.22101737558841705
0.28560978174209595,0.2202969491481781
0.24135446548461914,0.2260095775127411
0.2752242684364319,0.22741182148456573
0.2769528031349182,0.22453555464744568
0.2644529342651367,0.22472316026687622
0.2788700759410858,0.21937260031700134
0.29998064041137695,0.24392342567443848
0.2618820071220398,0.22702758014202118
0.2965891361236572,0.21927279233932495
0.25694918632507324,0.22438760101795197
0.30692058801651,0.2191406786441803
0.30326852202415466,0.24845370650291443
0.2791785001754761,0.22298622131347656
0.2769637107849121,0.23619449138641357
0.26768285036087036,0.22004827857017517
0.29700589179992676,0.2293536365032196
0.28022831678390503,0.2370118349790573
0.2570670247077942,0.22499550879001617
0.28287839889526367,0.2044842541217804
0.27564460039138794,0.2180086374282837
0.2852984368801117,0.23069557547569275
0.27092331647872925,0.2159048616886139
0.29048481583595276,0.21662963926792145
0.2551591992378235,0.22117850184440613
0.30147820711135864,0.22687822580337524
0.2794129252433777,0.22435016930103302
0.26574772596359253,0.23903614282608032
0.31538236141204834,0.22698339819908142
0.26864296197891235,0.23412376642227173
0.2638178765773773,0.22987869381904602
0.271855890750885,0.23379716277122498
0.27419352531433105,0.22897005081176758
0.2644228935241699,0.23528560996055603
0.2619786560535431,0.22327187657356262
0.25136643648147583,0.2333049327135086
0.28290653228759766,0.22191548347473145
0.2726428210735321,0.22811199724674225
0.27958858013153076,0.22017887234687805
0.2672592103481293,0.2252688854932785
0.2536327540874481,0.22372913360595703
0.25088563561439514,0.22491902112960815
0.2713676691055298,0.23021110892295837
0.2803601920604706,0.22780659794807434
0.2648279666900635,0.21827788650989532
0.279231458902359,0.2354346215724945
0.24732258915901184,0.22729399800300598
0.2887336015701294,0.2218966782093048
0.29934993386268616,0.22944286465644836
0.2519421875476837,0.2317168414592743
0.27461519837379456,0.22264531254768372
0.2776263654232025,0.22866305708885193
0.24683183431625366,0.22986078262329102
0.2786474823951721,0.23385483026504517
0.27692949771881104,0.2402488887310028
0.2732754945755005,0.22208738327026367
0.28024381399154663,0.22248905897140503
0.26098671555519104,0.2122364342212677
0.2717319428920746,0.22193089127540588
0.27155107259750366,0.2257290780544281
0.25764480233192444,0.21982398629188538
0.27028688788414,0.2287278026342392
0.2968958616256714,0.27552807331085205
0.2793405055999756,0.22518298029899597
0.23299658298492432,0.22076401114463806
0.2829667925834656,0.21818390488624573
0.28304582834243774,0.24712027609348297
0.28345727920532227,0.21911002695560455
0.2530571222305298,0.22209765017032623
0.27961528301239014,0.24738913774490356
0.25923341512680054,0.2458348572254181
0.2584077715873718,0.22013726830482483
0.271229088306427,0.22089314460754395
0.2738405168056488,0.2418801486492157
0.26789823174476624,0.21265673637390137
0.2559289038181305,0.22260227799415588
0.28948789834976196,0.25492146611213684
0.29346978664398193,0.22585414350032806
0.2586798071861267,0.22867627441883087
0.2896255552768707,0.2170981764793396
0.2737634778022766,0.22874292731285095
0.2810225784778595,0.22806277871131897
0.26366913318634033,0.2417132556438446
0.31052011251449585,0.2271271049976349
0.25138968229293823,0.2210177481174469
0.3098655343055725,0.2195192575454712
0.28603988885879517,0.22777357697486877
0.2895577847957611,0.22340525686740875
0.2620304524898529,0.2304529845714569
0.3091464638710022,0.2256554365158081
0.2708786129951477,0.2284877598285675
0.2314881533384323,0.21871404349803925
0.27906206250190735,0.21939295530319214
0.2671879827976227,0.22420410811901093
0.27908855676651,0.2356238067150116
0.27941128611564636,0.22221209108829498
0.29755255579948425,0.2456539273262024
0.2781047224998474,0.21392086148262024
0.26023441553115845,0.21710342168807983
0.2757074236869812,0.21898916363716125
0.31475546956062317,0.22834748029708862
0.2585863471031189,0.2342313528060913
0.25807029008865356,0.22375109791755676
0.2757781744003296,0.23627334833145142
0.2817642092704773,0.22426758706569672
0.29630571603775024,0.21893420815467834
0.3150419592857361,0.22738376259803772
0.2594206929206848,0.22526602447032928
0.28640609979629517,0.21825917065143585
0.2832797169685364,0.20885202288627625
0.27265626192092896,0.22167515754699707
0.2904629707336426,0.22270645201206207
0.2820010185241699,0.22907628118991852
0.30443620681762695,0.22159336507320404
0.29013964533805847,0.22765764594078064
0.2599731981754303,0.2205354869365692
0.26224368810653687,0.2223137617111206
0.25657862424850464,0.23507335782051086
0.23311716318130493,0.2405042052268982
0.2420329451560974,0.22492635250091553
0.27850341796875,0.21876579523086548
0.272865891456604,0.21620136499404907
0.2796684503555298,0.22328418493270874
0.25687694549560547,0.23538169264793396
0.268387109041214,0.23623335361480713
0.2869877815246582,0.23802822828292847
0.2587253451347351,0.21875208616256714
0.29921042919158936,0.2164338082075119
0.2764599323272705,0.22002273797988892
0.2617277204990387,0.23842138051986694
0.2655860185623169,0.2388761341571808
0.2946762442588806,0.22449716925621033
0.2848030924797058,0.2237093150615692
0.29207783937454224,0.23129704594612122
0.3012239336967468,0.242323100566864
0.32060763239860535,0.22728872299194336
0.26946181058883667,0.22735363245010376
0.25724291801452637,0.22474637627601624
0.25685742497444153,0.2248959243297577
0.2911776900291443,0.22145706415176392
0.26595714688301086,0.2262040376663208
0.29057997465133667,0.2251306176185608
0.2611504793167114,0.2238428294658661
0.24261701107025146,0.2294631004333496
0.28644293546676636,0.22525671124458313
0.2587544023990631,0.23173019289970398
0.269580602645874,0.22773471474647522
0.2742903232574463,0.2249104231595993
0.2894442677497864,0.21688705682754517
0.2656555473804474,0.2210381031036377
0.26168137788772583,0.2392461746931076
0.2769796848297119,0.22098347544670105
0.2691861689090729,0.23170876502990723
0.2550891935825348,0.2122209668159485
0.27966779470443726,0.22116053104400635
0.2903504967689514,0.22861923277378082
0.27507534623146057,0.2352491319179535
0.28548410534858704,0.2141030728816986
0.2543025612831116,0.21646744012832642
0.2341071218252182,0.23601104319095612
0.28975600004196167,0.22261390089988708
0.2668255567550659,0.24883072078227997
0.22259220480918884,0.2210516780614853
0.27777284383773804,0.2198697328567505
0.26790162920951843,0.2204635739326477
0.2692013382911682,0.22580066323280334
0.289371132850647,0.2393975406885147
0.2649071216583252,0.23558907210826874
0.27407777309417725,0.22469696402549744
0.27769672870635986,0.2232813537120819
0.3014700710773468,0.22235149145126343
0.2847856283187866,0.22534485161304474
0.269089937210083,0.23656876385211945
0.2845152020454407,0.22332705557346344
0.2806894779205322,0.2205718755722046
0.285611629486084,0.2275480031967163
0.2785435914993286,0.23898062109947205
0.2813114523887634,0.21955056488513947
0.24760621786117554,0.23234865069389343
0.28133732080459595,0.22144076228141785
0.29030144214630127,0.22796852886676788
0.26498499512672424,0.23609736561775208
0.2849738597869873,0.21915796399116516
0.2851240634918213,0.2296542525291443
0.2902434468269348,0.22519224882125854
0.2766023278236389,0.2247169315814972
0.2784034013748169,0.23751193284988403
0.27778321504592896,0.2170644998550415
0.29422256350517273,0.22740662097930908
0.26616835594177246,0.23246416449546814
0.28929251432418823,0.2080274522304535
0.2537485361099243,0.21865585446357727
0.2804356515407562,0.23465870320796967
0.27621400356292725,0.23340487480163574
0.26275718212127686,0.23682767152786255
0.2502501606941223,0.24061088263988495
0.27774494886398315,0.23236870765686035
0.2659521996974945,0.2254837453365326
0.2800253629684448,0.23158299922943115
0.2665025591850281,0.22077450156211853
0.2548952102661133,0.21748682856559753
0.25007757544517517,0.2196502834558487
0.2504677176475525,0.22045953571796417
0.2972843050956726,0.23421986401081085
0.3029916286468506,0.21227914094924927
0.25841888785362244,0.23635061085224152
0.25197359919548035,0.23772093653678894
0.2724180221557617,0.22720670700073242
0.2994174659252167,0.2363179624080658
0.2912665009498596,0.23995724320411682
0.2979910969734192,0.22572889924049377
0.27509504556655884,0.22343051433563232
0.2843250632286072,0.23133614659309387
0.24515393376350403,0.2305993288755417
0.2484835833311081,0.24095267057418823
0.2775259017944336,0.21891041100025177
0.28149735927581787,0.22737270593643188
0.25397831201553345,0.22517216205596924
0.2774008810520172,0.22623305022716522
0.26013752818107605,0.22987277805805206
0.29345574975013733,0.22346621751785278
0.24128735065460205,0.2207847535610199
0.30061623454093933,0.23520192503929138
0.30089402198791504,0.21653127670288086
0.2865302562713623,0.21550089120864868
0.27585548162460327,0.22391042113304138
0.2857614755630493,0.22233441472053528
0.27872538566589355,0.22645196318626404
0.30228278040885925,0.22127413749694824
0.28223007917404175,0.21582067012786865
0.2790004312992096,0.2514416575431824
0.2760530412197113,0.22669005393981934
0.25231829285621643,0.23467254638671875
0.2538819909095764,0.22648043930530548
0.286438524723053,0.21577546000480652
0.23033727705478668,0.22636547684669495
0.2827551066875458,0.22722987830638885
0.27677810192108154,0.2174854278564453
0.2946484684944153,0.21923719346523285
0.2608093321323395,0.2158697247505188
0.2710379958152771,0.2341298907995224
0.26049187779426575,0.2273980975151062
0.24575093388557434,0.21785326302051544
0.2657972276210785,0.22921045124530792
0.3048437237739563,0.229373037815094
0.2816823422908783,0.21803352236747742
0.27957284450531006,0.23657198250293732
0.28155598044395447,0.2148289978504181
0.2710000276565552,0.21905329823493958
0.2897599935531616,0.21260787546634674
0.29324954748153687,0.22705793380737305
0.30102258920669556,0.23178020119667053
0.28700724244117737,0.23145458102226257
0.27599504590034485,0.21940259635448456
0.2616257965564728,0.2325356900691986
0.26996734738349915,0.2283250391483307
0.25147777795791626,0.2212524116039276
0.27638816833496094,0.2219131737947464
0.273287832736969,0.22316205501556396
0.26877084374427795,0.21109935641288757
0.2570481598377228,0.22479987144470215
0.2569522261619568,0.22115586698055267
0.26782017946243286,0.23453474044799805
0.27681058645248413,0.21879571676254272
0.2759687900543213,0.22830739617347717
0.2757797837257385,0.2376645803451538
0.2899291217327118,0.22865015268325806
0.276058554649353,0.2283610701560974
0.2916295826435089,0.21639560163021088
0.29061633348464966,0.23263855278491974
0.2768557071685791,0.22755485773086548
0.26827967166900635,0.2195976972579956
0.2793291509151459,0.2201560139656067
0.29294508695602417,0.23864158987998962
0.27670812606811523,0.23235338926315308
0.28121185302734375,0.23821817338466644
0.266876220703125,0.21323728561401367
0.25331059098243713,0.21437494456768036
0.2390332967042923,0.2438119798898697
0.2534101903438568,0.22063317894935608
0.2644370198249817,0.23572757840156555
0.29542428255081177,0.22961582243442535
0.28271713852882385,0.24122917652130127
0.27918803691864014,0.22686530649662018
0.27184951305389404,0.24437937140464783
0.2752925753593445,0.2192029356956482
0.2238549292087555,0.23405373096466064
0.2427157759666443,0.24505288898944855
0.23384633660316467,0.22106324136257172
0.28640085458755493,0.21498644351959229
0.2748095989227295,0.208359956741333
0.28510943055152893,0.2355847954750061
0.26288992166519165,0.24084603786468506
0.2894655466079712,0.23226870596408844
0.29025164246559143,0.2359444797039032
0.2625961899757385,0.22182251513004303
0.2728450894355774,0.22314487397670746
0.23637846112251282,0.23440314829349518
0.24929963052272797,0.2302946001291275
0.2504948079586029,0.23782691359519958
0.2834400534629822,0.23040184378623962
0.2699230909347534,0.23994287848472595
0.25295576453208923,0.22783979773521423
0.3004217743873596,0.23352497816085815
0.24506419897079468,0.22844499349594116
0.277864933013916,0.22905981540679932
0.2673284113407135,0.22383475303649902
0.2820267081260681,0.20607435703277588
0.2992985248565674,0.22516873478889465
0.30269044637680054,0.22448256611824036
0.2600068151950836,0.23459237813949585
0.27492755651474,0.21631449460983276
0.28163856267929077,0.2225853055715561
0.269773006439209,0.21781450510025024
0.2670714855194092,0.229368194937706
0.2579019069671631,0.22114935517311096
0.27031564712524414,0.23509201407432556
0.3040742576122284,0.22398027777671814
0.24127894639968872,0.22597986459732056
0.2961469888687134,0.21974174678325653
0.2946736216545105,0.23477737605571747
0.2795886993408203,0.22012509405612946
0.2639762759208679,0.23410992324352264
0.25879400968551636,0.23527611792087555
0.23286963999271393,0.2286854088306427
0.252236008644104,0.22767332196235657
0.26894411444664,0.23146876692771912
0.2523077130317688,0.23280057311058044
0.2588179111480713,0.21723754703998566
0.2790202498435974,0.22003361582756042
0.27541714906692505,0.22945630550384521
0.2800944447517395,0.23028486967086792
0.27586376667022705,0.21830031275749207
0.279910147190094,0.2360323965549469
0.27057135105133057,0.22095756232738495
0.30445975065231323,0.2251093089580536
0.3074064254760742,0.22258642315864563
0.27203020453453064,0.24048319458961487
0.2760419249534607,0.23016148805618286
0.2940761148929596,0.22189781069755554
0.21952205896377563,0.24156492948532104
0.2785273492336273,0.2172437459230423
0.2676398754119873,0.23074164986610413
0.27023109793663025,0.22929802536964417
0.24949723482131958,0.23304758965969086
0.2557215690612793,0.23181623220443726
0.282739520072937,0.21898704767227173
0.27656248211860657,0.22987008094787598
0.26466742157936096,0.2184584140777588
0.27933216094970703,0.22963939607143402
0.2733973562717438,0.22613251209259033
0.2480984777212143,0.220625102519989
0.27336305379867554,0.23224212229251862
0.2555456757545471,0.23588600754737854
0.2254868745803833,0.21457061171531677
0.2826114296913147,0.22745011746883392
0.26855695247650146,0.2202686369419098
0.24312643706798553,0.22732079029083252
0.26599782705307007,0.2206210494041443
0.26871955394744873,0.22347038984298706
0.2666984796524048,0.22533446550369263
0.28599613904953003,0.21829286217689514
0.2780233323574066,0.22877371311187744
0.27907875180244446,0.22174592316150665
0.29008975625038147,0.20901408791542053
0.26231926679611206,0.2324599325656891
0.2688653767108917,0.2266206592321396
0.2720297574996948,0.2329350709915161
0.26326391100883484,0.24364620447158813
0.24735134840011597,0.23501984775066376
0.27481162548065186,0.2179788053035736
0.22574493288993835,0.2334165871143341
0.2722398340702057,0.22641491889953613
0.2663484811782837,0.22292247414588928
0.2996024489402771,0.2281540334224701
0.2696027159690857,0.24644260108470917
0.2796862721443176,0.23627644777297974
0.27091583609580994,0.23369815945625305
0.28689447045326233,0.2366248071193695
0.28728896379470825,0.21569615602493286
0.255683958530426,0.22443842887878418
0.24136953055858612,0.21403191983699799
0.2727436125278473,0.21926234662532806
0.26431989669799805,0.22167523205280304
0.29226237535476685,0.23465481400489807
0.260919988155365,0.22668249905109406
0.29336386919021606,0.2517213225364685
0.24874286353588104,0.21593867242336273
0.27757567167282104,0.23038846254348755
0.26771193742752075,0.21645523607730865
0.2860429584980011,0.2444739043712616
0.27539774775505066,0.21548119187355042
0.2707502245903015,0.22174832224845886
0.274139404296875,0.23724672198295593
0.2817801833152771,0.22049394249916077
0.26985540986061096,0.22534288465976715
0.2885797917842865,0.2189454436302185
0.28138744831085205,0.23288112878799438
0.24424684047698975,0.21576999127864838
0.24768924713134766,0.21987268328666687
0.2655071020126343,0.22813832759857178
0.2757677137851715,0.22020095586776733
0.2768093943595886,0.2294013798236847
0.2531094551086426,0.2178749293088913
0.2771984338760376,0.2468355894088745
0.28395330905914307,0.20589041709899902
0.25932541489601135,0.2308012843132019
0.28363877534866333,0.24347451329231262
0.2543766498565674,0.21910610795021057
0.28729432821273804,0.21949966251850128
0.27525198459625244,0.21969051659107208
0.25124630331993103,0.22936618328094482
0.2790958881378174,0.216802716255188
0.27395737171173096,0.2243748903274536
0.2829914093017578,0.21365639567375183
0.2592189908027649,0.22151491045951843
0.2780328094959259,0.22067879140377045
0.27069294452667236,0.23353984951972961
0.22687400877475739,0.2337329089641571
0.24481406807899475,0.23084911704063416
0.2756630480289459,0.23884379863739014
0.2742852568626404,0.2218189239501953
0.29624730348587036,0.2289932370185852
0.29527923464775085,0.22513467073440552
0.2961597442626953,0.23074376583099365
0.26465946435928345,0.2279648631811142
0.28857868909835815,0.2319307029247284
0.2659401297569275,0.21553882956504822
0.26168471574783325,0.23059530556201935
0.2893139719963074,0.24451279640197754
0.23446133732795715,0.22250138223171234
0.3072000741958618,0.21663042902946472
0.2601127624511719,0.22822760045528412
0.24561052024364471,0.22283703088760376
0.25183990597724915,0.21830421686172485
0.26252448558807373,0.22238275408744812
0.284891813993454,0.23131459951400757
0.2741256356239319,0.2241254448890686
0.2862101197242737,0.2109455019235611
0.2722434401512146,0.22515520453453064
0.27711015939712524,0.23776976764202118
0.2752971947193146,0.21591508388519287
0.2863660156726837,0.22205433249473572
0.2469545304775238,0.24754276871681213
0.28295546770095825,0.21390298008918762
0.24883142113685608,0.2511438727378845
0.2416059374809265,0.22749996185302734
0.3003765642642975,0.2213529348373413
0.2685146927833557,0.23263992369174957
0.2651439607143402,0.21071337163448334
0.25778907537460327,0.22191235423088074
0.2575124502182007,0.22044748067855835
0.2749062776565552,0.24599236249923706
0.28969651460647583,0.23674145340919495
0.26100608706474304,0.2235909104347229
0.2681836485862732,0.22442735731601715
0.2284812331199646,0.20692861080169678
0.2799263894557953,0.22095751762390137
0.2612980604171753,0.22540107369422913
0.24977737665176392,0.24153271317481995
0.26342111825942993,0.22228221595287323
0.2731504738330841,0.22251728177070618
0.23940713703632355,0.2165239453315735
0.2850804924964905,0.21966877579689026
0.275515615940094,0.22075331211090088
0.2787565588951111,0.23135656118392944
0.27004194259643555,0.22773629426956177
0.2806236743927002,0.21510909497737885
0.2872174084186554,0.23684155941009521
0.2991631031036377,0.2189083844423294
0.2812464237213135,0.22824692726135254
0.28868839144706726,0.22608056664466858
0.25560522079467773,0.21605363488197327
0.254037082195282,0.23595277965068817
0.27881860733032227,0.22209176421165466
0.27501124143600464,0.21640104055404663
0.26960521936416626,0.224016010761261
0.2864527702331543,0.22267040610313416
0.3019779622554779,0.2257743626832962
0.3077157139778137,0.2330355942249298
0.25895610451698303,0.2275707721710205
0.2736067771911621,0.21847158670425415
0.29396069049835205,0.2290445864200592
0.29856571555137634,0.23117005825042725
0.29023125767707825,0.2282363474369049
0.24830935895442963,0.21773827075958252
0.27372556924819946,0.2353035807609558
0.269614577293396,0.22445079684257507
0.24599500000476837,0.23364007472991943
0.25838416814804077,0.21004724502563477
0.3012275695800781,0.229631707072258
0.28856760263442993,0.22624367475509644
0.26726511120796204,0.23160216212272644
0.24143390357494354,0.21490156650543213
0.25685790181159973,0.21407684683799744
0.29617735743522644,0.22579899430274963
0.2729189097881317,0.23104073107242584
0.2605521082878113,0.234003484249115
0.2639933228492737,0.22749686241149902
0.2347089946269989,0.24086794257164001
0.2871914505958557,0.21949070692062378
0.30064308643341064,0.22782889008522034
0.2636943459510803,0.2228316068649292
0.2538292407989502,0.22017765045166016
0.2809298634529114,0.23433460295200348
0.29820191860198975,0.21692995727062225
0.25257331132888794,0.21307803690433502
0.23763373494148254,0.2233659327030182
0.2723475992679596,0.22075814008712769
0.29377418756484985,0.22235283255577087
0.2928750216960907,0.22906890511512756
0.27429118752479553,0.2247963547706604
0.2836790084838867,0.23355256021022797
0.278003990650177,0.22631818056106567
0.2590351104736328,0.22755633294582367
0.27116045355796814,0.22500044107437134
0.29055702686309814,0.23139455914497375
0.29484546184539795,0.23677511513233185
0.269673615694046,0.2244049608707428
0.2549557685852051,0.21661439538002014
0.2607378661632538,0.22160910069942474
0.2827480435371399,0.2424243986606598
0.26984351873397827,0.2229456901550293
0.2761872112751007,0.24705500900745392
0.3122912049293518,0.23224017024040222
0.29240596294403076,0.22682520747184753
0.2538864314556122,0.2249075174331665
0.24853944778442383,0.22982624173164368
0.2673983573913574,0.2356816530227661
0.26179051399230957,0.231418177485466
0.26360902190208435,0.22530896961688995
0.29100528359413147,0.23240935802459717
0.28086143732070923,0.22947271168231964
0.2881600260734558,0.23194479942321777
0.2779918611049652,0.2294297218322754
0.27265864610671997,0.22326621413230896
0.26917728781700134,0.2304736077785492
0.2689164876937866,0.23538964986801147
0.2957131266593933,0.23094376921653748
0.261823445558548,0.21874578297138214
0.2724097967147827,0.2260466068983078
0.26928120851516724,0.21916598081588745
0.27047809958457947,0.22634467482566833
0.24196548759937286,0.22582392394542694
0.26588332653045654,0.2331445962190628
0.26285797357559204,0.21963301301002502
0.25501102209091187,0.21799734234809875
0.2424488067626953,0.22188696265220642
0.28180578351020813,0.2199743241071701
0.281860888004303,0.23243069648742676
0.2843068242073059,0.22015166282653809
0.25151294469833374,0.2390376478433609
0.2550407648086548,0.22045686841011047
0.2781559228897095,0.22580525279045105
0.24556563794612885,0.2270941138267517
0.27584317326545715,0.22565743327140808
0.28136494755744934,0.2204974889755249
0.27716323733329773,0.2332141399383545
0.2921537756919861,0.2309463918209076
0.26335418224334717,0.23324501514434814
0.2732980251312256,0.2149849236011505
0.28572750091552734,0.22859999537467957
0.29849621653556824,0.22332710027694702
0.24697431921958923,0.226889967918396
0.2756469249725342,0.22156250476837158
0.28946858644485474,0.23186491429805756
0.27320441603660583,0.2358688861131668
0.27582770586013794,0.22297269105911255
0.27455660700798035,0.23970463871955872
0.25698772072792053,0.22380369901657104
0.2613849639892578,0.2247655987739563
0.2948048412799835,0.21985870599746704
0.21858668327331543,0.2182098925113678
0.25440874695777893,0.23924054205417633
0.2898099720478058,0.2287682592868805
0.24303235113620758,0.2071831226348877
0.2821853756904602,0.21510691940784454
0.27571046352386475,0.21546408534049988
0.2742990553379059,0.23204313218593597
0.29718929529190063,0.21098828315734863
0.2608974575996399,0.21747687458992004
0.21639423072338104,0.2382522076368332
0.2955772876739502,0.2141610085964203
0.28051483631134033,0.21421119570732117
0.2808898091316223,0.22035861015319824
0.246882826089859,0.22431863844394684
0.2859754264354706,0.21484698355197906
0.3007827401161194,0.2215961515903473
0.27998584508895874,0.21762743592262268
0.28087443113327026,0.22342431545257568
0.2701624929904938,0.2225750833749771
0.27716976404190063,0.2325303703546524
0.305669903755188,0.23688121140003204
0.27828964591026306,0.21707826852798462
0.26067256927490234,0.2217559814453125
0.2600110173225403,0.22695395350456238
0.2509598731994629,0.21770253777503967
0.25826552510261536,0.2306598722934723
0.2734638452529907,0.233699768781662
0.27262917160987854,0.22662588953971863
0.27630457282066345,0.21750786900520325
0.27663758397102356,0.23278483748435974
0.2632633149623871,0.21935056149959564
0.26129060983657837,0.23544056713581085
0.27547189593315125,0.21679620444774628
0.2830020487308502,0.21592049300670624
0.2872467637062073,0.22357982397079468
0.2436637282371521,0.23110578954219818
0.2918936610221863,0.23584091663360596
0.3171328604221344,0.2246743142604828
0.28628793358802795,0.2264733463525772
0.2823302149772644,0.2230909764766693
0.2903367280960083,0.22799834609031677
0.26129940152168274,0.22633138298988342
0.2847769856452942,0.223642498254776
0.2713400721549988,0.2247149795293808
0.286207914352417,0.22502999007701874
0.2875695824623108,0.24424123764038086
0.2837367355823517,0.23434403538703918
0.299262136220932,0.2199154943227768
0.26829826831817627,0.23822182416915894
0.23289898037910461,0.21974632143974304
0.25929850339889526,0.23464201390743256
0.2813016176223755,0.22172659635543823
0.2971614599227905,0.21947062015533447
0.25153225660324097,0.21870018541812897
0.24315479397773743,0.21945908665657043
0.25938162207603455,0.2170293778181076
0.28875932097435,0.23440943658351898
0.2779500186443329,0.22221219539642334
0.27644288539886475,0.2292758822441101
0.2917866110801697,0.2168622612953186
0.285895973443985,0.2515881657600403
0.26390597224235535,0.22412680089473724
0.29017215967178345,0.2295161932706833
0.26275596022605896,0.22408625483512878
0.2665036916732788,0.2142857313156128
0.25743961334228516,0.2232024222612381
0.23094472289085388,0.26428651809692383
0.26841557025909424,0.21831215918064117
0.2675006091594696,0.23546645045280457
0.27088144421577454,0.21950331330299377
0.2598048448562622,0.20238851010799408
0.2806452810764313,0.22829514741897583
0.249222531914711,0.2265114039182663
0.27450379729270935,0.21881014108657837
0.2909033000469208,0.22999462485313416
0.28744545578956604,0.23809906840324402
0.2651362717151642,0.243562251329422
0.25537803769111633,0.2101355791091919
0.2673529386520386,0.22607925534248352
0.2604144513607025,0.2186979353427887
0.2684674859046936,0.22024458646774292
0.26420480012893677,0.22549675405025482
0.266976535320282,0.22113662958145142
0.2765785753726959,0.22581326961517334
0.2628272771835327,0.21567843854427338
0.28480345010757446,0.22482165694236755
0.3019929528236389,0.21755462884902954
0.2711917757987976,0.22736701369285583
0.25125014781951904,0.2094048410654068
0.2589882016181946,0.23773419857025146
0.2694176435470581,0.2203027307987213
0.2786853313446045,0.2266121655702591
0.25793761014938354,0.22695374488830566
0.2896936535835266,0.2247651219367981
0.26720282435417175,0.23002980649471283
0.25683334469795227,0.22920049726963043
0.2785823941230774,0.21797406673431396
0.27556514739990234,0.21706776320934296
0.23571643233299255,0.24142462015151978
0.28367406129837036,0.2179790735244751
0.29252010583877563,0.22710219025611877
0.27281466126441956,0.22541603446006775
0.2950587570667267,0.21719592809677124
0.2939678132534027,0.22299447655677795
0.25724101066589355,0.22923722863197327
0.25542551279067993,0.22523866593837738
0.28440630435943604,0.21584206819534302
0.2957875728607178,0.2190675437450409
0.2683022916316986,0.22642529010772705
0.23574203252792358,0.22175423800945282
0.27053096890449524,0.2157689481973648
0.26957860589027405,0.23821896314620972
0.2693255543708801,0.22739213705062866
0.2835049033164978,0.22408443689346313
0.2597745656967163,0.22769150137901306
0.25431394577026367,0.22779378294944763
0.2726820409297943,0.2253076136112213
0.28160715103149414,0.22494442760944366
0.2772386074066162,0.2292296141386032
0.2592405080795288,0.22757038474082947
0.23897702991962433,0.2393767237663269
0.2704678475856781,0.2362562119960785
0.2594844698905945,0.23091450333595276
0.2835600674152374,0.23087970912456512
0.26764267683029175,0.21875134110450745
0.2607569992542267,0.2503705322742462
0.29370903968811035,0.22238844633102417
0.30361858010292053,0.22507062554359436
0.29436227679252625,0.23088613152503967
0.28245770931243896,0.2304462194442749
0.2878071069717407,0.20587390661239624
0.24099934101104736,0.22573241591453552
0.24929550290107727,0.22159796953201294
0.23410630226135254,0.2283661663532257
0.2899978756904602,0.21311846375465393
0.2868708372116089,0.23858560621738434
0.26403796672821045,0.21812766790390015
0.26020097732543945,0.22410523891448975
0.2756849229335785,0.2330489158630371
0.28391948342323303,0.2350250780582428
0.255723237991333,0.22737261652946472
0.30835890769958496,0.23586884140968323
0.2994464635848999,0.2295898199081421
0.26878148317337036,0.20581500232219696
0.24656954407691956,0.22429053485393524
0.2713905870914459,0.22900590300559998
0.2726379334926605,0.22551226615905762
0.24897010624408722,0.21219898760318756
0.2685908079147339,0.22741714119911194
0.2842710614204407,0.2287534475326538
0.2950516939163208,0.22289212048053741
0.28676673769950867,0.22277909517288208
0.2878159284591675,0.21439342200756073
0.2962919771671295,0.23454929888248444
0.28778377175331116,0.22828179597854614
0.3001929819583893,0.22908081114292145
0.2735280394554138,0.2154022604227066
0.285369336605072,0.22116991877555847
0.27279672026634216,0.21423941850662231
0.2779196500778198,0.22352838516235352
0.24926400184631348,0.2277824878692627
0.27855899930000305,0.23187704384326935
0.28197750449180603,0.21659693121910095
0.2883215844631195,0.2272968590259552
0.24829649925231934,0.22971045970916748
0.255973756313324,0.22175055742263794
0.24746477603912354,0.23083209991455078
0.2628488838672638,0.21555866301059723
0.30548325181007385,0.23072850704193115
0.273517906665802,0.20786064863204956
0.28704729676246643,0.2275717556476593
0.24413329362869263,0.21601387858390808
0.2545740604400635,0.2339760661125183
0.27404165267944336,0.23346462845802307
0.3030219078063965,0.2364216446876526
0.28939875960350037,0.221518874168396
0.2559240460395813,0.24257929623126984
0.2893342971801758,0.23128269612789154
0.2613089084625244,0.2361956387758255
0.2526140511035919,0.22245104610919952
0.27813148498535156,0.22818925976753235
0.2760344445705414,0.21636036038398743
0.2850571274757385,0.22377830743789673
0.278863787651062,0.2297854870557785
0.2668718695640564,0.23627091944217682
0.2890748381614685,0.2228102684020996
0.25651365518569946,0.2265893518924713
0.26371368765830994,0.22484809160232544
0.2578274607658386,0.21110400557518005
0.27532127499580383,0.21895113587379456
0.28408974409103394,0.24636781215667725
0.2871271073818207,0.22715827822685242
0.2916809320449829,0.22393479943275452
0.27086198329925537,0.2262323498725891
0.27137142419815063,0.2267760932445526
0.29372626543045044,0.22192539274692535
0.2835571765899658,0.2290545105934143
0.2691951394081116,0.23656553030014038
0.30150407552719116,0.21983769536018372
0.2630498707294464,0.23465967178344727
0.2728588283061981,0.2324693500995636
0.2955363988876343,0.2421780824661255
0.25823819637298584,0.2259736955165863
0.28327375650405884,0.21818727254867554
0.2751154601573944,0.22015726566314697
0.242681086063385,0.222853884100914
0.2514016628265381,0.22516416013240814
0.26412689685821533,0.22762846946716309
0.2796184718608856,0.2402859479188919
0.2836878299713135,0.21265317499637604
0.2630574703216553,0.2340555489063263
0.2676776349544525,0.2226966768503189
0.28753194212913513,0.21431784331798553
0.26049020886421204,0.22023743391036987
0.27222031354904175,0.22431188821792603
0.27910417318344116,0.22113312780857086
0.24614904820919037,0.23607364296913147
0.288787305355072,0.2226562350988388
0.304057776927948,0.23688721656799316
0.3013491928577423,0.2254759669303894
0.2767576277256012,0.2239399403333664
0.26724642515182495,0.22888565063476562
0.2685791254043579,0.21994340419769287
0.2480522096157074,0.2312609851360321
0.2957962155342102,0.22236491739749908
0.282962828874588,0.22507897019386292
0.26119622588157654,0.23040305078029633
0.2705897092819214,0.22347131371498108
0.23605626821517944,0.24796512722969055
0.23073381185531616,0.24230968952178955
0.3103012442588806,0.22894172370433807
0.2820091247558594,0.22099046409130096
0.23764175176620483,0.2210046947002411
0.2500917315483093,0.2316977083683014
0.2829055190086365,0.21894395351409912
0.28478631377220154,0.21356631815433502
0.2580578625202179,0.2204994261264801
0.26543447375297546,0.23314699530601501
0.2658351957798004,0.21470750868320465
0.2633317708969116,0.23374760150909424
0.2629954218864441,0.2196575254201889
0.24271073937416077,0.22764116525650024
0.27653151750564575,0.2330636978149414
0.3087785243988037,0.2290654480457306
0.29137861728668213,0.2129959613084793
0.23925158381462097,0.2190490961074829
0.24994927644729614,0.2240157425403595
0.2697489559650421,0.22508834302425385
0.25445911288261414,0.24487343430519104
0.22733649611473083,0.22691862285137177
0.27395373582839966,0.22123312950134277
0.2564964294433594,0.22042933106422424
0.23873725533485413,0.2277359962463379
0.28928881883621216,0.21918243169784546
0.26490283012390137,0.2313215434551239
0.2793999910354614,0.22997185587882996
0.2539755702018738,0.22928208112716675
0.2512017786502838,0.23660708963871002


==> data/scores_cifar10OOD_MNIST_PL1_lossw1_losss1.csv <==
id,ood
0.22177773714065552,0.214289128780365
0.2491978108882904,0.21878637373447418
0.2460508644580841,0.2165629267692566
0.25605669617652893,0.21665194630622864
0.2547999620437622,0.22285133600234985
0.2514304220676422,0.22529959678649902
0.25542157888412476,0.22225463390350342
0.28764793276786804,0.22326284646987915
0.26964810490608215,0.21779927611351013
0.20010797679424286,0.22090208530426025
0.21659737825393677,0.22564807534217834
0.20337331295013428,0.2202044129371643
0.21764656901359558,0.22314110398292542
0.26424622535705566,0.21671077609062195
0.2696336805820465,0.2245774269104004
0.26224347949028015,0.2262519747018814
0.26351305842399597,0.21093112230300903
0.26869556307792664,0.2178027480840683
0.23144468665122986,0.21869772672653198
0.265722393989563,0.22114360332489014
0.26492711901664734,0.2189471423625946
0.26791802048683167,0.2166861593723297
0.25451934337615967,0.21805673837661743
0.2611086666584015,0.21739821135997772
0.24019372463226318,0.2201525866985321
0.2369922697544098,0.21966156363487244
0.2713773846626282,0.21981213986873627
0.243849977850914,0.22562694549560547
0.25152093172073364,0.2235526442527771
0.2677901089191437,0.22125381231307983
0.253725528717041,0.2199249565601349
0.2517330050468445,0.21705177426338196
0.22536435723304749,0.22433540225028992
0.19974380731582642,0.21301713585853577
0.22515131533145905,0.21932587027549744
0.24409119784832,0.2161734700202942
0.2528087794780731,0.22803333401679993
0.22255133092403412,0.21744108200073242
0.23413783311843872,0.2193002998828888
0.21048402786254883,0.2218923568725586
0.2641638517379761,0.22490698099136353
0.2521517872810364,0.22608166933059692
0.28217580914497375,0.2167917788028717
0.23208509385585785,0.22034040093421936
0.291093111038208,0.21645979583263397
0.25243014097213745,0.2244408130645752
0.26081061363220215,0.2283124029636383
0.25665318965911865,0.21074870228767395
0.2564583122730255,0.2243286669254303
0.22965805232524872,0.21527637541294098
0.2866252064704895,0.21910417079925537
0.271422803401947,0.2227146029472351
0.23032143712043762,0.21816593408584595
0.2764773666858673,0.2154659628868103
0.24918290972709656,0.22153577208518982
0.24415138363838196,0.21828049421310425
0.24154576659202576,0.2223527431488037
0.26355600357055664,0.2200670689344406
0.2734955847263336,0.21570532023906708
0.2393169403076172,0.22142429649829865
0.22347089648246765,0.22303622961044312
0.2474166452884674,0.21906346082687378
0.2820519804954529,0.2321043312549591
0.2484195977449417,0.22441616654396057
0.2264494001865387,0.21302397549152374
0.2094130516052246,0.21726030111312866
0.24588924646377563,0.20861956477165222
0.2616884708404541,0.21789327263832092
0.24745774269104004,0.2143343985080719
0.22251272201538086,0.224298894405365
0.26308929920196533,0.22492459416389465
0.2514127492904663,0.22678986191749573
0.2570957541465759,0.2207605540752411
0.23822882771492004,0.22863949835300446
0.24785415828227997,0.21860891580581665
0.24193741381168365,0.22723889350891113
0.2560011148452759,0.22290149331092834
0.24435541033744812,0.22854730486869812
0.22734534740447998,0.21638870239257812
0.2529261112213135,0.21307775378227234
0.27719658613204956,0.22407793998718262
0.23553389310836792,0.21961931884288788
0.26556694507598877,0.21867938339710236
0.26739248633384705,0.2191915214061737
0.2773033380508423,0.21770444512367249
0.2694845199584961,0.22866114974021912
0.23953568935394287,0.2121175229549408
0.2556668221950531,0.21575716137886047
0.2572048306465149,0.22675153613090515
0.2582991123199463,0.2196045219898224
0.25713270902633667,0.2205602526664734
0.232366681098938,0.22000816464424133
0.2548932135105133,0.2214043140411377
0.21523720026016235,0.21744364500045776
0.26649922132492065,0.2168467938899994
0.2513185143470764,0.21497957408428192
0.2758208215236664,0.22393018007278442
0.2607269287109375,0.21981734037399292
0.2305579036474228,0.22292160987854004
0.26381221413612366,0.2210952639579773
0.27000516653060913,0.21703948080539703
0.26588237285614014,0.21567167341709137
0.2485657036304474,0.2269863337278366
0.2168935239315033,0.22040152549743652
0.2632090449333191,0.2144683301448822
0.2649729251861572,0.21235767006874084
0.24530285596847534,0.23164665699005127
0.2641838490962982,0.223480224609375
0.24255269765853882,0.21612906455993652
0.2687702775001526,0.21496470272541046
0.22521522641181946,0.22206979990005493
0.23517581820487976,0.22305670380592346
0.2685849070549011,0.22231779992580414
0.22976019978523254,0.2152828723192215
0.23619920015335083,0.22063195705413818
0.255349338054657,0.22486650943756104
0.267706036567688,0.22246383130550385
0.25395748019218445,0.23640653491020203
0.24823713302612305,0.22366458177566528
0.2547432482242584,0.22065654397010803
0.2738097906112671,0.2218603789806366
0.2464757263660431,0.22099962830543518
0.2486298382282257,0.21818482875823975
0.2533804178237915,0.2200305163860321
0.2534588575363159,0.22297953069210052
0.24070008099079132,0.21788594126701355
0.2680816054344177,0.2247961014509201
0.2579072117805481,0.23528710007667542
0.23087425529956818,0.2156686633825302
0.26895010471343994,0.22107845544815063
0.25745654106140137,0.21456164121627808
0.2658039927482605,0.22503480315208435
0.2528185546398163,0.2207539677619934
0.2760698199272156,0.22387096285820007
0.2527373135089874,0.21604911983013153
0.2509627640247345,0.2155754566192627
0.2687605619430542,0.2213638722896576
0.26082998514175415,0.2211816906929016
0.22405552864074707,0.22183723747730255
0.27112796902656555,0.2190769612789154
0.266721248626709,0.22361314296722412
0.2761664390563965,0.21989797055721283
0.2694252133369446,0.2219724953174591
0.26279768347740173,0.21859732270240784
0.2583552300930023,0.21262457966804504
0.22495117783546448,0.23040948808193207
0.24756848812103271,0.21330922842025757
0.22455425560474396,0.2236834615468979
0.2433948516845703,0.2113344967365265
0.27109789848327637,0.2210199534893036
0.2552622854709625,0.2157721221446991
0.23200002312660217,0.21931558847427368
0.2737622857093811,0.21667690575122833
0.25300896167755127,0.22604915499687195
0.2575047016143799,0.2165805995464325
0.25395703315734863,0.21974235773086548
0.25903090834617615,0.2211841195821762
0.25367626547813416,0.22095389664173126
0.25488266348838806,0.21888718008995056
0.23374223709106445,0.22233697772026062
0.24527126550674438,0.2256222367286682
0.274210125207901,0.21025124192237854
0.2587486803531647,0.22529219090938568
0.23415514826774597,0.2150375247001648
0.26920127868652344,0.22536998987197876
0.2671586871147156,0.2185007780790329
0.25582870841026306,0.21283629536628723
0.28595221042633057,0.22307926416397095
0.2656574249267578,0.22614510357379913
0.2767133116722107,0.21736524999141693
0.19649231433868408,0.22332316637039185
0.2545456886291504,0.21416941285133362
0.27224311232566833,0.2209267020225525
0.276522159576416,0.21676599979400635
0.2223837524652481,0.22108036279678345
0.23555615544319153,0.2294498085975647
0.2178163081407547,0.22504250705242157
0.2516043186187744,0.22428089380264282
0.22711575031280518,0.21748360991477966
0.25617092847824097,0.22273385524749756
0.23372021317481995,0.22611749172210693
0.25497967004776,0.2225486934185028
0.2224351018667221,0.2227478325366974
0.2501964867115021,0.2220885157585144
0.23919710516929626,0.23041000962257385
0.25723713636398315,0.22103601694107056
0.249631866812706,0.2215300351381302
0.2676808536052704,0.22700795531272888
0.26608312129974365,0.21568623185157776
0.2687894105911255,0.2177753448486328
0.2779543399810791,0.21659153699874878
0.23403260111808777,0.21977800130844116
0.24929717183113098,0.22506549954414368
0.24054421484470367,0.2143891602754593
0.26936444640159607,0.21983587741851807
0.25430983304977417,0.22622868418693542
0.23723915219306946,0.22260621190071106
0.24779944121837616,0.21872761845588684
0.24338647723197937,0.21541514992713928
0.23523320257663727,0.22017860412597656
0.2666993737220764,0.22956916689872742
0.24864248931407928,0.21891605854034424
0.2756081819534302,0.21986812353134155
0.27002930641174316,0.22636571526527405
0.276059627532959,0.21753893792629242
0.22067227959632874,0.21866977214813232
0.26277709007263184,0.22333428263664246
0.26959842443466187,0.21808047592639923
0.2688767611980438,0.21971195936203003
0.246111661195755,0.2246299684047699
0.2685900032520294,0.22750091552734375
0.25477930903434753,0.22297151386737823
0.20136067271232605,0.2201371192932129
0.2819632887840271,0.22597815096378326
0.25497257709503174,0.22503331303596497
0.2592543065547943,0.22544574737548828
0.26165491342544556,0.2284117341041565
0.25935524702072144,0.21770286560058594
0.2674500346183777,0.22620302438735962
0.24436050653457642,0.21855735778808594
0.2553638517856598,0.22474026679992676
0.264653742313385,0.21751314401626587
0.24791675806045532,0.2168319821357727
0.2646179497241974,0.22575515508651733
0.268061101436615,0.21650978922843933
0.21284092962741852,0.2182261347770691
0.2521694302558899,0.2148905098438263
0.2620137631893158,0.2263120412826538
0.24239219725131989,0.221646249294281
0.24125990271568298,0.2261403203010559
0.2601095736026764,0.21820995211601257
0.25883784890174866,0.21850036084651947
0.2436656802892685,0.21846646070480347
0.2644387483596802,0.2254076600074768
0.22879965603351593,0.21971732378005981
0.2532023787498474,0.22662875056266785
0.28214672207832336,0.21950392425060272
0.25157061219215393,0.22474899888038635
0.2434016764163971,0.22351062297821045
0.2259964644908905,0.22188423573970795
0.2189742773771286,0.224474236369133
0.22153420746326447,0.21686992049217224
0.2415063977241516,0.2199363112449646
0.24826562404632568,0.22727374732494354
0.27852147817611694,0.2219761461019516
0.27540725469589233,0.2196742445230484
0.26892900466918945,0.22126664221286774
0.2401043176651001,0.21883438527584076
0.2587759494781494,0.21932336688041687
0.2362198680639267,0.21675820648670197
0.24405759572982788,0.2198370397090912
0.24080990254878998,0.21678797900676727
0.24187377095222473,0.22386887669563293
0.2643188536167145,0.21948310732841492
0.27949634194374084,0.23067432641983032
0.2136242687702179,0.22104774415493011
0.21502552926540375,0.22373495995998383
0.25468629598617554,0.22144031524658203
0.24968187510967255,0.21390868723392487
0.2697506248950958,0.2226337343454361
0.21283981204032898,0.2151789665222168
0.262127161026001,0.2212900072336197
0.26476386189460754,0.2165202498435974
0.22895517945289612,0.21543467044830322
0.23932532966136932,0.21533969044685364
0.2465144842863083,0.21590247750282288
0.26821115612983704,0.22407865524291992
0.23807846009731293,0.21774958074092865
0.2601054310798645,0.2153618335723877
0.22107428312301636,0.22274060547351837
0.2502720355987549,0.21953073143959045
0.2625731825828552,0.21405485272407532
0.2181449830532074,0.21558749675750732
0.27704474329948425,0.21514378488063812
0.25339335203170776,0.22736921906471252
0.1893666684627533,0.21536335349082947
0.2377012073993683,0.2244306057691574
0.2634704113006592,0.22640164196491241
0.23636025190353394,0.21719026565551758
0.203131765127182,0.2198030948638916
0.25296473503112793,0.2142452895641327
0.2511441111564636,0.25368139147758484
0.24342423677444458,0.2288251519203186
0.26786133646965027,0.21772511303424835
0.26083147525787354,0.21644951403141022
0.22552251815795898,0.2207164466381073
0.22339007258415222,0.22533336281776428
0.24666734039783478,0.2188294380903244
0.24826374650001526,0.22927790880203247
0.25301313400268555,0.20820066332817078
0.23568159341812134,0.22278478741645813
0.2522891163825989,0.22863799333572388
0.2287006825208664,0.21923479437828064
0.27574557065963745,0.22063878178596497
0.27216869592666626,0.2174704372882843
0.2129463255405426,0.21740254759788513
0.27027207612991333,0.2169649600982666
0.25373575091362,0.22376498579978943
0.23232239484786987,0.222471684217453
0.2393878698348999,0.22930178046226501
0.27135932445526123,0.22549086809158325
0.26449376344680786,0.2248162031173706
0.23581546545028687,0.2221703976392746
0.28112173080444336,0.22724106907844543
0.2730848789215088,0.2233678698539734
0.26156529784202576,0.22163474559783936
0.24779337644577026,0.2236337661743164
0.21942326426506042,0.22277145087718964
0.24247881770133972,0.21204927563667297
0.2751685678958893,0.2190510332584381
0.2794886827468872,0.22186189889907837
0.26879408955574036,0.21881228685379028
0.22912853956222534,0.22702708840370178
0.2648007869720459,0.21548494696617126
0.21755066514015198,0.21832294762134552
0.2611388564109802,0.22184044122695923
0.2085804045200348,0.21434220671653748
0.2489626258611679,0.21876117587089539
0.22641727328300476,0.21445736289024353
0.25265607237815857,0.22230133414268494
0.2721031904220581,0.21978545188903809
0.2637381851673126,0.22258132696151733
0.2694208025932312,0.21915477514266968
0.26286983489990234,0.22269174456596375
0.20060230791568756,0.21949273347854614
0.2609187662601471,0.21178960800170898
0.2591349482536316,0.21783313155174255
0.25375598669052124,0.21900349855422974
0.27419430017471313,0.2276289463043213
0.2717323899269104,0.22193659842014313
0.24518641829490662,0.22301042079925537
0.2736487090587616,0.21224209666252136
0.26710352301597595,0.2217157483100891
0.225443035364151,0.23044419288635254
0.27347850799560547,0.2181897759437561
0.22430166602134705,0.21722827851772308
0.26483067870140076,0.2155519723892212
0.27712446451187134,0.22550183534622192
0.2849092483520508,0.209955632686615
0.25844353437423706,0.22571595013141632
0.2588171362876892,0.21977105736732483
0.25495266914367676,0.21805712580680847
0.24378101527690887,0.21953777968883514
0.22349125146865845,0.22414559125900269
0.21995136141777039,0.23009350895881653
0.2553211450576782,0.22201615571975708
0.26583588123321533,0.22565628588199615
0.2481132447719574,0.21831625699996948
0.26253101229667664,0.21498489379882812
0.2667502760887146,0.2235247790813446
0.24620410799980164,0.21859680116176605
0.25096559524536133,0.2251136153936386
0.26371896266937256,0.22659246623516083
0.24331620335578918,0.21297137439250946
0.26328951120376587,0.22030386328697205
0.23034316301345825,0.22469809651374817
0.2161756306886673,0.21131673455238342
0.2560127377510071,0.2228986620903015
0.2657325565814972,0.21172493696212769
0.2516001760959625,0.21338841319084167
0.27169275283813477,0.21480467915534973
0.2547718584537506,0.22455374896526337
0.26722070574760437,0.2231726050376892
0.27184492349624634,0.21918173134326935
0.2641592025756836,0.21589647233486176
0.267978310585022,0.2228230983018875
0.22130240499973297,0.222238227725029
0.2656101584434509,0.2210513949394226
0.2715906500816345,0.21753208339214325
0.24575775861740112,0.21648655831813812
0.25555408000946045,0.21826475858688354
0.2406855672597885,0.22481995820999146
0.25255653262138367,0.2084798514842987
0.24106864631175995,0.2213401198387146
0.25464320182800293,0.22173456847667694
0.24804580211639404,0.22211728990077972
0.2624325752258301,0.25909191370010376
0.22793573141098022,0.22982348501682281
0.2469990849494934,0.2191675901412964
0.24491217732429504,0.2178257405757904
0.2616422772407532,0.21625198423862457
0.21964511275291443,0.21855700016021729
0.24582692980766296,0.21506136655807495
0.19176644086837769,0.22078374028205872
0.2254016250371933,0.22146128118038177
0.2411527782678604,0.21164357662200928
0.27489349246025085,0.2167380005121231
0.2390124797821045,0.22093325853347778
0.26469069719314575,0.22065085172653198
0.2834649682044983,0.21910467743873596
0.25077024102211,0.22237128019332886
0.24537797272205353,0.23136600852012634
0.2612159848213196,0.22287803888320923
0.2502874732017517,0.23014985024929047
0.2593019902706146,0.22332333028316498
0.23960787057876587,0.2291126549243927
0.22057104110717773,0.21825410425662994
0.22364163398742676,0.21087804436683655
0.23769235610961914,0.23215003311634064
0.22035253047943115,0.2168431580066681
0.23050141334533691,0.2208540290594101
0.23623952269554138,0.22364753484725952
0.2599911689758301,0.22318187355995178
0.2385919690132141,0.21982243657112122
0.23799502849578857,0.21984636783599854
0.25953325629234314,0.22142073512077332
0.24822618067264557,0.22502875328063965
0.2714426517486572,0.2320285439491272
0.2534523010253906,0.23165099322795868
0.24561849236488342,0.21528321504592896
0.2705562710762024,0.2165910303592682
0.2791960835456848,0.22158023715019226
0.2509411573410034,0.21971198916435242
0.25105011463165283,0.22660976648330688
0.2774912714958191,0.2194506824016571
0.2675487697124481,0.2149820625782013
0.24608367681503296,0.23380225896835327
0.21851256489753723,0.2238336205482483
0.2372189164161682,0.22062021493911743
0.2783820629119873,0.22974352538585663
0.2793605327606201,0.2197595238685608
0.2657989263534546,0.21763265132904053
0.26840516924858093,0.22746208310127258
0.2477196305990219,0.21097984910011292
0.2236166000366211,0.22652694582939148
0.26802146434783936,0.22323693335056305
0.23359555006027222,0.23606589436531067
0.27230870723724365,0.21735438704490662
0.26181066036224365,0.21387696266174316
0.2352331280708313,0.21973255276679993
0.23933574557304382,0.21759891510009766
0.1955636739730835,0.22262394428253174
0.24098432064056396,0.21936947107315063
0.21855780482292175,0.21549323201179504
0.2513718008995056,0.22262471914291382
0.24768783152103424,0.22303256392478943
0.2738885283470154,0.22441723942756653
0.2619253396987915,0.22036242485046387
0.22540059685707092,0.22758114337921143
0.210768923163414,0.22303293645381927
0.2564759850502014,0.21602556109428406
0.24245084822177887,0.22001829743385315
0.23961445689201355,0.22019623219966888
0.25807976722717285,0.21461299061775208
0.25445225834846497,0.22187551856040955
0.254936546087265,0.22527644038200378
0.23245978355407715,0.22380143404006958
0.2271769940853119,0.2163992077112198
0.22863677144050598,0.23962123692035675
0.269816517829895,0.21347081661224365
0.21608714759349823,0.2226988971233368
0.24140608310699463,0.2362653613090515
0.2624419331550598,0.21995487809181213
0.26991450786590576,0.21571701765060425
0.24149340391159058,0.22313857078552246
0.19982364773750305,0.22680824995040894
0.2589908242225647,0.2121029794216156
0.25353285670280457,0.22526445984840393
0.24560165405273438,0.22815945744514465
0.22338277101516724,0.21512922644615173
0.26928675174713135,0.21692600846290588
0.28048038482666016,0.22727155685424805
0.2731187343597412,0.21955715119838715
0.2624296545982361,0.21807324886322021
0.2645208239555359,0.22714997828006744
0.22384203970432281,0.2247813493013382
0.25710469484329224,0.219899982213974
0.23965346813201904,0.22634448111057281
0.2677921652793884,0.21841862797737122
0.25953489542007446,0.21805402636528015
0.2742306590080261,0.22085356712341309
0.22471627593040466,0.22041969001293182
0.2494303584098816,0.22271452844142914
0.26544591784477234,0.22503334283828735
0.24803103506565094,0.22617703676223755
0.21575048565864563,0.22559349238872528
0.2546391189098358,0.21288153529167175
0.24187281727790833,0.21585597097873688
0.2643575668334961,0.2095624953508377
0.21834033727645874,0.2195168435573578
0.2300218939781189,0.22899863123893738
0.2538319230079651,0.22359076142311096
0.25172001123428345,0.22636030614376068
0.278495728969574,0.22344054281711578
0.22655606269836426,0.22415386140346527
0.2450891137123108,0.22782009840011597
0.2519959509372711,0.22866640985012054
0.2846313714981079,0.2221328616142273
0.2491263449192047,0.21336892247200012
0.24795064330101013,0.22254517674446106
0.24516373872756958,0.2263639271259308
0.2606297731399536,0.2244613766670227
0.253123939037323,0.22425015270709991
0.2680757939815521,0.2237359583377838
0.25642305612564087,0.2215901017189026
0.26277458667755127,0.2216402292251587
0.2461118996143341,0.22777272760868073
0.24952268600463867,0.21965885162353516
0.266741007566452,0.2130550742149353
0.2588558495044708,0.2129565179347992
0.26946619153022766,0.22269010543823242
0.2410891354084015,0.2230650931596756
0.27961963415145874,0.2177988439798355
0.2660324275493622,0.2154635190963745
0.21622318029403687,0.21425645053386688
0.2636162042617798,0.2156108170747757
0.2140684574842453,0.22073931992053986
0.2717556357383728,0.21925824880599976
0.2427200973033905,0.21793779730796814
0.21996642649173737,0.22481323778629303
0.25868308544158936,0.2271614372730255
0.27984991669654846,0.21992194652557373
0.24864593148231506,0.22476959228515625
0.24462349712848663,0.2174573540687561
0.279462993144989,0.22197748720645905
0.25991547107696533,0.22477269172668457
0.2465776801109314,0.2222713828086853
0.2942292094230652,0.22277282178401947
0.25519540905952454,0.2268660068511963
0.24841651320457458,0.23636497557163239
0.2734115719795227,0.21236032247543335
0.26357895135879517,0.23002231121063232
0.2218250036239624,0.22456614673137665
0.23489424586296082,0.22195987403392792
0.22304262220859528,0.2225169837474823
0.26415082812309265,0.23173770308494568
0.22741082310676575,0.21955785155296326
0.21228420734405518,0.21584109961986542
0.251176118850708,0.2268139123916626
0.2678529918193817,0.22033745050430298
0.254317969083786,0.21662810444831848
0.23192164301872253,0.2224968671798706
0.21929025650024414,0.22609394788742065
0.21112892031669617,0.2216869592666626
0.27567294239997864,0.22525089979171753
0.25396284461021423,0.2213524878025055
0.2719442546367645,0.22322434186935425
0.26649582386016846,0.21401292085647583
0.2789309620857239,0.22379425168037415
0.2895294427871704,0.21607376635074615
0.2738085985183716,0.22340239584445953
0.2538943290710449,0.2218763828277588
0.2766885459423065,0.2238234281539917
0.27078956365585327,0.21618835628032684
0.23874816298484802,0.22400450706481934
0.28887036442756653,0.21865367889404297
0.2579631209373474,0.2280762791633606
0.25070619583129883,0.21787256002426147
0.26276594400405884,0.2245645821094513
0.25601914525032043,0.21602259576320648
0.2809615135192871,0.21929500997066498
0.2500905990600586,0.2194805145263672
0.2611994445323944,0.22602492570877075
0.24974662065505981,0.21829430758953094
0.2548771798610687,0.2255740463733673
0.2629280686378479,0.22639106214046478
0.24229535460472107,0.2285344898700714
0.25247156620025635,0.224628746509552
0.24328181147575378,0.2209894359111786
0.26348167657852173,0.21602848172187805
0.2608124911785126,0.2228737473487854
0.2479473352432251,0.23482179641723633
0.2510967254638672,0.21684612333774567
0.23845702409744263,0.2210942804813385
0.2631276845932007,0.2217237949371338
0.2509123682975769,0.22549599409103394
0.2592560946941376,0.22083598375320435
0.2533265948295593,0.2098255306482315
0.2395930290222168,0.22712445259094238
0.22014956176280975,0.21911954879760742
0.2601635456085205,0.22580768167972565
0.2382356822490692,0.21795114874839783
0.2783605456352234,0.22098246216773987
0.27777528762817383,0.2164597511291504
0.2676209509372711,0.22758278250694275
0.2542903423309326,0.22468525171279907
0.22401514649391174,0.22310544550418854
0.26874274015426636,0.22059667110443115
0.24538582563400269,0.21307629346847534
0.2800239324569702,0.22360894083976746
0.2590981721878052,0.22016359865665436
0.27530521154403687,0.21987643837928772
0.24916478991508484,0.21441993117332458
0.22096508741378784,0.22738268971443176
0.26290184259414673,0.21750953793525696
0.2633686065673828,0.2246500551700592
0.25887712836265564,0.21821561455726624
0.26385146379470825,0.22153344750404358
0.2711278200149536,0.22253894805908203
0.25395819544792175,0.21660825610160828
0.22498264908790588,0.210055410861969
0.2507503926753998,0.22326180338859558
0.268802672624588,0.21355634927749634
0.2658163607120514,0.23583464324474335
0.2973196506500244,0.22140894830226898
0.28598567843437195,0.22204235196113586
0.24724243581295013,0.21894964575767517
0.2588774561882019,0.22267866134643555
0.26048898696899414,0.21749122440814972
0.26033708453178406,0.22518876194953918
0.2834838032722473,0.21355676651000977
0.23196546733379364,0.2218218445777893
0.25925153493881226,0.2288631796836853
0.25222527980804443,0.2229483425617218
0.29437685012817383,0.2279805839061737
0.2579997181892395,0.21346546709537506
0.23629668354988098,0.2144293189048767
0.26394492387771606,0.22113019227981567
0.2751222550868988,0.21776174008846283
0.25742489099502563,0.22406283020973206
0.22345741093158722,0.22764116525650024
0.22609815001487732,0.2218823879957199
0.25201672315597534,0.2190546691417694
0.2528232932090759,0.23417387902736664
0.23219197988510132,0.2223876714706421
0.22379761934280396,0.2269040197134018
0.28610894083976746,0.22776249051094055
0.23715634644031525,0.22653943300247192
0.2473142147064209,0.21802443265914917
0.27065327763557434,0.2242911159992218
0.20873412489891052,0.21947471797466278
0.2039301097393036,0.22559916973114014
0.2569434642791748,0.23309966921806335
0.27886876463890076,0.2209739089012146
0.25526314973831177,0.21770793199539185
0.25383713841438293,0.23046723008155823
0.2570662498474121,0.2147243320941925
0.2633810043334961,0.22738096117973328
0.26713627576828003,0.2191007137298584
0.22857075929641724,0.22528252005577087
0.24282503128051758,0.22302371263504028
0.2590973377227783,0.226616770029068
0.2721918225288391,0.2189149260520935
0.2695547938346863,0.22254253923892975
0.23100486397743225,0.2243977040052414
0.2564809322357178,0.217818945646286
0.2333126962184906,0.23043274879455566
0.2767367362976074,0.22243496775627136
0.2690544128417969,0.21547357738018036
0.24622905254364014,0.21609532833099365
0.28000402450561523,0.21679557859897614
0.265235036611557,0.22444477677345276
0.24140624701976776,0.24051836133003235
0.27247413992881775,0.2159804403781891
0.27840009331703186,0.2232823371887207
0.2651378810405731,0.22063082456588745
0.22850558161735535,0.21687760949134827
0.2110869288444519,0.2229766547679901
0.2593058943748474,0.21737031638622284
0.26638340950012207,0.22261977195739746
0.24656105041503906,0.23122897744178772
0.26527881622314453,0.22656232118606567
0.2564350366592407,0.21935558319091797
0.25879454612731934,0.22443753480911255
0.26168379187583923,0.22028416395187378
0.2463388890028,0.21968290209770203
0.22560417652130127,0.21426460146903992
0.25559481978416443,0.21352052688598633
0.26006239652633667,0.22737237811088562
0.2491978257894516,0.21602711081504822
0.226297065615654,0.22451448440551758
0.25499317049980164,0.22149540483951569
0.26337966322898865,0.21531257033348083
0.2651534974575043,0.21603140234947205
0.24075520038604736,0.21710671484470367
0.25799065828323364,0.22240909934043884
0.2845876216888428,0.22250550985336304
0.2683407664299011,0.21784177422523499
0.2519181966781616,0.22152408957481384
0.2573946714401245,0.22020545601844788
0.2795138359069824,0.21476666629314423
0.26228079199790955,0.2244126945734024
0.22727525234222412,0.21450939774513245
0.25836846232414246,0.21784907579421997
0.27484840154647827,0.22327739000320435
0.2663716673851013,0.2137228548526764
0.27594512701034546,0.22170856595039368
0.30670350790023804,0.22495320439338684
0.20066681504249573,0.22523647546768188
0.2238672971725464,0.22837123274803162
0.23421812057495117,0.22359560430049896
0.2498301863670349,0.22698411345481873
0.23626090586185455,0.21343185007572174
0.2517669200897217,0.23355135321617126
0.26911064982414246,0.2212795615196228
0.2693423330783844,0.21659237146377563
0.23862965404987335,0.2211582064628601
0.21246527135372162,0.21830064058303833
0.26149389147758484,0.2171984314918518
0.24966511130332947,0.22200679779052734
0.25179609656333923,0.22094666957855225
0.2699994444847107,0.22031226754188538
0.2645244300365448,0.210048109292984
0.25849205255508423,0.22006875276565552
0.25817227363586426,0.22200539708137512
0.25154465436935425,0.221465602517128
0.2738804817199707,0.21463212370872498
0.26340723037719727,0.22655707597732544
0.2530778646469116,0.22497260570526123
0.29905110597610474,0.2202848196029663
0.2539278268814087,0.22205385565757751
0.26363301277160645,0.22642984986305237
0.27223458886146545,0.21857024729251862
0.21808397769927979,0.22575393319129944
0.22544346749782562,0.21359843015670776
0.27582859992980957,0.21862578392028809
0.2605241537094116,0.2196764349937439
0.27397245168685913,0.21877071261405945
0.23317041993141174,0.2229805886745453
0.2589641213417053,0.22886331379413605
0.23747825622558594,0.2300795018672943
0.23156669735908508,0.22760191559791565
0.2531294524669647,0.22187337279319763
0.21725580096244812,0.223227858543396
0.2664099931716919,0.23076194524765015
0.2569301128387451,0.21698397397994995
0.2340816855430603,0.2291097491979599
0.24390655755996704,0.23630094528198242
0.24214619398117065,0.22717739641666412
0.23101456463336945,0.23300626873970032
0.2701384425163269,0.21906565129756927
0.2655257284641266,0.21442386507987976
0.22998614609241486,0.21626919507980347
0.2749272584915161,0.2203616350889206
0.2639721632003784,0.21312007308006287
0.2866785228252411,0.2270536869764328
0.26508575677871704,0.2179771363735199
0.2597501277923584,0.22723546624183655
0.24914270639419556,0.22273379564285278
0.2729056179523468,0.21652209758758545
0.2370687872171402,0.2261437475681305
0.27658674120903015,0.2221648395061493
0.2534867525100708,0.21473848819732666
0.25269725918769836,0.23159945011138916
0.27616292238235474,0.21795585751533508
0.27257174253463745,0.22229266166687012
0.2454240471124649,0.22102686762809753
0.2402799427509308,0.21183030307292938
0.2655479311943054,0.21510642766952515
0.25043249130249023,0.2204277515411377
0.297748863697052,0.22104838490486145
0.22732648253440857,0.21838295459747314
0.2742047607898712,0.2294749915599823
0.2639014720916748,0.2232275903224945
0.2631518840789795,0.22144204378128052
0.27598774433135986,0.2144266664981842
0.2510596513748169,0.2381516844034195
0.2588542103767395,0.21441474556922913
0.2603066563606262,0.22186005115509033
0.24439021944999695,0.21872341632843018
0.25265663862228394,0.20934976637363434
0.23877492547035217,0.22112728655338287
0.2242661416530609,0.21994668245315552
0.25532376766204834,0.21878530085086823
0.2553616166114807,0.22312840819358826
0.27970463037490845,0.2220672070980072
0.2626153230667114,0.22365489602088928
0.24900773167610168,0.2197326123714447
0.2710345983505249,0.22579827904701233
0.25349149107933044,0.2189912497997284
0.25025978684425354,0.210991770029068
0.2717464566230774,0.2121933400630951
0.24407175183296204,0.232383131980896
0.23444342613220215,0.22542934119701385
0.25893673300743103,0.22437548637390137
0.24880145490169525,0.21969923377037048
0.25626233220100403,0.23284512758255005
0.2013104259967804,0.22264742851257324
0.24604669213294983,0.21703773736953735
0.26586201786994934,0.243689626455307
0.27028828859329224,0.22494862973690033
0.26331138610839844,0.23237007856369019
0.2509157359600067,0.21542298793792725
0.25096577405929565,0.23079843819141388
0.25398343801498413,0.22402024269104004
0.2771778702735901,0.21134883165359497
0.281671404838562,0.21979252994060516
0.2378930151462555,0.21409961581230164
0.2661854028701782,0.22993318736553192
0.2628530263900757,0.22026923298835754
0.26628726720809937,0.2170739769935608
0.25313955545425415,0.21636492013931274
0.2743819057941437,0.22032031416893005
0.23388329148292542,0.22377386689186096
0.25728756189346313,0.2179013192653656
0.2609623372554779,0.2208957076072693
0.2623226046562195,0.23764818906784058
0.2336851805448532,0.22088494896888733
0.21170328557491302,0.22205162048339844
0.23836961388587952,0.21990936994552612
0.26850229501724243,0.22220273315906525
0.27083319425582886,0.2266024351119995
0.24377021193504333,0.22412656247615814
0.24966195225715637,0.2245338261127472
0.26829829812049866,0.21953047811985016
0.24869512021541595,0.2273702323436737
0.25264889001846313,0.2162405252456665
0.23670777678489685,0.2361431121826172
0.21326793730258942,0.2210003137588501
0.25055813789367676,0.211823970079422
0.23190733790397644,0.21893712878227234
0.21795624494552612,0.21103720366954803
0.24567097425460815,0.2072480171918869
0.20372791588306427,0.21428239345550537
0.2747417390346527,0.22534406185150146
0.2870975732803345,0.2150748074054718
0.26837125420570374,0.22129812836647034
0.26530683040618896,0.21633471548557281
0.2652724087238312,0.2172747105360031
0.2418883889913559,0.21922004222869873
0.2558174133300781,0.22894594073295593
0.25227299332618713,0.2339748591184616
0.2373403012752533,0.2146303355693817
0.21780622005462646,0.23512566089630127
0.2754756212234497,0.21277424693107605
0.25751447677612305,0.2260706126689911
0.26582199335098267,0.22635717689990997
0.25214606523513794,0.21707388758659363
0.2506449818611145,0.21126070618629456
0.24537202715873718,0.23496025800704956
0.2556239664554596,0.22016564011573792
0.2533004879951477,0.21427662670612335
0.2628217041492462,0.22781352698802948
0.29206693172454834,0.21553948521614075
0.2563478350639343,0.21398645639419556
0.21803654730319977,0.2238360345363617
0.25563907623291016,0.21782562136650085
0.2477714717388153,0.22333727777004242
0.2332928478717804,0.2132614552974701
0.277400404214859,0.22310471534729004
0.21584515273571014,0.2224523425102234
0.2768939733505249,0.22318920493125916
0.26901116967201233,0.22866585850715637
0.2665305733680725,0.210820734500885
0.2518717348575592,0.2190714031457901
0.2747778594493866,0.22282743453979492
0.2554093599319458,0.22162893414497375
0.26395851373672485,0.21643102169036865
0.24304717779159546,0.2111014425754547
0.27527695894241333,0.21968421339988708
0.23565688729286194,0.2141646295785904
0.2710694372653961,0.224405899643898
0.264776349067688,0.22466960549354553
0.2549058794975281,0.21975672245025635
0.2658163607120514,0.21401306986808777
0.26467251777648926,0.21510520577430725
0.25779420137405396,0.22180292010307312
0.2848386764526367,0.21685011684894562
0.30053186416625977,0.22875761985778809
0.2705623209476471,0.21350035071372986
0.2646883726119995,0.23898273706436157
0.2812274694442749,0.21768856048583984
0.27059638500213623,0.2275266945362091
0.23574280738830566,0.2170444130897522
0.2510099411010742,0.21988287568092346
0.22235873341560364,0.21106649935245514
0.2592412829399109,0.2305300384759903
0.2914106249809265,0.23395267128944397
0.26289650797843933,0.2266492247581482
0.2319459319114685,0.21730142831802368
0.27333492040634155,0.2085937261581421
0.2549220025539398,0.2379293292760849
0.23895788192749023,0.21603360772132874
0.2626011073589325,0.21649464964866638
0.2579783499240875,0.22241497039794922
0.22985629737377167,0.2143632024526596
0.2595387399196625,0.2153356522321701
0.24709339439868927,0.2177015244960785
0.24466344714164734,0.23009635508060455
0.2379751205444336,0.23694981634616852
0.243718683719635,0.22369977831840515
0.24789831042289734,0.22723913192749023
0.2564777731895447,0.21069630980491638
0.27515915036201477,0.223022922873497
0.26213154196739197,0.21753311157226562
0.21406027674674988,0.22102463245391846
0.23644666373729706,0.22411179542541504
0.2736283540725708,0.22274768352508545
0.28108176589012146,0.22422495484352112
0.2524538040161133,0.21522396802902222
0.26820769906044006,0.22231259942054749
0.24984043836593628,0.21356943249702454
0.2608722448348999,0.2209249883890152
0.24650482833385468,0.22153031826019287
0.24493777751922607,0.2118557244539261
0.2729717195034027,0.21290871500968933
0.26447510719299316,0.23106761276721954
0.2528691291809082,0.211578369140625
0.25897547602653503,0.21289575099945068
0.26261603832244873,0.2117415964603424
0.2629675269126892,0.21926306188106537
0.2840164601802826,0.21634447574615479
0.25965067744255066,0.21949800848960876
0.27803850173950195,0.22556617856025696
0.266884446144104,0.22097471356391907
0.26409685611724854,0.21714738011360168
0.2683906853199005,0.2210303097963333
0.259335458278656,0.22075700759887695
0.26890796422958374,0.22269541025161743
0.26239460706710815,0.232621431350708
0.26850730180740356,0.21439585089683533
0.23513361811637878,0.23028795421123505
0.2639763057231903,0.21757963299751282
0.25525009632110596,0.2153700441122055
0.24185675382614136,0.22101901471614838
0.27979570627212524,0.22214993834495544
0.23895147442817688,0.21846219897270203
0.26166510581970215,0.22888952493667603
0.20450249314308167,0.2242734581232071
0.27382898330688477,0.2176671177148819
0.2789866328239441,0.22099047899246216
0.24198496341705322,0.22940635681152344
0.2830207645893097,0.22234982252120972
0.23075464367866516,0.21809835731983185
0.2599959075450897,0.21790361404418945
0.2395581305027008,0.22368639707565308
0.25781917572021484,0.2211587131023407
0.23504623770713806,0.21624284982681274
0.24971958994865417,0.22143003344535828
0.2740590274333954,0.21708431839942932
0.26344379782676697,0.22140231728553772
0.24812033772468567,0.21256040036678314
0.2521718442440033,0.22362887859344482
0.27481260895729065,0.22799479961395264
0.2759360373020172,0.21915774047374725
0.26151198148727417,0.2208244800567627
0.2730034589767456,0.21107281744480133
0.2917212247848511,0.21850597858428955
0.22264136373996735,0.2335619181394577
0.24115876853466034,0.2162730097770691
0.258563369512558,0.22622288763523102
0.276121586561203,0.2254732847213745
0.2564488351345062,0.231581911444664
0.2681140899658203,0.21353690326213837
0.27124959230422974,0.21981096267700195
0.24209341406822205,0.23457786440849304
0.23983073234558105,0.2149132490158081
0.24946162104606628,0.22907966375350952
0.24894584715366364,0.2127755731344223
0.2493622899055481,0.2150363028049469
0.19095516204833984,0.24496060609817505
0.24445515871047974,0.22358590364456177
0.2475889027118683,0.2102021872997284
0.25683462619781494,0.23863884806632996
0.2639760375022888,0.21449702978134155
0.26626044511795044,0.2185753732919693
0.2800478935241699,0.23081600666046143
0.2648216485977173,0.2146296501159668
0.2588150203227997,0.22036212682724
0.23391631245613098,0.21194884181022644
0.2752869725227356,0.21955525875091553
0.2710796594619751,0.22336851060390472
0.2485748827457428,0.2212943136692047
0.27706554532051086,0.22603845596313477
0.2759499251842499,0.22672340273857117
0.25502946972846985,0.23150184750556946
0.2076740860939026,0.23434165120124817
0.260431706905365,0.21754170954227448
0.26721417903900146,0.22028788924217224
0.2639024555683136,0.21841368079185486
0.2526682913303375,0.21577872335910797
0.2713514566421509,0.2194427251815796
0.2757945656776428,0.2298622876405716
0.28191548585891724,0.21286356449127197
0.26857879757881165,0.217316672205925
0.2739388346672058,0.22872763872146606
0.22937315702438354,0.22084322571754456
0.249616801738739,0.20921584963798523
0.25033411383628845,0.2158576250076294
0.24274230003356934,0.21752068400382996
0.22537580132484436,0.20983640849590302
0.2496555745601654,0.23270484805107117
0.2974954843521118,0.21794818341732025
0.23694995045661926,0.23053210973739624
0.25611066818237305,0.2190491408109665
0.2612055242061615,0.22638726234436035
0.2730346918106079,0.225315123796463
0.27214884757995605,0.23089855909347534
0.2636634111404419,0.20370563864707947
0.2450403869152069,0.22985023260116577
0.23894360661506653,0.23662295937538147
0.20887663960456848,0.23778414726257324
0.29103606939315796,0.22148820757865906
0.2995296120643616,0.2173262983560562
0.2646242082118988,0.2298613041639328
0.2843005061149597,0.20566126704216003
0.24634231626987457,0.22016069293022156
0.2725439965724945,0.2148398458957672
0.2476835399866104,0.21665246784687042
0.24315452575683594,0.22416681051254272
0.2489418387413025,0.21517427265644073
0.26960769295692444,0.2272469699382782
0.2693527042865753,0.2465178519487381
0.25958627462387085,0.2183457911014557
0.22541090846061707,0.22112122178077698
0.2831155061721802,0.24212385714054108
0.2700399160385132,0.21958674490451813
0.2626391351222992,0.22313183546066284
0.25184541940689087,0.2255396544933319
0.24296273291110992,0.22266730666160583
0.2648944854736328,0.21332214772701263
0.21583741903305054,0.22529926896095276
0.24563449621200562,0.23431256413459778
0.25720950961112976,0.23486894369125366
0.25249114632606506,0.222963348031044
0.2613854706287384,0.22199103236198425
0.28501346707344055,0.20992237329483032
0.2597081661224365,0.2198229432106018
0.2889212369918823,0.22543653845787048
0.24992147088050842,0.22360381484031677
0.2353869080543518,0.2270658314228058
0.24707022309303284,0.21727228164672852
0.25546085834503174,0.22207796573638916
0.24731551110744476,0.2282988280057907
0.26123154163360596,0.23319333791732788
0.2643423080444336,0.2162918597459793
0.23972442746162415,0.22679033875465393
0.2900841236114502,0.21489837765693665
0.27181053161621094,0.22604680061340332
0.27223271131515503,0.21446821093559265
0.2647131681442261,0.231492280960083
0.2440955936908722,0.23247367143630981
0.2585768699645996,0.21556031703948975
0.24168966710567474,0.22407019138336182
0.2867512106895447,0.21195824444293976
0.22830864787101746,0.21949055790901184
0.22640401124954224,0.21195809543132782
0.24970486760139465,0.22077549993991852
0.28537964820861816,0.23913262784481049
0.27499207854270935,0.22699430584907532
0.2737928628921509,0.2285464107990265
0.2677069306373596,0.21638616919517517
0.21526578068733215,0.22412750124931335
0.2620750069618225,0.22048892080783844
0.25894439220428467,0.22587455809116364
0.2804345488548279,0.23542866110801697
0.21764829754829407,0.22588014602661133
0.25652793049812317,0.22074536979198456
0.2528417110443115,0.22459650039672852
0.24938584864139557,0.23124410212039948
0.24497465789318085,0.21178704500198364
0.23021632432937622,0.21778829395771027
0.25901028513908386,0.22236867249011993
0.2602369785308838,0.22911709547042847
0.2329120635986328,0.2295859456062317
0.280396044254303,0.22073416411876678
0.2610732913017273,0.2202807366847992
0.23426802456378937,0.21301111578941345
0.266965389251709,0.2371636927127838
0.2551911473274231,0.2096247524023056
0.25138962268829346,0.21534833312034607
0.27185651659965515,0.22001832723617554
0.23424191772937775,0.22058197855949402
0.26569563150405884,0.21832799911499023
0.2692406177520752,0.22848820686340332
0.2559494376182556,0.22354355454444885
0.24248957633972168,0.21363505721092224
0.26719003915786743,0.21392673254013062
0.25411978363990784,0.22456488013267517
0.2682947814464569,0.23566997051239014
0.26599249243736267,0.21608278155326843
0.24517250061035156,0.21966348588466644
0.27716875076293945,0.22518935799598694
0.2472485452890396,0.21617171168327332
0.23546752333641052,0.2180744856595993
0.2510715425014496,0.2197304368019104
0.26228442788124084,0.2089189887046814
0.21977487206459045,0.2166154682636261
0.2785455882549286,0.2169971764087677
0.23452883958816528,0.2129909098148346
0.26508262753486633,0.1991329789161682
0.2777678966522217,0.22568480670452118
0.25327885150909424,0.22463732957839966
0.26062721014022827,0.21597212553024292
0.24726009368896484,0.2244579792022705
0.26750504970550537,0.2105536162853241
0.2589934468269348,0.21695400774478912
0.2611570358276367,0.22573670744895935
0.2876897156238556,0.2300248146057129
0.2550318241119385,0.22114643454551697
0.25083303451538086,0.21605949103832245
0.25411972403526306,0.22377806901931763
0.2638387382030487,0.21984729170799255
0.24819861352443695,0.22494718432426453
0.2492161989212036,0.21535217761993408
0.26554644107818604,0.22975540161132812
0.26037538051605225,0.21591609716415405
0.26979848742485046,0.21133804321289062
0.2697998881340027,0.216694176197052
0.23884424567222595,0.20947419106960297
0.2267495095729828,0.22057396173477173
0.2725486159324646,0.22055041790008545
0.25025051832199097,0.21762198209762573
0.27854180335998535,0.22350037097930908
0.23429138958454132,0.21849164366722107
0.26834484934806824,0.2316352128982544
0.26104262471199036,0.21356892585754395
0.24853509664535522,0.2097969949245453
0.22368362545967102,0.22807127237319946
0.25492188334465027,0.22650736570358276
0.2563095688819885,0.2247457504272461
0.27711519598960876,0.21293190121650696
0.24810686707496643,0.21431350708007812
0.25697219371795654,0.2137555480003357
0.2820296287536621,0.20744681358337402
0.25222963094711304,0.21854916214942932
0.2537635564804077,0.22331826388835907
0.2574051022529602,0.2092536985874176
0.25083044171333313,0.2270086705684662
0.23846951127052307,0.21903857588768005
0.2711285352706909,0.21427887678146362
0.27884984016418457,0.23264241218566895
0.23636171221733093,0.20413613319396973
0.23818834125995636,0.21023273468017578
0.26453566551208496,0.23692111670970917
0.2605735659599304,0.22922928631305695
0.2639212906360626,0.22510039806365967
0.3054890036582947,0.2250145524740219
0.2642759084701538,0.21886663138866425
0.28094983100891113,0.23129814863204956
0.22398635745048523,0.20910155773162842
0.2762291431427002,0.22090385854244232
0.2223469316959381,0.216191828250885
0.27446550130844116,0.22895655035972595
0.2574172914028168,0.217169851064682
0.25040891766548157,0.20345152914524078
0.2632550895214081,0.23935377597808838
0.2615504860877991,0.22936028242111206
0.25396543741226196,0.22875332832336426
0.22893191874027252,0.22571620345115662
0.2767139971256256,0.21947401762008667
0.24279358983039856,0.21333587169647217
0.25511837005615234,0.21239012479782104
0.287172794342041,0.21801435947418213
0.25662240386009216,0.24175333976745605
0.2548397183418274,0.2165793776512146
0.2515909671783447,0.21870747208595276
0.2589774429798126,0.2309124767780304
0.25515925884246826,0.2174261063337326
0.2646327614784241,0.21118980646133423
0.2119711935520172,0.21478191018104553
0.27500590682029724,0.22981613874435425
0.26411759853363037,0.21726691722869873
0.22983933985233307,0.22316831350326538
0.25837814807891846,0.22078078985214233
0.24545098841190338,0.20778504014015198
0.2619074881076813,0.21035176515579224
0.2760170102119446,0.20978215336799622
0.24476346373558044,0.2264593243598938
0.281236469745636,0.21493560075759888
0.24905145168304443,0.22521096467971802
0.27048662304878235,0.22704735398292542
0.260520339012146,0.20895342528820038
0.26454004645347595,0.22916392982006073
0.27266210317611694,0.20855098962783813
0.2756003439426422,0.21518035233020782
0.2423352301120758,0.21508732438087463
0.23090563714504242,0.20627248287200928
0.258136123418808,0.22646664083003998
0.25570565462112427,0.22466909885406494
0.24023476243019104,0.2216779887676239
0.2506784200668335,0.21477195620536804
0.2620534300804138,0.21185097098350525
0.2375980019569397,0.2309400737285614
0.20083747804164886,0.21155238151550293
0.24801328778266907,0.2134862095117569
0.2537875473499298,0.21822091937065125
0.26557716727256775,0.21495062112808228
0.2779172360897064,0.22429782152175903
0.2662948668003082,0.2109071910381317
0.27238017320632935,0.22680935263633728
0.26406651735305786,0.20727449655532837
0.24593111872673035,0.22218114137649536
0.2696680724620819,0.2126476764678955
0.2556357681751251,0.220722496509552
0.2520660161972046,0.23708988726139069
0.26863694190979004,0.20571711659431458
0.2704305350780487,0.20770272612571716
0.2812870144844055,0.2172594666481018
0.2232722043991089,0.21536041796207428
0.28534191846847534,0.20750221610069275
0.25601527094841003,0.2217167466878891
0.25757551193237305,0.2296583354473114
0.2624092996120453,0.23190025985240936
0.2597334384918213,0.21887683868408203
0.24664995074272156,0.21380683779716492
0.29363974928855896,0.23118044435977936
0.26837167143821716,0.2263861447572708
0.2598208785057068,0.23141521215438843
0.2555592656135559,0.20960448682308197
0.27180349826812744,0.22271683812141418
0.26469746232032776,0.22324231266975403
0.2870241701602936,0.21783724427223206
0.25766730308532715,0.2252148985862732
0.2383844405412674,0.20451092720031738
0.2739156484603882,0.22002586722373962
0.25093215703964233,0.2057299166917801
0.22538936138153076,0.22219878435134888
0.2778296172618866,0.2094106674194336
0.26114341616630554,0.22224512696266174
0.2287311851978302,0.23600757122039795
0.2518955171108246,0.21729964017868042
0.23087555170059204,0.23319077491760254
0.274272620677948,0.22558143734931946
0.2395726889371872,0.20278188586235046
0.24945774674415588,0.20919667184352875
0.22243134677410126,0.21400219202041626
0.27253660559654236,0.22525162994861603
0.25343161821365356,0.22334589064121246
0.28438639640808105,0.21417813003063202
0.28369641304016113,0.2213127315044403
0.24603025615215302,0.21581056714057922
0.234731987118721,0.2120562344789505
0.2769401967525482,0.20877546072006226
0.26549163460731506,0.22305460274219513
0.26598793268203735,0.20835238695144653
0.25963839888572693,0.21883606910705566
0.2714289724826813,0.21786826848983765
0.2545814514160156,0.20934812724590302
0.2925660312175751,0.2087167203426361
0.26497480273246765,0.23030495643615723
0.24308231472969055,0.2125290483236313
0.25906652212142944,0.22259986400604248
0.27329587936401367,0.21078193187713623
0.2456584870815277,0.2147114872932434
0.22670133411884308,0.2271960973739624
0.2573699951171875,0.22354775667190552
0.24497532844543457,0.21881939470767975
0.24859777092933655,0.23617476224899292
0.25537100434303284,0.22684669494628906
0.28071749210357666,0.20787057280540466
0.2675303816795349,0.21134959161281586
0.24923762679100037,0.21930722892284393
0.259215772151947,0.21795767545700073
0.2753638029098511,0.2357092648744583
0.27240684628486633,0.22659850120544434
0.2701055109500885,0.2207438200712204
0.2812853753566742,0.22846558690071106
0.2916293442249298,0.21477845311164856
0.23491191864013672,0.21585041284561157
0.2761958837509155,0.23077836632728577
0.24347122013568878,0.2174982726573944
0.25623810291290283,0.21200591325759888
0.2901795208454132,0.22771528363227844
0.2388381063938141,0.21283289790153503
0.2892196774482727,0.2240067422389984
0.25327688455581665,0.21657264232635498
0.21290691196918488,0.22667735815048218
0.258931040763855,0.2169972062110901
0.2542957067489624,0.23518478870391846
0.2580491602420807,0.2166113555431366
0.26415544748306274,0.23779401183128357
0.2744796574115753,0.23113922774791718
0.26918673515319824,0.21507471799850464
0.26383209228515625,0.2124338299036026
0.29778116941452026,0.2221451997756958
0.27511849999427795,0.23430484533309937
0.24687036871910095,0.21143236756324768
0.2684391140937805,0.23224082589149475
0.25215351581573486,0.21955284476280212
0.24668005108833313,0.206883043050766
0.25691094994544983,0.2116343230009079
0.2846207320690155,0.2123841941356659
0.26795250177383423,0.20882746577262878
0.24014832079410553,0.22145074605941772
0.27631181478500366,0.21014884114265442
0.2604182958602905,0.21357007324695587
0.2599007785320282,0.19724328815937042
0.28722137212753296,0.2191644310951233
0.24229413270950317,0.22493593394756317
0.27201545238494873,0.22456100583076477
0.21837261319160461,0.21729567646980286
0.2280578315258026,0.22411280870437622
0.26777365803718567,0.21807318925857544
0.2420365810394287,0.20601119101047516
0.28833162784576416,0.20419371128082275
0.27087152004241943,0.22861771285533905
0.24847310781478882,0.23786357045173645
0.26565274596214294,0.20796671509742737
0.25030502676963806,0.23258602619171143
0.28539857268333435,0.20931553840637207
0.27789634466171265,0.21766304969787598
0.2701857089996338,0.21159785985946655
0.26900994777679443,0.2289840579032898
0.2610790431499481,0.21805477142333984
0.2081894427537918,0.22076383233070374
0.2753773629665375,0.2215571105480194
0.23893937468528748,0.2273426353931427
0.2571094334125519,0.23023249208927155
0.2271828055381775,0.24267911911010742
0.27662497758865356,0.202688530087471
0.25282204151153564,0.21094410121440887
0.26852935552597046,0.21459701657295227
0.26353007555007935,0.22065097093582153
0.27275705337524414,0.20072409510612488
0.23125609755516052,0.23891913890838623
0.2794853448867798,0.20514824986457825
0.24884110689163208,0.22420087456703186
0.25568124651908875,0.210944265127182
0.22056451439857483,0.21048671007156372
0.27052780985832214,0.2245124876499176
0.2633064389228821,0.21389701962471008
0.24519719183444977,0.21727219223976135
0.2696940004825592,0.22696904838085175
0.2610633373260498,0.21275460720062256
0.2512841820716858,0.2064070999622345
0.28511691093444824,0.21688973903656006
0.27261602878570557,0.22120241820812225
0.25346583127975464,0.21150128543376923
0.2658833861351013,0.21069537103176117
0.24151961505413055,0.21352854371070862
0.2688477635383606,0.18982616066932678
0.27127450704574585,0.21821896731853485
0.23727712035179138,0.22339963912963867
0.2097184956073761,0.217412531375885
0.2598640024662018,0.20706969499588013
0.22763986885547638,0.2203766107559204
0.3077029287815094,0.22018015384674072
0.2930934429168701,0.2100948989391327
0.2735300660133362,0.22409003973007202
0.27264875173568726,0.21463237702846527
0.27203211188316345,0.20817042887210846
0.24678689241409302,0.22217392921447754
0.23026733100414276,0.23050400614738464
0.2805243134498596,0.1993807852268219
0.26438015699386597,0.19435787200927734
0.23878362774848938,0.203280508518219
0.2550866901874542,0.216831773519516
0.26814645528793335,0.2322981357574463
0.26363110542297363,0.20236405730247498
0.22115379571914673,0.22311070561408997
0.26446956396102905,0.21117495000362396
0.26387453079223633,0.22098584473133087
0.24894046783447266,0.20560729503631592
0.249356210231781,0.20527499914169312
0.25195610523223877,0.23221799731254578
0.26668494939804077,0.1846490055322647
0.2639932632446289,0.21070504188537598
0.22866246104240417,0.20008757710456848
0.2609097957611084,0.2123488485813141
0.2801220118999481,0.20063680410385132
0.2832387387752533,0.20449811220169067
0.28329408168792725,0.21749411523342133
0.30703192949295044,0.2271091639995575
0.2716284990310669,0.20146501064300537
0.22935590147972107,0.2323923259973526
0.2738703191280365,0.21981927752494812
0.2779426574707031,0.2218117117881775
0.24663084745407104,0.20516127347946167
0.28248119354248047,0.195097878575325
0.2664054036140442,0.22119145095348358
0.2600375711917877,0.20115703344345093
0.28176140785217285,0.20084822177886963
0.22900067269802094,0.2227853238582611
0.25517329573631287,0.21277523040771484
0.2623458504676819,0.20157378911972046
0.2758648097515106,0.21617597341537476
0.2725062370300293,0.22697503864765167
0.2744208872318268,0.21599081158638
0.24914997816085815,0.21099376678466797
0.24753083288669586,0.22747492790222168
0.25756531953811646,0.20903603732585907
0.24601271748542786,0.22046852111816406
0.27834352850914,0.22663657367229462
0.2752924859523773,0.2095055729150772
0.24865604937076569,0.2109978348016739
0.2611204981803894,0.21413305401802063
0.2325202226638794,0.20516446232795715
0.2522569000720978,0.21816498041152954
0.2518124580383301,0.20584437251091003
0.2742482125759125,0.21352538466453552
0.2530120611190796,0.21759188175201416
0.2657480239868164,0.2318100929260254
0.23659946024417877,0.23171794414520264
0.2812744081020355,0.18168535828590393
0.21543756127357483,0.20333342254161835
0.21757233142852783,0.220330148935318
0.27350538969039917,0.2102758288383484
0.25463932752609253,0.21238717436790466
0.2594911456108093,0.22419515252113342
0.2432122826576233,0.22912797331809998
0.24791936576366425,0.20848682522773743
0.27032017707824707,0.21636447310447693
0.25421857833862305,0.2138836681842804
0.25887757539749146,0.22987306118011475
0.2664967477321625,0.20787133276462555
0.25459614396095276,0.20834872126579285
0.2607530355453491,0.21778328716754913
0.25251197814941406,0.20549917221069336
0.26419931650161743,0.2333676964044571
0.2695455551147461,0.23226559162139893
0.23063752055168152,0.2176077961921692
0.2510199546813965,0.23525184392929077
0.26510295271873474,0.20720723271369934
0.20416639745235443,0.18993473052978516
0.2567649483680725,0.22201132774353027
0.2528185248374939,0.19707690179347992
0.23052719235420227,0.21803158521652222
0.26088109612464905,0.19467288255691528
0.2453235685825348,0.2168625444173813
0.2362097054719925,0.23145000636577606
0.254575252532959,0.22161883115768433
0.22614799439907074,0.21860885620117188
0.2672840356826782,0.19727107882499695
0.2732768952846527,0.19261044263839722
0.2912054657936096,0.22085800766944885
0.2522900700569153,0.22717364132404327
0.24342826008796692,0.18962527811527252
0.256882905960083,0.19895395636558533
0.24526052176952362,0.20549729466438293
0.2393607199192047,0.2190786898136139
0.2673957943916321,0.21154047548770905
0.2590307295322418,0.21675068140029907
0.2513596713542938,0.209671750664711
0.30214744806289673,0.20428726077079773
0.21726614236831665,0.20869147777557373
0.23523303866386414,0.22019127011299133
0.2549326419830322,0.1976027488708496
0.2686637341976166,0.1974581778049469
0.26628321409225464,0.22743457555770874
0.2637544870376587,0.1946442723274231
0.23604848980903625,0.2084689438343048
0.2420549988746643,0.228064626455307
0.26230037212371826,0.21268823742866516
0.2649810314178467,0.21565017104148865
0.23336505889892578,0.19875755906105042
0.26263538002967834,0.20870530605316162
0.2451094090938568,0.18420149385929108
0.2646082639694214,0.21098163723945618
0.26870760321617126,0.22675645351409912
0.2553046643733978,0.22694742679595947
0.2650621235370636,0.20617637038230896
0.23885351419448853,0.1967344582080841
0.24741199612617493,0.2183399498462677
0.24251064658164978,0.18655236065387726
0.2589501142501831,0.2232046276330948
0.2784167528152466,0.1927998960018158
0.2704082727432251,0.20005157589912415
0.2269667685031891,0.18558309972286224
0.2545834183692932,0.21317419409751892
0.274736613035202,0.21984031796455383
0.27542030811309814,0.20098558068275452
0.26645976305007935,0.22945427894592285
0.20808947086334229,0.22635015845298767
0.23613348603248596,0.16506488621234894
0.2688814401626587,0.20888695120811462
0.2745912969112396,0.20602402091026306
0.2496136724948883,0.19649642705917358
0.26167288422584534,0.2140108048915863
0.26359811425209045,0.2086004614830017
0.2697991132736206,0.2081640064716339
0.23967574536800385,0.21825358271598816
0.263173907995224,0.20556607842445374
0.2857675850391388,0.18297439813613892
0.27489447593688965,0.20112459361553192
0.24003878235816956,0.23754426836967468
0.24102452397346497,0.1798284351825714
0.21932744979858398,0.18464979529380798
0.28142502903938293,0.17519229650497437
0.25058913230895996,0.2135903239250183
0.24597884714603424,0.20884588360786438
0.2626507878303528,0.2036018967628479
0.27727824449539185,0.14993947744369507
0.25143370032310486,0.20089091360569
0.26044800877571106,0.17002694308757782
0.26806044578552246,0.1891610324382782
0.2730393409729004,0.22520649433135986
0.29354381561279297,0.20014025270938873
0.23229101300239563,0.20346000790596008
0.23563288152217865,0.20784717798233032
0.23820534348487854,0.19337213039398193
0.2747763395309448,0.17461952567100525
0.22301992774009705,0.2105959802865982
0.25153371691703796,0.2052811235189438
0.26499879360198975,0.21052749454975128
0.2859570384025574,0.20108744502067566
0.25407645106315613,0.2284892499446869
0.28995078802108765,0.18070146441459656
0.27242231369018555,0.2231273353099823
0.22627227008342743,0.16358134150505066
0.22851282358169556,0.1733108013868332
0.2524995505809784,0.20747458934783936
0.284076988697052,0.21664473414421082
0.2719183564186096,0.21057158708572388
0.26480814814567566,0.192847341299057
0.2620086669921875,0.23128260672092438
0.2878352999687195,0.1928420513868332
0.2677980065345764,0.16048136353492737
0.229664146900177,0.17250093817710876
0.23978811502456665,0.18644121289253235
0.27160948514938354,0.191349059343338
0.24373605847358704,0.16968387365341187
0.22228121757507324,0.1600944846868515
0.25490784645080566,0.16982826590538025
0.25883325934410095,0.20161563158035278
0.2763379216194153,0.1963949203491211
0.2624950408935547,0.2068713903427124
0.24949020147323608,0.21432048082351685
0.2809506058692932,0.185658797621727
0.26939430832862854,0.2268005907535553
0.2811233103275299,0.17965427041053772
0.27743810415267944,0.20953872799873352
0.2860803008079529,0.17566077411174774
0.26328420639038086,0.1759844273328781
0.27636247873306274,0.16385230422019958
0.2711765170097351,0.1909833401441574
0.21399247646331787,0.21549716591835022
0.25657203793525696,0.1894211620092392
0.25583702325820923,0.18767940998077393
0.23232485353946686,0.20095482468605042
0.2741295099258423,0.1947857141494751
0.259958952665329,0.17943190038204193
0.27659663558006287,0.20958752930164337
0.26216864585876465,0.18613265454769135
0.29662513732910156,0.19948381185531616
0.2438083440065384,0.1578129231929779
0.26126477122306824,0.21416646242141724
0.20642024278640747,0.2065683901309967
0.23628661036491394,0.19281378388404846
0.2868654131889343,0.21329528093338013
0.2667480707168579,0.2198271006345749
0.25487396121025085,0.1970265805721283
0.26468920707702637,0.21429666876792908
0.2574165165424347,0.21470427513122559
0.2759804129600525,0.23228850960731506
0.27366721630096436,0.19967785477638245
0.28036803007125854,0.2182406187057495
0.24259215593338013,0.1969773918390274
0.24522161483764648,0.15509353578090668
0.23029857873916626,0.206308975815773
0.25912418961524963,0.16256895661354065
0.2607266306877136,0.17789313197135925
0.2713642120361328,0.1884915828704834
0.27285832166671753,0.19915777444839478
0.2919360101222992,0.2122161090373993
0.26300564408302307,0.18179023265838623
0.2948797941207886,0.15356752276420593
0.22758159041404724,0.15322662889957428
0.2790338099002838,0.17217440903186798
0.2714080512523651,0.17619433999061584
0.27313101291656494,0.15950268507003784
0.2513856589794159,0.16920626163482666
0.2508695423603058,0.19949790835380554
0.27673816680908203,0.19885216653347015
0.25879207253456116,0.14268746972084045
0.24322885274887085,0.16207677125930786
0.2746184766292572,0.20481154322624207
0.2878914475440979,0.221274271607399
0.24937932193279266,0.17803643643856049
0.20155124366283417,0.162678062915802
0.26158463954925537,0.20114943385124207
0.26114484667778015,0.17074677348136902
0.25136375427246094,0.22603599727153778
0.24603372812271118,0.1965721696615219
0.27966737747192383,0.20004549622535706
0.25506162643432617,0.15973466634750366
0.25587114691734314,0.1636044979095459
0.24433958530426025,0.1536187380552292
0.26775115728378296,0.19484665989875793
0.2525690197944641,0.2120446264743805
0.25677528977394104,0.17757466435432434
0.25971320271492004,0.15464270114898682
0.26998740434646606,0.1832808256149292
0.26926183700561523,0.15605619549751282
0.2696636915206909,0.15898382663726807
0.276668906211853,0.21073086559772491
0.2597385048866272,0.19884464144706726
0.26810839772224426,0.1940942108631134
0.274811327457428,0.1748143881559372
0.21740993857383728,0.21584808826446533
0.2513297200202942,0.1782575249671936
0.28314852714538574,0.15850317478179932
0.2528921961784363,0.18507832288742065
0.2319018840789795,0.15319761633872986
0.2679554224014282,0.18576368689537048
0.26521509885787964,0.167588010430336
0.2639402747154236,0.22710144519805908
0.261893093585968,0.17287743091583252
0.2761637568473816,0.17700302600860596
0.2536497116088867,0.19044789671897888
0.2634100317955017,0.1723461151123047
0.23493650555610657,0.18035726249217987
0.26323726773262024,0.21331787109375
0.27134424448013306,0.14893081784248352
0.2547765374183655,0.16067403554916382
0.25851911306381226,0.1662844717502594
0.25578171014785767,0.13972653448581696
0.2659465968608856,0.14559802412986755
0.2740851640701294,0.18085059523582458
0.25664302706718445,0.21759110689163208
0.179497629404068,0.19122040271759033
0.2762359380722046,0.20092880725860596
0.2673489451408386,0.16572284698486328
0.27295026183128357,0.22165320813655853
0.26422029733657837,0.15382802486419678
0.2612619400024414,0.16870898008346558
0.2243979424238205,0.1684953272342682
0.2696880102157593,0.19644969701766968
0.2773949205875397,0.16396845877170563
0.2347591668367386,0.21280604600906372
0.28761041164398193,0.19230946898460388
0.2465415596961975,0.14561554789543152
0.2445923388004303,0.20848041772842407
0.2751486897468567,0.20277835428714752
0.23307228088378906,0.17187562584877014
0.25602900981903076,0.1957436054944992
0.2681210935115814,0.19061553478240967
0.26174017786979675,0.21664485335350037
0.264701783657074,0.18011793494224548
0.22779777646064758,0.19422706961631775
0.24423962831497192,0.15093885362148285
0.21208322048187256,0.17012178897857666
0.27793991565704346,0.2031395137310028
0.22125601768493652,0.16686412692070007
0.2619684338569641,0.16658973693847656
0.25549349188804626,0.18967708945274353
0.289497971534729,0.1895451843738556
0.2630210220813751,0.15793299674987793
0.2586159110069275,0.12594833970069885
0.2901643216609955,0.1829034388065338
0.26182353496551514,0.18970870971679688
0.26920032501220703,0.17130336165428162
0.2027406543493271,0.13424710929393768
0.23898231983184814,0.16801366209983826
0.2566359043121338,0.16618970036506653
0.2528701424598694,0.22514349222183228
0.24388039112091064,0.16747374832630157
0.24436920881271362,0.15181183815002441
0.22606369853019714,0.19614343345165253
0.2621215581893921,0.19680485129356384
0.2362600862979889,0.17456090450286865
0.26271700859069824,0.17482084035873413
0.26346540451049805,0.19004657864570618
0.22928807139396667,0.20440545678138733
0.2759591341018677,0.20613092184066772
0.2582002282142639,0.15506747364997864
0.2484281063079834,0.1680225282907486
0.24377739429473877,0.18825027346611023
0.246586412191391,0.16904202103614807
0.2571465075016022,0.1734505146741867
0.21250903606414795,0.15269504487514496
0.2501651644706726,0.19297361373901367
0.2882525622844696,0.19031597673892975
0.23281988501548767,0.14224667847156525
0.23079419136047363,0.1899147927761078
0.2606721818447113,0.16079244017601013
0.25746017694473267,0.1687234789133072
0.24732834100723267,0.2108440101146698
0.2863515317440033,0.15844368934631348
0.26065361499786377,0.15654891729354858
0.2544204592704773,0.1512770652770996
0.3004477620124817,0.2015461027622223
0.26395368576049805,0.15992861986160278
0.259985089302063,0.1555323451757431
0.24317297339439392,0.14670979976654053
0.25568854808807373,0.16958843171596527
0.25436556339263916,0.13488078117370605
0.26522237062454224,0.20614022016525269
0.22945663332939148,0.1947442591190338
0.2576998770236969,0.2018243372440338
0.2385062724351883,0.18650506436824799
0.2720975875854492,0.18714562058448792
0.253798246383667,0.16885216534137726
0.2499406337738037,0.14227613806724548
0.24977464973926544,0.1562594473361969
0.2151879370212555,0.12736479938030243
0.2594136893749237,0.15063554048538208
0.24543672800064087,0.14496929943561554
0.2722884714603424,0.1429947018623352
0.235895037651062,0.14990875124931335
0.278288871049881,0.14372535049915314
0.2580803632736206,0.16096094250679016
0.27732300758361816,0.15740834176540375
0.2810763418674469,0.12720513343811035
0.2613811492919922,0.18957552313804626
0.2710776925086975,0.16876256465911865
0.2777671217918396,0.15074101090431213
0.2652875781059265,0.18471333384513855
0.23823651671409607,0.16615675389766693
0.2569437026977539,0.1982613503932953
0.2640328109264374,0.2196280062198639
0.20516708493232727,0.15680250525474548
0.2918786406517029,0.15595166385173798
0.24923759698867798,0.22441525757312775
0.24544823169708252,0.159820556640625
0.26768094301223755,0.16073960065841675
0.2577090859413147,0.14302334189414978
0.2790002226829529,0.1598169207572937
0.25907692313194275,0.1540532410144806
0.28657078742980957,0.2139980047941208
0.23127932846546173,0.1394285261631012
0.2428584098815918,0.17325645685195923
0.214117169380188,0.1719161868095398
0.201447993516922,0.14181098341941833
0.25356826186180115,0.1578437089920044
0.25158020853996277,0.17250007390975952
0.24658742547035217,0.15386471152305603
0.24995312094688416,0.19969743490219116
0.2698341906070709,0.20559640228748322
0.2673008441925049,0.1258966475725174
0.2421383261680603,0.131376713514328
0.2894178628921509,0.18601784110069275
0.2514970004558563,0.14195246994495392
0.26542767882347107,0.1728743016719818
0.2665458023548126,0.16142630577087402
0.2372611165046692,0.16756433248519897
0.2580984830856323,0.1584414392709732
0.24498668313026428,0.18258246779441833
0.222699373960495,0.17005476355552673
0.26702311635017395,0.15876774489879608
0.2613413333892822,0.19678495824337006
0.2338307797908783,0.19291538000106812
0.2710449695587158,0.15543122589588165
0.2801387906074524,0.18166208267211914
0.27341967821121216,0.21231861412525177
0.2645859122276306,0.16606181859970093
0.27902722358703613,0.14084209501743317
0.25386232137680054,0.1459726244211197
0.23737046122550964,0.17159944772720337
0.27903658151626587,0.152072012424469
0.23466002941131592,0.16716216504573822
0.21229949593544006,0.1373770833015442
0.27710989117622375,0.11737336218357086
0.23045557737350464,0.160353422164917
0.2581929564476013,0.19042740762233734
0.2701483368873596,0.17121148109436035
0.23539233207702637,0.14308154582977295
0.2602100372314453,0.1551055610179901
0.2782183289527893,0.17279943823814392
0.23985937237739563,0.14501085877418518
0.2784859836101532,0.18728074431419373
0.25257840752601624,0.16639424860477448
0.21900571882724762,0.16485042870044708
0.2707016170024872,0.16509735584259033
0.2619999349117279,0.16021862626075745
0.26339662075042725,0.193509042263031
0.2712908983230591,0.16454648971557617
0.25192147493362427,0.21474897861480713
0.2512900233268738,0.13223206996917725
0.2701123356819153,0.1512341946363449
0.25113654136657715,0.13628768920898438
0.2770839333534241,0.14720839262008667
0.2394719123840332,0.12556222081184387
0.27621299028396606,0.13314656913280487
0.26711541414260864,0.1526922881603241
0.2725837230682373,0.1270657479763031
0.24366217851638794,0.16211631894111633
0.271310418844223,0.14847424626350403
0.2683914303779602,0.15398651361465454
0.27956342697143555,0.16039106249809265
0.27692711353302,0.13851337134838104
0.24936604499816895,0.21233418583869934
0.2538118362426758,0.16751261055469513
0.26567113399505615,0.19940072298049927
0.24738773703575134,0.14168812334537506
0.2906208634376526,0.16406038403511047
0.2563715875148773,0.19303613901138306
0.2767494320869446,0.12787747383117676
0.27163398265838623,0.14331048727035522
0.2806701064109802,0.16191892325878143
0.25349241495132446,0.12574489414691925
0.2582547068595886,0.139924556016922
0.25218015909194946,0.154078871011734
0.26971155405044556,0.1589837372303009
0.2838529348373413,0.131477952003479
0.26709049940109253,0.13871654868125916
0.23725378513336182,0.1518239676952362
0.25088655948638916,0.18966233730316162
0.2469659447669983,0.12732653319835663
0.27119335532188416,0.19858095049858093
0.2725696861743927,0.13787442445755005
0.25179165601730347,0.15521427989006042
0.21471406519412994,0.18263068795204163
0.27498191595077515,0.15004998445510864
0.2672424018383026,0.1931372880935669
0.27216723561286926,0.1766480803489685
0.2572934031486511,0.1706976592540741
0.222662553191185,0.1663224697113037
0.22366908192634583,0.132426917552948
0.24755297601222992,0.14128628373146057
0.24828964471817017,0.16332420706748962
0.2638889253139496,0.1744975447654724
0.26957035064697266,0.13761958479881287
0.24399234354496002,0.1371755748987198
0.2278837263584137,0.13100843131542206
0.27009087800979614,0.19968178868293762
0.27032920718193054,0.19776251912117004
0.23280136287212372,0.14372245967388153
0.2747403383255005,0.1574935019016266
0.26068758964538574,0.15671050548553467
0.2840119004249573,0.13399887084960938
0.251681387424469,0.16704735159873962
0.26930704712867737,0.1769006848335266
0.27456772327423096,0.158224418759346
0.24261105060577393,0.1335996687412262
0.2562430500984192,0.15078571438789368
0.2762359082698822,0.18061865866184235
0.2772778272628784,0.13826468586921692
0.28414350748062134,0.15456479787826538
0.2844373881816864,0.13967113196849823
0.28018108010292053,0.16366685926914215
0.2607562839984894,0.12770096957683563
0.2740398645401001,0.16500771045684814
0.27941352128982544,0.15972772240638733
0.2524645924568176,0.13096296787261963
0.2725343406200409,0.1524360477924347
0.27126288414001465,0.14932608604431152
0.2664823830127716,0.20262713730335236
0.242381751537323,0.1639934778213501
0.23970407247543335,0.16437649726867676
0.24532464146614075,0.13920718431472778
0.2381434440612793,0.1450721025466919
0.26186850666999817,0.1277208924293518
0.23036713898181915,0.1457904875278473
0.24061384797096252,0.14979207515716553
0.24860626459121704,0.15531045198440552
0.28016898036003113,0.17100754380226135
0.22558599710464478,0.18069115281105042
0.2660645842552185,0.18096023797988892
0.24640585482120514,0.1438535749912262
0.2525653541088104,0.11978849768638611
0.2734311819076538,0.14128676056861877
0.24376645684242249,0.11525575816631317
0.25793877243995667,0.12204725295305252
0.2694637179374695,0.16382545232772827
0.2710936665534973,0.16872639954090118
0.27248531579971313,0.1517258584499359
0.27013733983039856,0.1496315598487854
0.2568186819553375,0.1464039832353592
0.26865848898887634,0.15978549420833588
0.26005280017852783,0.1990332305431366
0.26070183515548706,0.13617649674415588
0.2735773026943207,0.134095698595047
0.28604790568351746,0.13283541798591614
0.29219850897789,0.18278378248214722
0.26489055156707764,0.13784074783325195
0.21139216423034668,0.1526741087436676
0.23299556970596313,0.12221075594425201
0.2733125388622284,0.1587451696395874
0.2559538781642914,0.15149392187595367
0.2379893958568573,0.15129436552524567
0.2509937584400177,0.1845942884683609
0.25562524795532227,0.15673792362213135
0.2650816738605499,0.11377748847007751
0.2726457715034485,0.19195657968521118
0.27068835496902466,0.13190841674804688
0.23148396611213684,0.11854477226734161
0.23339444398880005,0.15939542651176453
0.2688586413860321,0.15924261510372162
0.2619805335998535,0.13523143529891968
0.2631417512893677,0.13037323951721191
0.2637096345424652,0.1264103502035141
0.23562030494213104,0.1247827410697937
0.2644040584564209,0.12951508164405823
0.2652709186077118,0.1336987465620041
0.2671908140182495,0.12864546477794647
0.22096602618694305,0.1307377964258194
0.25540027022361755,0.15475794672966003
0.24991637468338013,0.1769128292798996
0.27367398142814636,0.14215266704559326
0.24567914009094238,0.14614826440811157
0.26313143968582153,0.12717728316783905
0.2711282968521118,0.14358174800872803
0.2675272524356842,0.14855939149856567
0.26593130826950073,0.12377045303583145
0.25092148780822754,0.14843764901161194
0.26540103554725647,0.16898542642593384
0.26099640130996704,0.172795832157135
0.23283317685127258,0.15597659349441528
0.2157205045223236,0.14342229068279266
0.25243687629699707,0.12866950035095215
0.2611646354198456,0.15432892739772797
0.27223172783851624,0.13807404041290283
0.2232714593410492,0.12253499031066895
0.2699946165084839,0.18022075295448303
0.28723639249801636,0.16229763627052307
0.24743950366973877,0.1397266983985901
0.25800731778144836,0.20575836300849915
0.24419927597045898,0.15101125836372375
0.2165931761264801,0.12232665717601776
0.22277244925498962,0.12780101597309113
0.2730853259563446,0.11748038977384567
0.2459033578634262,0.18977370858192444
0.26727283000946045,0.17205193638801575
0.2728760838508606,0.15038836002349854
0.2998184859752655,0.1201341301202774
0.27650853991508484,0.1677657514810562
0.2627534866333008,0.1464991420507431
0.2616220712661743,0.14517676830291748
0.2697792649269104,0.14015556871891022
0.21772083640098572,0.1345875859260559
0.2814185321331024,0.12974391877651215
0.26482003927230835,0.12652726471424103
0.2563019096851349,0.12796062231063843
0.2756681442260742,0.15766972303390503
0.26743587851524353,0.13087531924247742
0.2749195098876953,0.1380588412284851
0.2840735912322998,0.13241350650787354
0.256217360496521,0.1738874912261963
0.2468322217464447,0.16094735264778137
0.26737648248672485,0.13311626017093658
0.256113201379776,0.16972744464874268
0.26368939876556396,0.14035369455814362
0.20115022361278534,0.13298895955085754
0.26464158296585083,0.13802681863307953
0.28617921471595764,0.11570851504802704
0.2812327444553375,0.1402042806148529
0.2541087567806244,0.19576656818389893
0.2523091435432434,0.17391091585159302
0.24903079867362976,0.13758990168571472
0.24569126963615417,0.12929652631282806
0.2737524211406708,0.13705366849899292
0.2717496156692505,0.1482754945755005
0.25424808263778687,0.1285504400730133
0.2784445285797119,0.13793814182281494
0.2828325629234314,0.1702587902545929
0.24019573628902435,0.12434583157300949
0.24741718173027039,0.15034973621368408
0.2863919734954834,0.12202610075473785
0.2401176542043686,0.14662273228168488
0.27328693866729736,0.130476176738739
0.2712954878807068,0.11503811180591583
0.2771879732608795,0.1705663800239563
0.26920285820961,0.1295124888420105
0.2553713619709015,0.12007549405097961
0.26125091314315796,0.1394825577735901
0.2653203308582306,0.12456908822059631
0.2295377254486084,0.10972834378480911
0.2882448732852936,0.11829797923564911
0.2724061906337738,0.15323030948638916
0.2827252745628357,0.13044336438179016
0.26301905512809753,0.11031132191419601
0.25826671719551086,0.1455451250076294
0.2473636269569397,0.1338314414024353
0.24071566760540009,0.14130006730556488
0.2586246430873871,0.11613790690898895
0.2858920097351074,0.135752871632576
0.2602102756500244,0.12764841318130493
0.25426390767097473,0.11744770407676697
0.26702091097831726,0.1364010125398636
0.26617324352264404,0.1389649212360382
0.22353892028331757,0.14746394753456116
0.23159289360046387,0.1704096794128418
0.25010770559310913,0.18577192723751068
0.22752508521080017,0.12349691987037659
0.2624344527721405,0.13513875007629395
0.26258593797683716,0.12887944281101227
0.25258877873420715,0.1154613196849823
0.24065819382667542,0.1320144534111023
0.2415110319852829,0.12453234940767288
0.2648642361164093,0.1514502763748169
0.23020005226135254,0.13463124632835388
0.2546032965183258,0.15322953462600708
0.2600049376487732,0.16589775681495667
0.2788308560848236,0.14380888640880585
0.25602346658706665,0.1283816695213318
0.23316475749015808,0.13099460303783417
0.27245786786079407,0.12287156283855438
0.2706395387649536,0.13361495733261108
0.24678193032741547,0.17418205738067627
0.23752105236053467,0.16451428830623627
0.23218350112438202,0.12836378812789917
0.28474289178848267,0.14156216382980347
0.24379605054855347,0.14185389876365662
0.28286704421043396,0.13469335436820984
0.24927914142608643,0.14564990997314453
0.2922306954860687,0.12399377673864365
0.2330271601676941,0.13688120245933533
0.2877277433872223,0.12025291472673416
0.21450097858905792,0.11511807143688202
0.24735060334205627,0.13618385791778564
0.2610890567302704,0.12787145376205444
0.2647759020328522,0.11023563146591187
0.28239041566848755,0.118890181183815
0.22766409814357758,0.13977235555648804
0.25717973709106445,0.12210699915885925
0.2685103714466095,0.12643203139305115
0.2604786455631256,0.113011434674263
0.25252899527549744,0.12557867169380188
0.24517247080802917,0.16444401443004608
0.2626058757305145,0.13521721959114075
0.25118714570999146,0.13757148385047913
0.2692020833492279,0.14024022221565247
0.2656738758087158,0.15879970788955688
0.28093305230140686,0.13508249819278717
0.2456340342760086,0.12458351254463196
0.2763908803462982,0.13958948850631714
0.23489944636821747,0.1303369253873825
0.25224488973617554,0.12329632043838501
0.2834572494029999,0.1222120076417923
0.22745275497436523,0.12309640645980835
0.2614819407463074,0.12454504519701004
0.25328028202056885,0.13224565982818604
0.2515984773635864,0.11838185787200928
0.23965471982955933,0.12051086872816086
0.2601169943809509,0.11238881945610046
0.26248058676719666,0.12631981074810028
0.24397045373916626,0.13210627436637878
0.23168975114822388,0.13297808170318604
0.23043134808540344,0.1411031186580658
0.24260343611240387,0.23598751425743103
0.2774495482444763,0.1376902461051941
0.24597559869289398,0.10781273245811462
0.2799775004386902,0.13022427260875702
0.2633957862854004,0.13181795179843903
0.269183486700058,0.1146228164434433
0.2424142062664032,0.1892338991165161
0.2752668261528015,0.15820565819740295
0.24336689710617065,0.14925424754619598
0.2589035630226135,0.12471184134483337
0.2927643358707428,0.14468015730381012
0.24861851334571838,0.1229579746723175
0.2656618058681488,0.12490390241146088
0.2731093168258667,0.11669228971004486
0.2643078565597534,0.1309034824371338
0.21903195977210999,0.13074779510498047
0.24634388089179993,0.11976832151412964
0.24279168248176575,0.1310303956270218
0.2298487424850464,0.13798649609088898
0.23816201090812683,0.14225278794765472
0.24046242237091064,0.1245012879371643
0.2623154819011688,0.12236547470092773
0.2615726590156555,0.12457028031349182
0.2365182340145111,0.14831897616386414
0.24336335062980652,0.11748510599136353
0.29436129331588745,0.15307214856147766
0.28056541085243225,0.13566702604293823
0.2518063485622406,0.11376222223043442
0.24310219287872314,0.13021397590637207
0.26791059970855713,0.12098442018032074
0.25632160902023315,0.10918843746185303
0.23746465146541595,0.13382214307785034
0.2509929835796356,0.13104376196861267
0.22109313309192657,0.15821227431297302
0.258905291557312,0.11138880252838135
0.26786670088768005,0.1322597861289978
0.2743549942970276,0.1578068733215332
0.2746935188770294,0.13280831277370453
0.2717961370944977,0.18716874718666077
0.23012781143188477,0.128982812166214
0.22316381335258484,0.14061221480369568
0.27316024899482727,0.14104267954826355
0.2624623477458954,0.16166865825653076
0.271260142326355,0.12728016078472137
0.2529367506504059,0.11757953464984894
0.2664312422275543,0.12030359357595444
0.2659018337726593,0.11258065700531006
0.2510228753089905,0.11867840588092804
0.24576236307621002,0.11243946850299835
0.23056237399578094,0.14881625771522522
0.25919613242149353,0.13884803652763367
0.24918246269226074,0.12728506326675415
0.2595626413822174,0.150149405002594
0.24863356351852417,0.16551026701927185
0.24911168217658997,0.14387795329093933
0.2409062385559082,0.17083384096622467
0.24513643980026245,0.12272137403488159
0.28256887197494507,0.1280192732810974
0.233361154794693,0.13144566118717194
0.2408885359764099,0.15464481711387634
0.2642836272716522,0.12409622967243195
0.24891144037246704,0.1314282864332199
0.22228127717971802,0.12415459752082825
0.251467227935791,0.12034761905670166
0.28899458050727844,0.14373934268951416
0.22653590142726898,0.13761383295059204
0.25998401641845703,0.12806148827075958
0.30940502882003784,0.1278257817029953
0.2460431307554245,0.13131758570671082
0.29953575134277344,0.17690470814704895
0.2730216383934021,0.11197422444820404
0.20232728123664856,0.17078149318695068
0.20769771933555603,0.13873252272605896
0.2351066768169403,0.13847514986991882
0.23942886292934418,0.1256701499223709
0.26245564222335815,0.13091498613357544
0.26342153549194336,0.12697654962539673
0.24855004251003265,0.1410129964351654
0.23923912644386292,0.16884855926036835
0.25994110107421875,0.12085740268230438
0.2435946762561798,0.13105039298534393
0.25195810198783875,0.1315000057220459
0.27113765478134155,0.13074932992458344
0.29700514674186707,0.12742552161216736
0.2437237799167633,0.15266060829162598
0.25435778498649597,0.12418531626462936
0.2584308385848999,0.12272411584854126
0.2677465081214905,0.11620385199785233
0.23176699876785278,0.12908107042312622
0.26486045122146606,0.13776281476020813
0.268513560295105,0.17327818274497986
0.23867836594581604,0.15635335445404053
0.23816686868667603,0.12047678232192993
0.27821508049964905,0.11562786251306534
0.2502208650112152,0.1417260468006134
0.21926450729370117,0.12131631374359131
0.25841671228408813,0.13675370812416077
0.22580409049987793,0.17715948820114136
0.21630242466926575,0.11743137240409851
0.25238242745399475,0.11495225131511688
0.22924329340457916,0.1313236951828003
0.29662930965423584,0.14183339476585388
0.22998934984207153,0.14242082834243774
0.27817410230636597,0.12189367413520813
0.2813190221786499,0.15222591161727905
0.28266221284866333,0.11604735255241394
0.294803261756897,0.10788881778717041
0.25943440198898315,0.14229446649551392
0.2337052822113037,0.12572261691093445
0.2739698588848114,0.10488121956586838
0.2638530135154724,0.11846544593572617
0.24708300828933716,0.1217716857790947
0.22305718064308167,0.11952143907546997
0.25773492455482483,0.12521933019161224
0.283611536026001,0.12055103480815887
0.3011113703250885,0.13328179717063904
0.22161582112312317,0.17229166626930237
0.23994287848472595,0.17999199032783508
0.2227689027786255,0.12525327503681183
0.2622160017490387,0.11028271913528442
0.25824153423309326,0.12712132930755615
0.28941279649734497,0.11166437715291977
0.25585827231407166,0.11887861788272858
0.23246362805366516,0.12365943193435669
0.2767859399318695,0.1356789469718933
0.2529066801071167,0.1270432472229004
0.24996374547481537,0.11398287117481232
0.22083020210266113,0.11580561101436615
0.28022754192352295,0.16933318972587585
0.261679470539093,0.12328089028596878
0.2623189687728882,0.12413105368614197
0.24129892885684967,0.11937256157398224
0.28103163838386536,0.14134174585342407
0.2642475366592407,0.11349090933799744
0.24398410320281982,0.10598593950271606
0.25062498450279236,0.12684696912765503
0.24800248444080353,0.12586617469787598
0.26915067434310913,0.15891768038272858
0.26271119713783264,0.11603719741106033
0.25055623054504395,0.17876431345939636
0.23593632876873016,0.1260855793952942
0.27522945404052734,0.13369342684745789
0.26795825362205505,0.10704264044761658
0.265458345413208,0.11279647797346115
0.22762982547283173,0.13594356179237366
0.23748081922531128,0.12245632708072662
0.2854571044445038,0.1247803196310997
0.25204581022262573,0.16358652710914612
0.22144627571105957,0.11810681968927383
0.30416339635849,0.11951129138469696
0.2528550624847412,0.12925566732883453
0.2574189305305481,0.1296234279870987
0.28438448905944824,0.125878244638443
0.2286253273487091,0.11352399736642838
0.2688870429992676,0.16011959314346313
0.29246795177459717,0.14307384192943573
0.21552452445030212,0.12435384094715118
0.23005545139312744,0.11604885011911392
0.2790678143501282,0.12589329481124878
0.2563779950141907,0.12937603890895844
0.23791822791099548,0.17060397565364838
0.236704021692276,0.18065795302391052
0.2239232063293457,0.12633752822875977
0.25901132822036743,0.11118350923061371
0.26209592819213867,0.1231047734618187
0.25703486800193787,0.12229802459478378
0.237618088722229,0.1266290247440338
0.2543799579143524,0.1295560598373413
0.2940387427806854,0.12047313153743744
0.22693465650081635,0.12187620997428894
0.21974962949752808,0.12060780078172684
0.2872925102710724,0.16866908967494965
0.22742074728012085,0.14836770296096802
0.30292850732803345,0.11825248599052429
0.2603398263454437,0.11950589716434479
0.2497982233762741,0.14918339252471924
0.30899563431739807,0.13540419936180115
0.29239422082901,0.1117723137140274
0.2620585262775421,0.16862046718597412
0.22996976971626282,0.11645457148551941
0.2567029893398285,0.11639802157878876
0.24149110913276672,0.12350684404373169
0.28386855125427246,0.11128081381320953
0.2808853089809418,0.12891346216201782
0.26960498094558716,0.12021863460540771
0.2866833806037903,0.11955055594444275
0.2434038370847702,0.11534827947616577
0.21946001052856445,0.11071281135082245
0.2635955214500427,0.12520387768745422
0.26648688316345215,0.13468775153160095
0.26077741384506226,0.10824841260910034
0.24220405519008636,0.1285153180360794
0.23484280705451965,0.11429096013307571
0.2256820648908615,0.12586581707000732
0.26362571120262146,0.1327454298734665
0.23841136693954468,0.14575710892677307
0.2689899802207947,0.1304841786623001
0.25713038444519043,0.12543641030788422
0.23245447874069214,0.11680441349744797
0.26193398237228394,0.12953054904937744
0.23566213250160217,0.12721431255340576
0.24794378876686096,0.13842153549194336
0.2565779685974121,0.1428920328617096
0.27654513716697693,0.15989917516708374
0.2905125916004181,0.12408459186553955
0.23604737222194672,0.11893732845783234
0.21602651476860046,0.12723548710346222
0.2497020661830902,0.1360665261745453
0.24231702089309692,0.1155637726187706
0.24885240197181702,0.13120527565479279
0.2261774092912674,0.16801264882087708
0.25126928091049194,0.11557632684707642
0.2425920069217682,0.11496104300022125
0.25876498222351074,0.1271376758813858
0.26727187633514404,0.15656903386116028
0.24507135152816772,0.13289131224155426
0.18575650453567505,0.12491022795438766
0.2282940149307251,0.12143123149871826
0.24361085891723633,0.17981962859630585
0.23911739885807037,0.12202194333076477
0.2742744982242584,0.1412692666053772
0.24804189801216125,0.1268559694290161
0.26982954144477844,0.12155550718307495
0.24958449602127075,0.157215416431427
0.24470587074756622,0.14007645845413208
0.2803032398223877,0.127791166305542
0.2740141749382019,0.13184545934200287
0.27750223875045776,0.11698393523693085
0.2991099953651428,0.1378258615732193
0.24958068132400513,0.10834980010986328
0.2582857310771942,0.15578106045722961
0.2603018879890442,0.12549610435962677
0.28705424070358276,0.10715991258621216
0.22510148584842682,0.13356448709964752
0.24749670922756195,0.19757898151874542
0.27467894554138184,0.13509003818035126
0.2357979714870453,0.11623729765415192
0.27525854110717773,0.11357924342155457
0.23014485836029053,0.1144399493932724
0.270712286233902,0.15674065053462982
0.27124908566474915,0.10422453284263611
0.24478983879089355,0.139295294880867
0.2585102319717407,0.1447412073612213
0.264542818069458,0.1324855387210846
0.2718106210231781,0.15704768896102905
0.26330286264419556,0.11660543084144592
0.27493149042129517,0.12877875566482544
0.23806802928447723,0.16354981064796448
0.2647448778152466,0.12593279778957367
0.2614244222640991,0.12414360046386719
0.28552478551864624,0.13542529940605164
0.2063746154308319,0.11882910132408142
0.26502424478530884,0.10787760466337204
0.22218012809753418,0.14439819753170013
0.2712321877479553,0.14636242389678955
0.23111572861671448,0.15739956498146057
0.2797914147377014,0.11384822428226471
0.22534886002540588,0.1527743637561798
0.2444218397140503,0.12866154313087463
0.24169549345970154,0.15338362753391266
0.25787726044654846,0.11798276007175446
0.24453392624855042,0.10858871042728424
0.28498774766921997,0.1151762381196022
0.27270063757896423,0.11076036095619202
0.2439589500427246,0.14108611643314362
0.2589382231235504,0.1292225420475006
0.2142471969127655,0.14657124876976013
0.26216936111450195,0.13905717432498932
0.23203521966934204,0.16368037462234497
0.26467257738113403,0.12165579199790955
0.2574702501296997,0.1349838376045227
0.2627851068973541,0.11585766077041626
0.2430538684129715,0.12367619574069977
0.27305442094802856,0.1303403377532959
0.24231496453285217,0.1347256898880005
0.2696342468261719,0.11924572288990021
0.2131781280040741,0.1263333261013031
0.26554611325263977,0.11415112763643265
0.2607390880584717,0.11824996024370193
0.2538064420223236,0.12680020928382874
0.24604666233062744,0.10301244258880615
0.23969320952892303,0.1264389008283615
0.2807214856147766,0.14948150515556335
0.22898802161216736,0.11771389096975327
0.25587862730026245,0.12309983372688293
0.2559375762939453,0.11414073407649994
0.20303192734718323,0.11904770135879517
0.2777995467185974,0.10140776634216309
0.25439396500587463,0.13678552210330963
0.2707805633544922,0.14181971549987793
0.2542802095413208,0.11462562531232834
0.2657097280025482,0.1487756371498108
0.27434468269348145,0.14763733744621277
0.19460216164588928,0.11685415357351303
0.2564467787742615,0.16081897914409637
0.22225862741470337,0.14622581005096436
0.25028449296951294,0.1369689702987671
0.26475802063941956,0.12045116722583771
0.26171913743019104,0.11026545614004135
0.2731785178184509,0.1078881025314331
0.27652886509895325,0.15493203699588776
0.2683350443840027,0.11521429568529129
0.28575849533081055,0.11004559695720673
0.26159027218818665,0.1306803822517395
0.2747839093208313,0.1183788850903511
0.26022982597351074,0.1590586006641388
0.25311094522476196,0.1475052684545517
0.24600118398666382,0.12627102434635162
0.2115059196949005,0.1827254593372345
0.2695460021495819,0.13116365671157837
0.24263447523117065,0.14373815059661865
0.2607569098472595,0.1373034566640854
0.24650108814239502,0.1160535216331482
0.25615543127059937,0.13954901695251465
0.2670040726661682,0.118390753865242
0.21770519018173218,0.12418699264526367
0.22461223602294922,0.12421423196792603
0.29052817821502686,0.13526783883571625
0.2746363580226898,0.12747818231582642
0.27155226469039917,0.11486085504293442
0.2752123475074768,0.13114379346370697
0.2682567238807678,0.19175398349761963
0.2069951593875885,0.11759263277053833
0.25272274017333984,0.12391328811645508
0.25834524631500244,0.12110965698957443
0.24453352391719818,0.14446744322776794
0.2992597818374634,0.1203649491071701
0.24778828024864197,0.11969032883644104
0.24834425747394562,0.14190484583377838
0.23627886176109314,0.12681230902671814
0.24049556255340576,0.13715608417987823
0.2627199590206146,0.12464503198862076
0.26549696922302246,0.1359463930130005
0.25993865728378296,0.1055690199136734
0.26687872409820557,0.17023025453090668
0.2612019181251526,0.13149625062942505
0.24013271927833557,0.10597750544548035
0.2747495770454407,0.12843866646289825
0.2488129436969757,0.1200656071305275
0.20681807398796082,0.1185508444905281
0.24776583909988403,0.11503497511148453
0.26132553815841675,0.11957913637161255
0.2334393858909607,0.1354871690273285
0.24002759158611298,0.12635467946529388
0.27381032705307007,0.10411258041858673
0.2610774040222168,0.12209057807922363
0.2613027095794678,0.1632852703332901
0.25058767199516296,0.18426164984703064
0.2466871440410614,0.11650779098272324
0.2795972526073456,0.13836795091629028
0.26490581035614014,0.1240672767162323
0.22642852365970612,0.1253964602947235
0.2229534536600113,0.12207016348838806
0.24120348691940308,0.15804511308670044
0.26107776165008545,0.139176607131958
0.26819097995758057,0.1425056755542755
0.2769523561000824,0.14170335233211517
0.25701823830604553,0.1450403779745102
0.23477280139923096,0.11820454895496368
0.24968156218528748,0.11270416527986526
0.2658116817474365,0.158234104514122
0.2467295527458191,0.1560952514410019
0.29344403743743896,0.12526802718639374
0.2824997901916504,0.18506315350532532
0.24249839782714844,0.12956376373767853
0.260466992855072,0.1359749138355255
0.25282007455825806,0.10320986807346344
0.25337255001068115,0.11988994479179382
0.258666068315506,0.1223066970705986
0.228984996676445,0.12490028142929077
0.22496554255485535,0.11313249170780182
0.23474636673927307,0.12158448994159698
0.25529712438583374,0.14517129957675934
0.2710830867290497,0.1367974430322647
0.2805977761745453,0.1358289122581482
0.2565614581108093,0.11837057024240494
0.24225124716758728,0.11131588369607925
0.23799191415309906,0.14764802157878876
0.2800835967063904,0.1271817982196808
0.28704172372817993,0.11590957641601562
0.25451648235321045,0.1151692122220993
0.26118794083595276,0.1441912055015564
0.25686827301979065,0.10841603577136993
0.24889037013053894,0.12010421603918076
0.24085339903831482,0.11807133257389069
0.23717179894447327,0.14123553037643433
0.24036379158496857,0.12497714161872864
0.28501182794570923,0.13864319026470184
0.27651941776275635,0.16545706987380981
0.2651832103729248,0.1425955444574356
0.26184120774269104,0.12615743279457092
0.22360481321811676,0.12671956419944763
0.21175703406333923,0.12164965271949768
0.23123502731323242,0.12542471289634705
0.24376538395881653,0.11947028338909149
0.2319146692752838,0.11890355497598648
0.21855247020721436,0.11511041969060898
0.23761610686779022,0.12656739354133606
0.2796425223350525,0.13553066551685333
0.2556551694869995,0.11750175803899765
0.2296590656042099,0.12232626974582672
0.27780723571777344,0.1242024153470993
0.23490607738494873,0.12067340314388275
0.2601166367530823,0.10322723537683487
0.27570027112960815,0.14235396683216095
0.25836700201034546,0.11657541990280151
0.2253779172897339,0.12328389286994934
0.24838288128376007,0.11567533761262894
0.23944875597953796,0.14647775888442993
0.23918765783309937,0.11911562085151672
0.27916038036346436,0.11849955469369888
0.2647668719291687,0.12993480265140533
0.24885374307632446,0.13031446933746338
0.2370990812778473,0.11669953167438507
0.20428244769573212,0.17953944206237793
0.2730022072792053,0.10788600146770477
0.2744160294532776,0.18648827075958252
0.21726453304290771,0.10195793211460114
0.21291303634643555,0.10582172870635986
0.27217191457748413,0.1126781702041626
0.27713313698768616,0.10997778177261353
0.27023833990097046,0.11961963772773743
0.3059830367565155,0.12252248823642731
0.2715885043144226,0.11009194701910019
0.24318718910217285,0.1271297037601471
0.2603299021720886,0.12185236811637878
0.22525642812252045,0.1173313781619072
0.26274964213371277,0.13045606017112732
0.24371740221977234,0.13152602314949036
0.26599714159965515,0.1280294805765152
0.27038371562957764,0.1254708468914032
0.26908570528030396,0.1239883303642273
0.25710761547088623,0.20085404813289642
0.2647109031677246,0.1808602213859558
0.2450227439403534,0.12565341591835022
0.2630601227283478,0.1335117518901825
0.24781376123428345,0.1334008127450943
0.2487480640411377,0.1202344000339508
0.24647337198257446,0.1703816056251526
0.22961419820785522,0.17145192623138428
0.28217679262161255,0.12990623712539673
0.2604128122329712,0.11789260804653168
0.22331474721431732,0.12374338507652283
0.22710354626178741,0.14955884218215942
0.20426437258720398,0.1430397480726242
0.2749078571796417,0.12765014171600342
0.2522977888584137,0.11531147360801697
0.24601951241493225,0.12595127522945404
0.2912638485431671,0.10328435152769089
0.2591424584388733,0.14167895913124084
0.23381604254245758,0.1395493596792221
0.23666128516197205,0.1272658407688141
0.2539985775947571,0.12097629904747009
0.27266108989715576,0.13398587703704834
0.2806291878223419,0.1793605089187622
0.246515154838562,0.16727297008037567
0.2586289644241333,0.11409088969230652
0.26349925994873047,0.11513258516788483
0.26260799169540405,0.13347719609737396
0.24605098366737366,0.13585756719112396
0.2490968108177185,0.17857626080513
0.27038854360580444,0.13369476795196533
0.24168282747268677,0.17896834015846252
0.2957019805908203,0.14152106642723083
0.2493889331817627,0.12159398943185806
0.2739422619342804,0.16083276271820068
0.24891042709350586,0.17836879193782806
0.24914249777793884,0.1265152245759964
0.305359423160553,0.13801980018615723
0.28199705481529236,0.16744618117809296
0.26464033126831055,0.13678672909736633
0.28149789571762085,0.12465009093284607
0.23027008771896362,0.12647521495819092
0.2730458080768585,0.11868812888860703
0.2595098912715912,0.12338782846927643
0.2504032254219055,0.12446650862693787
0.24699267745018005,0.12949323654174805
0.2647067904472351,0.1233193576335907
0.24971503019332886,0.1428682804107666
0.2808423340320587,0.13652066886425018
0.2352030873298645,0.134546160697937
0.2666858434677124,0.11454576253890991
0.259475439786911,0.1328660547733307
0.28268003463745117,0.11426004767417908
0.2680615484714508,0.12387079745531082
0.25899821519851685,0.1377134472131729
0.22114866971969604,0.13090413808822632
0.28248172998428345,0.12215548008680344
0.26854604482650757,0.12460280954837799
0.25769877433776855,0.15181873738765717
0.26253223419189453,0.12892583012580872
0.2947062849998474,0.1408904641866684
0.28131505846977234,0.12343285232782364
0.24938082695007324,0.13412585854530334
0.2191283404827118,0.1270085573196411
0.2853814363479614,0.1136283129453659
0.20710575580596924,0.12670528888702393
0.2624419331550598,0.1281348168849945
0.275897741317749,0.10308752954006195
0.22801318764686584,0.11894499510526657
0.27051296830177307,0.135868638753891
0.2613416016101837,0.1027258038520813
0.2958729863166809,0.15480034053325653
0.24392417073249817,0.12868037819862366
0.2553441524505615,0.16433516144752502
0.25213566422462463,0.12056539207696915
0.27236950397491455,0.1377677619457245
0.25596943497657776,0.12646527588367462
0.20695626735687256,0.11649739742279053
0.26516538858413696,0.1322791576385498
0.26843100786209106,0.14033858478069305
0.28689640760421753,0.11948390305042267
0.242598757147789,0.12550340592861176
0.26774102449417114,0.14129269123077393
0.2886408865451813,0.1279221475124359
0.2879244387149811,0.1216459572315216
0.2931503653526306,0.10511639714241028
0.2856852412223816,0.11698755621910095
0.28853514790534973,0.1413850039243698
0.22961655259132385,0.174261674284935
0.27440011501312256,0.12705683708190918
0.2536765933036804,0.11752685159444809
0.23810863494873047,0.10618794709444046
0.2689356505870819,0.13030345737934113
0.23857882618904114,0.1173628717660904
0.28819674253463745,0.1295105218887329
0.26847565174102783,0.12868037819862366
0.2433144450187683,0.13625001907348633
0.2234220802783966,0.11569353938102722
0.25141698122024536,0.16203975677490234
0.24267464876174927,0.12491709738969803
0.22784152626991272,0.13103552162647247
0.2550952136516571,0.12653480470180511
0.2525545060634613,0.1172189936041832
0.2260185331106186,0.12051564455032349
0.24342027306556702,0.1261577010154724
0.2791554927825928,0.11772967875003815
0.217693030834198,0.1361834555864334
0.2581077516078949,0.1495242714881897
0.2605043053627014,0.13462281227111816
0.2762226164340973,0.13707464933395386
0.2792878746986389,0.17857256531715393
0.19875667989253998,0.12458503246307373
0.24446573853492737,0.11077439785003662
0.22986149787902832,0.1340121030807495
0.2765173316001892,0.19087788462638855
0.2870316505432129,0.11434589326381683
0.24057883024215698,0.1219027042388916
0.2605000138282776,0.1374911367893219
0.270268976688385,0.1171790212392807
0.2359527349472046,0.11804160475730896
0.2217855155467987,0.12129072844982147
0.2536371350288391,0.14625419676303864
0.2980436384677887,0.11985982954502106
0.25783753395080566,0.13550613820552826
0.24100109934806824,0.11246494948863983
0.24910834431648254,0.11770502477884293
0.2685171961784363,0.1159084141254425
0.2343187779188156,0.11949935555458069
0.23097100853919983,0.11596018821001053
0.2684572637081146,0.11034397780895233
0.26753711700439453,0.12973520159721375
0.20697274804115295,0.10962846875190735
0.268349826335907,0.10530832409858704
0.23414833843708038,0.13546882569789886
0.22526125609874725,0.11067439615726471
0.2603415846824646,0.13132315874099731
0.2676338255405426,0.10772006958723068
0.24820256233215332,0.11692731082439423
0.25490209460258484,0.12699899077415466
0.2576994299888611,0.15935610234737396
0.22471216320991516,0.12342298030853271
0.27283695340156555,0.10821422934532166
0.2920368015766144,0.13192594051361084
0.27606746554374695,0.1284523904323578
0.2706073522567749,0.10747157037258148
0.2552439868450165,0.13185542821884155
0.267216295003891,0.1364925503730774
0.21698413789272308,0.1474280059337616
0.26745331287384033,0.13888582587242126
0.2740699350833893,0.14804689586162567
0.2761348485946655,0.11915767192840576
0.2694647014141083,0.11616693437099457
0.2237573266029358,0.114901602268219
0.2718982994556427,0.11393946409225464
0.25351470708847046,0.11029964685440063
0.25159865617752075,0.12330111861228943
0.2211807519197464,0.10331553220748901
0.26195061206817627,0.13856233656406403
0.27215576171875,0.12431392818689346
0.22330793738365173,0.11646419763565063
0.2422548085451126,0.15103977918624878
0.2611953616142273,0.15307839214801788
0.24942633509635925,0.16257193684577942
0.22460810840129852,0.12941139936447144
0.24582594633102417,0.11983936280012131
0.2329120635986328,0.11262133717536926
0.21699661016464233,0.11906616389751434
0.24057602882385254,0.16260984539985657
0.24353265762329102,0.10946822166442871
0.26654988527297974,0.1115206927061081
0.22563138604164124,0.11049676686525345
0.2693578898906708,0.1206209659576416
0.2199646532535553,0.12361475825309753
0.2716878652572632,0.11060035228729248
0.26649704575538635,0.11802142858505249
0.2366819679737091,0.12939384579658508
0.2352502942085266,0.1454981416463852
0.23690973222255707,0.12087048590183258
0.2501554489135742,0.12354853749275208
0.24309153854846954,0.12614180147647858
0.26977959275245667,0.12414902448654175
0.26976466178894043,0.127217635512352
0.25456294417381287,0.13791503012180328
0.23754772543907166,0.15691789984703064
0.2522847354412079,0.12213564664125443
0.25790032744407654,0.1200423389673233
0.2697334587574005,0.09941211342811584
0.2514321804046631,0.10895098745822906
0.26383301615715027,0.15367130935192108
0.24529126286506653,0.10932891070842743
0.2521614134311676,0.11466014385223389
0.23640726506710052,0.11515138298273087
0.25145772099494934,0.15418872237205505
0.2828490436077118,0.12242297828197479
0.2630437910556793,0.1098136454820633
0.273659884929657,0.12603341042995453
0.2159888744354248,0.11596167087554932
0.25097137689590454,0.12186301499605179
0.25222840905189514,0.1142052561044693
0.2686121165752411,0.11535236239433289
0.26512575149536133,0.11960288137197495
0.27090343832969666,0.13084617257118225
0.2796744108200073,0.11035643517971039
0.24165457487106323,0.1312309056520462
0.2001020610332489,0.14888307452201843
0.26340657472610474,0.1500859558582306
0.29944780468940735,0.1274653524160385
0.25934886932373047,0.13687866926193237
0.2190120667219162,0.11370024085044861
0.23882147669792175,0.12167714536190033
0.23919138312339783,0.11693526804447174
0.23608893156051636,0.14045807719230652
0.28464794158935547,0.10649167746305466
0.2267976552248001,0.16082000732421875
0.2679376006126404,0.18065448105335236
0.2577468156814575,0.1223544180393219
0.22796085476875305,0.15674525499343872
0.27970951795578003,0.1142721101641655
0.23532670736312866,0.12155264616012573
0.2092020958662033,0.12537729740142822
0.23418065905570984,0.11850088834762573
0.2572525441646576,0.13175179064273834
0.27292710542678833,0.1321966052055359
0.23532231152057648,0.1261313408613205
0.24808239936828613,0.1151590645313263
0.2622925937175751,0.10843256860971451
0.24752801656723022,0.11482658982276917
0.23002679646015167,0.12316820025444031
0.2608329653739929,0.11998982727527618
0.24753379821777344,0.10629816353321075
0.2706112563610077,0.12336210906505585
0.27066144347190857,0.12703031301498413
0.26179033517837524,0.11405143141746521
0.23613546788692474,0.10594233870506287
0.26316168904304504,0.11655580997467041
0.2602015435695648,0.12473733723163605
0.28162455558776855,0.1236409991979599
0.2845389246940613,0.12809358537197113
0.26316291093826294,0.11331631988286972
0.27510306239128113,0.10588779300451279
0.29233789443969727,0.10636106133460999
0.29464197158813477,0.11864999681711197
0.25320273637771606,0.11581537872552872
0.2941223382949829,0.11802612990140915
0.25124675035476685,0.11875744163990021
0.2345411628484726,0.10821016877889633
0.25673574209213257,0.1613815873861313
0.2640184164047241,0.1170412003993988
0.25444626808166504,0.1147160455584526
0.27032601833343506,0.1187313124537468
0.2298584282398224,0.14200346171855927
0.2690815329551697,0.12523064017295837
0.2729080021381378,0.11428175866603851
0.2681537866592407,0.12754783034324646
0.24188774824142456,0.15349893271923065
0.21307939291000366,0.19115567207336426
0.262257844209671,0.1316644698381424
0.28967994451522827,0.12088529020547867
0.2550574243068695,0.13674551248550415
0.21843639016151428,0.11445871740579605
0.22934263944625854,0.13272793591022491
0.25342583656311035,0.11465859413146973
0.23151259124279022,0.12317284941673279
0.23284894227981567,0.11596271395683289
0.22556859254837036,0.12367060035467148
0.22982311248779297,0.13107484579086304
0.24982710182666779,0.14847329258918762
0.2317608743906021,0.12098866701126099
0.24824431538581848,0.12794731557369232
0.266766756772995,0.11053840816020966
0.24212199449539185,0.13004325330257416
0.2695755362510681,0.09953740239143372
0.2547786235809326,0.1166406199336052
0.21508273482322693,0.14798758924007416
0.2650949954986572,0.12955360114574432
0.2793291509151459,0.1083977222442627
0.2154666930437088,0.12124857306480408
0.2737780809402466,0.1278783529996872
0.2609858512878418,0.12939667701721191
0.2385532259941101,0.11151892691850662
0.2785118818283081,0.11475057899951935
0.26655325293540955,0.12790492177009583
0.2803238034248352,0.1848820149898529
0.28622281551361084,0.12366088479757309
0.2753925919532776,0.17410802841186523
0.22671988606452942,0.12084272503852844
0.23694023489952087,0.1325448751449585
0.29018181562423706,0.11599564552307129
0.25558754801750183,0.1717921495437622
0.3041153848171234,0.10813787579536438
0.23905199766159058,0.11591258645057678
0.20058752596378326,0.12264980375766754
0.22731035947799683,0.17847806215286255
0.2642974853515625,0.12668073177337646
0.22481299936771393,0.111495740711689
0.26805686950683594,0.11725068092346191
0.2563879191875458,0.12094677984714508
0.25384047627449036,0.11780678480863571
0.21484243869781494,0.12218027561903
0.2700531482696533,0.11847329139709473
0.2719586491584778,0.12326954305171967
0.2613390386104584,0.12157811224460602
0.2173963040113449,0.1022745743393898
0.26881518959999084,0.12594057619571686
0.2959451675415039,0.12378330528736115
0.2519858777523041,0.14257024228572845
0.22985336184501648,0.10772332549095154
0.2608433663845062,0.13317030668258667
0.26930299401283264,0.1155218631029129
0.23454007506370544,0.10533897578716278
0.2666025161743164,0.10575209558010101
0.26273012161254883,0.13592679798603058
0.26342931389808655,0.15105727314949036
0.2778806984424591,0.14344459772109985
0.27881115674972534,0.10981645435094833
0.2244451940059662,0.11474678665399551
0.2564719319343567,0.12188059836626053
0.27744540572166443,0.15425696969032288
0.23842057585716248,0.12560875713825226
0.26301318407058716,0.11777099967002869
0.28003254532814026,0.10767898708581924
0.28545135259628296,0.11855519562959671
0.27826064825057983,0.14947497844696045
0.24720898270606995,0.11997881531715393
0.2276224046945572,0.1309831589460373
0.2640419006347656,0.11473748087882996
0.24220678210258484,0.15708471834659576
0.25890281796455383,0.12469995766878128
0.24831363558769226,0.13148009777069092
0.27167537808418274,0.1271817684173584
0.23495513200759888,0.11565767228603363
0.2440296858549118,0.11717703938484192
0.23511885106563568,0.17794181406497955
0.22044828534126282,0.11198005825281143
0.3109917640686035,0.13054180145263672
0.27957186102867126,0.12716853618621826
0.22218556702136993,0.10559520125389099
0.2504958510398865,0.10590038448572159
0.24095411598682404,0.15330365300178528
0.2677828371524811,0.13141374289989471
0.2633398771286011,0.11885304749011993
0.2543056905269623,0.12859733402729034
0.2688060700893402,0.12108165770769119
0.21809479594230652,0.14285117387771606
0.24752891063690186,0.11172553896903992
0.22814856469631195,0.1197650209069252
0.24953719973564148,0.12353674322366714
0.2419731169939041,0.1498342603445053
0.28256484866142273,0.11457593739032745
0.23897501826286316,0.1303033083677292
0.26248058676719666,0.11458644270896912
0.2225135862827301,0.12279833853244781
0.264030396938324,0.15230701863765717
0.26293590664863586,0.1074213907122612
0.2799486815929413,0.1176946759223938
0.2739340662956238,0.12174805998802185
0.3075697720050812,0.10931693017482758
0.24627885222434998,0.11470786482095718
0.2685532569885254,0.13518373668193817
0.2524799704551697,0.10389593243598938
0.27461883425712585,0.12182565033435822
0.24362987279891968,0.12947218120098114
0.25269967317581177,0.1103927493095398
0.2815582752227783,0.13621866703033447
0.23119309544563293,0.10970021784305573
0.2778693437576294,0.1244717463850975
0.2600243091583252,0.16717834770679474
0.27163177728652954,0.11713023483753204
0.24269819259643555,0.15036052465438843
0.24971413612365723,0.11574219912290573
0.21929201483726501,0.1070343405008316
0.27975910902023315,0.10897871851921082
0.26878851652145386,0.1604779064655304
0.22340181469917297,0.11493594944477081
0.2695522904396057,0.11597862839698792
0.2740534543991089,0.12349722534418106
0.2712324559688568,0.11819115281105042
0.26525288820266724,0.11617039144039154
0.24203874170780182,0.11005174368619919
0.2512610852718353,0.10908573865890503
0.17222580313682556,0.14757786691188812
0.27988946437835693,0.10971774905920029
0.22478701174259186,0.1252879947423935
0.22280457615852356,0.12308630347251892
0.21434375643730164,0.1358853429555893
0.2558811902999878,0.14428621530532837
0.2180602103471756,0.12031610310077667
0.22297045588493347,0.1309485137462616
0.27863234281539917,0.12372348457574844
0.23340779542922974,0.126260444521904
0.2561172842979431,0.1173797994852066
0.2492865025997162,0.10617407411336899
0.19240480661392212,0.12535299360752106
0.23975861072540283,0.1230202168226242
0.22058020532131195,0.1301959604024887
0.2514480948448181,0.10237725079059601
0.23013661801815033,0.10775809735059738
0.26208555698394775,0.13228590786457062
0.2504539489746094,0.12518525123596191
0.24545277655124664,0.14435957372188568
0.2862505614757538,0.1218678429722786
0.2633456885814667,0.12341001629829407
0.27050361037254333,0.13119271397590637
0.22774949669837952,0.14757204055786133
0.2395082414150238,0.11808253079652786
0.23834910988807678,0.1769513636827469
0.24259528517723083,0.11706811189651489
0.26084911823272705,0.11070412397384644
0.24462056159973145,0.11224924027919769
0.26495105028152466,0.14192071557044983
0.23397932946681976,0.11032543331384659
0.2783889174461365,0.15538781881332397
0.28739890456199646,0.1194925308227539
0.24609725177288055,0.10386356711387634
0.27093803882598877,0.14436307549476624
0.21633204817771912,0.09891228377819061
0.23691022396087646,0.10869647562503815
0.23644328117370605,0.11014986038208008
0.2643466293811798,0.11343488097190857
0.25344762206077576,0.1299966424703598
0.23552808165550232,0.11358790099620819
0.268082857131958,0.11285120993852615
0.2801632881164551,0.11390724778175354
0.24529728293418884,0.12634016573429108
0.2596501410007477,0.13157245516777039
0.24979406595230103,0.1136772483587265
0.2509750723838806,0.13085170090198517
0.1922340840101242,0.12205815315246582
0.2746712267398834,0.11084482073783875
0.2708777189254761,0.1251186579465866
0.25415244698524475,0.11202110350131989
0.27551382780075073,0.11539500951766968
0.2776608467102051,0.10502713173627853
0.23144948482513428,0.12026336044073105
0.30686235427856445,0.11550317704677582
0.27349337935447693,0.12826159596443176
0.30430880188941956,0.1308390498161316
0.30391156673431396,0.12894697487354279
0.26387661695480347,0.15856364369392395
0.2800762355327606,0.12014144659042358
0.22436198592185974,0.10909311473369598
0.28026846051216125,0.1293431669473648
0.24898338317871094,0.12885534763336182
0.2157871425151825,0.13836587965488434
0.26686719059944153,0.1360449492931366
0.26404237747192383,0.12562038004398346
0.22164450585842133,0.13360655307769775
0.28277817368507385,0.11878258734941483
0.274809867143631,0.10274676978588104
0.22261770069599152,0.11766023188829422
0.2562452554702759,0.1301146298646927
0.2600679397583008,0.1142052561044693
0.25028038024902344,0.12152628600597382
0.24869443476200104,0.11727429181337357
0.2570979595184326,0.10883444547653198
0.26527589559555054,0.13580912351608276
0.24633526802062988,0.12383478879928589
0.21223099529743195,0.11633526533842087
0.2784935235977173,0.12769676744937897
0.27479925751686096,0.13059446215629578
0.27607786655426025,0.11126812547445297
0.2176860123872757,0.11592770367860794
0.2666579782962799,0.12013296782970428
0.28038665652275085,0.1617726981639862
0.25918328762054443,0.13642868399620056
0.2343405783176422,0.11739934235811234
0.21858611702919006,0.1135278269648552
0.2376953810453415,0.11780088394880295
0.24643470346927643,0.12686707079410553
0.2485530972480774,0.09895926713943481
0.2798440456390381,0.15756703913211823
0.2541247606277466,0.12518586218357086
0.3006519377231598,0.10932575911283493
0.2553812563419342,0.12195242941379547
0.20146112143993378,0.1227000504732132
0.24710583686828613,0.1215023398399353
0.24853016436100006,0.1238132044672966
0.24262695014476776,0.12156147509813309
0.21887749433517456,0.12525393068790436
0.223356232047081,0.11314333975315094
0.25570714473724365,0.11478972434997559
0.23234640061855316,0.11993847042322159
0.239457905292511,0.13448895514011383
0.26370394229888916,0.10821159929037094
0.23933017253875732,0.11535756289958954
0.26733094453811646,0.1234903633594513
0.24025367200374603,0.12080797553062439
0.2639103829860687,0.11346647143363953
0.25724947452545166,0.11403965950012207
0.22887659072875977,0.1220986545085907
0.22783415019512177,0.14909814298152924
0.2555088698863983,0.09958589822053909
0.2679721713066101,0.12238988280296326
0.23880529403686523,0.12692072987556458
0.28464770317077637,0.11119727045297623
0.25107619166374207,0.11032146960496902
0.26911038160324097,0.11877376586198807
0.2398132085800171,0.11145465821027756
0.25572654604911804,0.1602887064218521
0.2669949233531952,0.11738929897546768
0.2561910152435303,0.12568281590938568
0.2903018593788147,0.10841250419616699
0.216195210814476,0.11714965105056763
0.25455451011657715,0.13449952006340027
0.22619442641735077,0.14088618755340576
0.25029855966567993,0.11022207140922546
0.25399988889694214,0.10831701010465622
0.27341359853744507,0.12577566504478455
0.25941532850265503,0.12487440556287766
0.2609630823135376,0.1335231363773346
0.30496957898139954,0.12328100204467773
0.2512667179107666,0.11735125631093979
0.22755758464336395,0.14421947300434113
0.27308642864227295,0.1300525665283203
0.24238893389701843,0.11219431459903717
0.2904917597770691,0.12404591590166092
0.2721950113773346,0.11375896632671356
0.28644096851348877,0.12357097864151001
0.23044461011886597,0.10995243489742279
0.28302401304244995,0.12903235852718353
0.21669307351112366,0.11172471195459366
0.25860968232154846,0.14129948616027832
0.24238470196723938,0.1273762583732605
0.24161052703857422,0.12924829125404358
0.2459125816822052,0.11786877363920212
0.28485459089279175,0.10252436995506287
0.2715521454811096,0.1270105093717575
0.2055908739566803,0.13248048722743988
0.21742290258407593,0.12224835157394409
0.21879610419273376,0.13518159091472626
0.25613442063331604,0.10916213691234589
0.24212992191314697,0.13004077970981598
0.24704043567180634,0.10835279524326324
0.2764337658882141,0.12484070658683777
0.2647688686847687,0.11610934138298035
0.23378315567970276,0.11220163106918335
0.29009976983070374,0.154320627450943
0.24157977104187012,0.11388739943504333
0.2784229815006256,0.1127028614282608
0.26595377922058105,0.10163755714893341
0.2626449167728424,0.1233195886015892
0.259355366230011,0.11929945647716522
0.2838338017463684,0.10571375489234924
0.2769933044910431,0.1196279376745224
0.24343156814575195,0.11495684087276459
0.23432114720344543,0.10750895738601685
0.26111581921577454,0.12724289298057556
0.2584465444087982,0.1097138375043869
0.24486294388771057,0.126614049077034
0.2674570679664612,0.11685214936733246
0.2881922125816345,0.11340480297803879
0.26741331815719604,0.12042690813541412
0.2194823920726776,0.12023919075727463
0.25109830498695374,0.11545400321483612
0.2173033356666565,0.13653938472270966
0.2417134940624237,0.10841535776853561
0.23193275928497314,0.11886431276798248
0.248537078499794,0.10741472244262695
0.24056512117385864,0.13782446086406708
0.27711617946624756,0.1378134787082672
0.23309557139873505,0.1064150482416153
0.2763999402523041,0.11094716191291809
0.2756582200527191,0.11592637002468109
0.22901101410388947,0.11331810057163239
0.2253352403640747,0.12374380975961685
0.26856476068496704,0.1293814778327942
0.23801711201667786,0.11686201393604279
0.2683696448802948,0.11140371859073639
0.25292783975601196,0.11197055876255035
0.23549848794937134,0.11464469134807587
0.2516642212867737,0.11505358666181564
0.26202747225761414,0.10417589545249939
0.2591909170150757,0.12310928851366043
0.2599404752254486,0.10804766416549683
0.26269766688346863,0.11871427297592163
0.2583570182323456,0.11497762054204941
0.26837337017059326,0.1194193959236145
0.25511300563812256,0.1012769341468811
0.21329417824745178,0.11232329159975052
0.2498314082622528,0.11997765302658081
0.22703078389167786,0.12227694690227509
0.27267229557037354,0.12371419370174408
0.26137426495552063,0.12353280931711197
0.2322331666946411,0.1024937778711319
0.2752796411514282,0.12979762256145477
0.26376473903656006,0.13650915026664734
0.2778315246105194,0.10634356737136841
0.24742192029953003,0.11534799635410309
0.2726479470729828,0.10280704498291016
0.2551710307598114,0.1106727197766304
0.24683377146720886,0.15920791029930115
0.24712955951690674,0.13926681876182556
0.25194376707077026,0.11703012138605118
0.2295144945383072,0.117411769926548
0.24748468399047852,0.11269378662109375
0.2854301929473877,0.11540815234184265
0.29652631282806396,0.10484153032302856
0.23389491438865662,0.1243981420993805
0.26777610182762146,0.13843080401420593
0.25526100397109985,0.11643581092357635
0.270358145236969,0.1358637511730194
0.21091845631599426,0.10847674310207367
0.22860847413539886,0.12231747806072235
0.2810722887516022,0.1097104400396347
0.2533918023109436,0.1181013360619545
0.2659129798412323,0.1084890067577362
0.28128254413604736,0.11428667604923248
0.2487809807062149,0.11964835971593857
0.2928186357021332,0.1041577085852623
0.24503087997436523,0.09779911488294601
0.22427934408187866,0.11329993605613708
0.26776909828186035,0.17668269574642181
0.24132013320922852,0.1099802777171135
0.2814161777496338,0.12038732320070267
0.2709030508995056,0.13856671750545502
0.272749662399292,0.10119225084781647
0.2435794323682785,0.11681468784809113
0.2626613676548004,0.10447019338607788
0.26579031348228455,0.12033084034919739
0.28012779355049133,0.17115873098373413
0.21694010496139526,0.11501257866621017
0.285733699798584,0.13175015151500702
0.26680707931518555,0.1057114526629448
0.25000324845314026,0.13585147261619568
0.27975741028785706,0.1097557544708252
0.22934454679489136,0.13878531754016876
0.2689570188522339,0.1108984649181366
0.25680220127105713,0.1609182357788086
0.25124165415763855,0.11342564970254898
0.2611980438232422,0.11901180446147919
0.2791841924190521,0.13293462991714478
0.245737224817276,0.11042468249797821
0.24991866946220398,0.11369622498750687
0.25335270166397095,0.13568757474422455
0.2912828326225281,0.12716127932071686
0.2407909333705902,0.11309589445590973
0.24349474906921387,0.12551075220108032
0.27181553840637207,0.09310939162969589
0.25884997844696045,0.1112719476222992
0.22670765221118927,0.1538783311843872
0.2513463497161865,0.10626557469367981
0.2725657820701599,0.11734814941883087
0.2508164644241333,0.11088775843381882
0.27528566122055054,0.12552277743816376
0.24879536032676697,0.13704770803451538
0.22490942478179932,0.117375947535038
0.2665161192417145,0.10815420746803284
0.28009918332099915,0.12668542563915253
0.2135828137397766,0.14019787311553955
0.22948819398880005,0.14669828116893768
0.2691071033477783,0.10508768260478973
0.24397356808185577,0.1665455847978592
0.2858501672744751,0.11049151420593262
0.2812458872795105,0.10964608192443848
0.2024112045764923,0.1304025948047638
0.21510885655879974,0.12298453599214554
0.2746928632259369,0.14434021711349487
0.20918747782707214,0.10242108255624771
0.25547388195991516,0.12460631132125854
0.2808097004890442,0.12613527476787567
0.2605752944946289,0.12284631282091141
0.2757329046726227,0.1797085702419281
0.2577202618122101,0.12368490546941757
0.26582229137420654,0.12254738062620163
0.26532790064811707,0.11491131782531738
0.2824658155441284,0.1145414337515831
0.2768556475639343,0.10096246004104614
0.2597337067127228,0.09905574470758438
0.24737247824668884,0.09389981627464294
0.24070271849632263,0.11905738711357117
0.30029869079589844,0.11536480486392975
0.2484205961227417,0.13228324055671692
0.24906447529792786,0.143958181142807
0.24493828415870667,0.11042487621307373
0.27108341455459595,0.1779586374759674
0.25381267070770264,0.11652383953332901
0.24877098202705383,0.1134013906121254
0.2585548758506775,0.11987573653459549
0.26342305541038513,0.14566606283187866
0.2543187737464905,0.11559225618839264
0.22601944208145142,0.11298849433660507
0.2677426338195801,0.126493439078331
0.1964946687221527,0.12214049696922302
0.22441688179969788,0.12632539868354797
0.2382524013519287,0.12767769396305084
0.22039979696273804,0.12312185764312744
0.2400713860988617,0.15751972794532776
0.2941819429397583,0.11265101283788681
0.20076601207256317,0.11040300130844116
0.279120534658432,0.15968893468379974
0.25571614503860474,0.12168697267770767
0.2555491328239441,0.1171812117099762
0.2746974229812622,0.13131719827651978
0.2763010263442993,0.10511449724435806
0.23347073793411255,0.11131319403648376
0.23796962201595306,0.12401727586984634
0.2451900839805603,0.10959812253713608
0.29967617988586426,0.13972118496894836
0.2805614173412323,0.14783111214637756
0.25488296151161194,0.11809416860342026
0.2861001491546631,0.10534603148698807
0.23846690356731415,0.10598808526992798
0.27525460720062256,0.09931294620037079
0.26441797614097595,0.10952183604240417
0.23535564541816711,0.10525231808423996
0.2667171359062195,0.12273986637592316
0.26138943433761597,0.1267118602991104
0.22476905584335327,0.11534377932548523
0.2790100574493408,0.1242663711309433
0.23391231894493103,0.11797846853733063
0.26039204001426697,0.09608913213014603
0.20840923488140106,0.11302534490823746
0.24821394681930542,0.12486803531646729
0.23897257447242737,0.10887224972248077
0.25406694412231445,0.11408726871013641
0.2790359854698181,0.10766145586967468
0.27206045389175415,0.12918126583099365
0.25099045038223267,0.1095576360821724
0.24858170747756958,0.1204056516289711
0.271465539932251,0.134830504655838
0.27421480417251587,0.10595670342445374
0.23146146535873413,0.10289395600557327
0.24517372250556946,0.10273247957229614
0.29680630564689636,0.10920026898384094
0.23033133149147034,0.10123096406459808
0.25197628140449524,0.14004486799240112
0.23424594104290009,0.11685671657323837
0.2954401969909668,0.11752669513225555
0.25115281343460083,0.17717497050762177
0.2435668706893921,0.11196274310350418
0.28718361258506775,0.10235787183046341
0.2657070457935333,0.11986034363508224
0.26959243416786194,0.13019433617591858
0.26947593688964844,0.15032106637954712
0.22292281687259674,0.1432502567768097
0.2702081799507141,0.10953739285469055
0.2687642276287079,0.10626024007797241
0.2872094511985779,0.1412886083126068
0.23503011465072632,0.10698001831769943
0.22671259939670563,0.11915438622236252
0.25664442777633667,0.15662124752998352
0.2829708755016327,0.1104370504617691
0.2584339380264282,0.12128835171461105
0.2618715465068817,0.10925181210041046
0.2513789236545563,0.1168835461139679
0.2527724504470825,0.16171766817569733
0.26534146070480347,0.12683624029159546
0.24070489406585693,0.11421607434749603
0.2493458092212677,0.13305634260177612
0.2337755560874939,0.1131507009267807
0.2604384422302246,0.12951454520225525
0.2848781645298004,0.10748399794101715
0.2621959447860718,0.11618678271770477
0.2905963361263275,0.1555570363998413
0.2752135396003723,0.1206093356013298
0.27355095744132996,0.11662644892930984
0.2543651759624481,0.10269132256507874
0.25840431451797485,0.11108572781085968
0.26938778162002563,0.1095409020781517
0.20204779505729675,0.13846424221992493
0.24856558442115784,0.12329717725515366
0.22572840750217438,0.11337101459503174
0.24793654680252075,0.11715883761644363
0.2782956063747406,0.10873200744390488
0.236829936504364,0.11334283649921417
0.2313677817583084,0.11031170189380646
0.2590286433696747,0.11576975136995316
0.2663413882255554,0.12057621031999588
0.24049407243728638,0.12077298760414124
0.24419867992401123,0.11588592827320099
0.25768914818763733,0.1169087290763855
0.2747112214565277,0.11556998640298843
0.2396075576543808,0.12268225848674774
0.2686392366886139,0.11320117115974426
0.2385915219783783,0.11496555060148239
0.26109063625335693,0.10332255065441132
0.2745289206504822,0.12167660146951675
0.26253488659858704,0.11234628409147263
0.2868838310241699,0.10322151333093643
0.2463671863079071,0.11047294735908508
0.2639785408973694,0.1113964319229126
0.25585418939590454,0.11824940145015717
0.2654417157173157,0.11998751759529114
0.25534144043922424,0.12249201536178589
0.27108266949653625,0.13077610731124878
0.25362932682037354,0.1656830906867981
0.2385592758655548,0.1191493347287178
0.27932649850845337,0.11105245351791382
0.3016871213912964,0.12770073115825653
0.23463761806488037,0.11221705377101898
0.23865123093128204,0.11867918819189072
0.2516097128391266,0.13958916068077087
0.28183895349502563,0.14519110321998596
0.2513788640499115,0.13819798827171326
0.27727025747299194,0.13114990293979645
0.2485727220773697,0.12110665440559387
0.2237471342086792,0.1343928575515747
0.2561013698577881,0.10617931932210922
0.2700836658477783,0.10681480169296265
0.27890291810035706,0.11921292543411255
0.271811306476593,0.09693974256515503
0.26219356060028076,0.15606151521205902
0.2255881428718567,0.1593598872423172
0.2220744788646698,0.133534237742424
0.2824825644493103,0.12775735557079315
0.2610599398612976,0.1124257892370224
0.25842776894569397,0.13388299942016602
0.27509981393814087,0.11978183686733246
0.2304859757423401,0.11012442409992218
0.2844935953617096,0.10399563610553741
0.2748909592628479,0.13653476536273956
0.2692113220691681,0.12692084908485413
0.26711344718933105,0.12608587741851807
0.2682355046272278,0.10188056528568268
0.21690085530281067,0.12001334130764008
0.25941216945648193,0.12615975737571716
0.2816895842552185,0.13131536543369293
0.2681114673614502,0.13054870069026947
0.23387613892555237,0.12146708369255066
0.23679102957248688,0.11696545034646988
0.24762696027755737,0.10820989310741425
0.3017529845237732,0.12883210182189941
0.246644526720047,0.11985833942890167
0.2635182738304138,0.125813290476799
0.2834514081478119,0.14360064268112183
0.25969114899635315,0.11046998202800751
0.3037649691104889,0.10872592031955719
0.2297605723142624,0.11771143227815628
0.21755418181419373,0.11638588458299637
0.22303998470306396,0.11470165848731995
0.2685233950614929,0.1632835865020752
0.27479133009910583,0.1179526075720787
0.2720821499824524,0.11217422783374786
0.26838764548301697,0.12369899451732635
0.23312711715698242,0.12017209827899933
0.2680653929710388,0.11159004271030426
0.248393714427948,0.1143454983830452
0.22676528990268707,0.15480098128318787
0.23652654886245728,0.13629359006881714
0.25701361894607544,0.10862597078084946
0.28090760111808777,0.0968058630824089
0.25587546825408936,0.16703084111213684
0.2812923789024353,0.1288275122642517
0.2764737606048584,0.1279740333557129
0.245817169547081,0.1197657659649849
0.22980283200740814,0.10069742053747177
0.23033609986305237,0.11193829774856567
0.23719313740730286,0.13381589949131012
0.26696473360061646,0.12558047473430634
0.217588409781456,0.11280180513858795
0.28239384293556213,0.10439584404230118
0.2478364109992981,0.11540371179580688
0.2664637267589569,0.11963871121406555
0.25976768136024475,0.11383745819330215
0.25880128145217896,0.11382804065942764
0.25595682859420776,0.14585192501544952
0.2698570489883423,0.10034847259521484
0.27460235357284546,0.10767320543527603
0.25934937596321106,0.12372501939535141
0.23841801285743713,0.10582132637500763
0.26084426045417786,0.15941238403320312
0.24746322631835938,0.10483268648386002
0.2923490107059479,0.13742811977863312
0.270026296377182,0.1066664457321167
0.27289891242980957,0.10673597455024719
0.280791312456131,0.10613705962896347
0.28787344694137573,0.1112125813961029
0.22757907211780548,0.119874007999897
0.28414198756217957,0.09841986000537872
0.2664237320423126,0.17462071776390076
0.27531200647354126,0.11981618404388428
0.22894787788391113,0.12390069663524628
0.25657880306243896,0.12253760546445847
0.26873016357421875,0.11313562095165253
0.2678346037864685,0.11024542152881622
0.25514090061187744,0.13248515129089355
0.2512882351875305,0.10982681810855865
0.2562810778617859,0.11579760909080505
0.271248996257782,0.10912114381790161
0.24260306358337402,0.12400708347558975
0.21738210320472717,0.11303971707820892
0.25264450907707214,0.1208881363272667
0.22710762917995453,0.13226662576198578
0.3077259063720703,0.1106133684515953
0.21731725335121155,0.1086011454463005
0.25251924991607666,0.13765931129455566
0.26991933584213257,0.1136230006814003
0.24265870451927185,0.10536646097898483
0.28173187375068665,0.12071488797664642
0.2590618431568146,0.0966123715043068
0.23404541611671448,0.10871542990207672
0.26570987701416016,0.11120745539665222
0.24117228388786316,0.1253962218761444
0.23190291225910187,0.13650508224964142
0.19273114204406738,0.14821144938468933
0.28853079676628113,0.12505584955215454
0.23415547609329224,0.10023185610771179
0.21495550870895386,0.11276914179325104
0.23781225085258484,0.11154553294181824
0.24350661039352417,0.09943152964115143
0.24864909052848816,0.14821968972682953
0.28313350677490234,0.1262071579694748
0.28754475712776184,0.12003830075263977
0.23906147480010986,0.11301256716251373
0.2884024679660797,0.10480628162622452
0.22143681347370148,0.11459723114967346
0.285606324672699,0.12217935174703598
0.2503366768360138,0.11228501051664352
0.27000513672828674,0.12210383266210556
0.2739177942276001,0.13655155897140503
0.2638823390007019,0.15417753159999847
0.2618457078933716,0.11780685186386108
0.2641870677471161,0.10822734236717224
0.26886481046676636,0.10910381376743317
0.2575739920139313,0.11297369748353958
0.25612083077430725,0.11798335611820221
0.25494301319122314,0.09788225591182709
0.28686800599098206,0.1659945845603943
0.2681403160095215,0.15654709935188293
0.26058483123779297,0.10485447943210602
0.24174845218658447,0.14935415983200073
0.2425398826599121,0.15767714381217957
0.20665213465690613,0.13572876155376434
0.2472096085548401,0.1206805557012558
0.22472816705703735,0.11443589627742767
0.2706953287124634,0.10270290076732635
0.23577135801315308,0.15653151273727417
0.2567993402481079,0.11441923677921295
0.23587164282798767,0.10970176756381989
0.26462745666503906,0.12141750752925873
0.3055422604084015,0.12336775660514832
0.26173239946365356,0.10312845557928085
0.2842521071434021,0.11755223572254181
0.27991971373558044,0.11670815199613571
0.2362045794725418,0.11713658273220062
0.21586935222148895,0.10601441562175751
0.2772672772407532,0.10532282292842865
0.24192452430725098,0.10773269087076187
0.30462902784347534,0.1016160324215889
0.2813687324523926,0.10857738554477692
0.26213693618774414,0.1214124858379364
0.24890121817588806,0.10914500057697296
0.2737022042274475,0.12078902125358582
0.2655213475227356,0.11576565355062485
0.2987205386161804,0.10637301206588745
0.26595377922058105,0.11376234889030457
0.2570165693759918,0.09791894257068634
0.2182827591896057,0.11091563105583191
0.27046334743499756,0.10520708560943604
0.28903061151504517,0.10404706001281738
0.2510649859905243,0.11817719787359238
0.23751789331436157,0.10622189939022064
0.26948630809783936,0.12987317144870758
0.2379286140203476,0.1626143753528595
0.28587624430656433,0.1056852862238884
0.20896193385124207,0.11161979287862778
0.23715580999851227,0.13490624725818634
0.26559901237487793,0.10403008759021759
0.2617553174495697,0.12319070100784302
0.2728242874145508,0.1111074835062027
0.29789820313453674,0.11293160915374756
0.25008711218833923,0.10591612756252289
0.27351248264312744,0.11911492049694061
0.23517458140850067,0.11107996851205826
0.24935266375541687,0.10405881702899933
0.2653046250343323,0.10063161700963974
0.24912893772125244,0.11071474850177765
0.27686378359794617,0.12984192371368408
0.22123795747756958,0.15186193585395813
0.27075451612472534,0.13758043944835663
0.25491371750831604,0.14203841984272003
0.260697603225708,0.11010271310806274
0.26215213537216187,0.1415683478116989
0.24275964498519897,0.11574679613113403
0.2639843821525574,0.1295318901538849
0.2367716133594513,0.10416734218597412
0.2669941186904907,0.11957164108753204
0.24348580837249756,0.11281771212816238
0.22753868997097015,0.11180417239665985
0.3023257255554199,0.12249178439378738
0.25972700119018555,0.10740433633327484
0.2512636184692383,0.1113002821803093
0.24186748266220093,0.1153273805975914
0.26710936427116394,0.1232493445277214
0.26565608382225037,0.15804921090602875
0.24177110195159912,0.12200310826301575
0.25576016306877136,0.11088608205318451
0.2932684123516083,0.1245865747332573
0.24778907001018524,0.13920530676841736
0.2238139510154724,0.10284683853387833
0.24327298998832703,0.11398249119520187
0.24746382236480713,0.10047734528779984
0.24826830625534058,0.11340738832950592
0.22441110014915466,0.12966419756412506
0.2202010303735733,0.14155256748199463
0.3038294017314911,0.11324570327997208
0.23540857434272766,0.163096085190773
0.27298998832702637,0.12183097004890442
0.2879127860069275,0.1135416328907013
0.31349676847457886,0.10235558450222015
0.2753419280052185,0.14923211932182312
0.295406699180603,0.09960116446018219
0.28760242462158203,0.13747404515743256
0.2715435326099396,0.12127061933279037
0.2606543302536011,0.11409684270620346
0.23936200141906738,0.10341877490282059
0.26349860429763794,0.15585970878601074
0.25353825092315674,0.11914452165365219
0.2453959435224533,0.09880419075489044
0.24172642827033997,0.1146002933382988
0.26345616579055786,0.12462829053401947
0.27180933952331543,0.10085148364305496
0.22975823283195496,0.10991236567497253
0.24882546067237854,0.10651754587888718
0.2718212902545929,0.11843501776456833
0.2645309865474701,0.12350625544786453
0.25147950649261475,0.11130471527576447
0.2532907724380493,0.10386577993631363
0.19482523202896118,0.10008982568979263
0.20461449027061462,0.10726018249988556
0.2742307186126709,0.1024945005774498
0.2660859227180481,0.11946070939302444
0.2687004506587982,0.1335257589817047
0.23597830533981323,0.1190129742026329
0.2669222354888916,0.17244255542755127
0.23696064949035645,0.1190875694155693
0.23984873294830322,0.10359659790992737
0.26998889446258545,0.14842990040779114
0.2657063901424408,0.11212996393442154
0.2465534657239914,0.11180590838193893
0.2860872745513916,0.13246582448482513
0.24446795880794525,0.15585139393806458
0.25286582112312317,0.15635085105895996
0.2179260104894638,0.1068791002035141
0.2520962953567505,0.10963000357151031
0.2670878767967224,0.1183159202337265
0.30126953125,0.10890587419271469
0.22695791721343994,0.12989726662635803
0.24883878231048584,0.12225234508514404
0.2173953354358673,0.10355279594659805
0.2575379014015198,0.12106238305568695
0.27590516209602356,0.12900510430335999
0.25923773646354675,0.12086765468120575
0.24647042155265808,0.09971030056476593
0.226344034075737,0.10380065441131592
0.2601989209651947,0.12090711295604706
0.22078266739845276,0.11587624251842499
0.2877739667892456,0.09527796506881714
0.26351305842399597,0.10134666413068771
0.2467675805091858,0.11820915341377258
0.26609355211257935,0.12353286147117615
0.2840259075164795,0.1335684359073639
0.2564737796783447,0.130309596657753
0.2634466886520386,0.11116567254066467
0.26783838868141174,0.11601726710796356
0.2799491882324219,0.10879625380039215
0.2733500003814697,0.10255633294582367
0.23134277760982513,0.12112044543027878
0.269386887550354,0.11003591865301132
0.23378890752792358,0.12398219108581543
0.2433559149503708,0.11375956982374191
0.2630947232246399,0.11926881223917007
0.21027305722236633,0.1222413033246994
0.25733867287635803,0.11584322154521942
0.2749998867511749,0.12172665446996689
0.24757112562656403,0.11233752220869064
0.2517476975917816,0.1101687029004097
0.2752254605293274,0.11822406202554703
0.2445470094680786,0.1275990903377533
0.25332528352737427,0.11614730954170227
0.25902533531188965,0.1292542815208435
0.24474799633026123,0.12506671249866486
0.24518263339996338,0.1703181266784668
0.29334351420402527,0.11700063198804855
0.26044267416000366,0.09564058482646942
0.24100777506828308,0.10837296396493912
0.28106799721717834,0.1542099118232727
0.23683008551597595,0.10971716046333313
0.22943124175071716,0.1020466759800911
0.25447380542755127,0.1709468811750412
0.2445274293422699,0.10999254137277603
0.2668130397796631,0.12128352373838425
0.2365865707397461,0.11266466230154037
0.24960850179195404,0.10963226109743118
0.27147674560546875,0.1233932226896286
0.28767794370651245,0.12687714397907257
0.2712467312812805,0.09738628566265106
0.2891715168952942,0.11159227043390274
0.2758859097957611,0.11621756106615067
0.2389385998249054,0.11086073517799377
0.2389523983001709,0.12637075781822205
0.2627250552177429,0.13305841386318207
0.28702086210250854,0.11418004333972931
0.2803078889846802,0.11718735098838806
0.27787885069847107,0.09180054813623428
0.2343955934047699,0.10191710293292999
0.27248644828796387,0.13036927580833435
0.2765863835811615,0.10197272896766663
0.290244460105896,0.10868978500366211
0.21936215460300446,0.10828839242458344
0.27244648337364197,0.1186739057302475
0.25710296630859375,0.11216071248054504
0.2684429883956909,0.13283094763755798
0.2560550272464752,0.12208393216133118
0.2719172239303589,0.12460306286811829
0.23216567933559418,0.12021747976541519
0.2690799832344055,0.09876406937837601
0.21413376927375793,0.09544356167316437
0.2661961317062378,0.11665452271699905
0.28667235374450684,0.12208566069602966
0.25800570845603943,0.1057390347123146
0.25768202543258667,0.11162392050027847
0.24737417697906494,0.09949725866317749
0.282939612865448,0.1080143004655838
0.283658504486084,0.17587938904762268
0.26073870062828064,0.12196098268032074
0.2444370985031128,0.10856589674949646
0.2711351811885834,0.1292998343706131
0.25855252146720886,0.1089508980512619
0.29341191053390503,0.10783284157514572
0.26881852746009827,0.11104016751050949
0.2505977749824524,0.10927166044712067
0.28874874114990234,0.13079659640789032
0.2652449309825897,0.1255759298801422
0.249554842710495,0.11971984058618546
0.2765703797340393,0.10362941026687622
0.2499184012413025,0.11480313539505005
0.2538100481033325,0.12491477280855179
0.2361656129360199,0.1017993837594986
0.24740612506866455,0.10952210426330566
0.2640002965927124,0.1833743453025818
0.23122811317443848,0.12551045417785645
0.2942831218242645,0.10996555536985397
0.2419920116662979,0.1138477697968483
0.2623296082019806,0.10548531264066696
0.2884754538536072,0.14637161791324615
0.2512952983379364,0.10855882614850998
0.2286800891160965,0.10300362855195999
0.23838412761688232,0.11572480946779251
0.2730221450328827,0.09439397603273392
0.29105842113494873,0.1209583505988121
0.27811989188194275,0.1142410859465599
0.2600111961364746,0.10846452414989471
0.2640916109085083,0.11971157044172287
0.274278461933136,0.11620224267244339
0.2504828870296478,0.09758832305669785
0.2513735294342041,0.10422343760728836
0.22598925232887268,0.12328041344881058
0.2744622826576233,0.10716013610363007
0.2715163826942444,0.12555091083049774
0.2760525643825531,0.16035525500774384
0.28001242876052856,0.10464166849851608
0.2509426474571228,0.11036522686481476
0.2686610519886017,0.09393516182899475
0.23339346051216125,0.12023457884788513
0.23877772688865662,0.1544618010520935
0.2595122456550598,0.11858188360929489
0.2697637677192688,0.10888469964265823
0.29430443048477173,0.12560544908046722
0.29086834192276,0.14769116044044495
0.2573150098323822,0.11591631174087524
0.26437872648239136,0.11551535129547119
0.25480416417121887,0.10313843190670013
0.26059553027153015,0.14478546380996704
0.23212148249149323,0.0980733186006546
0.27252626419067383,0.10860741138458252
0.20271101593971252,0.12560920417308807
0.2593775987625122,0.10172168910503387
0.28381237387657166,0.13639818131923676
0.259773850440979,0.11964749544858932
0.2635141909122467,0.09700154513120651
0.23714974522590637,0.13006804883480072
0.2733418047428131,0.1151275634765625
0.2318449765443802,0.1237940639257431
0.2667306363582611,0.12120506167411804
0.2457578182220459,0.11904598027467728
0.2532339096069336,0.11028169840574265
0.24871759116649628,0.10259861499071121
0.27727094292640686,0.11079216003417969
0.2693776488304138,0.11124075949192047
0.2596835196018219,0.12283887714147568
0.2631506323814392,0.13426664471626282
0.2219635248184204,0.12144182622432709
0.22711271047592163,0.11074961721897125
0.24860820174217224,0.11324480921030045
0.22082069516181946,0.12984098494052887
0.25113722681999207,0.12478643655776978
0.26300010085105896,0.13714206218719482
0.24528376758098602,0.147051602602005
0.2723751664161682,0.11190192401409149
0.25218847393989563,0.09828988462686539
0.24386277794837952,0.16222816705703735
0.278469979763031,0.10781850665807724
0.2126777470111847,0.10239585489034653
0.26036033034324646,0.10627380013465881
0.2965850532054901,0.13659940659999847
0.2787734568119049,0.1240403950214386
0.2508815824985504,0.12397719919681549
0.2913299798965454,0.11978238821029663
0.2770627737045288,0.12080039083957672
0.27370497584342957,0.10243349522352219
0.2794806659221649,0.10981477051973343
0.2565860450267792,0.16611722111701965
0.2583726644515991,0.09897013753652573
0.22163300216197968,0.1179693266749382
0.2357330471277237,0.1679176241159439
0.25040918588638306,0.11009261757135391
0.2711481750011444,0.1418740451335907
0.2795611321926117,0.11780325323343277
0.24225132167339325,0.10944126546382904
0.2259688377380371,0.1156461089849472
0.26719358563423157,0.10238736122846603
0.27768823504447937,0.10193897783756256
0.25288522243499756,0.09220017492771149
0.22160157561302185,0.10115328431129456
0.2674746513366699,0.10023476183414459
0.26237937808036804,0.11798083037137985
0.2435123324394226,0.10148061066865921
0.21672651171684265,0.1066875085234642
0.25791752338409424,0.1058637946844101
0.24181881546974182,0.10999555885791779
0.22014358639717102,0.10126300156116486
0.27006903290748596,0.1293129324913025
0.2429935783147812,0.1075957641005516
0.2819111943244934,0.1227034255862236
0.28156232833862305,0.08528001606464386
0.216708704829216,0.11320312321186066
0.23944327235221863,0.11476310342550278
0.26322829723358154,0.1343533992767334
0.23381638526916504,0.1086212545633316
0.25216811895370483,0.10058175027370453
0.2748963534832001,0.09920106828212738
0.2846534550189972,0.11412201821804047
0.2561694085597992,0.10203934460878372
0.25202664732933044,0.09962791949510574
0.2733141779899597,0.10877316445112228
0.27432918548583984,0.10205785185098648
0.26607421040534973,0.15520885586738586
0.24870604276657104,0.13970544934272766
0.23741808533668518,0.11503459513187408
0.22263506054878235,0.09898345172405243
0.2595982253551483,0.11283204704523087
0.2664298117160797,0.11603246629238129
0.25083091855049133,0.10055717080831528
0.24834243953227997,0.11561566591262817
0.23548199236392975,0.12671050429344177
0.2560030519962311,0.11270412057638168
0.2874658405780792,0.0956588014960289
0.2299303561449051,0.11280897259712219
0.2449970692396164,0.11096400022506714
0.25420689582824707,0.0970325693488121
0.28120678663253784,0.11193767935037613
0.2986496388912201,0.1275818943977356
0.22778713703155518,0.11024026572704315
0.25451895594596863,0.12290128320455551
0.2806440591812134,0.09449314326047897
0.26710787415504456,0.11872182041406631
0.29029381275177,0.1539679318666458
0.22591713070869446,0.11864675581455231
0.23186644911766052,0.12385573983192444
0.2771511673927307,0.11152935028076172
0.26367828249931335,0.11330372095108032
0.22311854362487793,0.10636630654335022
0.2517082393169403,0.10851295292377472
0.27228742837905884,0.12073040753602982
0.2490597367286682,0.1221536174416542
0.2636905908584595,0.10088182240724564
0.277937114238739,0.12616756558418274
0.23165011405944824,0.10142700374126434
0.21476352214813232,0.09717824310064316
0.26740163564682007,0.09459853172302246
0.2612585425376892,0.09718557447195053
0.21435287594795227,0.100251205265522
0.26416832208633423,0.1427917182445526
0.24202296137809753,0.11775757372379303
0.2505916953086853,0.1271185278892517
0.2552798092365265,0.10074537247419357
0.27251961827278137,0.09790385514497757
0.2777518630027771,0.1143852174282074
0.21462798118591309,0.12358863651752472
0.2817474901676178,0.10492688417434692
0.28611093759536743,0.13363531231880188
0.22484341263771057,0.11707042902708054
0.30006861686706543,0.11435748636722565
0.266152024269104,0.11431612074375153
0.23993688821792603,0.10940958559513092
0.2890942096710205,0.11369212716817856
0.24907857179641724,0.11087065935134888
0.2691231369972229,0.11976786702871323
0.23429825901985168,0.11989689618349075
0.23473408818244934,0.10785987973213196
0.24333608150482178,0.10431870073080063
0.2417541891336441,0.12117287516593933
0.2711692452430725,0.09616155177354813
0.2719575762748718,0.10792067646980286
0.25839871168136597,0.12131879478693008
0.25346314907073975,0.12439277023077011
0.25255343317985535,0.10689842700958252
0.2346489131450653,0.12176020443439484
0.27190253138542175,0.12598709762096405
0.26126229763031006,0.11703896522521973
0.25751808285713196,0.11377719044685364
0.2822514772415161,0.12982065975666046
0.2536960542201996,0.14097455143928528
0.24536223709583282,0.09931734204292297
0.26168161630630493,0.17309655249118805
0.2290671169757843,0.16596506536006927
0.2686319351196289,0.1562114655971527
0.23772239685058594,0.10765554755926132
0.2550410330295563,0.09579050540924072
0.27047815918922424,0.11180976033210754
0.27207785844802856,0.14383910596370697
0.25877270102500916,0.11509440094232559
0.26032140851020813,0.11725015938282013
0.2399493157863617,0.12077292054891586
0.3034306764602661,0.13486211001873016
0.30571186542510986,0.11098603904247284
0.2678791284561157,0.1253136545419693
0.26042991876602173,0.10941357910633087
0.2678244709968567,0.1378849744796753
0.2685089111328125,0.11012870073318481
0.2670423984527588,0.1016261875629425
0.2583344578742981,0.11718672513961792
0.27700063586235046,0.11080081015825272
0.27467480301856995,0.11599180102348328
0.28011590242385864,0.09042107313871384
0.26855096220970154,0.11184538900852203
0.2521167993545532,0.10775373876094818
0.22750791907310486,0.11271918565034866
0.2278176248073578,0.17447730898857117
0.2565423250198364,0.12794655561447144
0.28613030910491943,0.11710678786039352
0.2216467708349228,0.16382504999637604
0.28799915313720703,0.13474835455417633
0.2691855728626251,0.09949257224798203
0.27711230516433716,0.1556619554758072
0.24107623100280762,0.1387949287891388
0.2469666600227356,0.17191031575202942
0.23972365260124207,0.11094421148300171
0.25311368703842163,0.11975501477718353
0.2806481420993805,0.11872182786464691
0.2896570861339569,0.10665126144886017
0.24228587746620178,0.10847257077693939
0.24984222650527954,0.10450533777475357
0.29847994446754456,0.11026543378829956
0.2522348165512085,0.12230663001537323
0.25896650552749634,0.10594569146633148
0.286368191242218,0.12569424510002136
0.2503426671028137,0.10283218324184418
0.2672300338745117,0.11920855194330215
0.2703497111797333,0.13704675436019897
0.2535242736339569,0.09997090697288513
0.2686534821987152,0.122555211186409
0.25864580273628235,0.14806532859802246
0.2869760990142822,0.11213792115449905
0.2592999339103699,0.11773093044757843
0.2709176242351532,0.10593032091856003
0.20599931478500366,0.136346235871315
0.23662617802619934,0.11521054059267044
0.2800724506378174,0.14338605105876923
0.2590095102787018,0.10987056791782379
0.27821317315101624,0.12105867266654968
0.26572054624557495,0.10781680792570114
0.2721872925758362,0.09586179256439209
0.2002623975276947,0.17060497403144836
0.2585795819759369,0.12286196649074554
0.21450263261795044,0.1113043874502182
0.2870626449584961,0.11212655901908875
0.24382483959197998,0.11566571891307831
0.2457205355167389,0.1165437325835228
0.28512993454933167,0.11600480228662491
0.24479112029075623,0.10860733687877655
0.2885758876800537,0.10360801219940186
0.24458740651607513,0.13500511646270752
0.27943941950798035,0.10519437491893768
0.28129902482032776,0.10692934691905975
0.19814378023147583,0.11555997282266617
0.27620553970336914,0.12003809958696365
0.2344602346420288,0.11342170089483261
0.2368732988834381,0.11442188918590546
0.2542850375175476,0.10585794597864151
0.26786720752716064,0.09687192738056183
0.23415827751159668,0.10751771181821823
0.2598235607147217,0.1025557741522789
0.24566464126110077,0.10107263922691345
0.2326088696718216,0.1302536278963089
0.2814573645591736,0.10022614896297455
0.2911495566368103,0.10628430545330048
0.25186586380004883,0.12227676808834076
0.2403106987476349,0.09909255802631378
0.21026596426963806,0.09813689440488815
0.2729554772377014,0.12302269786596298
0.29726871848106384,0.15235063433647156
0.2684435546398163,0.11292111128568649
0.281330406665802,0.13233162462711334
0.25122272968292236,0.12889797985553741
0.27013280987739563,0.14001412689685822
0.2664017975330353,0.0971822515130043
0.2697809338569641,0.12096403539180756
0.2736101746559143,0.21323436498641968
0.2559221386909485,0.10659584403038025
0.2763526141643524,0.1291326880455017
0.26096048951148987,0.14922600984573364
0.2726004123687744,0.09307731688022614
0.2598157227039337,0.09905789792537689
0.2615341246128082,0.15593761205673218
0.261025607585907,0.1166917011141777
0.24546568095684052,0.11134807020425797
0.2839237451553345,0.11680960655212402
0.2504803240299225,0.11045219749212265
0.24605277180671692,0.1097448468208313
0.21823933720588684,0.14805200695991516
0.23452697694301605,0.10301230102777481
0.2522677779197693,0.12991288304328918
0.27913475036621094,0.11106424778699875
0.2514669895172119,0.10609008371829987
0.25690093636512756,0.10723491758108139
0.26305219531059265,0.11585667729377747
0.27491405606269836,0.09478376060724258
0.25002193450927734,0.12322824448347092
0.24389073252677917,0.11916500329971313
0.2596474885940552,0.152213916182518
0.25382086634635925,0.13307404518127441
0.23930703103542328,0.10005166381597519
0.23302385210990906,0.11534714698791504
0.2605608105659485,0.11909837275743484
0.2997164726257324,0.12092524021863937
0.27046531438827515,0.1264963299036026
0.27973946928977966,0.16116082668304443
0.2637249827384949,0.101678766310215
0.26975592970848083,0.09705449640750885
0.2859709858894348,0.13176366686820984
0.27501025795936584,0.10389648377895355
0.25717252492904663,0.1180122122168541
0.2887219488620758,0.1402818113565445
0.26053479313850403,0.11746082454919815
0.293704628944397,0.0927780419588089
0.29442811012268066,0.11842583119869232
0.26073136925697327,0.13361462950706482
0.270236074924469,0.13151438534259796
0.2634197175502777,0.11616139858961105
0.278505802154541,0.11037075519561768
0.2781706750392914,0.1482541561126709
0.21335753798484802,0.10463806986808777
0.267755389213562,0.10065187513828278
0.2405276894569397,0.09839615225791931
0.2241584062576294,0.14167220890522003
0.23848040401935577,0.1080804243683815
0.23857514560222626,0.14175719022750854
0.2400006651878357,0.11563728004693985
0.24557340145111084,0.12166028469800949
0.23241889476776123,0.11593759059906006
0.22945049405097961,0.11387254297733307
0.24011078476905823,0.0996922180056572
0.2652627229690552,0.09223948419094086
0.25805628299713135,0.10929092764854431
0.26712244749069214,0.1518125832080841
0.2759754955768585,0.11513816565275192
0.264873206615448,0.10978156328201294
0.2690180540084839,0.12074058502912521
0.21401314437389374,0.09445831179618835
0.2842385470867157,0.10920993983745575
0.21500971913337708,0.11071176081895828
0.1861380934715271,0.11171996593475342
0.2858080565929413,0.11661158502101898
0.28408896923065186,0.13604207336902618
0.23410452902317047,0.14370720088481903
0.25733956694602966,0.12012229114770889
0.25718438625335693,0.1023794636130333
0.28622981905937195,0.0944320410490036
0.27239561080932617,0.13661764562129974
0.2542644739151001,0.10531944036483765
0.2710963189601898,0.10951527208089828
0.24810943007469177,0.102933369576931
0.21641305088996887,0.10963445901870728
0.2451193928718567,0.11689134687185287
0.25548186898231506,0.11394625157117844
0.26586228609085083,0.1576455533504486
0.23557977378368378,0.10878162086009979
0.2613871693611145,0.13369214534759521
0.26337575912475586,0.10542222857475281
0.26187223196029663,0.12179828435182571
0.2208375185728073,0.10594405978918076
0.24998044967651367,0.15072327852249146
0.25722217559814453,0.13206548988819122
0.24953502416610718,0.10702796280384064
0.279177188873291,0.10608558356761932
0.2637838125228882,0.10831668972969055
0.2693898677825928,0.1122811958193779
0.24132752418518066,0.10125309228897095
0.23705662786960602,0.126335009932518
0.33128008246421814,0.10370232909917831
0.26851561665534973,0.10219983756542206
0.25274044275283813,0.12357557564973831
0.24173235893249512,0.12057387828826904
0.2820071578025818,0.10623901337385178
0.3014955520629883,0.1220671683549881
0.2648051381111145,0.14465516805648804
0.27389267086982727,0.12557177245616913
0.25527486205101013,0.10398339480161667
0.2737732529640198,0.12050921469926834
0.28160956501960754,0.1033032089471817
0.24153141677379608,0.11851878464221954
0.2459402084350586,0.10699349641799927
0.24789223074913025,0.14960066974163055
0.2927108108997345,0.10937415808439255
0.2123590111732483,0.13813182711601257
0.2823759913444519,0.1186419427394867
0.20912769436836243,0.11204807460308075
0.2320231795310974,0.12339471280574799
0.2773236036300659,0.09458662569522858
0.2173425555229187,0.10101015120744705
0.25190600752830505,0.11944782733917236
0.23300021886825562,0.09932693839073181
0.25982487201690674,0.09729380905628204
0.2590264081954956,0.10548512637615204
0.2496700882911682,0.10575135797262192
0.21543365716934204,0.10591637343168259
0.2785130441188812,0.13865619897842407
0.2492847740650177,0.10989119857549667
0.27800115942955017,0.09865375608205795
0.2613624334335327,0.1272377073764801
0.2733491063117981,0.1055520698428154
0.28745174407958984,0.08941066265106201
0.20830851793289185,0.13887929916381836
0.2792322039604187,0.10834400355815887
0.26548248529434204,0.11227330565452576
0.2529272139072418,0.10445847362279892
0.23633749783039093,0.10610568523406982
0.24901121854782104,0.10855094343423843
0.26885169744491577,0.1271512806415558
0.21922048926353455,0.10456390678882599
0.22335204482078552,0.1415194720029831
0.24224789440631866,0.11971564590930939
0.24698127806186676,0.11960602551698685
0.2297724485397339,0.11058374494314194
0.28152865171432495,0.10327450186014175
0.2644304633140564,0.1244141235947609
0.2600882053375244,0.11998691409826279
0.26007258892059326,0.11109858006238937
0.2741074562072754,0.11358905583620071
0.22666656970977783,0.1341555267572403
0.21746458113193512,0.1321612298488617
0.27015912532806396,0.10974470525979996
0.29618650674819946,0.1344159096479416
0.25544074177742004,0.11732468008995056
0.23183423280715942,0.09865215420722961
0.27570509910583496,0.11927638947963715
0.2790709435939789,0.1407061517238617
0.2379021793603897,0.10571924597024918
0.20871365070343018,0.11086070537567139
0.24874237179756165,0.11367283761501312
0.27646303176879883,0.11310380697250366
0.26666608452796936,0.10880520939826965
0.22978365421295166,0.09059056639671326
0.24257776141166687,0.10331127047538757
0.23675763607025146,0.1122223511338234
0.25168895721435547,0.1150037944316864
0.2669590413570404,0.1163320317864418
0.2168530523777008,0.12506696581840515
0.26414787769317627,0.10632146149873734
0.2662207782268524,0.11430624127388
0.2468625158071518,0.12192891538143158
0.2676205635070801,0.11594540625810623
0.23494824767112732,0.12104052305221558
0.2986645996570587,0.11702714115381241
0.2750096321105957,0.12430654466152191
0.22709831595420837,0.12509942054748535
0.27200764417648315,0.12455251067876816
0.2532518804073334,0.09920716285705566
0.25788936018943787,0.09524323791265488
0.24767336249351501,0.11877860128879547
0.24822095036506653,0.15408603847026825
0.2371515929698944,0.10707852989435196
0.22017239034175873,0.15435777604579926
0.24792250990867615,0.11443894356489182
0.28001853823661804,0.10251424461603165
0.27145490050315857,0.09181644767522812
0.2821527123451233,0.1139187440276146
0.26478224992752075,0.09862801432609558
0.2056199014186859,0.11510591208934784
0.25689005851745605,0.1000254899263382
0.24235278367996216,0.13334494829177856
0.2653496265411377,0.13938747346401215
0.26901137828826904,0.10342422872781754
0.2240181863307953,0.10703670978546143
0.2652984857559204,0.11374431848526001
0.28897157311439514,0.1585010290145874
0.23872631788253784,0.10403868556022644
0.25142017006874084,0.0903865322470665
0.3084052801132202,0.11751081794500351
0.2745465636253357,0.11254508793354034
0.24513326585292816,0.11694253981113434
0.23495784401893616,0.09748528897762299
0.2714231312274933,0.09146548062562943
0.2553340792655945,0.11724472790956497
0.2385808527469635,0.10074655711650848
0.2596868872642517,0.11954078078269958
0.2563323974609375,0.10197139531373978
0.2504926323890686,0.10173105448484421
0.2679596245288849,0.10652323067188263
0.28577128052711487,0.11089234799146652
0.2803039848804474,0.10865218937397003
0.2516775131225586,0.09768383204936981
0.20228159427642822,0.12883499264717102
0.24734237790107727,0.10439673811197281
0.2413128912448883,0.11739028245210648
0.20357127487659454,0.11691717803478241
0.2197551727294922,0.09425616264343262
0.31444716453552246,0.1060720831155777
0.21751266717910767,0.10157248377799988
0.272419810295105,0.09724840521812439
0.2991794943809509,0.09927179664373398
0.26751500368118286,0.10671579092741013
0.2947796583175659,0.09275263547897339
0.25149452686309814,0.1180911660194397
0.24331802129745483,0.10552552342414856
0.24775516986846924,0.11338336765766144
0.2789689004421234,0.183195099234581
0.2617237865924835,0.1283312737941742
0.2875154912471771,0.1225430890917778
0.2564195394515991,0.1263219714164734
0.25527942180633545,0.10966459661722183
0.27636581659317017,0.13340267539024353
0.28866904973983765,0.09852353483438492
0.25735196471214294,0.16189560294151306
0.23618429899215698,0.10439077019691467
0.2847072184085846,0.11136908829212189
0.26932254433631897,0.11536223441362381
0.28174543380737305,0.09935881197452545
0.2435256838798523,0.10756838321685791
0.2442571520805359,0.10689292848110199
0.27337366342544556,0.11054867506027222
0.24970698356628418,0.11724057048559189
0.2608414590358734,0.1108437329530716
0.24447530508041382,0.09596922993659973
0.21154172718524933,0.10963650792837143
0.2766003906726837,0.11036346852779388
0.3028942942619324,0.09984371811151505
0.2451978176832199,0.09371404349803925
0.26025474071502686,0.11057640612125397
0.21856632828712463,0.1341192126274109
0.2799249291419983,0.10093595087528229
0.24405720829963684,0.10440975427627563
0.2387896180152893,0.09149841219186783
0.27361947298049927,0.11841922253370285
0.2666444480419159,0.1085766851902008
0.28060850501060486,0.10080920159816742
0.23637014627456665,0.09635721147060394
0.2749843895435333,0.10234443098306656
0.2571183145046234,0.12307719886302948
0.3003465235233307,0.10002360492944717
0.26342761516571045,0.13604362308979034
0.26754340529441833,0.10515589267015457
0.23903337121009827,0.15154708921909332
0.296219140291214,0.11937414854764938
0.2471792995929718,0.10503184795379639
0.2891126871109009,0.15700525045394897
0.29933130741119385,0.13374614715576172
0.28731799125671387,0.11283152550458908
0.2718619704246521,0.11115368455648422
0.2336999773979187,0.12948104739189148
0.28664517402648926,0.10538125783205032
0.2642151117324829,0.10335695743560791
0.26366668939590454,0.10457640886306763
0.25939083099365234,0.10830914229154587
0.2658289074897766,0.10924651473760605
0.2998009920120239,0.11025433987379074
0.2543814182281494,0.12949910759925842
0.24931928515434265,0.113773874938488
0.30497151613235474,0.11386748403310776
0.27841639518737793,0.0955059826374054
0.26549211144447327,0.11423737555742264
0.26429176330566406,0.15725241601467133
0.23852543532848358,0.1131182312965393
0.2917439937591553,0.09137047082185745
0.2616975009441376,0.0991440862417221
0.2004215568304062,0.11658346652984619
0.2687462866306305,0.10916095227003098
0.28587090969085693,0.119134820997715
0.2615465521812439,0.10776062309741974
0.2638598680496216,0.10935645550489426
0.25999993085861206,0.12216318398714066
0.26125434041023254,0.10504216700792313
0.25835227966308594,0.09348612278699875
0.3142348527908325,0.10630905628204346
0.23047402501106262,0.11192913353443146
0.256882905960083,0.09816785901784897
0.2794557213783264,0.12758858501911163
0.2542113661766052,0.12225987762212753
0.2793143093585968,0.11714806407690048
0.22963079810142517,0.11095822602510452
0.25376567244529724,0.1465209424495697
0.24342676997184753,0.10886815935373306
0.23780974745750427,0.11288120597600937
0.26419952511787415,0.11637783795595169
0.24700622260570526,0.11236976832151413
0.2506018280982971,0.10120754688978195
0.24610017240047455,0.11857149749994278
0.2764441967010498,0.10640369355678558
0.2202976793050766,0.1407620906829834
0.23082247376441956,0.18490324914455414
0.2867024540901184,0.10034721344709396
0.2743435204029083,0.09631587564945221
0.277316689491272,0.09605000913143158
0.25763487815856934,0.1063004583120346
0.2313288152217865,0.11295732855796814
0.2862575054168701,0.09989958256483078
0.23505836725234985,0.1588629186153412
0.24678823351860046,0.10493269562721252
0.2391752302646637,0.11213551461696625
0.2191682755947113,0.11375106126070023
0.2840198278427124,0.11712930351495743
0.25985854864120483,0.10123090445995331
0.30464836955070496,0.08723697066307068
0.2852018177509308,0.1394408792257309
0.2591131031513214,0.10565909743309021
0.27740657329559326,0.11721456795930862
0.23912033438682556,0.10819169878959656
0.2710534632205963,0.09584220498800278
0.2942463159561157,0.10871848464012146
0.28460973501205444,0.12943151593208313
0.2827695310115814,0.10099442303180695
0.2848096191883087,0.10771675407886505
0.298280268907547,0.10116658359766006
0.2559489905834198,0.09567397087812424
0.23084139823913574,0.11055073887109756
0.27578800916671753,0.11601618677377701
0.27403193712234497,0.12249387800693512
0.2813785970211029,0.10675408691167831
0.28202953934669495,0.09618523716926575
0.2588901221752167,0.13372153043746948
0.26907479763031006,0.16412897408008575
0.232039213180542,0.12440843135118484
0.2793835401535034,0.09595946222543716
0.2238674759864807,0.08780933916568756
0.22577160596847534,0.09308947622776031
0.21047234535217285,0.10667122900485992
0.23888328671455383,0.12790177762508392
0.26552560925483704,0.13646268844604492
0.2807229459285736,0.10523855686187744
0.2615341544151306,0.10449785739183426
0.25218844413757324,0.10891689360141754
0.26643478870391846,0.11094515025615692
0.26953697204589844,0.12459215521812439
0.23113197088241577,0.17826516926288605
0.2607245445251465,0.11761043220758438
0.25451186299324036,0.09714258462190628
0.2848826050758362,0.09759094566106796
0.27475130558013916,0.10534222424030304
0.2704794704914093,0.09591598063707352
0.26524046063423157,0.09573476016521454
0.24853816628456116,0.10040777921676636
0.23331958055496216,0.12779393792152405
0.25685107707977295,0.11664880067110062
0.24184954166412354,0.16813410818576813
0.26613396406173706,0.09073742479085922
0.21524013578891754,0.11534285545349121
0.29395806789398193,0.10694535076618195
0.24040158092975616,0.13280373811721802
0.23523098230361938,0.11508510261774063
0.2580747604370117,0.151656374335289
0.2514187693595886,0.11000946909189224
0.2877649664878845,0.10379865020513535
0.2362823337316513,0.1325002759695053
0.2766372859477997,0.15154269337654114
0.23948787152767181,0.09475063532590866
0.23217341303825378,0.10492678731679916
0.2570033669471741,0.10390650480985641
0.2662850022315979,0.11892514675855637
0.24014607071876526,0.11854622513055801
0.24372822046279907,0.15203016996383667
0.2628333568572998,0.11263851076364517
0.27579277753829956,0.1108219176530838
0.22093534469604492,0.10290496051311493
0.24477407336235046,0.11370626837015152
0.23786476254463196,0.13457505404949188
0.2782144546508789,0.15801765024662018
0.3128027617931366,0.11438936740159988
0.26356425881385803,0.14000186324119568
0.2906520366668701,0.10423986613750458
0.24467973411083221,0.10094346106052399
0.24009853601455688,0.09882999956607819
0.246717631816864,0.11010816693305969
0.2808242440223694,0.10552692413330078
0.2610922157764435,0.09702173620462418
0.2921231687068939,0.09984071552753448
0.242519348859787,0.10515982657670975
0.24693498015403748,0.11471237987279892
0.25168323516845703,0.0930863544344902
0.27177372574806213,0.10306037962436676
0.2914312481880188,0.08893582224845886
0.2252662479877472,0.08715247362852097
0.2687990069389343,0.10770329087972641
0.22738537192344666,0.123133085668087
0.27579113841056824,0.1244421973824501
0.27468612790107727,0.1312330961227417
0.28260403871536255,0.107488714158535
0.23481504619121552,0.10652615875005722
0.23129558563232422,0.10935809463262558
0.23927810788154602,0.11994482576847076
0.26279217004776,0.09247587621212006
0.2730323374271393,0.1123182624578476
0.23309679329395294,0.12900999188423157
0.24658098816871643,0.09254491329193115
0.2603369355201721,0.11811558157205582
0.24221961200237274,0.10379897058010101
0.2827414274215698,0.13257071375846863
0.23790401220321655,0.1099536269903183
0.23461875319480896,0.1279178112745285
0.2508917450904846,0.10684312134981155
0.2525666356086731,0.13367308676242828
0.2628316283226013,0.10954666137695312
0.23564623296260834,0.12714453041553497
0.2511381208896637,0.12373793125152588
0.255398690700531,0.0885128378868103
0.2790554463863373,0.11530770361423492
0.2569342851638794,0.1031685546040535
0.2319328784942627,0.09656776487827301
0.28706851601600647,0.10705170780420303
0.2600332498550415,0.10002298653125763
0.22241173684597015,0.10301603376865387
0.2870238423347473,0.11571282148361206
0.2308494746685028,0.09363920986652374
0.2709030508995056,0.10586190223693848
0.30812934041023254,0.11689223349094391
0.3044293224811554,0.12550286948680878
0.2864166498184204,0.11120624840259552
0.23986735939979553,0.1065029427409172
0.2984488606452942,0.11513697355985641
0.27505266666412354,0.10617206245660782
0.2208179384469986,0.11527249962091446
0.23912489414215088,0.14163929224014282
0.28944510221481323,0.10533381253480911
0.26372480392456055,0.10945385694503784
0.26640844345092773,0.15583091974258423
0.26136314868927,0.11667981743812561
0.2822682857513428,0.10577085614204407
0.25700247287750244,0.10091456025838852
0.22851769626140594,0.10423997789621353
0.24812725186347961,0.09861202538013458
0.2067870795726776,0.11630971729755402
0.22623738646507263,0.1191050261259079
0.28921014070510864,0.10603176057338715
0.26745545864105225,0.09675481170415878
0.26224279403686523,0.1127936840057373
0.2576065957546234,0.08587128669023514
0.2575407028198242,0.08752767741680145
0.265226811170578,0.11337875574827194
0.26811203360557556,0.11675438284873962
0.2296660840511322,0.11423510313034058
0.2475827932357788,0.10813730210065842
0.2518397271633148,0.11125753819942474
0.2932734489440918,0.12062858045101166
0.28550010919570923,0.08975297212600708
0.27058905363082886,0.09516281634569168
0.2753450870513916,0.10567878931760788
0.24552395939826965,0.11214835196733475
0.28337398171424866,0.09546564519405365
0.2594008445739746,0.10888515412807465
0.3004247546195984,0.09109099954366684
0.2341437190771103,0.11148452013731003
0.2535932660102844,0.11010219156742096
0.2614806294441223,0.1080051138997078
0.28394368290901184,0.10395971685647964
0.2711915671825409,0.10861939191818237
0.26160138845443726,0.11117246001958847
0.25871169567108154,0.1012040376663208
0.29447656869888306,0.11044314503669739
0.27237406373023987,0.1165735125541687
0.23165085911750793,0.10111193358898163
0.26790982484817505,0.11099597811698914
0.25167274475097656,0.11592766642570496
0.2480461597442627,0.08707093447446823
0.2537681758403778,0.1105554923415184
0.250906765460968,0.10208143293857574
0.26082557439804077,0.10338974744081497
0.27048158645629883,0.1106109470129013
0.26797279715538025,0.12228082120418549
0.23765629529953003,0.12051035463809967
0.2578563690185547,0.14408431947231293
0.3037087917327881,0.11286939680576324
0.2599557042121887,0.10918805003166199
0.277178019285202,0.11537114530801773
0.29844963550567627,0.10698898136615753
0.2654888927936554,0.11067865043878555
0.24737516045570374,0.09838255494832993
0.25431016087532043,0.10168459266424179
0.2607007622718811,0.11175354570150375
0.27773618698120117,0.14949065446853638
0.226185604929924,0.09945974498987198
0.23406144976615906,0.14784081280231476
0.3046897351741791,0.10883259028196335
0.22430646419525146,0.10283580422401428
0.25676780939102173,0.08975634723901749
0.28501302003860474,0.11945883184671402
0.19932982325553894,0.09892506897449493
0.2769874036312103,0.15024128556251526
0.2756071090698242,0.10616680979728699
0.24960699677467346,0.10319221764802933
0.3007141351699829,0.1383999139070511
0.27406856417655945,0.10951709002256393
0.23821169137954712,0.10560521483421326
0.23023056983947754,0.10539943724870682
0.29182177782058716,0.10553263127803802
0.26488786935806274,0.10942835360765457
0.222625732421875,0.09343882650136948
0.26113900542259216,0.11183487623929977
0.21590256690979004,0.11751104891300201
0.21479889750480652,0.09848122298717499
0.26834526658058167,0.12185375392436981
0.21239948272705078,0.16107122600078583
0.28350621461868286,0.12614212930202484
0.23963594436645508,0.10470633953809738
0.26070642471313477,0.09849797189235687
0.24560658633708954,0.10394623130559921
0.25250208377838135,0.12494371831417084
0.25889772176742554,0.09701947122812271
0.29606032371520996,0.09663110971450806
0.28853684663772583,0.11174765229225159
0.28976258635520935,0.10961004346609116
0.2577478885650635,0.09529085457324982
0.26284512877464294,0.09794530272483826
0.25605225563049316,0.0974036455154419
0.2511390149593353,0.11028695106506348
0.23196835815906525,0.14155159890651703
0.250629723072052,0.10609928518533707
0.25993314385414124,0.10481281578540802
0.2675522267818451,0.10654891282320023
0.26001447439193726,0.09452780336141586
0.22921016812324524,0.11661204695701599
0.2314046025276184,0.1102573350071907
0.26633790135383606,0.1234326884150505
0.24297629296779633,0.09529776871204376
0.243833988904953,0.08926376700401306
0.29277628660202026,0.0944526270031929
0.29513272643089294,0.09429492056369781
0.2542459964752197,0.10451846569776535
0.24748751521110535,0.10217338055372238
0.2628593146800995,0.1349601298570633
0.2140757143497467,0.16398823261260986
0.24320341646671295,0.10224628448486328
0.27375131845474243,0.10288787633180618
0.24810285866260529,0.10143150389194489
0.2516595125198364,0.12012879550457001
0.24966156482696533,0.09517247974872589
0.26629960536956787,0.09826897084712982
0.28008750081062317,0.1003761738538742
0.27482566237449646,0.09932152926921844
0.24368134140968323,0.09452199935913086
0.27412575483322144,0.1072569414973259
0.2392556518316269,0.12181851267814636
0.2501276135444641,0.12237756699323654
0.2524809241294861,0.08397112786769867
0.2752993702888489,0.11883827298879623
0.20239590108394623,0.10951265692710876
0.25099122524261475,0.13128817081451416
0.29644066095352173,0.10457386821508408
0.2650755047798157,0.10529258847236633
0.2725496292114258,0.11242877691984177
0.2620013356208801,0.14156830310821533
0.26048609614372253,0.1106523722410202
0.24222218990325928,0.10176140069961548
0.27107274532318115,0.1089516431093216
0.22465388476848602,0.10005612671375275
0.29516124725341797,0.11357929557561874
0.2772166132926941,0.11317175626754761
0.25285595655441284,0.09592621773481369
0.25959059596061707,0.11972600966691971
0.24428322911262512,0.09351745247840881
0.2633308470249176,0.11832380294799805
0.26613128185272217,0.10672939568758011
0.26995694637298584,0.09150824695825577
0.262572318315506,0.09484241902828217
0.27495959401130676,0.09234512597322464
0.28627124428749084,0.12701481580734253
0.276317834854126,0.1098560318350792
0.2912919223308563,0.09850434958934784
0.2551218271255493,0.10743243992328644
0.24388070404529572,0.1117345541715622
0.27113988995552063,0.10234196484088898
0.27696046233177185,0.10074953734874725
0.27437490224838257,0.11450615525245667
0.26016122102737427,0.11627396941184998
0.2727676033973694,0.09474778920412064
0.23455938696861267,0.09838704019784927
0.24806366860866547,0.11303626000881195
0.2633299231529236,0.09600833058357239
0.2656143307685852,0.10377578437328339
0.26741504669189453,0.09433141350746155
0.2622845768928528,0.1325182169675827
0.2605513036251068,0.10047870874404907
0.22703152894973755,0.09496600925922394
0.2703399956226349,0.12854717671871185
0.27431929111480713,0.13183127343654633
0.29973939061164856,0.09599723666906357
0.23854336142539978,0.12014879286289215
0.24190320074558258,0.08636192977428436
0.27469301223754883,0.10209411382675171
0.25755399465560913,0.11540034413337708
0.2467629313468933,0.09651876986026764
0.20823249220848083,0.10915709286928177
0.30223190784454346,0.12359791249036789
0.23770672082901,0.09616468101739883
0.27505895495414734,0.10999706387519836
0.283148854970932,0.10379451513290405
0.23925460875034332,0.10553665459156036
0.25078433752059937,0.12926428020000458
0.26743239164352417,0.1187548115849495
0.28524065017700195,0.10332082211971283
0.22061215341091156,0.1014648973941803
0.26243042945861816,0.15880563855171204
0.2819538712501526,0.12170635908842087
0.2679172456264496,0.11068139225244522
0.2534232437610626,0.12525510787963867
0.25705915689468384,0.1140219047665596
0.24851152300834656,0.08548009395599365
0.20835405588150024,0.09632854163646698
0.255476713180542,0.10799311101436615
0.27172720432281494,0.15331964194774628
0.2548641264438629,0.09655202180147171
0.2273888736963272,0.11160477250814438
0.23541323840618134,0.09625907242298126
0.29766860604286194,0.13879509270191193
0.2693098187446594,0.09324684739112854
0.2671154737472534,0.1076117530465126
0.2736535966396332,0.10520132631063461
0.25969597697257996,0.13970361649990082
0.26986584067344666,0.10111816972494125
0.21640139818191528,0.1396169364452362
0.26102399826049805,0.11971854418516159
0.2512877583503723,0.10275071859359741
0.2612212896347046,0.09967602789402008
0.2455219030380249,0.09411334991455078
0.2422596514225006,0.12686294317245483
0.28714919090270996,0.09654143452644348
0.2563236355781555,0.10757595300674438
0.2688494324684143,0.16831719875335693
0.28144440054893494,0.11440224200487137
0.23126041889190674,0.1248256266117096
0.23730945587158203,0.08832889795303345
0.24445167183876038,0.09355045109987259
0.2698788642883301,0.14583244919776917
0.2627798914909363,0.12014688551425934
0.27788034081459045,0.10095095634460449
0.29451698064804077,0.0983906239271164
0.2728908061981201,0.1251068264245987
0.2064329981803894,0.10852424055337906
0.2667118310928345,0.10886667668819427
0.21033208072185516,0.09896792471408844
0.21867698431015015,0.1064840778708458
0.22127702832221985,0.10087096691131592
0.25571703910827637,0.0929802656173706
0.2570536732673645,0.11596444994211197
0.2586631774902344,0.10340998321771622
0.2342461347579956,0.15068797767162323
0.24622422456741333,0.11978819966316223
0.26257550716400146,0.12097211927175522
0.21969369053840637,0.11552200466394424
0.23312604427337646,0.11342961341142654
0.29805782437324524,0.14105753600597382
0.26382628083229065,0.10407925397157669
0.24315714836120605,0.10089724510908127
0.2733033299446106,0.11174269020557404
0.26445069909095764,0.10080534219741821
0.2371104508638382,0.09853138029575348
0.22701381146907806,0.11203808337450027
0.23884600400924683,0.09672538191080093
0.2460300326347351,0.0986563190817833
0.2472240924835205,0.10273685306310654
0.266874223947525,0.11172816157341003
0.2706740200519562,0.11225540190935135
0.2810649573802948,0.09826372563838959
0.2770622968673706,0.1341625303030014
0.25839853286743164,0.11032430082559586
0.2094380259513855,0.10773221403360367
0.28978657722473145,0.0854126513004303
0.24982449412345886,0.10450056195259094
0.22306771576404572,0.10194821655750275
0.26984453201293945,0.11607515066862106
0.23872721195220947,0.10347653180360794
0.2554227411746979,0.10512635111808777
0.23108090460300446,0.11267510056495667
0.2508254647254944,0.1020631417632103
0.27519410848617554,0.09914983063936234
0.24578934907913208,0.1078881025314331
0.2665162980556488,0.0973675474524498
0.2881060838699341,0.09435603022575378
0.27322879433631897,0.08427403122186661
0.27934885025024414,0.10263139009475708
0.2667372226715088,0.15438000857830048
0.2773086428642273,0.11748363077640533
0.2530396282672882,0.08932781964540482
0.249545156955719,0.0887327492237091
0.2857961654663086,0.10910890251398087
0.23735201358795166,0.12020474672317505
0.26359453797340393,0.10084567964076996
0.260319322347641,0.10535227507352829
0.2763451635837555,0.110061876475811
0.2525082230567932,0.10016710311174393
0.2829105854034424,0.10299959033727646
0.251792848110199,0.106734998524189
0.27216005325317383,0.14865697920322418
0.28795698285102844,0.11209134012460709
0.24679723381996155,0.0886160358786583
0.28122490644454956,0.15564842522144318
0.26630717515945435,0.11400394886732101
0.2805536985397339,0.11253856122493744
0.27511683106422424,0.11059728264808655
0.2709925174713135,0.09507843852043152
0.21920141577720642,0.11908496916294098
0.2868926227092743,0.11196748167276382
0.24339407682418823,0.10318700969219208
0.27853065729141235,0.12114681303501129
0.26860636472702026,0.11662282049655914
0.26087936758995056,0.14249713718891144
0.2521238923072815,0.11054682731628418
0.2611871361732483,0.11377816647291183
0.24793550372123718,0.13568717241287231
0.25015494227409363,0.10999243706464767
0.25970757007598877,0.10161776840686798
0.25685131549835205,0.10099654644727707
0.27531909942626953,0.09163350611925125
0.2766147255897522,0.1050570085644722
0.23714327812194824,0.092388816177845
0.26812058687210083,0.10859750956296921
0.27457231283187866,0.09260008484125137
0.26605024933815,0.11757393181324005
0.2431677281856537,0.1070718914270401
0.26775994896888733,0.09783012419939041
0.25654906034469604,0.10657244175672531
0.264621764421463,0.09108402580022812
0.2766053080558777,0.13435757160186768
0.2409157156944275,0.10448791831731796
0.21318110823631287,0.10405947268009186
0.256856232881546,0.11257278919219971
0.2909395098686218,0.12389915436506271
0.21795359253883362,0.10502506792545319
0.24116037786006927,0.114360511302948
0.26059651374816895,0.11295489221811295
0.2669033408164978,0.08972270041704178
0.24812355637550354,0.11597079783678055
0.22131147980690002,0.12289848178625107
0.25249120593070984,0.09474208950996399
0.25348547101020813,0.09353862702846527
0.22861221432685852,0.10292183607816696
0.2585488557815552,0.09529592096805573
0.2589665651321411,0.09861502051353455
0.28559625148773193,0.10414614528417587
0.2367275059223175,0.113285593688488
0.241217702627182,0.09617087990045547
0.2476959228515625,0.10257226973772049
0.23907539248466492,0.1020725667476654
0.25653403997421265,0.08604257553815842
0.2798849642276764,0.11623525619506836
0.22789433598518372,0.09614897519350052
0.26346659660339355,0.09027707576751709
0.2817399501800537,0.10457749664783478
0.28694552183151245,0.11970927566289902
0.26446351408958435,0.10343683511018753
0.2556493580341339,0.13841372728347778
0.2351054549217224,0.10567986220121384
0.27105700969696045,0.12072834372520447
0.237775981426239,0.09949848800897598
0.23385867476463318,0.09706087410449982
0.2640445828437805,0.10897842049598694
0.21843215823173523,0.13280151784420013
0.26717960834503174,0.10204895585775375
0.24775013327598572,0.0969143807888031
0.22832533717155457,0.12026656419038773
0.2501462697982788,0.09437667578458786
0.2445177137851715,0.10735612362623215
0.2888276278972626,0.11508981883525848
0.23027518391609192,0.10476110875606537
0.2404954582452774,0.07629099488258362
0.2923212945461273,0.0972631424665451
0.2799801826477051,0.09879143536090851
0.25357818603515625,0.10131955146789551
0.25628623366355896,0.08971879631280899
0.22640863060951233,0.13507971167564392
0.2829582095146179,0.11243295669555664
0.26461735367774963,0.10191477090120316
0.27005642652511597,0.11246082186698914
0.22526949644088745,0.1523270606994629
0.2700902819633484,0.0887947604060173
0.2566278278827667,0.10657352954149246
0.24026437103748322,0.1154186800122261
0.2463148534297943,0.11591318994760513
0.2228006273508072,0.09173407405614853
0.24053706228733063,0.09587394446134567
0.28035616874694824,0.1098117083311081
0.2899448275566101,0.09135685116052628
0.2691816985607147,0.10547111928462982
0.20348131656646729,0.10899282246828079
0.23401117324829102,0.14321835339069366
0.2581179440021515,0.11617504805326462
0.2545863091945648,0.11514580994844437
0.29731881618499756,0.10787549614906311
0.25536051392555237,0.11110781878232956
0.2373400628566742,0.10842466354370117
0.25856801867485046,0.12402080744504929
0.25798270106315613,0.10613749921321869
0.29436057806015015,0.10402291268110275
0.2239900529384613,0.09885767847299576
0.2252373993396759,0.14367112517356873
0.24569512903690338,0.11557409912347794
0.21693021059036255,0.0836397036910057
0.2875548005104065,0.11455412954092026
0.27141135931015015,0.09668786078691483
0.214602530002594,0.11833304166793823
0.2224901020526886,0.10232089459896088
0.21879446506500244,0.10151674598455429
0.2745146155357361,0.09403761476278305
0.2703182101249695,0.1072857528924942
0.25301268696784973,0.09913618117570877
0.24515026807785034,0.09625155478715897
0.2842087745666504,0.1397654116153717
0.21055719256401062,0.1419243961572647
0.2860244810581207,0.09583089500665665
0.26548218727111816,0.10776286572217941
0.2997898757457733,0.10716278105974197
0.2308444380760193,0.1506224274635315
0.26680290699005127,0.09851040691137314
0.2691178321838379,0.10410695523023605
0.2806243300437927,0.11476290971040726
0.26693254709243774,0.12519916892051697
0.2710263431072235,0.13254861533641815
0.251216322183609,0.12322636693716049
0.2535991072654724,0.09349068254232407
0.24952788650989532,0.11402788013219833
0.29865583777427673,0.09652039408683777
0.2668269872665405,0.1669076681137085
0.2735612392425537,0.13641582429409027
0.26636815071105957,0.08438540995121002
0.24700434505939484,0.15642504394054413
0.2503514289855957,0.10054107010364532
0.24558033049106598,0.09997887909412384
0.2521464228630066,0.07722553610801697
0.2523566484451294,0.10528063774108887
0.23536020517349243,0.12644028663635254
0.24042198061943054,0.09605896472930908
0.26877713203430176,0.10758856683969498
0.23606473207473755,0.12123245745897293
0.24052882194519043,0.09856262058019638
0.24638929963111877,0.11341056227684021
0.2644498348236084,0.10139651596546173
0.2698177099227905,0.11985908448696136
0.27223068475723267,0.1096944510936737
0.28103160858154297,0.10601161420345306
0.211277037858963,0.10144621878862381
0.24740788340568542,0.11444015800952911
0.2364768087863922,0.120942622423172
0.28822052478790283,0.11747195571660995
0.2939811646938324,0.10070151090621948
0.280032217502594,0.14126020669937134
0.2920769453048706,0.08523000776767731
0.24966755509376526,0.09278146922588348
0.2286611795425415,0.09881279617547989
0.270224392414093,0.10362858325242996
0.2518227994441986,0.11046335101127625
0.2153564691543579,0.10048910975456238
0.23041345179080963,0.09749267995357513
0.24808797240257263,0.09900052100419998
0.27935677766799927,0.09537604451179504
0.23241621255874634,0.09255090355873108
0.2602274715900421,0.11081995069980621
0.2705532908439636,0.0963587537407875
0.3127062916755676,0.12651705741882324
0.2553922235965729,0.09829997271299362
0.25940194725990295,0.10282455384731293
0.2384794056415558,0.09727462381124496
0.27628663182258606,0.09289956837892532
0.24131536483764648,0.0870119258761406
0.2666677236557007,0.11137135326862335
0.23823344707489014,0.12282415479421616
0.30297112464904785,0.09475723654031754
0.25676488876342773,0.0856420025229454
0.2262573540210724,0.11466962099075317
0.2858489751815796,0.10390524566173553
0.25122350454330444,0.14516890048980713
0.2696042060852051,0.11675494909286499
0.26284778118133545,0.12260934710502625
0.2647150754928589,0.10208669304847717
0.2598387897014618,0.13568426668643951
0.2656983435153961,0.09816326946020126
0.2531798481941223,0.09743014723062515
0.2420135885477066,0.11679622530937195
0.27570807933807373,0.11045341938734055
0.24858254194259644,0.1101430356502533
0.30167102813720703,0.11509748548269272
0.30286526679992676,0.10402112454175949
0.20987828075885773,0.09677258878946304
0.273318886756897,0.09161972999572754
0.2595433294773102,0.0876079574227333
0.24848723411560059,0.11475596576929092
0.29002487659454346,0.10882944613695145
0.3210355043411255,0.14479242265224457
0.253393292427063,0.09965547174215317
0.23895812034606934,0.10434900224208832
0.267203152179718,0.08331027626991272
0.28980839252471924,0.12372778356075287
0.25097954273223877,0.09154047071933746
0.2671440839767456,0.1456291377544403
0.26368820667266846,0.10058706253767014
0.24890056252479553,0.09535498917102814
0.2671164572238922,0.10438242554664612
0.2749907970428467,0.09798356890678406
0.2724002003669739,0.1042397990822792
0.31652918457984924,0.10031930357217789
0.2744045555591583,0.12088004499673843
0.27374711632728577,0.0986880362033844
0.2538953423500061,0.14338210225105286
0.24230626225471497,0.14225278794765472
0.2543303966522217,0.08362828940153122
0.27576059103012085,0.12084148079156876
0.2624548375606537,0.08825287222862244
0.26903650164604187,0.08379071950912476
0.2621743083000183,0.09392174333333969
0.25350701808929443,0.10853242874145508
0.2644313871860504,0.09612024575471878
0.28541290760040283,0.10327497869729996
0.2963752746582031,0.11079136282205582
0.22395101189613342,0.092568539083004
0.3012833595275879,0.09768638014793396
0.26177889108657837,0.10255882143974304
0.27694225311279297,0.11150820553302765
0.27465468645095825,0.0985797792673111
0.23168393969535828,0.11664902418851852
0.24021747708320618,0.12172301113605499
0.2825467884540558,0.14909234642982483
0.20844270288944244,0.08691643178462982
0.2748319208621979,0.09232151508331299
0.29724398255348206,0.10412781685590744
0.2803516387939453,0.12213603407144547
0.2510586678981781,0.10662497580051422
0.2954389154911041,0.1160205528140068
0.24874025583267212,0.10880524665117264
0.2619515657424927,0.09910982102155685
0.24495479464530945,0.15022791922092438
0.25847628712654114,0.11518992483615875
0.279635488986969,0.09881244599819183
0.2749582529067993,0.10334723442792892
0.24246133863925934,0.13845251500606537
0.2435855269432068,0.10197189450263977
0.24750548601150513,0.09899131208658218
0.21124579012393951,0.09847279638051987
0.2758580446243286,0.13681575655937195
0.22335810959339142,0.11211510747671127
0.242353156208992,0.10058937966823578
0.24976256489753723,0.11088789999485016
0.2358352094888687,0.09581128507852554
0.2957649827003479,0.13503015041351318
0.2690618932247162,0.10727819055318832
0.2997998595237732,0.10000795871019363
0.22541272640228271,0.11629042774438858
0.2559082508087158,0.08774853497743607
0.30013975501060486,0.09268945455551147
0.25816988945007324,0.11709953099489212
0.26408183574676514,0.11689651012420654
0.23856425285339355,0.09117186814546585
0.24066661298274994,0.10005319863557816
0.25216931104660034,0.10098109394311905
0.29123249650001526,0.10964242368936539
0.24437275528907776,0.14286600053310394
0.2182646095752716,0.09779148548841476
0.27294111251831055,0.09267571568489075
0.2244909256696701,0.10551711171865463
0.2319219410419464,0.14267899096012115
0.2154296487569809,0.11730439215898514
0.23867613077163696,0.09012451022863388
0.23928308486938477,0.1076783537864685
0.22871172428131104,0.09980123490095139
0.2804412841796875,0.10150879621505737
0.2147451639175415,0.09902564436197281
0.31371554732322693,0.09036967158317566
0.2697475850582123,0.10610637068748474
0.2700991928577423,0.0912499651312828
0.277773916721344,0.11119351536035538
0.2788039743900299,0.08605099469423294
0.21348881721496582,0.09056250751018524
0.2451937198638916,0.09955466538667679
0.24300473928451538,0.08504319190979004
0.2261102944612503,0.10169489681720734
0.2397855669260025,0.08779188990592957
0.2548767924308777,0.1065899208188057
0.26441630721092224,0.10614725947380066
0.26432549953460693,0.10907569527626038
0.24403353035449982,0.10440906137228012
0.24942241609096527,0.09348182380199432
0.2443699836730957,0.10731086879968643
0.26577314734458923,0.14645589888095856
0.2466062754392624,0.0987834483385086
0.27849501371383667,0.12164703756570816
0.2591731548309326,0.09516863524913788
0.25526848435401917,0.10253307968378067
0.252984881401062,0.11603380739688873
0.26148033142089844,0.10075005888938904
0.2077108472585678,0.08393413573503494
0.2656700611114502,0.11527630686759949
0.29250437021255493,0.10293211042881012
0.2324856072664261,0.10760154575109482
0.25198596715927124,0.10808514058589935
0.2322600930929184,0.09796689450740814
0.22094061970710754,0.10782677680253983
0.29295504093170166,0.1017335057258606
0.23648573458194733,0.10263392329216003
0.23493146896362305,0.10270825773477554
0.2622724175453186,0.1027073785662651
0.27596884965896606,0.10776783525943756
0.27323415875434875,0.11004459112882614
0.23216746747493744,0.12810367345809937
0.24894140660762787,0.10673403739929199
0.29605966806411743,0.10129396617412567
0.2231052815914154,0.11678525805473328
0.23606500029563904,0.11258721351623535
0.24985280632972717,0.09905461966991425
0.2869310975074768,0.11353329569101334
0.3046548366546631,0.10807036608457565
0.25396019220352173,0.09931519627571106
0.24784328043460846,0.11587125808000565
0.27359387278556824,0.10086970776319504
0.2717413306236267,0.1035749539732933
0.2415713369846344,0.11144030839204788
0.2636550962924957,0.11758340895175934
0.2560138702392578,0.07738173753023148
0.2721617519855499,0.11352407932281494
0.2980659008026123,0.08777838945388794
0.26286259293556213,0.0954747274518013
0.2568449378013611,0.10582803934812546
0.2212451696395874,0.15178191661834717
0.22046217322349548,0.09348651766777039
0.27651163935661316,0.09195810556411743
0.2720980942249298,0.10863394290208817
0.2309037744998932,0.1004011258482933
0.26659178733825684,0.10504351556301117
0.2593854069709778,0.12971296906471252
0.25453585386276245,0.11807157099246979
0.25123998522758484,0.10480216890573502
0.2074771225452423,0.10285723954439163
0.238630011677742,0.1598316878080368
0.25690752267837524,0.1149432435631752
0.27489498257637024,0.10220137983560562
0.2874692678451538,0.08715289831161499
0.2256992608308792,0.12503059208393097
0.27037498354911804,0.09734645485877991
0.2406386137008667,0.1429520696401596
0.24704578518867493,0.11924304068088531
0.25225043296813965,0.09447090327739716
0.27464351058006287,0.09304873645305634
0.23447902500629425,0.11361901462078094
0.22838090360164642,0.12220022082328796
0.26777881383895874,0.11942024528980255
0.25122207403182983,0.10737694054841995
0.2696644067764282,0.09970798343420029
0.24336454272270203,0.12313913553953171
0.26339030265808105,0.09820613265037537
0.2766305208206177,0.12105607241392136
0.24454861879348755,0.0962228924036026
0.2747509479522705,0.09065107256174088
0.2638440430164337,0.13505227863788605
0.2856421172618866,0.1087837815284729
0.24217000603675842,0.10432557016611099
0.23098793625831604,0.1119314581155777
0.28081148862838745,0.10407845675945282
0.2541244328022003,0.11414623260498047
0.2796057462692261,0.12856070697307587
0.28462788462638855,0.11435852199792862
0.2742704153060913,0.11754876375198364
0.24011075496673584,0.09358912706375122
0.21712693572044373,0.07702907919883728
0.28301867842674255,0.10680127888917923
0.26855236291885376,0.12031086534261703
0.26017025113105774,0.11101255565881729
0.2552812099456787,0.09598584473133087
0.27576470375061035,0.11958076804876328
0.26138320565223694,0.08183249086141586
0.24923035502433777,0.09601564705371857
0.2590072751045227,0.10537659376859665
0.23812967538833618,0.10294433683156967
0.2739947736263275,0.11285378783941269
0.25409984588623047,0.11963479220867157
0.2720598578453064,0.09336474537849426
0.2833402156829834,0.11347130686044693
0.2650946080684662,0.10294784605503082
0.24566611647605896,0.09554575383663177
0.2524188458919525,0.09411992877721786
0.22669824957847595,0.12155548483133316
0.24643397331237793,0.10799198597669601
0.2775425910949707,0.10161793231964111
0.26700371503829956,0.09833841770887375
0.2796573340892792,0.09655220061540604
0.2791745662689209,0.1154528334736824
0.22813794016838074,0.12959975004196167
0.26232802867889404,0.10165725648403168
0.2364271581172943,0.09009231626987457
0.262504518032074,0.09582054615020752
0.24704822897911072,0.09866494685411453
0.2510344982147217,0.09677151590585709
0.2728692293167114,0.08661074191331863
0.26271605491638184,0.10096713900566101
0.2183983027935028,0.10013270378112793
0.21689891815185547,0.10263804346323013
0.2270771563053131,0.09537991881370544
0.20801153779029846,0.11821933090686798
0.29917025566101074,0.0987677350640297
0.26468971371650696,0.10221029072999954
0.2345830798149109,0.09112001955509186
0.27233046293258667,0.0912950336933136
0.2514459490776062,0.11235689371824265
0.28061217069625854,0.12238670885562897
0.25791341066360474,0.1135072261095047
0.25184541940689087,0.10969363898038864
0.26827937364578247,0.12422223389148712
0.22975823283195496,0.10742529481649399
0.2857968807220459,0.11585727334022522
0.26987746357917786,0.09511321783065796
0.25052815675735474,0.10336076468229294
0.2514374554157257,0.12151024490594864
0.250274121761322,0.10918086767196655
0.28547605872154236,0.13926629722118378
0.29116734862327576,0.09099879860877991
0.2377147674560547,0.09641431272029877
0.2656630277633667,0.09103963524103165
0.2836882472038269,0.10890182852745056
0.2233111560344696,0.12676693499088287
0.24859651923179626,0.1350659728050232
0.2733992040157318,0.1028471365571022
0.25873661041259766,0.10052600502967834
0.2730768918991089,0.10674704611301422
0.22593705356121063,0.09883192181587219
0.22693823277950287,0.09029270708560944
0.2690085172653198,0.12036509066820145
0.2719791531562805,0.09610992670059204
0.2809692919254303,0.10333520919084549
0.22807016968727112,0.11056801676750183
0.25398582220077515,0.1096658781170845
0.2788149416446686,0.11613428592681885
0.28287410736083984,0.10104157775640488
0.25408998131752014,0.12049132585525513
0.20968520641326904,0.09265485405921936
0.2766314148902893,0.08799361437559128
0.25256186723709106,0.08945894241333008
0.24753113090991974,0.1547151505947113
0.27020764350891113,0.1068548858165741
0.28517216444015503,0.14872221648693085
0.2576560080051422,0.08498536795377731
0.20655658841133118,0.10804342478513718
0.2805687487125397,0.09414227306842804
0.22436684370040894,0.1360636055469513
0.24990929663181305,0.10904949903488159
0.2010987550020218,0.09437771886587143
0.2466045320034027,0.08951345086097717
0.2762901484966278,0.10284856706857681
0.2996366024017334,0.09493548423051834
0.27536261081695557,0.09936502575874329
0.2507699429988861,0.1089385524392128
0.28105393052101135,0.10165587067604065
0.24631528556346893,0.11651502549648285
0.2532346248626709,0.11180127412080765
0.2756017744541168,0.10394827276468277
0.2525172829627991,0.13939951360225677
0.2941145896911621,0.09511398524045944
0.21665546298027039,0.10187006741762161
0.2624779939651489,0.1082664281129837
0.2589731216430664,0.09038160741329193
0.22893746197223663,0.09380483627319336
0.2990141808986664,0.12753503024578094
0.2506200075149536,0.11132362484931946
0.23017297685146332,0.10411422699689865
0.28288811445236206,0.0837378203868866
0.23432189226150513,0.15068398416042328
0.24699464440345764,0.1498686969280243
0.24417322874069214,0.09959997236728668
0.2733064293861389,0.09913992136716843
0.25594788789749146,0.08848357200622559
0.2321339249610901,0.1116890013217926
0.27514609694480896,0.10376296937465668
0.2938216030597687,0.08632447570562363
0.25524091720581055,0.10130511224269867
0.2656053304672241,0.11342086642980576
0.23880451917648315,0.09366883337497711
0.2780924439430237,0.10199402272701263
0.2546587586402893,0.11328010261058807
0.2612507939338684,0.11477664113044739
0.2818034887313843,0.13375259935855865
0.24588313698768616,0.0976082980632782
0.25738269090652466,0.08801981061697006
0.21458104252815247,0.0968804657459259
0.28556692600250244,0.10063783824443817
0.2594352662563324,0.09088021516799927
0.25588399171829224,0.09032291918992996
0.26111552119255066,0.09964564442634583
0.2986525893211365,0.1394805908203125
0.26843810081481934,0.10150381177663803
0.27438271045684814,0.11189502477645874
0.2826075851917267,0.12243924289941788
0.29857364296913147,0.0893133357167244
0.24026800692081451,0.1444958746433258
0.19687315821647644,0.09641405194997787
0.2567104697227478,0.10239626467227936
0.2479594349861145,0.10205354541540146
0.2575303614139557,0.10028962045907974
0.25385260581970215,0.1015123799443245
0.25685229897499084,0.1062338799238205
0.23143011331558228,0.09598488360643387
0.2598651051521301,0.11510565131902695
0.26242053508758545,0.09784101694822311
0.24424347281455994,0.10922040045261383
0.2589920163154602,0.09526793658733368
0.25385087728500366,0.10887384414672852
0.24423179030418396,0.09424430131912231
0.28559061884880066,0.10895699262619019
0.21810953319072723,0.10175776481628418
0.2716025710105896,0.09867706149816513
0.2520548105239868,0.09564042836427689
0.21597826480865479,0.08943100273609161
0.22168904542922974,0.09081113338470459
0.2432052493095398,0.09684918820858002
0.25305771827697754,0.0925416499376297
0.23736891150474548,0.10740326344966888
0.24138584733009338,0.08950452506542206
0.2467653751373291,0.11827265471220016
0.2726878523826599,0.0863957479596138
0.23689252138137817,0.09919239580631256
0.2293044924736023,0.07796813547611237
0.2567511200904846,0.08478101342916489
0.27143198251724243,0.11875521391630173
0.250094473361969,0.1014549657702446
0.25771114230155945,0.0909762904047966
0.2744486331939697,0.0867227166891098
0.2701619565486908,0.08807705342769623
0.27771446108818054,0.17453305423259735
0.2457943856716156,0.1339396983385086
0.22076240181922913,0.09409545361995697
0.29120326042175293,0.12021848559379578
0.23027676343917847,0.08512929081916809
0.22839123010635376,0.08998227119445801
0.26218774914741516,0.12931326031684875
0.21433451771736145,0.09159468859434128
0.2754446268081665,0.08991927653551102
0.2678593397140503,0.10231036692857742
0.28728586435317993,0.12047798931598663
0.2792644500732422,0.11302553862333298
0.2641875147819519,0.09842471033334732
0.25090292096138,0.11082689464092255
0.2410762906074524,0.10542478412389755
0.2732502520084381,0.11817078292369843
0.23324467241764069,0.11503714323043823
0.20416872203350067,0.1017913743853569
0.2527581751346588,0.08337558060884476
0.22935684025287628,0.08800646662712097
0.2777751088142395,0.1017206460237503
0.2337169647216797,0.1301315873861313
0.27433252334594727,0.0904339849948883
0.2744103968143463,0.0884660929441452
0.26622262597084045,0.1028658077120781
0.2556741535663605,0.09578067064285278
0.278388649225235,0.11529465019702911
0.2505830228328705,0.11163593828678131
0.27611082792282104,0.11098232865333557
0.24507024884223938,0.11033294349908829
0.24549666047096252,0.08577997237443924
0.2798489034175873,0.09530197083950043
0.28839603066444397,0.09941171854734421
0.25860440731048584,0.09763488173484802
0.238302081823349,0.09064285457134247
0.2423022985458374,0.09850773215293884
0.27352744340896606,0.09183762222528458
0.279446542263031,0.09225038439035416
0.26599037647247314,0.13611432909965515
0.22595001757144928,0.1116534024477005
0.2545003294944763,0.08499158918857574
0.2974380552768707,0.11378178745508194
0.278814435005188,0.08554155379533768
0.2437191903591156,0.10246289521455765
0.2771861255168915,0.09309479594230652
0.2184484750032425,0.0949355885386467
0.2683936357498169,0.09246233105659485
0.2518739104270935,0.09998477250337601
0.23373866081237793,0.1033984050154686
0.25189656019210815,0.08901208639144897
0.25641152262687683,0.10162436217069626
0.2440250813961029,0.11519712209701538
0.31469476222991943,0.09454268962144852
0.2704937160015106,0.10539105534553528
0.21744292974472046,0.08601199090480804
0.23690766096115112,0.09296619147062302
0.2287081778049469,0.09636325389146805
0.2512291967868805,0.09762543439865112
0.20477747917175293,0.0993882566690445
0.2631646990776062,0.08628778159618378
0.22498247027397156,0.09935756027698517
0.2566187381744385,0.10767976194620132
0.27070125937461853,0.09024900197982788
0.2459261268377304,0.10091745108366013
0.267004132270813,0.07849879562854767
0.23573915660381317,0.0934060662984848
0.2440648376941681,0.10867080837488174
0.29240158200263977,0.10025212168693542
0.2309778332710266,0.11219148337841034
0.24766573309898376,0.126479372382164
0.2650893032550812,0.09126263856887817
0.24132826924324036,0.10134855657815933
0.2361317127943039,0.10513097792863846
0.23493817448616028,0.09828056395053864
0.20706704258918762,0.09608855843544006
0.2740042507648468,0.11374633759260178
0.27161046862602234,0.09656784683465958
0.269201397895813,0.09352975338697433
0.2401922345161438,0.09500470012426376
0.2964774966239929,0.11402256786823273
0.2801307141780853,0.1260519027709961
0.2592252194881439,0.11841917037963867
0.29400646686553955,0.09881220757961273
0.2741543650627136,0.09372451901435852
0.2319858968257904,0.08900703489780426
0.23071536421775818,0.08398805558681488
0.25833067297935486,0.0887361466884613
0.23684373497962952,0.09778901189565659
0.22711217403411865,0.0885348692536354
0.2200993299484253,0.11809975653886795
0.2851652204990387,0.14264626801013947
0.2643889784812927,0.09178517013788223
0.250491201877594,0.09607908874750137
0.2623831331729889,0.09682168066501617
0.2131752371788025,0.14175301790237427
0.2776646912097931,0.08364305645227432
0.2689605951309204,0.11038963496685028
0.22231009602546692,0.11209911108016968
0.218016117811203,0.11431703716516495
0.2634509205818176,0.09888783097267151
0.21600449085235596,0.09610921144485474
0.2593488395214081,0.10141348093748093
0.30030369758605957,0.09068533778190613
0.2715201675891876,0.09440236538648605
0.2560265362262726,0.10470513254404068
0.2267087996006012,0.10961376875638962
0.21717460453510284,0.10630784183740616
0.27345573902130127,0.0910932868719101
0.27212318778038025,0.09872398525476456
0.2736656367778778,0.11508007347583771
0.23306548595428467,0.10455042123794556
0.2635054886341095,0.08930698037147522
0.28734421730041504,0.1192612573504448
0.2586088180541992,0.14690503478050232
0.2535898685455322,0.11915924400091171
0.25579819083213806,0.10133731365203857
0.26953378319740295,0.10388738662004471
0.2703052759170532,0.09098061919212341
0.2658222019672394,0.10033692419528961
0.2773682773113251,0.10222160071134567
0.2585509121417999,0.11117231845855713
0.24781322479248047,0.09937915205955505
0.2726253271102905,0.10277619957923889
0.2579845190048218,0.10980787873268127
0.2748304605484009,0.11983975768089294
0.25750482082366943,0.10612601041793823
0.2825995683670044,0.0762520581483841
0.28637635707855225,0.10684527456760406
0.2686782479286194,0.09599944204092026
0.24632665514945984,0.10817891359329224
0.279908150434494,0.09327395260334015
0.24560685455799103,0.11248436570167542
0.2747204303741455,0.09755732119083405
0.2783563733100891,0.1378919631242752
0.2785683572292328,0.09668004512786865
0.21879422664642334,0.10654226690530777
0.24551105499267578,0.11356402933597565
0.25649622082710266,0.10468810796737671
0.25008952617645264,0.10838387906551361
0.2559041678905487,0.09903538227081299
0.25105974078178406,0.098798967897892
0.23814716935157776,0.09503599256277084
0.2593230605125427,0.11450669169425964
0.24570120871067047,0.11104311048984528
0.289863646030426,0.10820235311985016
0.2610361576080322,0.1091754361987114
0.26390108466148376,0.0938427597284317
0.2266550064086914,0.10048683732748032
0.2343595325946808,0.09831083565950394
0.2613627016544342,0.10679896175861359
0.2247355431318283,0.09493523091077805
0.26377004384994507,0.13619835674762726
0.2431422770023346,0.09298816323280334
0.24018436670303345,0.110239677131176
0.26707279682159424,0.14193782210350037
0.24335458874702454,0.11762627959251404
0.27644985914230347,0.07606570422649384
0.24481463432312012,0.08788907527923584
0.22466692328453064,0.11143167316913605
0.2553642690181732,0.09662162512540817
0.256560742855072,0.08518627285957336
0.2693275809288025,0.1069878488779068
0.24404819309711456,0.10456496477127075
0.2718309164047241,0.1303027868270874
0.23583801090717316,0.18024951219558716
0.23322638869285583,0.15336979925632477
0.23252011835575104,0.11592172831296921
0.2720867395401001,0.10396227985620499
0.24804998934268951,0.12236341834068298
0.25889134407043457,0.09196653217077255
0.25356629490852356,0.10089237987995148
0.1937333643436432,0.09934169799089432
0.2724233567714691,0.10685548931360245
0.2286270260810852,0.10229367017745972
0.2576415538787842,0.10763728618621826
0.2348242998123169,0.10706087201833725
0.21295854449272156,0.09435409307479858
0.22757545113563538,0.10570289194583893
0.2840384244918823,0.09077432006597519
0.2704198956489563,0.08863851428031921
0.22481217980384827,0.11375240236520767
0.2329757958650589,0.11218242347240448
0.2933998107910156,0.09482049196958542
0.26592108607292175,0.12678100168704987
0.2166939675807953,0.12263286113739014
0.2686479687690735,0.10697909444570541
0.23632153868675232,0.0931854099035263
0.2177124172449112,0.12669503688812256
0.27193620800971985,0.10860754549503326
0.2345574051141739,0.12677514553070068
0.2878781855106354,0.10816572606563568
0.24546054005622864,0.12300275266170502
0.23632776737213135,0.096599280834198
0.23752298951148987,0.13252811133861542
0.26024550199508667,0.09791035205125809
0.24420088529586792,0.08173474669456482
0.275999516248703,0.10308025032281876
0.24886605143547058,0.0955372154712677
0.28739193081855774,0.10265994817018509
0.3266889154911041,0.1082698330283165
0.2590448260307312,0.09875491261482239
0.2678948640823364,0.09619758278131485
0.2853982448577881,0.10259006172418594
0.2494688630104065,0.11723613739013672
0.2832285463809967,0.15881969034671783
0.2619619369506836,0.0974576473236084
0.2266562283039093,0.09446565806865692
0.2701120376586914,0.11363533139228821
0.21223990619182587,0.1003396213054657
0.26684072613716125,0.0958479791879654
0.26305580139160156,0.10355301946401596
0.24236688017845154,0.10080510377883911
0.23880133032798767,0.10001343488693237
0.24278029799461365,0.12011272460222244
0.22331979870796204,0.07992618530988693
0.2392863780260086,0.07666992396116257
0.22171682119369507,0.10984840244054794
0.24733605980873108,0.09653259068727493
0.26520708203315735,0.08877472579479218
0.2597581744194031,0.10602135956287384
0.2690705358982086,0.08636269718408585
0.24751457571983337,0.08177069574594498
0.24692288041114807,0.09758484363555908
0.30100807547569275,0.09689702838659286
0.25443026423454285,0.11445365846157074
0.21497951447963715,0.09232234209775925
0.28117579221725464,0.08966099470853806
0.27129995822906494,0.08712010085582733
0.22281533479690552,0.10092506557703018
0.27957382798194885,0.09903553128242493
0.25583764910697937,0.1020374596118927
0.24821381270885468,0.12156719714403152
0.25974947214126587,0.11283553391695023
0.24961352348327637,0.10772480815649033
0.27719590067863464,0.10641686618328094
0.2623370885848999,0.09972846508026123
0.20725834369659424,0.09370838850736618
0.23095056414604187,0.10518640279769897
0.2581194043159485,0.1085326224565506
0.27925869822502136,0.09737693518400192
0.29896366596221924,0.09338212758302689
0.27957606315612793,0.1111382320523262
0.213829904794693,0.15242204070091248
0.2502613663673401,0.08243180811405182
0.26740431785583496,0.12053565680980682
0.2732357084751129,0.12016987055540085
0.2886349558830261,0.0984734520316124
0.23457232117652893,0.10174306482076645
0.25686073303222656,0.10510781407356262
0.238654226064682,0.0853763222694397
0.2810114622116089,0.13845133781433105
0.24630317091941833,0.09065810590982437
0.24283644556999207,0.09408017992973328
0.2672714591026306,0.08788170665502548
0.26204726099967957,0.1023683175444603
0.21063710749149323,0.11199747025966644
0.2312076836824417,0.0889696255326271
0.24651075899600983,0.12001361697912216
0.2505120635032654,0.09942971169948578
0.25466567277908325,0.11977968364953995
0.2779078483581543,0.1193026751279831
0.28091996908187866,0.10301806032657623
0.24642837047576904,0.10432438552379608
0.2857704162597656,0.08229496330022812
0.2766644060611725,0.11804713308811188
0.2552422285079956,0.10075715184211731
0.26802659034729004,0.09467191994190216
0.2289225459098816,0.09113913029432297
0.2478155493736267,0.10002070665359497
0.28707659244537354,0.11124998331069946
0.2794512212276459,0.10046707093715668
0.23328620195388794,0.08594891428947449
0.2656152844429016,0.08713537454605103
0.26972633600234985,0.08447150141000748
0.24760952591896057,0.0922258123755455
0.2395607829093933,0.13401161134243011
0.26602500677108765,0.11751712113618851
0.22969545423984528,0.11026997119188309
0.2497381865978241,0.08389471471309662
0.26533424854278564,0.0873725488781929
0.26723453402519226,0.12386155873537064
0.2429543137550354,0.08427824825048447
0.26351261138916016,0.08224674314260483
0.2685079872608185,0.09499833732843399
0.26243048906326294,0.11005214601755142
0.294189453125,0.11108013987541199
0.22080594301223755,0.14036054909229279
0.22470256686210632,0.10433752089738846
0.2327156364917755,0.09932086616754532
0.2536219656467438,0.09161559492349625
0.2645939588546753,0.1036185547709465
0.2555847465991974,0.08923619985580444
0.24732562899589539,0.12241719663143158
0.23425333201885223,0.09157294034957886
0.26718956232070923,0.10560541599988937
0.2352118194103241,0.11245742440223694
0.2497732937335968,0.11106112599372864
0.292890340089798,0.09244251251220703
0.3040733337402344,0.11460293084383011
0.23659542202949524,0.09975579380989075
0.2917529344558716,0.1073571965098381
0.29191434383392334,0.09959204494953156
0.2725352346897125,0.11507458239793777
0.2602030634880066,0.08485382050275803
0.21009016036987305,0.09708695858716965
0.2761145234107971,0.09999432414770126
0.20534971356391907,0.10664817690849304
0.2910454571247101,0.11642911285161972
0.24384814500808716,0.10209479928016663
0.2534005641937256,0.16616687178611755
0.24571974575519562,0.09440819919109344
0.2957916557788849,0.09153769910335541
0.28429821133613586,0.09763453155755997
0.23694303631782532,0.09294625371694565
0.26368626952171326,0.10947874188423157
0.24397699534893036,0.09125921875238419
0.293285995721817,0.09404543787240982
0.25089502334594727,0.08768428862094879
0.2503615915775299,0.11507423967123032
0.22325634956359863,0.13515184819698334
0.21635302901268005,0.09665060043334961
0.2820969820022583,0.10437313467264175
0.23741579055786133,0.10089424252510071
0.2598881423473358,0.10054315626621246
0.23141241073608398,0.09544822573661804
0.23826900124549866,0.08965762704610825
0.2539020776748657,0.10148528218269348
0.19955770671367645,0.09890905022621155
0.2182389497756958,0.10303087532520294
0.2059866487979889,0.10810694843530655
0.22706684470176697,0.11361165344715118
0.23788180947303772,0.16387224197387695
0.28974151611328125,0.08006280660629272
0.26905450224876404,0.09517470002174377
0.2985040247440338,0.1042904257774353
0.2416829764842987,0.11085580289363861
0.2568192183971405,0.10056130588054657
0.24800772964954376,0.09159684926271439
0.2283344566822052,0.09708693623542786
0.27212780714035034,0.0990595817565918
0.28151535987854004,0.08210718631744385
0.24288594722747803,0.09934988617897034
0.2589886486530304,0.13803456723690033
0.23817016184329987,0.12198861688375473
0.26647332310676575,0.10461656004190445
0.22113090753555298,0.12225685268640518
0.2694765329360962,0.08533386886119843
0.2766142189502716,0.09529823809862137
0.25578904151916504,0.08238516002893448
0.2291795015335083,0.09793538600206375
0.26974359154701233,0.09208644181489944
0.2353091537952423,0.1087326928973198
0.23121696710586548,0.10109517723321915
0.23763830959796906,0.09557650983333588
0.2352876216173172,0.10688170045614243
0.25867438316345215,0.08788051456212997
0.23583170771598816,0.08816812187433243
0.2868713140487671,0.0782911404967308
0.22312074899673462,0.10237465053796768
0.2534733712673187,0.09197964519262314
0.2683742642402649,0.08585487306118011
0.2681242823600769,0.08360881358385086
0.2520388066768646,0.14765283465385437
0.2240481674671173,0.13521260023117065
0.283349871635437,0.08534661680459976
0.22853678464889526,0.11908599734306335
0.248855322599411,0.0883391872048378
0.22630175948143005,0.0935642272233963
0.2258543074131012,0.12614816427230835
0.23149564862251282,0.13340948522090912
0.23842191696166992,0.08818477392196655
0.2640741169452667,0.09154772758483887
0.2667452394962311,0.0896499752998352
0.24825526773929596,0.11335103213787079
0.2474043071269989,0.10014491528272629
0.27131184935569763,0.11381828784942627
0.27666646242141724,0.11015228182077408
0.26993250846862793,0.15065379440784454
0.27031993865966797,0.08446632325649261
0.2202303409576416,0.09460613876581192
0.24564585089683533,0.10246695578098297
0.28235384821891785,0.09803396463394165
0.2394033968448639,0.1257130205631256
0.2692680358886719,0.09484882652759552
0.27833783626556396,0.09769128262996674
0.23214352130889893,0.09311394393444061
0.21421317756175995,0.09838975965976715
0.2565314769744873,0.09521520882844925
0.2311665415763855,0.0988217145204544
0.2680342197418213,0.09478986263275146
0.30904990434646606,0.11307235062122345
0.30465537309646606,0.1077263355255127
0.23505792021751404,0.09998423606157303
0.26529374718666077,0.10717029124498367
0.22202864289283752,0.09770989418029785
0.2710643410682678,0.10997151583433151
0.24845939874649048,0.10155826061964035
0.20419268310070038,0.09414079785346985
0.27412721514701843,0.10256065428256989
0.22625011205673218,0.10950961709022522
0.27761349081993103,0.07915087044239044
0.2377108633518219,0.09611506760120392
0.2630532383918762,0.10044349730014801
0.2675878703594208,0.12949571013450623
0.2958546280860901,0.08650686591863632
0.26856935024261475,0.08564573526382446
0.2957026958465576,0.09165190160274506
0.2600899636745453,0.08055084198713303
0.29348957538604736,0.08645462244749069
0.26445695757865906,0.10643987357616425
0.21026602387428284,0.11258864402770996
0.2446829378604889,0.10837268084287643
0.22033438086509705,0.11025378853082657
0.25522586703300476,0.08312276005744934
0.2456132471561432,0.0906631276011467
0.22290201485157013,0.1143171638250351
0.28913062810897827,0.10393214225769043
0.2522217929363251,0.11745655536651611
0.25588035583496094,0.13869813084602356
0.2476351261138916,0.11581714451313019
0.28420016169548035,0.10117027163505554
0.29582899808883667,0.09452278912067413
0.25830620527267456,0.09254077076911926
0.2507503628730774,0.08871176838874817
0.23081129789352417,0.10250365734100342
0.22807630896568298,0.09395293146371841
0.2557171583175659,0.14159734547138214
0.29253289103507996,0.0977788046002388
0.28053438663482666,0.0856819897890091
0.24250318109989166,0.10278215259313583
0.27561527490615845,0.0951240137219429
0.27842292189598083,0.090070441365242
0.23576346039772034,0.10009162127971649
0.2518516182899475,0.08002761751413345
0.25035491585731506,0.09529376775026321
0.2656683325767517,0.08562376350164413
0.24443820118904114,0.12171032279729843
0.2790687680244446,0.1036265417933464
0.26449882984161377,0.08652722090482712
0.23109173774719238,0.10054832696914673
0.2515568733215332,0.09892850369215012
0.2638799548149109,0.10373182594776154
0.2634061574935913,0.0854254886507988
0.20000766217708588,0.11287843436002731
0.2509080767631531,0.10617099702358246
0.2560797333717346,0.09274045377969742
0.2523864805698395,0.11348216235637665
0.30364811420440674,0.1169508844614029
0.2475573718547821,0.13722597062587738
0.2612091898918152,0.09499075263738632
0.293489933013916,0.08814460039138794
0.24906860291957855,0.09628656506538391
0.2818027138710022,0.1258220672607422
0.2639801800251007,0.11036460846662521
0.22044718265533447,0.08674927800893784
0.28386247158050537,0.14352339506149292
0.2608652412891388,0.13265261054039001
0.21009469032287598,0.09186200797557831
0.2699112892150879,0.08902762830257416
0.287919819355011,0.0963861271739006
0.27431532740592957,0.11268362402915955
0.24753090739250183,0.1564880758523941
0.28166794776916504,0.1368829756975174
0.29881560802459717,0.10880390554666519
0.29085594415664673,0.09311270713806152
0.23337364196777344,0.11025314778089523
0.24010968208312988,0.1131553128361702
0.30170655250549316,0.13934390246868134
0.23844841122627258,0.07389168441295624
0.2624530792236328,0.08378591388463974
0.2736552357673645,0.09703551232814789
0.252000093460083,0.143885999917984
0.21379896998405457,0.10952463746070862
0.2693912386894226,0.10811134427785873
0.2833762466907501,0.12130548059940338
0.26443374156951904,0.10034342110157013
0.2250579297542572,0.11961061507463455
0.2367403507232666,0.09533382952213287
0.274050772190094,0.09617963433265686
0.2507783770561218,0.10585704445838928
0.276856005191803,0.10824743658304214
0.21387314796447754,0.09110906720161438
0.27709531784057617,0.08782229572534561
0.2567145824432373,0.0864432156085968
0.22453737258911133,0.11411858350038528
0.27688634395599365,0.10470803081989288
0.24328771233558655,0.0905599519610405
0.22556369006633759,0.10319559276103973
0.24401652812957764,0.0989496186375618
0.23097415268421173,0.12692174315452576
0.2251356542110443,0.08872954547405243
0.2884330153465271,0.1225365400314331
0.2740883529186249,0.08901634812355042
0.2653225362300873,0.09248446673154831
0.22724896669387817,0.10376006364822388
0.25830236077308655,0.16032496094703674
0.23145753145217896,0.09705853462219238
0.26691293716430664,0.08479537069797516
0.24634182453155518,0.1053180992603302
0.29338401556015015,0.10429876297712326
0.24586987495422363,0.08797546476125717
0.2562573254108429,0.0953613892197609
0.21312463283538818,0.1005847156047821
0.2609327435493469,0.07733549922704697
0.24002832174301147,0.09561711549758911
0.23259451985359192,0.15585242211818695
0.23283660411834717,0.09010575711727142
0.29247257113456726,0.10033736377954483
0.23786461353302002,0.08745542168617249
0.27050459384918213,0.10231722891330719
0.2888720631599426,0.08414420485496521
0.23678532242774963,0.08451122790575027
0.2765878438949585,0.10814457386732101
0.25281211733818054,0.10108384490013123
0.2676078975200653,0.09306929260492325
0.24410147964954376,0.10881002992391586
0.2864122986793518,0.10272209346294403
0.29394471645355225,0.08249449729919434
0.3044671416282654,0.0972614586353302
0.26725128293037415,0.10166171193122864
0.2155449092388153,0.11438499391078949
0.22930699586868286,0.0993858203291893
0.25784558057785034,0.11723452061414719
0.287163108587265,0.10268092155456543
0.27685660123825073,0.09872497618198395
0.25092244148254395,0.1136137843132019
0.27245813608169556,0.0919225662946701
0.2825230360031128,0.10322992503643036
0.23961833119392395,0.09539598226547241
0.2531905770301819,0.14541341364383698
0.25152528285980225,0.08901242911815643
0.26058250665664673,0.1538885086774826
0.23112796247005463,0.13028982281684875
0.2540268301963806,0.1029711589217186
0.23191753029823303,0.08141211420297623
0.24334900081157684,0.11697894334793091
0.2659657299518585,0.1049310714006424
0.24694719910621643,0.13252131640911102
0.2731527090072632,0.08109907805919647
0.2948305010795593,0.07984626293182373
0.2721017897129059,0.08782394975423813
0.2759941518306732,0.09681400656700134
0.2476394921541214,0.09878845512866974
0.317141056060791,0.09033653885126114
0.2179720103740692,0.09008058905601501
0.24730315804481506,0.10889461636543274
0.26894181966781616,0.14202110469341278
0.25468236207962036,0.10716596990823746
0.2761135399341583,0.09823659807443619
0.2629035711288452,0.1031004935503006
0.2838590443134308,0.09583253413438797
0.22151432931423187,0.09766069054603577
0.2806375026702881,0.08017246425151825
0.25957250595092773,0.12106626480817795
0.2544618546962738,0.09462644904851913
0.2769981324672699,0.10369643568992615
0.28210604190826416,0.09999693185091019
0.28904688358306885,0.11603329330682755
0.28671568632125854,0.10289839655160904
0.2867550253868103,0.08383741974830627
0.2559411823749542,0.09398471564054489
0.23737241327762604,0.09609193354845047
0.22103005647659302,0.08863860368728638
0.26749444007873535,0.09789469093084335
0.23153385519981384,0.08884163200855255
0.2762620449066162,0.09373723715543747
0.24915346503257751,0.09100104123353958
0.25584185123443604,0.11907115578651428
0.32479825615882874,0.09072095900774002
0.26464980840682983,0.09446533024311066
0.23891538381576538,0.09000099450349808
0.2831430733203888,0.09461630880832672
0.24332831799983978,0.09518308192491531
0.2876684069633484,0.08968960493803024
0.2895404100418091,0.08927832543849945
0.2395884394645691,0.10010131448507309
0.26014673709869385,0.09208744019269943
0.2544400095939636,0.09818824380636215
0.2207997739315033,0.11105000972747803
0.26203393936157227,0.1059180200099945
0.24112313985824585,0.08625149726867676
0.2339780330657959,0.095306895673275
0.2639828324317932,0.1056838110089302
0.25231990218162537,0.09309554100036621
0.2341928780078888,0.11588311195373535
0.23806503415107727,0.14187020063400269
0.27431443333625793,0.10083478689193726
0.2708316743373871,0.10312211513519287
0.23035848140716553,0.12025629729032516
0.26724690198898315,0.09728075563907623
0.28188207745552063,0.08687258511781693
0.26446521282196045,0.10186748951673508
0.267169713973999,0.10434657335281372
0.25673407316207886,0.08654884994029999
0.2889660596847534,0.09314260631799698
0.2678445875644684,0.11085163801908493
0.25160741806030273,0.09253990650177002
0.2819923758506775,0.08898274600505829
0.24900807440280914,0.08704565465450287
0.25456666946411133,0.09565875679254532
0.2649080455303192,0.11000104993581772
0.25410884618759155,0.11765357106924057
0.21945485472679138,0.11569207161664963
0.2783685624599457,0.09922144562005997
0.20822349190711975,0.09993515908718109
0.25757497549057007,0.10215197503566742
0.2814885377883911,0.10648839175701141
0.2575702667236328,0.0977948009967804
0.21239721775054932,0.0839536190032959
0.292591392993927,0.10753023624420166
0.23076823353767395,0.0921253189444542
0.28420156240463257,0.1249718964099884
0.24823550879955292,0.11526728421449661
0.26778528094291687,0.08273360878229141
0.28273656964302063,0.09494446218013763
0.3338709771633148,0.10682164877653122
0.2599813938140869,0.09949946403503418
0.2750600278377533,0.10592523217201233
0.25263145565986633,0.07978202402591705
0.24261698126792908,0.10817839205265045
0.22443723678588867,0.08238077163696289
0.2693082392215729,0.08827556669712067
0.2816656827926636,0.09224773198366165
0.26485222578048706,0.10883402079343796
0.268600195646286,0.1434839963912964
0.24478523433208466,0.10601917654275894
0.259788453578949,0.10109563171863556
0.24870024621486664,0.09813857823610306
0.26518741250038147,0.1258772760629654
0.2501645088195801,0.1072329580783844
0.26395183801651,0.10398256778717041
0.24652355909347534,0.1470312923192978
0.253216028213501,0.08962926268577576
0.2616565227508545,0.09568988531827927
0.2361961454153061,0.09356871247291565
0.2904844880104065,0.08966197073459625
0.2708283066749573,0.1267465204000473
0.251510888338089,0.12009310722351074
0.25582072138786316,0.09680584073066711
0.28755247592926025,0.13368186354637146
0.2866170108318329,0.1022898480296135
0.3006350100040436,0.12113967537879944
0.2916206121444702,0.09056773781776428
0.23937739431858063,0.09923454374074936
0.23138639330863953,0.09225048124790192
0.28015559911727905,0.09720385074615479
0.26432493329048157,0.08412325382232666
0.27424389123916626,0.08407072722911835
0.2713146507740021,0.1049857884645462
0.22523754835128784,0.09078291803598404
0.23541666567325592,0.10623699426651001
0.31107065081596375,0.0845244899392128
0.2662617564201355,0.11954446882009506
0.25178584456443787,0.10159049183130264
0.2583032250404358,0.1017087996006012
0.26167306303977966,0.09731081128120422
0.25153592228889465,0.09841261804103851
0.2421974390745163,0.0805758610367775
0.27266231179237366,0.11114409565925598
0.2793663740158081,0.09316675364971161
0.28883665800094604,0.09483546018600464
0.26267242431640625,0.08915075659751892
0.24675795435905457,0.09349001944065094
0.26581981778144836,0.08185945451259613
0.2256430983543396,0.08882194757461548
0.28833308815956116,0.11819641292095184
0.248905748128891,0.09487807005643845
0.23300564289093018,0.08461306244134903
0.26318734884262085,0.11013802886009216
0.23514384031295776,0.09068651497364044
0.28841936588287354,0.08426062762737274
0.26267704367637634,0.08709921687841415
0.21362459659576416,0.10709059983491898
0.2407606542110443,0.10229495167732239
0.27289578318595886,0.12453297525644302
0.2210002988576889,0.09550277888774872
0.2702241837978363,0.08359788358211517
0.29172343015670776,0.09146344661712646
0.25377291440963745,0.09613120555877686
0.23642832040786743,0.14178407192230225
0.30384203791618347,0.09667356312274933
0.23101605474948883,0.10774384438991547
0.2607308626174927,0.10010430216789246
0.26426371932029724,0.09070681035518646
0.2526901662349701,0.10701884329319
0.2733469605445862,0.08365404605865479
0.2707635760307312,0.08500226587057114
0.25289762020111084,0.08644178509712219
0.23326416313648224,0.0797930359840393
0.30116498470306396,0.10818164050579071
0.23582929372787476,0.10453176498413086
0.24709686636924744,0.08758755028247833
0.21897602081298828,0.09017477929592133
0.2548060119152069,0.08786408603191376
0.2861841320991516,0.09495492279529572
0.23014292120933533,0.1184203028678894
0.2560546398162842,0.09362882375717163
0.2564575970172882,0.08206378668546677
0.20485743880271912,0.0859178751707077
0.2747117877006531,0.1346728503704071
0.27262943983078003,0.10261206328868866
0.2589831054210663,0.12434826791286469
0.25215432047843933,0.0905563086271286
0.2783834934234619,0.0914902538061142
0.28892260789871216,0.13334296643733978
0.21952781081199646,0.13166086375713348
0.2919297218322754,0.09901705384254456
0.2052379548549652,0.08272846788167953
0.27765876054763794,0.09706903994083405
0.25246328115463257,0.10445831716060638
0.2586308717727661,0.09648177027702332
0.2287120819091797,0.08894529193639755
0.24699626863002777,0.08488880842924118
0.28639352321624756,0.10259360074996948
0.2425638735294342,0.0876675471663475
0.2094901204109192,0.10351797193288803
0.2868828773498535,0.10246513038873672
0.2710310220718384,0.07322539389133453
0.2446843385696411,0.09276239573955536
0.28059035539627075,0.11057695746421814
0.24554164707660675,0.10617588460445404
0.24152015149593353,0.09660353511571884
0.24648961424827576,0.08902250230312347
0.25754666328430176,0.08908773958683014
0.30815213918685913,0.10222870856523514
0.2988503575325012,0.0877668708562851
0.21746617555618286,0.10571421682834625
0.22299933433532715,0.1195102334022522
0.2658168077468872,0.09917004406452179
0.2600010633468628,0.13066165149211884
0.25423622131347656,0.0975332036614418
0.26301634311676025,0.0976591557264328
0.22497926652431488,0.0781610757112503
0.26764965057373047,0.08874212950468063
0.29944998025894165,0.09767520427703857
0.2804388105869293,0.1338803917169571
0.28035685420036316,0.08824330568313599
0.25110363960266113,0.08469299972057343
0.26051172614097595,0.10254689306020737
0.2783937454223633,0.0889245867729187
0.26142174005508423,0.10354632139205933
0.2592313885688782,0.09565702080726624
0.22104468941688538,0.09153200685977936
0.3184678852558136,0.08968859910964966
0.2664712071418762,0.11871222406625748
0.25609806180000305,0.0885026603937149
0.23844128847122192,0.10625682026147842
0.2426930069923401,0.09149353951215744
0.2616044282913208,0.10772363841533661
0.25117287039756775,0.09337373077869415
0.24980609118938446,0.0948013961315155
0.27920985221862793,0.09822528809309006
0.2715946435928345,0.09449835121631622
0.2332763373851776,0.09629957377910614
0.25764819979667664,0.14913591742515564
0.2542971968650818,0.08394944667816162
0.2208307981491089,0.10653232783079147
0.2541406750679016,0.13057324290275574
0.24705356359481812,0.09101289510726929
0.2331046760082245,0.09011024981737137
0.3047678768634796,0.1060774177312851
0.26303213834762573,0.09039168804883957
0.27409249544143677,0.08022111654281616
0.2622418701648712,0.09166932106018066
0.25108766555786133,0.09274691343307495
0.3244404196739197,0.09622952342033386
0.2453082948923111,0.09753899276256561
0.2497381865978241,0.11764208972454071
0.23129013180732727,0.10558584332466125
0.24665378034114838,0.10306362807750702
0.2923882305622101,0.08177973330020905
0.24543578922748566,0.10601308196783066
0.24456320703029633,0.11277774721384048
0.2768738865852356,0.11512748152017593
0.2282782644033432,0.09898268431425095
0.264351487159729,0.08831142634153366
0.25554192066192627,0.12516602873802185
0.24115103483200073,0.09467986971139908
0.2402699887752533,0.1438121646642685
0.2905135154724121,0.10140351951122284
0.24529403448104858,0.101475790143013
0.26165926456451416,0.09985560178756714
0.22269555926322937,0.11079027503728867
0.2667999267578125,0.08884882926940918
0.274637371301651,0.10276036709547043
0.23982542753219604,0.09574873000383377
0.27706730365753174,0.10386540740728378
0.2835950255393982,0.08480526506900787
0.2430286854505539,0.11304952949285507
0.25536465644836426,0.09624423831701279
0.2379770576953888,0.09317871928215027
0.2910088002681732,0.09302607923746109
0.23283696174621582,0.08368321508169174
0.22340722382068634,0.09313294291496277
0.249950110912323,0.09937551617622375
0.2685326337814331,0.07013829797506332
0.25139284133911133,0.07809250056743622
0.2731403708457947,0.09614211320877075
0.21821656823158264,0.10668548196554184
0.27482712268829346,0.08913417905569077
0.24668078124523163,0.07363541424274445
0.2177928388118744,0.11907367408275604
0.2814483046531677,0.09665466099977493
0.2879607379436493,0.07966596633195877
0.259578675031662,0.10664267092943192
0.2661636471748352,0.10949975997209549
0.22791194915771484,0.10325271636247635
0.25492990016937256,0.09597592055797577
0.3008699417114258,0.09146786481142044
0.29971739649772644,0.12087737768888474
0.27829569578170776,0.11959514021873474
0.22971834242343903,0.13660143315792084
0.24137255549430847,0.09315214306116104
0.2679901421070099,0.09543907642364502
0.26530417799949646,0.08575854450464249
0.26404908299446106,0.11204236000776291
0.26656603813171387,0.09118648618459702
0.22250968217849731,0.09309572726488113
0.2581748366355896,0.10038379579782486
0.2604275941848755,0.07987166196107864
0.2643786072731018,0.10675348341464996
0.24611835181713104,0.09605161100625992
0.2642969489097595,0.09923477470874786
0.2304185926914215,0.1097167432308197
0.24398788809776306,0.09684019535779953
0.24597139656543732,0.08563168346881866
0.261067271232605,0.13273100554943085
0.23106971383094788,0.09839633107185364
0.2875692844390869,0.09226277470588684
0.27955371141433716,0.08916965126991272
0.25915396213531494,0.09318423271179199
0.2305034101009369,0.11070087552070618
0.2573744058609009,0.0975424200296402
0.2382657825946808,0.09034758806228638
0.27712729573249817,0.1031496524810791
0.2404453456401825,0.11642837524414062
0.26269906759262085,0.08243092149496078
0.2940768003463745,0.10059185326099396
0.2518901228904724,0.09327445179224014
0.26793280243873596,0.10375800728797913
0.2368585765361786,0.08757446706295013
0.2902505099773407,0.11001037061214447
0.24632146954536438,0.10778380930423737
0.25874680280685425,0.08462059497833252
0.25965315103530884,0.1056150421500206
0.2387942373752594,0.08678502589464188
0.22786957025527954,0.08726830035448074
0.29305070638656616,0.1042514368891716
0.20980051159858704,0.08628105372190475
0.2581150233745575,0.08878151327371597
0.2879639267921448,0.112319216132164
0.236228346824646,0.08663249015808105
0.22761863470077515,0.09826696664094925
0.24807670712471008,0.12479091435670853
0.2741709351539612,0.08583123981952667
0.2849000096321106,0.11552877724170685
0.25976628065109253,0.100049689412117
0.2324485182762146,0.08746843039989471
0.23219092190265656,0.11799106001853943
0.236436128616333,0.09670915454626083
0.2604728639125824,0.0843905583024025
0.3044859766960144,0.08624908328056335
0.2730514705181122,0.0902586281299591
0.23841843008995056,0.09619425982236862
0.23517245054244995,0.08927199989557266
0.2576357126235962,0.10152063518762589
0.27441805601119995,0.09039291739463806
0.23955340683460236,0.07524221390485764
0.21492916345596313,0.08484888076782227
0.24262282252311707,0.08640247583389282
0.24444708228111267,0.08662386983633041
0.24480393528938293,0.12145543843507767
0.28711095452308655,0.09836839884519577
0.267138808965683,0.08665993064641953
0.25544220209121704,0.0766216367483139
0.2687872052192688,0.08032618463039398
0.23459795117378235,0.08596179634332657
0.2613171935081482,0.10599634796380997
0.2063586711883545,0.07436049729585648
0.28536292910575867,0.10201078653335571
0.21215835213661194,0.09948233515024185
0.2733280062675476,0.09873775392770767
0.23826110363006592,0.09576951712369919
0.25763535499572754,0.09872469305992126
0.2346346229314804,0.10301303118467331
0.25596970319747925,0.09585166722536087
0.2627485692501068,0.11841738969087601
0.2380463182926178,0.0713256299495697
0.25227874517440796,0.13064484298229218
0.26713988184928894,0.11588747054338455
0.2913779616355896,0.10259662568569183
0.2524636387825012,0.09312057495117188
0.2925429344177246,0.08318789303302765
0.26170048117637634,0.08944804221391678
0.25509506464004517,0.0780639499425888
0.27324649691581726,0.0990229919552803
0.26387545466423035,0.09354785084724426
0.22948631644248962,0.08368095010519028
0.22296926379203796,0.08942896127700806
0.22628352046012878,0.1229594349861145
0.238132044672966,0.08927716314792633
0.23628008365631104,0.08122077584266663
0.24378813803195953,0.08899927884340286
0.27873313426971436,0.09250488877296448
0.25795823335647583,0.08269549161195755
0.28241053223609924,0.09292726963758469
0.2590877413749695,0.09565901756286621
0.25874996185302734,0.08751841634511948
0.2758846580982208,0.0917549878358841
0.22093701362609863,0.09311538189649582
0.23057228326797485,0.09245249629020691
0.29115062952041626,0.12649306654930115
0.2830677032470703,0.11952988803386688
0.27333489060401917,0.09936151653528214
0.27623429894447327,0.09320180863142014
0.23800605535507202,0.0820397362112999
0.30779993534088135,0.10334805399179459
0.2882116734981537,0.08666273206472397
0.25173479318618774,0.09502099454402924
0.21727488934993744,0.08205118775367737
0.2537868916988373,0.09571965783834457
0.2913573682308197,0.09240405261516571
0.301530122756958,0.0977073460817337
0.27987468242645264,0.10487005859613419
0.23413273692131042,0.09286092966794968
0.2866724729537964,0.13573411107063293
0.25246647000312805,0.09856678545475006
0.26309603452682495,0.09267468005418777
0.2426748126745224,0.09759469330310822
0.24863901734352112,0.08530829846858978
0.24574697017669678,0.08648006618022919
0.2685750722885132,0.08776335418224335
0.23801034688949585,0.08634869009256363
0.25745266675949097,0.07875071465969086
0.30097776651382446,0.09002504497766495
0.281651109457016,0.09137061983346939
0.22349798679351807,0.0958276242017746
0.22839763760566711,0.08967211842536926
0.2014136016368866,0.08847267925739288
0.26767662167549133,0.09048522263765335
0.23211529850959778,0.10898451507091522
0.28197696805000305,0.08951961994171143
0.23718678951263428,0.11844826489686966
0.24001440405845642,0.1125641018152237
0.2724568843841553,0.0902431383728981
0.26408982276916504,0.10640276223421097
0.2630605101585388,0.1411973237991333
0.29356107115745544,0.08020874857902527
0.25970447063446045,0.08656762540340424
0.24188311398029327,0.10960828512907028
0.25068771839141846,0.10446325689554214
0.25924718379974365,0.09840184450149536
0.2680763602256775,0.10041449218988419
0.25353869795799255,0.09524990618228912
0.2851257920265198,0.13159669935703278
0.25934672355651855,0.10683047771453857
0.302643358707428,0.09327322244644165
0.26007533073425293,0.08425936102867126
0.2596116065979004,0.10307368636131287
0.260140985250473,0.12584228813648224
0.24441669881343842,0.088131383061409
0.21854053437709808,0.09160865843296051
0.2614940404891968,0.10365292429924011
0.21602517366409302,0.10634217411279678
0.25670483708381653,0.0954805389046669
0.30594223737716675,0.0860728845000267
0.3085029125213623,0.10437018424272537
0.27982237935066223,0.10410726070404053
0.2335616648197174,0.10135117173194885
0.28602129220962524,0.1043788343667984
0.27152174711227417,0.13015462458133698
0.24342423677444458,0.08520879596471786
0.24378183484077454,0.11503206938505173
0.31107044219970703,0.08911244571208954
0.27049338817596436,0.11839672178030014
0.251878559589386,0.09432078897953033
0.27462664246559143,0.11214220523834229
0.26053276658058167,0.10255321115255356
0.26881253719329834,0.095570407807827
0.258405864238739,0.09498725086450577
0.24878500401973724,0.08624378591775894
0.19260293245315552,0.08659472316503525
0.23972856998443604,0.08946258574724197
0.2660541236400604,0.09542842954397202
0.2726445496082306,0.09838724136352539
0.25575128197669983,0.11188886314630508
0.2161256968975067,0.10256525129079819
0.2765384912490845,0.11006923019886017
0.285597562789917,0.11317794770002365
0.2573332190513611,0.08417921513319016
0.2599782645702362,0.08823130279779434
0.26563751697540283,0.11189886182546616
0.26558685302734375,0.12242505699396133
0.2631797790527344,0.11769234389066696
0.28793415427207947,0.09024183452129364
0.23433901369571686,0.13496997952461243
0.23715531826019287,0.0964823067188263
0.26022645831108093,0.10141249001026154
0.22986672818660736,0.09091131389141083
0.23778441548347473,0.10192946344614029
0.24880746006965637,0.07546156644821167
0.2506338059902191,0.0962645560503006
0.27996593713760376,0.10301917046308517
0.25794845819473267,0.08663910627365112
0.26512211561203003,0.10978226363658905
0.21845796704292297,0.09031391888856888
0.249439537525177,0.15785126388072968
0.24800145626068115,0.09695548564195633
0.22002623975276947,0.11494248360395432
0.253364235162735,0.12280330061912537
0.24044150114059448,0.1000792533159256
0.25926825404167175,0.09894829243421555
0.2845053970813751,0.08624440431594849
0.2260199785232544,0.09243035316467285
0.274700403213501,0.09556225687265396
0.23704856634140015,0.09247927367687225
0.2772543430328369,0.09902144223451614
0.27136749029159546,0.10360991209745407
0.2453601360321045,0.11129674315452576
0.27382856607437134,0.09288541227579117
0.27805095911026,0.12952731549739838
0.253609836101532,0.10710900276899338
0.23727425932884216,0.10122131556272507
0.2550499141216278,0.08067464828491211
0.2477957159280777,0.09214387834072113
0.26410993933677673,0.09650640934705734
0.27845820784568787,0.08133964240550995
0.25090938806533813,0.0813659057021141
0.26246610283851624,0.10663481801748276
0.22636950016021729,0.07918544858694077
0.2944570779800415,0.07502366602420807
0.27183860540390015,0.07930776476860046
0.24446803331375122,0.0899462103843689
0.2569965124130249,0.08351857960224152
0.27432334423065186,0.09943944215774536
0.23237019777297974,0.0842423290014267
0.261170893907547,0.09234708547592163
0.2694528102874756,0.095451220870018
0.26922035217285156,0.09301868081092834
0.2398766279220581,0.0872381329536438
0.2572144567966461,0.10926390439271927
0.20397500693798065,0.11411143839359283
0.23534396290779114,0.09436081349849701
0.2700314223766327,0.09481775015592575
0.2625525891780853,0.09287329018115997
0.20736432075500488,0.105503611266613
0.24567194283008575,0.08384691923856735
0.23726440966129303,0.09238289296627045
0.2514384984970093,0.10021042078733444
0.2351292073726654,0.0940239205956459
0.2552967965602875,0.08042256534099579
0.2570076286792755,0.10285172611474991
0.2642174959182739,0.10642100125551224
0.24696943163871765,0.09603599458932877
0.25906234979629517,0.08271615207195282
0.2521199882030487,0.10868141800165176
0.27754834294319153,0.0951019674539566
0.27745819091796875,0.09990640729665756
0.2344086915254593,0.0985427051782608
0.30018606781959534,0.09382641315460205
0.23034006357192993,0.09347602725028992
0.19967061281204224,0.11418062448501587
0.24931472539901733,0.0838090255856514
0.2795895040035248,0.11999239772558212
0.25288477540016174,0.12657754123210907
0.22380515933036804,0.09552966058254242
0.26510101556777954,0.08680452406406403
0.22189997136592865,0.09761593490839005
0.22961214184761047,0.09255005419254303
0.24866211414337158,0.0746765062212944
0.2980896234512329,0.09415782988071442
0.2270226925611496,0.09101592004299164
0.266331285238266,0.08322658389806747
0.25434017181396484,0.07827027142047882
0.21634066104888916,0.10717564076185226
0.23120668530464172,0.08926165848970413
0.24427920579910278,0.10991521924734116
0.2715723216533661,0.09324407577514648
0.2488565742969513,0.10241284966468811
0.2536652386188507,0.08018600195646286
0.2679842710494995,0.10065637528896332
0.2249506115913391,0.1044444888830185
0.24982258677482605,0.09279307723045349
0.25424039363861084,0.0988805964589119
0.25820261240005493,0.11426904797554016
0.2772069573402405,0.09568679332733154
0.20776307582855225,0.10241076350212097
0.2507472634315491,0.1539192795753479
0.26522648334503174,0.09299950301647186
0.23687061667442322,0.10237383097410202
0.22710385918617249,0.08642803132534027
0.2897014915943146,0.09896980971097946
0.2558702826499939,0.09073144197463989
0.24969545006752014,0.09747365862131119
0.24907472729682922,0.09134004265069962
0.2631775438785553,0.09824594110250473
0.24200880527496338,0.09574992209672928
0.3098848760128021,0.10757286101579666
0.24788101017475128,0.08166737854480743
0.2439417541027069,0.09358134120702744
0.2624809741973877,0.09408965706825256
0.23341211676597595,0.08318781107664108
0.25595539808273315,0.10205221176147461
0.26759737730026245,0.1292123943567276
0.2746936082839966,0.09533081203699112
0.2425646036863327,0.12516377866268158
0.21893376111984253,0.10579447448253632
0.28099682927131653,0.10966967046260834
0.2744215130805969,0.09987807273864746
0.27272361516952515,0.09182769060134888
0.2919371724128723,0.07412089407444
0.2347487360239029,0.110908143222332
0.2429666519165039,0.09248559921979904
0.2530117332935333,0.11232621967792511
0.26212364435195923,0.08788422495126724
0.2840041518211365,0.16154292225837708
0.26112377643585205,0.12182358652353287
0.2829311490058899,0.08444419503211975
0.27290162444114685,0.1247585341334343
0.21998107433319092,0.10587169229984283
0.2600824534893036,0.12379196286201477
0.257272332906723,0.09417003393173218
0.24378427863121033,0.08803591877222061
0.2985776960849762,0.11781894415616989
0.26879844069480896,0.08524663001298904
0.27738097310066223,0.08869746327400208
0.26920223236083984,0.08511234074831009
0.24469001591205597,0.11261307448148727
0.24494504928588867,0.08736532181501389
0.2590589225292206,0.0955771878361702
0.31036192178726196,0.10267380625009537
0.29530438780784607,0.1040496677160263
0.23791983723640442,0.0802185982465744
0.2657454013824463,0.13447052240371704
0.22187858819961548,0.08565331250429153
0.2505679726600647,0.09033317118883133
0.26302704215049744,0.09382394701242447
0.2594302296638489,0.08557581901550293
0.25043562054634094,0.11098060756921768
0.2822378873825073,0.0827750638127327
0.2643616795539856,0.09397019445896149
0.22721746563911438,0.09560627490282059
0.2753019332885742,0.1100703552365303
0.2723972201347351,0.09089747816324234
0.28809764981269836,0.08913461863994598
0.2291765809059143,0.0994715541601181
0.256733775138855,0.12123311311006546
0.2641516327857971,0.0982232391834259
0.2352766990661621,0.08409955352544785
0.2743818759918213,0.09571943432092667
0.2890138626098633,0.12424745410680771
0.23052984476089478,0.075853630900383
0.250388503074646,0.1025521531701088
0.24863402545452118,0.0865563154220581
0.24250377714633942,0.10175300389528275
0.23997525870800018,0.10329015552997589
0.2330542802810669,0.08498740196228027
0.2535780966281891,0.10540623217821121
0.24896851181983948,0.18091294169425964
0.24753332138061523,0.09872610121965408
0.21872495114803314,0.08594758808612823
0.26574158668518066,0.08575703948736191
0.2769734859466553,0.08989286422729492
0.2646985650062561,0.09316635876893997
0.2891973555088043,0.0990692526102066
0.264666348695755,0.10487250983715057
0.24965611100196838,0.09976733475923538
0.23529484868049622,0.08968564122915268
0.24979561567306519,0.0988648533821106
0.2578194737434387,0.08540479838848114
0.24196410179138184,0.09888863563537598
0.2794402241706848,0.10161951929330826
0.25553083419799805,0.09736316651105881
0.27038052678108215,0.09239128977060318
0.28912732005119324,0.10221272706985474
0.22418034076690674,0.11806415021419525
0.2713381350040436,0.10077712684869766
0.2553789019584656,0.07772350311279297
0.26181870698928833,0.0780809223651886
0.2555564045906067,0.10074661672115326
0.22996343672275543,0.1061144545674324
0.2633149027824402,0.09382077306509018
0.2479006052017212,0.10509973764419556
0.27186864614486694,0.08317548036575317
0.26835769414901733,0.12477338314056396
0.24799971282482147,0.09295865893363953
0.25967496633529663,0.09380875527858734
0.20955497026443481,0.08767937868833542
0.2662839889526367,0.0918874740600586
0.2810428738594055,0.14024898409843445
0.24565398693084717,0.1086825281381607
0.26696544885635376,0.08058547973632812
0.26865261793136597,0.09630808234214783
0.22663190960884094,0.1090381070971489
0.29647529125213623,0.14191046357154846
0.28663715720176697,0.0832931399345398
0.2907963991165161,0.13057832419872284
0.23136579990386963,0.08843875676393509
0.22467750310897827,0.08591900765895844
0.24180302023887634,0.12213824689388275
0.2551901638507843,0.11011156439781189
0.2781476080417633,0.13171547651290894
0.27496567368507385,0.102169930934906
0.2449471354484558,0.0976758748292923
0.253878653049469,0.08911551535129547
0.27484405040740967,0.08860363811254501
0.2562659978866577,0.11022314429283142
0.26737746596336365,0.1081281304359436
0.23937922716140747,0.08483070135116577
0.2308453619480133,0.10752395540475845
0.24145102500915527,0.0834011435508728
0.24192304909229279,0.11603904515504837
0.24614006280899048,0.13873045146465302
0.25652623176574707,0.08950378745794296
0.27345985174179077,0.09611573815345764
0.24079857766628265,0.09025094658136368
0.284016877412796,0.09805121272802353
0.26651784777641296,0.09319649636745453
0.23309442400932312,0.09002626687288284
0.2721886932849884,0.10264666378498077
0.27107423543930054,0.08693120628595352
0.2974807322025299,0.0938875824213028
0.26397573947906494,0.08744926005601883
0.23155124485492706,0.08281993120908737
0.2561807334423065,0.1620599329471588
0.2734563648700714,0.09799450635910034
0.24069374799728394,0.10084834694862366
0.25734713673591614,0.08613045513629913
0.2353118360042572,0.1368628740310669
0.25730857253074646,0.08885888755321503
0.22801510989665985,0.09111638367176056
0.2578234076499939,0.0906098410487175
0.2384052872657776,0.08272166550159454
0.2512996792793274,0.10579624772071838
0.2665466070175171,0.09085271507501602
0.26768630743026733,0.0872153639793396
0.30161893367767334,0.07539266347885132
0.2806960940361023,0.13477227091789246
0.24561336636543274,0.09123927354812622
0.2755865454673767,0.11844252049922943
0.2244827002286911,0.08998071402311325
0.26587584614753723,0.09423288702964783
0.27506351470947266,0.09045795351266861
0.24895015358924866,0.14818356931209564
0.26316016912460327,0.14594928920269012
0.2362331748008728,0.12441927194595337
0.25743329524993896,0.08019542694091797
0.259940505027771,0.08331319689750671
0.2477102279663086,0.13668334484100342
0.23440681397914886,0.1123923808336258
0.2723912000656128,0.07922451943159103
0.2637469172477722,0.08820156753063202
0.23631548881530762,0.08204016089439392
0.25834009051322937,0.07834568619728088
0.3080070912837982,0.08764712512493134
0.23359352350234985,0.07489662617444992
0.24182695150375366,0.10284380614757538
0.26615291833877563,0.0724775493144989
0.24508944153785706,0.09527210891246796
0.2350623905658722,0.10730673372745514
0.24562937021255493,0.08899497985839844
0.24808689951896667,0.08129556477069855
0.24526241421699524,0.13272599875926971
0.2748565971851349,0.10969521105289459
0.24403581023216248,0.0983051210641861
0.2600540518760681,0.1083945482969284
0.2671164870262146,0.08894086629152298
0.27917078137397766,0.10349885374307632
0.25880053639411926,0.09067150205373764
0.2686930000782013,0.09186208248138428
0.2956963777542114,0.09444800019264221
0.2933858335018158,0.10720647126436234
0.2685045599937439,0.08578325808048248
0.2686605751514435,0.11944210529327393
0.2516673505306244,0.12553343176841736
0.23206555843353271,0.10626448690891266
0.26158517599105835,0.08765414357185364
0.22085198760032654,0.09035682678222656
0.2632574439048767,0.12490963190793991
0.2525649666786194,0.09060885012149811
0.29859453439712524,0.07507139444351196
0.22395968437194824,0.0931529849767685
0.21250486373901367,0.09309365600347519
0.2824235260486603,0.07141037285327911
0.2291525900363922,0.12242411077022552
0.2571719288825989,0.08457669615745544
0.23522108793258667,0.07777006179094315
0.26153555512428284,0.08423619717359543
0.2626630961894989,0.08477883040904999
0.2676544487476349,0.08769744634628296
0.25044533610343933,0.14010752737522125
0.2811012268066406,0.09007177501916885
0.2710338234901428,0.09370174258947372
0.27070847153663635,0.10078435391187668
0.24011309444904327,0.08485350012779236
0.27918654680252075,0.09081730991601944
0.26723459362983704,0.11312653869390488
0.25962087512016296,0.10288473963737488
0.234080508351326,0.08285818994045258
0.2011399269104004,0.09158635884523392
0.2200777679681778,0.09993676096200943
0.2562282681465149,0.1296635866165161
0.23672401905059814,0.0768006220459938
0.28209489583969116,0.09555640816688538
0.24709734320640564,0.08149515092372894
0.2091144621372223,0.1026146337389946
0.25741398334503174,0.09257294982671738
0.25785279273986816,0.09022720158100128
0.24048295617103577,0.10418971627950668
0.2491215467453003,0.0994337797164917
0.2093033492565155,0.09180273860692978
0.25800129771232605,0.09041815996170044
0.26262366771698,0.09255991876125336
0.24913811683654785,0.08520092815160751
0.26060721278190613,0.10327473282814026
0.23135250806808472,0.10152997076511383
0.24571740627288818,0.1306295096874237
0.2837403118610382,0.10476543754339218
0.28282594680786133,0.15435107052326202
0.2805408835411072,0.09146402776241302
0.20934265851974487,0.09361614286899567
0.22966383397579193,0.090452179312706
0.26926493644714355,0.12515948712825775
0.22351807355880737,0.10009600222110748
0.2509700357913971,0.09114208072423935
0.27723196148872375,0.08576811850070953
0.2645397186279297,0.10031824558973312
0.23995636403560638,0.12447118014097214
0.21058377623558044,0.12517036497592926
0.2986244559288025,0.07971479743719101
0.24791370332241058,0.1417650580406189
0.22388264536857605,0.11530548334121704
0.2640400826931,0.11723601818084717
0.2585688531398773,0.13209600746631622
0.24206706881523132,0.09613136947154999
0.28109198808670044,0.10117921233177185
0.2520453929901123,0.0789945125579834
0.24626784026622772,0.07957684993743896
0.23280079662799835,0.10986004024744034
0.2834000289440155,0.09970583766698837
0.2434990406036377,0.09139998257160187
0.24078398942947388,0.1486712396144867
0.2582828402519226,0.09845423698425293
0.27942657470703125,0.08796535432338715
0.24601960182189941,0.092107854783535
0.23236083984375,0.14349518716335297
0.24487504363059998,0.08500432968139648
0.23930707573890686,0.10208997130393982
0.2620035707950592,0.1322169154882431
0.2707943320274353,0.09201166778802872
0.26397648453712463,0.1029273197054863
0.25681984424591064,0.09394517540931702
0.29238203167915344,0.1407887488603592
0.2290945053100586,0.08615530282258987
0.25910794734954834,0.09023032337427139
0.23582401871681213,0.08674271404743195
0.3018035888671875,0.08370733261108398
0.2642412483692169,0.09205443412065506
0.24223285913467407,0.1292271912097931
0.2609134614467621,0.0893259271979332
0.24654337763786316,0.1148175448179245
0.2662048935890198,0.09355136752128601
0.23011794686317444,0.10094907879829407
0.2856815457344055,0.14122608304023743
0.27607661485671997,0.08307316899299622
0.21973301470279694,0.08614099025726318
0.26781708002090454,0.09645300358533859
0.2739000618457794,0.09456279128789902
0.25100407004356384,0.09216170758008957
0.25405359268188477,0.0907604843378067
0.23583801090717316,0.10660988837480545
0.2719592750072479,0.08483192324638367
0.2512578070163727,0.09010738134384155
0.2875003218650818,0.0999860092997551
0.21287699043750763,0.09512326121330261
0.25243160128593445,0.0869796872138977
0.25852805376052856,0.10543856769800186
0.24445730447769165,0.08566159009933472
0.26612064242362976,0.1109447181224823
0.24941407144069672,0.08624522387981415
0.224842831492424,0.0909348726272583
0.2708626985549927,0.09829678386449814
0.25564438104629517,0.0918053612112999
0.25129345059394836,0.12578986585140228
0.22454500198364258,0.07075607776641846
0.24019576609134674,0.1060011014342308
0.24486583471298218,0.10243892669677734
0.2676329016685486,0.08219975978136063
0.2858811616897583,0.08629957586526871
0.2652868628501892,0.09049661457538605
0.24363219738006592,0.09624540060758591
0.23103109002113342,0.10053176432847977
0.23214219510555267,0.08860097825527191
0.23468117415905,0.14446483552455902
0.26975002884864807,0.09658244997262955
0.2576632499694824,0.10309146344661713
0.25826743245124817,0.08999115973711014
0.2520686089992523,0.06703411042690277
0.28036487102508545,0.09041247516870499
0.25343719124794006,0.10088355839252472
0.2524854242801666,0.1080544963479042
0.2608235478401184,0.0958666205406189
0.274491548538208,0.08233773708343506
0.24844208359718323,0.08280093222856522
0.23398631811141968,0.11170665919780731
0.26813846826553345,0.11931460350751877
0.2844931185245514,0.08157511055469513
0.25840476155281067,0.10271019488573074
0.25198855996131897,0.0890205129981041
0.242171049118042,0.09230293333530426
0.2793816924095154,0.1313318908214569
0.23679135739803314,0.09941612184047699
0.2657109797000885,0.09925119578838348
0.2405015230178833,0.08162195980548859
0.2683680057525635,0.087748222053051
0.2922840118408203,0.10556036978960037
0.26516202092170715,0.11135238409042358
0.25641652941703796,0.0943966656923294
0.2776072025299072,0.09686550498008728
0.256325364112854,0.08812850713729858
0.2816465497016907,0.09225244075059891
0.28753969073295593,0.08599454164505005
0.2555820941925049,0.08208943903446198
0.28005796670913696,0.09264244139194489
0.2582768201828003,0.09255431592464447
0.2906215190887451,0.08182927221059799
0.23928412795066833,0.09109076857566833
0.2856813073158264,0.08113348484039307
0.22067603468894958,0.09550749510526657
0.2857320308685303,0.09801147878170013
0.263237327337265,0.09383723139762878
0.25565874576568604,0.08579704165458679
0.2882537841796875,0.14223602414131165
0.2725735604763031,0.09171660244464874
0.266801655292511,0.11133673042058945
0.2322942018508911,0.07179407775402069
0.23267747461795807,0.09578916430473328
0.26351213455200195,0.09397236257791519
0.23608139157295227,0.16373395919799805
0.27655214071273804,0.08928856253623962
0.2717943489551544,0.09397431463003159
0.2599790096282959,0.0839206650853157
0.2899117171764374,0.08144357800483704
0.21533511579036713,0.07737556844949722
0.2581307888031006,0.1410597562789917
0.23717831075191498,0.07923301309347153
0.2716186046600342,0.0763196125626564
0.284258633852005,0.08546117693185806
0.2711750864982605,0.10374445468187332
0.27781805396080017,0.09672704339027405
0.24776996672153473,0.09362860769033432
0.24845172464847565,0.09706560522317886
0.28941258788108826,0.10166297107934952
0.24434232711791992,0.09321772307157516
0.25241225957870483,0.07818517088890076
0.27393394708633423,0.07049450278282166
0.23276010155677795,0.07824134826660156
0.24061277508735657,0.1008627861738205
0.23023344576358795,0.09284644573926926
0.2554752230644226,0.09005256742238998
0.2756817042827606,0.0891045406460762
0.23367546498775482,0.08810999989509583
0.2658829391002655,0.08447933942079544
0.26138946413993835,0.0947943776845932
0.28013455867767334,0.09772924333810806
0.2292705476284027,0.09128549695014954
0.26933300495147705,0.06723486632108688
0.24232520163059235,0.09042833000421524
0.27525508403778076,0.08436381816864014
0.23083512485027313,0.08537882566452026
0.2512575089931488,0.08292447775602341
0.26754629611968994,0.12611040472984314
0.2199682593345642,0.09300403296947479
0.22896701097488403,0.12705162167549133
0.23059868812561035,0.08927499502897263
0.27322372794151306,0.08412565290927887
0.2501527965068817,0.09522763639688492
0.2684263586997986,0.08692958950996399
0.2668246924877167,0.09216463565826416
0.2509084939956665,0.08165039122104645
0.2646682858467102,0.10810548067092896
0.28254926204681396,0.08867577463388443
0.26666057109832764,0.09028180688619614
0.2784786522388458,0.09617689251899719
0.2819393575191498,0.07612120360136032
0.2790599465370178,0.08716411143541336
0.2840580344200134,0.09723320603370667
0.29736560583114624,0.0982993096113205
0.2437227964401245,0.10362356156110764
0.2523404657840729,0.10226136445999146
0.2455637902021408,0.08293727040290833
0.2830529808998108,0.13197968900203705
0.26010861992836,0.0894884467124939
0.2697087526321411,0.08161337673664093
0.23918849229812622,0.10096457600593567
0.28637757897377014,0.07640723884105682
0.22553551197052002,0.09274671971797943
0.25486740469932556,0.08971528708934784
0.2862834334373474,0.09452991187572479
0.2931021451950073,0.08645209670066833
0.2682616710662842,0.09788601845502853
0.25720658898353577,0.0923253744840622
0.280372679233551,0.10013227164745331
0.2059589922428131,0.09355679899454117
0.28993356227874756,0.09046120196580887
0.3091680109500885,0.10960334539413452
0.2611026465892792,0.07685219496488571
0.2624618411064148,0.08369597047567368
0.2678765058517456,0.10184075683355331
0.26171743869781494,0.08300872147083282
0.2819293737411499,0.09269572049379349
0.2618351876735687,0.08456765115261078
0.2843288779258728,0.07771521806716919
0.22898373007774353,0.09102046489715576
0.24554142355918884,0.08773970603942871
0.30337727069854736,0.08044262230396271
0.26887306571006775,0.0992494523525238
0.2476068139076233,0.09900492429733276
0.27833905816078186,0.07958783209323883
0.2784792482852936,0.07658138871192932
0.306095689535141,0.09691251069307327
0.24601644277572632,0.10423880070447922
0.2629053294658661,0.08923797309398651
0.2583099603652954,0.08666551113128662
0.2835163176059723,0.09048383682966232
0.27618294954299927,0.11279115080833435
0.28362464904785156,0.08456909656524658
0.2599523961544037,0.14253707230091095
0.23558703064918518,0.12916745245456696
0.22102171182632446,0.09863054007291794
0.26322299242019653,0.09534817934036255
0.24781377613544464,0.103764109313488
0.22673147916793823,0.08907072246074677
0.2283095121383667,0.07570557296276093
0.24543637037277222,0.10428249835968018
0.24345213174819946,0.08776192367076874
0.24740482866764069,0.08551985770463943
0.27995795011520386,0.09679793566465378
0.25449347496032715,0.11082109063863754
0.297066867351532,0.1256950944662094
0.20960907638072968,0.08859319239854813
0.25767767429351807,0.09666439145803452
0.23443469405174255,0.1416693478822708
0.24660587310791016,0.15950359404087067
0.2374705970287323,0.13079054653644562
0.30117541551589966,0.08279148489236832
0.28309959173202515,0.08712015300989151
0.27228209376335144,0.0807262510061264
0.2574993968009949,0.09929724782705307
0.2499784529209137,0.08612404763698578
0.22152036428451538,0.08330048620700836
0.2652336359024048,0.09424863755702972
0.2301168143749237,0.13236868381500244
0.250742107629776,0.077675461769104
0.26711174845695496,0.08783964067697525
0.2649309039115906,0.09094429016113281
0.28593987226486206,0.08865424245595932
0.2389015108346939,0.09517937153577805
0.27935126423835754,0.1210956797003746
0.2815524637699127,0.09476909786462784
0.2550038993358612,0.07061659544706345
0.2735888659954071,0.0819060355424881
0.22398576140403748,0.11279549449682236
0.26146748661994934,0.09441724419593811
0.275023877620697,0.09238532185554504
0.2518593370914459,0.11681581288576126
0.24139797687530518,0.09298914670944214
0.25831130146980286,0.08981415629386902
0.25392717123031616,0.09484732896089554
0.2510714828968048,0.08574516326189041
0.2719627022743225,0.11554493010044098
0.22600333392620087,0.09304361790418625
0.25511473417282104,0.08691875636577606
0.2596680521965027,0.09134585410356522
0.2795124053955078,0.08510037511587143
0.2667824327945709,0.11080561578273773
0.2503678500652313,0.06768741458654404
0.2665925920009613,0.08080665022134781
0.2551533877849579,0.09034372866153717
0.3234511911869049,0.12321878969669342
0.2463168203830719,0.09230349212884903
0.253632515668869,0.08524863421916962
0.23605014383792877,0.07852485775947571
0.265047162771225,0.08256935328245163
0.27450037002563477,0.10862180590629578
0.29332101345062256,0.10298660397529602
0.21262864768505096,0.08343137055635452
0.27838268876075745,0.09723237156867981
0.2139844298362732,0.07700490206480026
0.29477548599243164,0.08995559066534042
0.24310915172100067,0.08106677234172821
0.26621711254119873,0.0871577262878418
0.29176825284957886,0.08965344727039337
0.25595033168792725,0.07416751235723495
0.2794819474220276,0.09102550148963928
0.22380521893501282,0.08391152322292328
0.23494401574134827,0.12107118964195251
0.29902395606040955,0.08666916191577911
0.2700290083885193,0.0854271948337555
0.2445714771747589,0.09871441125869751
0.22461780905723572,0.07735574245452881
0.2882678508758545,0.08190926909446716
0.289063960313797,0.09489832073450089
0.2592315673828125,0.087059885263443
0.2742237448692322,0.10469519346952438
0.2752944529056549,0.08336191624403
0.27142107486724854,0.08878316730260849
0.2609778344631195,0.08306765556335449
0.2875373363494873,0.08405755460262299
0.25143885612487793,0.08557256311178207
0.28082066774368286,0.09815355390310287
0.2569313943386078,0.07997139543294907
0.2337789088487625,0.09409932792186737
0.2796710133552551,0.09343229979276657
0.25638070702552795,0.1010412871837616
0.2298908531665802,0.08029285818338394
0.29830992221832275,0.07791972160339355
0.2814718782901764,0.08374767005443573
0.2682436406612396,0.11564096063375473
0.2637651562690735,0.09755990654230118
0.25228673219680786,0.09995022416114807
0.24085983633995056,0.08485092222690582
0.27667129039764404,0.0892975702881813
0.3006289601325989,0.10194534063339233
0.2858569622039795,0.08633367717266083
0.2762828469276428,0.0702613890171051
0.2700127363204956,0.10111787915229797
0.28529706597328186,0.09039197117090225
0.21917422115802765,0.09188301861286163
0.2717551589012146,0.09812918305397034
0.25183525681495667,0.09090794622898102
0.293207049369812,0.08798688650131226
0.22965458035469055,0.11680798977613449
0.24319928884506226,0.10179539769887924
0.26124995946884155,0.08362413942813873
0.24354538321495056,0.07488708943128586
0.2736737132072449,0.13353998959064484
0.26724737882614136,0.08451276272535324
0.25043731927871704,0.07747531682252884
0.29756665229797363,0.08054950833320618
0.25256428122520447,0.07989528775215149
0.2480500340461731,0.10021847486495972
0.27611058950424194,0.09769206494092941
0.26485592126846313,0.10759491473436356
0.2141437828540802,0.09328845888376236
0.2751610279083252,0.0818641185760498
0.23367351293563843,0.10058970004320145
0.2566893994808197,0.09417401999235153
0.2646079361438751,0.07403033971786499
0.23570546507835388,0.08094525337219238
0.2281801700592041,0.0938490554690361
0.24199382960796356,0.09480021148920059
0.2658318281173706,0.09189034253358841
0.25750595331192017,0.08978819847106934
0.2713426351547241,0.08537566661834717
0.29801538586616516,0.1256154328584671
0.23319479823112488,0.07658819854259491
0.24474069476127625,0.08354319632053375
0.2519059181213379,0.09579198807477951
0.2548829913139343,0.11336507648229599
0.25514188408851624,0.09719608724117279
0.22965273261070251,0.173899844288826
0.23007476329803467,0.08987463265657425
0.24705228209495544,0.09122566133737564
0.23901793360710144,0.09107675403356552
0.2329796850681305,0.0716482475399971
0.23043107986450195,0.08832603693008423
0.2515335977077484,0.08233264088630676
0.24733813107013702,0.07885730266571045
0.2859499752521515,0.09116489440202713
0.22609269618988037,0.08865248411893845
0.2770257294178009,0.098902627825737
0.2048068642616272,0.08935984969139099
0.23243683576583862,0.08653439581394196
0.2915104627609253,0.1105731874704361
0.2109145224094391,0.08762996643781662
0.27105236053466797,0.08502911776304245
0.2470841407775879,0.0881214290857315
0.2377288043498993,0.09666130691766739
0.2511852979660034,0.07414378970861435
0.22600089013576508,0.09753698855638504
0.23220378160476685,0.11147522926330566
0.2536924183368683,0.08694566786289215
0.25475335121154785,0.07912863045930862
0.27470603585243225,0.08680802583694458
0.2305852472782135,0.0827808752655983
0.252830445766449,0.09181684255599976
0.2752150893211365,0.11548113822937012
0.2540793716907501,0.12478566914796829
0.28264349699020386,0.07754881680011749
0.2819414734840393,0.08618488907814026
0.28016242384910583,0.08518990874290466
0.2707154452800751,0.13992241024971008
0.2744687795639038,0.08301868289709091
0.291959285736084,0.10520676523447037
0.22631289064884186,0.1120680421590805
0.2510029375553131,0.08406715840101242
0.28057077527046204,0.09005466103553772
0.24535679817199707,0.07956602424383163
0.2265450358390808,0.08536357432603836
0.2863003611564636,0.07762390375137329
0.2516353726387024,0.12727931141853333
0.26129719614982605,0.09683965891599655
0.22503088414669037,0.09245139360427856
0.2520134747028351,0.11796575039625168
0.2528612017631531,0.10005136579275131
0.2215186208486557,0.08981534093618393
0.28748390078544617,0.0845172107219696
0.2814673185348511,0.08919959515333176
0.2859417796134949,0.09198664128780365
0.27310964465141296,0.1006065160036087
0.29484379291534424,0.0794546902179718
0.24756060540676117,0.09386799484491348
0.3129590153694153,0.08881023526191711
0.247865229845047,0.08691129088401794
0.3181820511817932,0.09432651847600937
0.26109397411346436,0.09017790108919144
0.230376198887825,0.08366698771715164
0.3093515634536743,0.0948183462023735
0.25112417340278625,0.07671499252319336
0.2604105472564697,0.08822254091501236
0.29698801040649414,0.15416373312473297
0.28551751375198364,0.08289239555597305
0.21248282492160797,0.10173933207988739
0.2514573931694031,0.10028092563152313
0.25970032811164856,0.09760607779026031
0.23330113291740417,0.11822710186243057
0.2831234931945801,0.13178810477256775
0.2610037624835968,0.08959866315126419
0.24781695008277893,0.08321847766637802
0.26109743118286133,0.09078359603881836
0.22429253160953522,0.09237658977508545
0.26216229796409607,0.09221665561199188
0.2834348678588867,0.1324124038219452
0.28940773010253906,0.08526384085416794
0.20689889788627625,0.08893026411533356
0.254960298538208,0.09899469465017319
0.2273542582988739,0.08174456655979156
0.26468726992607117,0.07638205587863922
0.22074902057647705,0.09877803921699524
0.2360321581363678,0.08818349242210388
0.2632245123386383,0.11678366363048553
0.2405071258544922,0.1206672415137291
0.2523386478424072,0.07622687518596649
0.2692623436450958,0.09720095992088318
0.23150426149368286,0.08544348180294037
0.2683708965778351,0.10141557455062866
0.2628292143344879,0.11821664869785309
0.2196759283542633,0.07689669728279114
0.2449132204055786,0.16256123781204224
0.26293009519577026,0.13368085026741028
0.2534869313240051,0.07539371401071548
0.2536444365978241,0.0822906419634819
0.23563000559806824,0.09028195589780807
0.24841046333312988,0.10044476389884949
0.2623661458492279,0.08002748340368271
0.2910606563091278,0.08418698608875275
0.2793700098991394,0.08654676377773285
0.2270718514919281,0.08860981464385986
0.28131383657455444,0.09652723371982574
0.25817859172821045,0.10338684916496277
0.2545801103115082,0.09810315817594528
0.24782761931419373,0.07640428096055984
0.2874182164669037,0.08643859624862671
0.2727818489074707,0.09241978079080582
0.23259294033050537,0.07298654317855835
0.2245495319366455,0.11214576661586761
0.2661896347999573,0.0886329859495163
0.27015647292137146,0.09042338281869888
0.22347018122673035,0.08185088634490967
0.24897336959838867,0.09130697697401047
0.2771155834197998,0.08157254755496979
0.2564230263233185,0.1353868842124939
0.23934116959571838,0.0675060898065567
0.2458113580942154,0.08050145208835602
0.24271921813488007,0.09357571601867676
0.2516629695892334,0.09526373445987701
0.2540304660797119,0.09674738347530365
0.24079740047454834,0.07947491854429245
0.23785564303398132,0.08774128556251526
0.21187824010849,0.10146211087703705
0.23862780630588531,0.07894740253686905
0.23968225717544556,0.09988762438297272
0.2330927550792694,0.09168029576539993
0.25246694684028625,0.10178076475858688
0.23104411363601685,0.07982678711414337
0.2641196846961975,0.0804218053817749
0.24526576697826385,0.08542450517416
0.2868824601173401,0.07827252149581909
0.23854020237922668,0.09654100984334946
0.26684272289276123,0.09435316175222397
0.29176342487335205,0.09292292594909668
0.24006438255310059,0.10147358477115631
0.23521429300308228,0.1013525202870369
0.21622192859649658,0.07901366055011749
0.23568665981292725,0.09864986687898636
0.23809047043323517,0.09703820198774338
0.21484863758087158,0.08379079401493073
0.2710576355457306,0.07984894514083862
0.2703026533126831,0.14947327971458435
0.26442766189575195,0.07813700288534164
0.25132694840431213,0.07248908281326294
0.24580898880958557,0.09088274091482162
0.2506764829158783,0.08705176413059235
0.24251163005828857,0.08976016193628311
0.27938297390937805,0.10833743959665298
0.22380661964416504,0.09076163917779922
0.2535126209259033,0.0937006026506424
0.28689470887184143,0.1344541758298874
0.2443734109401703,0.08313272893428802
0.27464497089385986,0.08504997193813324
0.2494734674692154,0.12915563583374023
0.23880866169929504,0.09044809639453888
0.23040565848350525,0.08207863569259644
0.26490819454193115,0.08924535661935806
0.23296359181404114,0.08585793524980545
0.2453528493642807,0.08790338039398193
0.2624235451221466,0.07660578191280365
0.23673683404922485,0.08958563953638077
0.2873653471469879,0.09316213428974152
0.3042691946029663,0.10256125032901764
0.2895864248275757,0.1210634857416153
0.2391127049922943,0.07825352251529694
0.28283047676086426,0.09716932475566864
0.26094481348991394,0.08265969902276993
0.2827484905719757,0.09657962620258331
0.24841570854187012,0.10228930413722992
0.26843106746673584,0.07936175167560577
0.26340097188949585,0.0942838042974472
0.269720196723938,0.09276874363422394
0.24652332067489624,0.10189619660377502
0.2504187226295471,0.1053488627076149
0.29366356134414673,0.11372219771146774
0.2499515414237976,0.10464075952768326
0.2696131765842438,0.10279129445552826
0.2335551381111145,0.08898426592350006
0.23619025945663452,0.10060025751590729
0.2383561134338379,0.13051551580429077
0.2540203332901001,0.08642667531967163
0.25787171721458435,0.09784591197967529
0.2563077211380005,0.09242377430200577
0.24048864841461182,0.0815996378660202
0.25637125968933105,0.1138584166765213
0.20807427167892456,0.07161717861890793
0.2423206865787506,0.09387141466140747
0.279574990272522,0.08523198962211609
0.29434821009635925,0.09384919703006744
0.24694469571113586,0.13122838735580444
0.2817215025424957,0.08676356077194214
0.2498294860124588,0.11786709725856781
0.21872621774673462,0.08767203986644745
0.26758554577827454,0.11270584166049957
0.278629869222641,0.08584561944007874
0.2742381691932678,0.1386253982782364
0.257718026638031,0.09008848667144775
0.2641710042953491,0.08533564954996109
0.2320949137210846,0.09242068976163864
0.2650660276412964,0.07643777132034302
0.2636905610561371,0.08642049133777618
0.2505708932876587,0.15603400766849518
0.24969002604484558,0.09476165473461151
0.2453019917011261,0.08537144213914871
0.28758999705314636,0.0756344273686409
0.2683565616607666,0.08345838636159897
0.26794636249542236,0.10118834674358368
0.29052799940109253,0.082919642329216
0.2765137255191803,0.08086754381656647
0.22816792130470276,0.10212579369544983
0.26307380199432373,0.07788252085447311
0.25646036863327026,0.1011706292629242
0.271633118391037,0.08454679697751999
0.2579139769077301,0.08699899166822433
0.25007811188697815,0.10351072251796722
0.21559131145477295,0.08059626817703247
0.2630262076854706,0.13445989787578583
0.2281983494758606,0.07853851467370987
0.20495501160621643,0.08764757961034775
0.21599511802196503,0.07834769785404205
0.26320260763168335,0.08615386486053467
0.21896523237228394,0.13177622854709625
0.2513571083545685,0.0803808718919754
0.2807694375514984,0.09931997209787369
0.2804117202758789,0.08516910672187805
0.29815930128097534,0.06957928836345673
0.2598513960838318,0.10030031204223633
0.27785325050354004,0.09275108575820923
0.24529936909675598,0.0838509052991867
0.2530907392501831,0.10523347556591034
0.271758496761322,0.09305870532989502
0.2656663656234741,0.10225997865200043
0.2644168734550476,0.07986738532781601
0.2802481949329376,0.08852457255125046
0.24368169903755188,0.13469627499580383
0.3177106976509094,0.08284899592399597
0.27916669845581055,0.08415327966213226
0.26553481817245483,0.09092316776514053
0.24504002928733826,0.0967816561460495
0.25229886174201965,0.09123674035072327
0.22001788020133972,0.07233255356550217
0.21781572699546814,0.07446439564228058
0.2655351758003235,0.08050389587879181
0.26356109976768494,0.12223700433969498
0.2816425561904907,0.08470065146684647
0.24973326921463013,0.10639852285385132
0.2376895546913147,0.10388065129518509
0.27918770909309387,0.08138059079647064
0.2535134553909302,0.0784170925617218
0.3190222978591919,0.08653539419174194
0.24754080176353455,0.07769231498241425
0.27368247509002686,0.09586672484874725
0.27432507276535034,0.0996742695569992
0.24634096026420593,0.145900160074234
0.21423321962356567,0.08880605548620224
0.24631783366203308,0.08401647210121155
0.26204609870910645,0.12183942645788193
0.316216379404068,0.07467639446258545
0.21869976818561554,0.07499158382415771
0.268567830324173,0.08504901081323624
0.2496574968099594,0.06898148357868195
0.2450520396232605,0.09795226156711578
0.2618192732334137,0.12593062222003937
0.2742680311203003,0.09909607470035553
0.28122687339782715,0.09024828672409058
0.23587507009506226,0.09379599243402481
0.22646985948085785,0.10398603230714798
0.21751195192337036,0.10572312772274017
0.27071988582611084,0.07767529785633087
0.2713358998298645,0.0830124244093895
0.2690885365009308,0.09681680798530579
0.2982252836227417,0.08580735325813293
0.25626108050346375,0.07284077256917953
0.25826507806777954,0.09048347920179367
0.2807939350605011,0.07817283272743225
0.23783370852470398,0.08411228656768799
0.24868705868721008,0.07496124505996704
0.21478840708732605,0.10384704172611237
0.2670454978942871,0.1070464476943016
0.2823655307292938,0.08819353580474854
0.26006019115448,0.06550975143909454
0.2936811149120331,0.13055987656116486
0.2978488802909851,0.08280996978282928
0.2633723318576813,0.14282993972301483
0.30251258611679077,0.08509239554405212
0.24910810589790344,0.06845731288194656
0.26457953453063965,0.08721789717674255
0.23030512034893036,0.0778670385479927
0.23153753578662872,0.07952971756458282
0.23993928730487823,0.07880084216594696
0.2786896228790283,0.08423181623220444
0.28506988286972046,0.08893261104822159
0.2878309488296509,0.09810248017311096
0.24041324853897095,0.10135957598686218
0.24501508474349976,0.14471730589866638
0.26865899562835693,0.07780607789754868
0.23222917318344116,0.10169126093387604
0.26469215750694275,0.08136813342571259
0.24366460740566254,0.09358575195074081
0.259829044342041,0.07346831262111664
0.24539247155189514,0.07487645000219345
0.2176424264907837,0.09436064958572388
0.22359317541122437,0.09534949064254761
0.2666698098182678,0.0984320268034935
0.2776287794113159,0.09442045539617538
0.3007536232471466,0.1079791709780693
0.23435820639133453,0.08235711604356766
0.27564874291419983,0.0943157747387886
0.2807203233242035,0.07326532155275345
0.29834532737731934,0.08048825711011887
0.2746581435203552,0.08527103811502457
0.23508545756340027,0.09222069382667542
0.2682512402534485,0.10048012435436249
0.29815036058425903,0.08694962412118912
0.24542462825775146,0.07911918312311172
0.2617300748825073,0.07694405317306519
0.21329647302627563,0.0826168805360794
0.283414751291275,0.08688735216856003
0.2520214021205902,0.09100504219532013
0.2656345069408417,0.08983464539051056
0.3123718500137329,0.08192139863967896
0.2056390643119812,0.07803507894277573
0.28042271733283997,0.08778649568557739
0.2641092836856842,0.10005694627761841
0.2740342617034912,0.09903302788734436
0.2633316218852997,0.10768980532884598
0.27753302454948425,0.12855444848537445
0.3028554320335388,0.12503580749034882
0.26792019605636597,0.09594586491584778
0.22433477640151978,0.0785394161939621
0.2506197392940521,0.10480904579162598
0.23256158828735352,0.0781879723072052
0.28908854722976685,0.1518346518278122
0.2933078706264496,0.08549290150403976
0.24258071184158325,0.1433669477701187
0.24270033836364746,0.0656493529677391
0.2275022566318512,0.06513416767120361
0.26936012506484985,0.09081168472766876
0.24309685826301575,0.07806117087602615
0.25644752383232117,0.06980133801698685
0.23971940577030182,0.1056993380188942
0.2302481085062027,0.07197900861501694
0.2854003310203552,0.07696807384490967
0.2696414589881897,0.08721010386943817
0.27147141098976135,0.07128912210464478
0.23120445013046265,0.08498622477054596
0.24766385555267334,0.19654864072799683
0.23181551694869995,0.07993189245462418
0.2507607936859131,0.07737806439399719
0.2593443989753723,0.08033202588558197
0.22958070039749146,0.09572897851467133
0.22108913958072662,0.09129206091165543
0.22730600833892822,0.07940466701984406
0.26483654975891113,0.10680869221687317
0.23166100680828094,0.08568085730075836
0.22833183407783508,0.0937366634607315
0.24222999811172485,0.07809244841337204
0.22982986271381378,0.07609500735998154
0.23060579597949982,0.07664942741394043
0.27701807022094727,0.10454104095697403
0.24317826330661774,0.1170240193605423
0.28041648864746094,0.0907442644238472
0.29306262731552124,0.08572801947593689
0.31174546480178833,0.07744992524385452
0.2293396145105362,0.06468373537063599
0.28184711933135986,0.11491376161575317
0.2129887044429779,0.09336771070957184
0.23367378115653992,0.08713620901107788
0.2652660012245178,0.08103428781032562
0.27869361639022827,0.07790839672088623
0.2642594575881958,0.08278198540210724
0.2536836862564087,0.08102203905582428
0.282790869474411,0.08107524365186691
0.2769933342933655,0.09212188422679901
0.24047522246837616,0.0841103196144104
0.26905959844589233,0.08682726323604584
0.24276243150234222,0.08648855239152908
0.22989881038665771,0.09215426445007324
0.301261842250824,0.09615270793437958
0.23733730614185333,0.10848948359489441
0.2553402781486511,0.09747910499572754
0.2958228588104248,0.08578400313854218
0.22477145493030548,0.08043097704648972
0.22189787030220032,0.07236286997795105
0.22321230173110962,0.08307052403688431
0.274487167596817,0.16846095025539398
0.2649073600769043,0.08260034024715424
0.22068628668785095,0.0859317034482956
0.2350984513759613,0.10221559554338455
0.26491278409957886,0.15562979876995087
0.27111712098121643,0.10597914457321167
0.26657694578170776,0.13475459814071655
0.2281072735786438,0.16282148659229279
0.2594188451766968,0.06857148557901382
0.22904235124588013,0.1346198469400406
0.2570103406906128,0.09171232581138611
0.25584298372268677,0.08340077102184296
0.241347536444664,0.13537117838859558
0.20737437903881073,0.08288227021694183
0.29961732029914856,0.07511138916015625
0.24009090662002563,0.07915354520082474
0.21766184270381927,0.0924091637134552
0.22706197202205658,0.09874830394983292
0.22760316729545593,0.11026351153850555
0.2906774878501892,0.08763480186462402
0.23993532359600067,0.09079871326684952
0.25660139322280884,0.0871703177690506
0.24664947390556335,0.06962626427412033
0.28110265731811523,0.08420298248529434
0.2556314468383789,0.08737408369779587
0.19628313183784485,0.10030052065849304
0.23590724170207977,0.07814710587263107
0.254061222076416,0.09070253372192383
0.21361896395683289,0.0892493724822998
0.23383575677871704,0.09928639978170395
0.25540411472320557,0.0889168530702591
0.2801276445388794,0.08630549907684326
0.22809037566184998,0.07844935357570648
0.24581336975097656,0.1125345453619957
0.22485285997390747,0.09057097136974335
0.24530074000358582,0.07735182344913483
0.22786426544189453,0.08297033607959747
0.2623867392539978,0.09078986942768097
0.25110357999801636,0.08671152591705322
0.2435401976108551,0.07475071400403976
0.2639760673046112,0.09543855488300323
0.2939845621585846,0.1087590903043747
0.2757689952850342,0.08987898379564285
0.2985702455043793,0.10035822540521622
0.26977452635765076,0.07954348623752594
0.254555344581604,0.09659825265407562
0.27321889996528625,0.1394098997116089
0.2057248055934906,0.1715955287218094
0.2040664255619049,0.10399070382118225
0.2766221761703491,0.08136919885873795
0.26881006360054016,0.0785880982875824
0.2777552604675293,0.08966976404190063
0.2805083394050598,0.08911673724651337
0.2559126913547516,0.09976639598608017
0.25584977865219116,0.0754714384675026
0.23011872172355652,0.08013040572404861
0.2557522654533386,0.12601935863494873
0.27530184388160706,0.07773842662572861
0.28676849603652954,0.08966651558876038
0.22401167452335358,0.07262709736824036
0.23448917269706726,0.09906747192144394
0.26240894198417664,0.07945694029331207
0.28904956579208374,0.08244427293539047
0.24537332355976105,0.0672013908624649
0.2744954526424408,0.09209652990102768
0.26268601417541504,0.08186452090740204
0.2720128297805786,0.09753905981779099
0.2748444378376007,0.08339882642030716
0.2616938352584839,0.08361758291721344
0.2920498549938202,0.0961218997836113
0.25815367698669434,0.08956581354141235
0.2906605303287506,0.1300087869167328
0.23321469128131866,0.07126692682504654
0.2590734660625458,0.08790544420480728
0.28002291917800903,0.11038046330213547
0.2502632141113281,0.10096628218889236
0.2858348488807678,0.08385903388261795
0.21928387880325317,0.0827031210064888
0.27484768629074097,0.12028908729553223
0.2388649880886078,0.08574932813644409
0.26199859380722046,0.08458387851715088
0.23623575270175934,0.08428815752267838
0.24615618586540222,0.08991053700447083
0.31630659103393555,0.0727601870894432
0.23442503809928894,0.13718673586845398
0.2767190635204315,0.09232626110315323
0.2308683693408966,0.13975590467453003
0.2737816870212555,0.07463090121746063
0.2540978789329529,0.07449740171432495
0.2601609230041504,0.14645414054393768
0.2608269453048706,0.07262329012155533
0.3111061453819275,0.09036701917648315
0.2870236039161682,0.11121691018342972
0.268539160490036,0.08419434726238251
0.2788127362728119,0.09586219489574432
0.24722668528556824,0.08731033653020859
0.2777433693408966,0.09466137737035751
0.2759336531162262,0.07312320172786713
0.23454126715660095,0.08811534196138382
0.2306198924779892,0.08518079668283463
0.2677963972091675,0.09235642850399017
0.23697581887245178,0.16947980225086212
0.23662909865379333,0.08337225019931793
0.21966417133808136,0.0912092998623848
0.26593655347824097,0.07365628331899643
0.258210688829422,0.08144742250442505
0.2787138819694519,0.08729659765958786
0.30740436911582947,0.0719047412276268
0.24379581212997437,0.09065251052379608
0.2766991853713989,0.07723556458950043
0.2489357590675354,0.0884266123175621
0.2569297254085541,0.08476030826568604
0.2608906328678131,0.1064634695649147
0.2560657560825348,0.0908423662185669
0.22988834977149963,0.08236663788557053
0.23695775866508484,0.07514700293540955
0.24062475562095642,0.08247053623199463
0.26143234968185425,0.1174163892865181
0.24364207684993744,0.09434337913990021
0.24530021846294403,0.09350424259901047
0.23357179760932922,0.08228841423988342
0.2412162870168686,0.07944464683532715
0.25180548429489136,0.0681317001581192
0.306221067905426,0.0891536995768547
0.2550853490829468,0.07963480055332184
0.21536846458911896,0.09785210341215134
0.27353477478027344,0.06911195814609528
0.20532798767089844,0.07406773418188095
0.2806418836116791,0.06943278014659882
0.28709670901298523,0.0829787477850914
0.23553848266601562,0.09499908983707428
0.28321895003318787,0.08509781956672668
0.23271186649799347,0.07970116287469864
0.28003308176994324,0.0786571204662323
0.24281713366508484,0.0749054104089737
0.26789867877960205,0.08998642861843109
0.2407030463218689,0.07232122868299484
0.2460668683052063,0.08725391328334808
0.27303096652030945,0.10707416385412216
0.24528712034225464,0.12174459546804428
0.26315855979919434,0.07212922722101212
0.2333405613899231,0.08411750197410583
0.2687377631664276,0.09304270893335342
0.26594674587249756,0.09369280189275742
0.2761825919151306,0.08269527554512024
0.2469865381717682,0.08650056272745132
0.22683051228523254,0.09778290241956711
0.222212016582489,0.08973376452922821
0.24537113308906555,0.08225198835134506
0.2132280319929123,0.0884367972612381
0.249066561460495,0.09889129549264908
0.24770566821098328,0.07770691812038422
0.2554217278957367,0.13548848032951355
0.23902098834514618,0.0989995226264
0.28738608956336975,0.07914403825998306
0.25048738718032837,0.07809391617774963
0.3021738529205322,0.09484976530075073
0.24085211753845215,0.07024554163217545
0.23795387148857117,0.09299667179584503
0.2968699336051941,0.09817343205213547
0.23509952425956726,0.09103363752365112
0.26207929849624634,0.12332990765571594
0.23299774527549744,0.12121152877807617
0.23246951401233673,0.09908586740493774
0.23000212013721466,0.0765654593706131
0.2460712194442749,0.08094577491283417
0.28375065326690674,0.07861345261335373
0.24180009961128235,0.08296594023704529
0.27106866240501404,0.09419068694114685
0.24678494036197662,0.07568132132291794
0.29039299488067627,0.09042967110872269
0.26056811213493347,0.1007598340511322
0.28920572996139526,0.0988057479262352
0.2817073464393616,0.07155244052410126
0.2734396159648895,0.10515009611845016
0.29454267024993896,0.07014118134975433
0.29298388957977295,0.06640273332595825
0.21440079808235168,0.08450363576412201
0.24614059925079346,0.07397101819515228
0.24077320098876953,0.07693734765052795
0.2796918749809265,0.08596397191286087
0.2306763380765915,0.0865536779165268
0.27151408791542053,0.07293321937322617
0.2137559950351715,0.092310331761837
0.28166431188583374,0.14116233587265015
0.23070815205574036,0.07583054155111313
0.2401411533355713,0.13443072140216827
0.2929876148700714,0.13282112777233124
0.24743665754795074,0.07926061004400253
0.2313557267189026,0.09964878857135773
0.27090612053871155,0.10031583160161972
0.29911649227142334,0.06722702831029892
0.23793114721775055,0.08819418400526047
0.24264276027679443,0.09067107737064362
0.27699699997901917,0.09333328902721405
0.24997980892658234,0.09623822569847107
0.25732964277267456,0.07901345193386078
0.2945918142795563,0.10759496688842773
0.2754111588001251,0.125005841255188
0.2602739930152893,0.09634296596050262
0.26713645458221436,0.08090076595544815
0.2333262860774994,0.08518054336309433
0.230877086520195,0.07583358883857727
0.2559772729873657,0.08732568472623825
0.23108242452144623,0.07660920917987823
0.2622146010398865,0.09610830247402191
0.28555411100387573,0.09289040416479111
0.2374788373708725,0.07951094210147858
0.2834567427635193,0.07824811339378357
0.2503865361213684,0.09424864500761032
0.2794252634048462,0.08333320170640945
0.2752618193626404,0.08115985244512558
0.2794444262981415,0.08242764323949814
0.29255640506744385,0.09153260290622711
0.25367575883865356,0.07038973271846771
0.26504647731781006,0.08419808745384216
0.2699394226074219,0.09095999598503113
0.2533664107322693,0.0806143581867218
0.241775244474411,0.09254897385835648
0.26983729004859924,0.08471642434597015
0.2882223129272461,0.06982855498790741
0.24652892351150513,0.09756382554769516
0.2660239338874817,0.10863171517848969
0.243410125374794,0.13186557590961456
0.280267596244812,0.11217334866523743
0.247364342212677,0.0995766818523407
0.24519683420658112,0.06363878399133682
0.2337566316127777,0.08623325824737549
0.2513445019721985,0.09502078592777252
0.2901929020881653,0.13251622021198273
0.28709208965301514,0.10203684121370316
0.2627582252025604,0.14284726977348328
0.24457694590091705,0.10421617329120636
0.261790931224823,0.0773213729262352
0.22638648748397827,0.08603863418102264
0.2853122055530548,0.07705999165773392
0.23180246353149414,0.09924834966659546
0.27119144797325134,0.08662070333957672
0.2621389627456665,0.09225916862487793
0.23341938853263855,0.08003799617290497
0.2634940445423126,0.08334913849830627
0.2553805708885193,0.10053417086601257
0.27553027868270874,0.12876330316066742
0.2738167643547058,0.09568696469068527
0.2280610203742981,0.0670333281159401
0.23132315278053284,0.09095990657806396
0.28123220801353455,0.09673084318637848
0.26369911432266235,0.09792571514844894
0.2450074553489685,0.08794733136892319
0.25968238711357117,0.09083406627178192
0.23311571776866913,0.075777068734169
0.25732117891311646,0.08787140250205994
0.25019484758377075,0.07279305160045624
0.21615339815616608,0.08654835820198059
0.282601535320282,0.0957423746585846
0.27986544370651245,0.09666071087121964
0.26843371987342834,0.06642559915781021
0.28287434577941895,0.07383318990468979
0.21963822841644287,0.0811547189950943
0.2705690264701843,0.06334332376718521
0.2628451883792877,0.09300205111503601
0.2824077606201172,0.1091797798871994
0.29286253452301025,0.07524075359106064
0.28533339500427246,0.08558675646781921
0.2619887888431549,0.09715096652507782
0.2440635859966278,0.07234232127666473
0.23838426172733307,0.07927349954843521
0.21304646134376526,0.10372501611709595
0.2631268799304962,0.08299538493156433
0.2579690217971802,0.07715887576341629
0.26415929198265076,0.07601919770240784
0.24290062487125397,0.09978476911783218
0.24268797039985657,0.07565035670995712
0.21176916360855103,0.08709053695201874
0.24563725292682648,0.1348346471786499
0.23461589217185974,0.160904660820961
0.2802559435367584,0.08949699997901917
0.2207222282886505,0.09244443476200104
0.22786429524421692,0.0866788998246193
0.22913667559623718,0.11827164143323898
0.2607249617576599,0.08167669177055359
0.28469380736351013,0.08750558644533157
0.2605447769165039,0.15622757375240326
0.24494650959968567,0.08805941045284271
0.28872817754745483,0.09028540551662445
0.28686052560806274,0.09202055633068085
0.25397154688835144,0.09128130972385406
0.21568351984024048,0.08311334997415543
0.22516179084777832,0.08853460848331451
0.2926054894924164,0.10089229792356491
0.2646568715572357,0.08239080756902695
0.27784839272499084,0.11197429895401001
0.2308342456817627,0.08677144348621368
0.30843585729599,0.08635643124580383
0.22627243399620056,0.09575223922729492
0.23253102600574493,0.1442723423242569
0.22456981241703033,0.07526221871376038
0.24045148491859436,0.0866149514913559
0.23025600612163544,0.06624789535999298
0.26030468940734863,0.07920672744512558
0.2369312345981598,0.08504100888967514
0.24848613142967224,0.07769324630498886
0.24689963459968567,0.10388252139091492
0.24045786261558533,0.07279389351606369
0.24311377108097076,0.09196746349334717
0.27988260984420776,0.09318022429943085
0.2852744162082672,0.1252821981906891
0.2790292203426361,0.07435479015111923
0.28217095136642456,0.08539095520973206
0.26252734661102295,0.10011757165193558
0.23144403100013733,0.0908171683549881
0.23615513741970062,0.07926292717456818
0.24996499717235565,0.12982913851737976
0.2257639616727829,0.14114996790885925
0.2831200361251831,0.07664766907691956
0.2900286912918091,0.07768028974533081
0.2638613283634186,0.08395139873027802
0.2601768374443054,0.06788551807403564
0.2780081629753113,0.08025044202804565
0.2745323181152344,0.07239483296871185
0.2512492835521698,0.13868620991706848
0.28387928009033203,0.08478686213493347
0.24674092233181,0.07907120883464813
0.2991666793823242,0.16498853266239166
0.2414984554052353,0.12255705147981644
0.27449482679367065,0.06445580720901489
0.23168420791625977,0.07708712667226791
0.26104721426963806,0.08579152077436447
0.2706366181373596,0.08355656266212463
0.2792327404022217,0.1407564878463745
0.22811788320541382,0.0853700116276741
0.26751911640167236,0.09086229652166367
0.26753538846969604,0.09165000915527344
0.2371353656053543,0.10213138163089752
0.2850709557533264,0.07535234093666077
0.29482465982437134,0.0834609642624855
0.2781989872455597,0.06729653477668762
0.27436065673828125,0.11059065163135529
0.22401925921440125,0.09223100543022156
0.24559608101844788,0.11985723674297333
0.25137752294540405,0.10672860592603683
0.2502877712249756,0.14148421585559845
0.24440480768680573,0.13608530163764954
0.2356416881084442,0.09758555889129639
0.24843654036521912,0.15758000314235687
0.2797650098800659,0.07394563406705856
0.2491540014743805,0.07568949460983276
0.2740038335323334,0.09949865937232971
0.26729387044906616,0.09100224077701569
0.2469608336687088,0.11749642342329025
0.25554129481315613,0.07475336641073227
0.28287070989608765,0.10637249797582626
0.2563275992870331,0.08869227021932602
0.2881091237068176,0.08614401519298553
0.3022710680961609,0.06561395525932312
0.3216346502304077,0.08421330899000168
0.26383474469184875,0.09969291090965271
0.22337371110916138,0.08026677370071411
0.28274717926979065,0.07704421877861023
0.2540919780731201,0.08939936012029648
0.2555234134197235,0.06978657841682434
0.22518235445022583,0.08775906264781952
0.26878100633621216,0.0872267633676529
0.26879414916038513,0.09787201881408691
0.2508365511894226,0.0897587388753891
0.24486924707889557,0.08492139726877213
0.3321189880371094,0.07363858819007874
0.2616797983646393,0.10102467238903046
0.2152811735868454,0.09465402364730835
0.27831608057022095,0.10876522958278656
0.24870765209197998,0.08535084128379822
0.2521212100982666,0.0761256143450737
0.2666304409503937,0.08394286036491394
0.2982651889324188,0.08733494579792023
0.25452345609664917,0.09230972826480865
0.24976509809494019,0.13940894603729248
0.21649667620658875,0.12007683515548706
0.26668715476989746,0.09319408237934113
0.247331902384758,0.08104494214057922
0.22299815714359283,0.0777445062994957
0.2473454475402832,0.08149461448192596
0.25117287039756775,0.09306996315717697
0.25930917263031006,0.08937253057956696
0.2763696610927582,0.08281165361404419
0.27769020199775696,0.09496240317821503
0.28475844860076904,0.08874722570180893
0.24781858921051025,0.11900001764297485
0.2820667028427124,0.09736180305480957
0.2866249978542328,0.10176743566989899
0.27789756655693054,0.07835568487644196
0.25791674852371216,0.09413833916187286
0.24835151433944702,0.0822548121213913
0.23255224525928497,0.0967022031545639
0.2857670187950134,0.08195296674966812
0.2571461796760559,0.07415804266929626
0.22126495838165283,0.09754678606987
0.26103857159614563,0.09522926807403564
0.26378652453422546,0.0711798444390297
0.2500205636024475,0.114167220890522
0.3110067546367645,0.09291207790374756
0.24587737023830414,0.08343570679426193
0.267985999584198,0.09706464409828186
0.21553272008895874,0.10151016712188721
0.259820818901062,0.08534593880176544
0.270599365234375,0.11441214382648468
0.28213441371917725,0.08098354935646057
0.24496358633041382,0.08881807327270508
0.22515219449996948,0.07788354158401489
0.23968249559402466,0.10660853236913681
0.2902926206588745,0.08933429419994354
0.230889230966568,0.09243123233318329
0.23304057121276855,0.07921462506055832
0.25126054883003235,0.07432296872138977
0.2798144221305847,0.09029136598110199
0.267059862613678,0.0929790586233139
0.2673830986022949,0.09503097087144852
0.2016218900680542,0.08717747032642365
0.25692111253738403,0.09136046469211578
0.2757927179336548,0.10112646222114563
0.24798579514026642,0.09850484877824783
0.27968189120292664,0.11469946801662445
0.2704108655452728,0.06908483803272247
0.2402137815952301,0.09750756621360779
0.3051396310329437,0.08415695279836655
0.26875412464141846,0.08630289137363434
0.2587107717990875,0.07215774059295654
0.22686132788658142,0.08529037982225418
0.26449355483055115,0.07377640157938004
0.2479013055562973,0.08036669343709946
0.2348666787147522,0.09750780463218689
0.258757084608078,0.08537185937166214
0.29401201009750366,0.13797326385974884
0.26783397793769836,0.0789174884557724
0.25894874334335327,0.16611099243164062
0.28790318965911865,0.09399320930242538
0.22639897465705872,0.06529215723276138
0.2913517951965332,0.07775057852268219
0.2819530963897705,0.136264368891716
0.289773553609848,0.08682020753622055
0.23245316743850708,0.08252675831317902
0.2823798656463623,0.0858992338180542
0.2256811559200287,0.09084419906139374
0.23595157265663147,0.10727441310882568
0.24333307147026062,0.0882415845990181
0.24851271510124207,0.09082048386335373
0.24368898570537567,0.0771816223859787
0.2195970118045807,0.12019170820713043
0.2616676688194275,0.08394381403923035
0.2620408535003662,0.08229615539312363
0.24720656871795654,0.07367891818284988
0.28246045112609863,0.07372583448886871
0.24941404163837433,0.10385400801897049
0.2811969518661499,0.08540940284729004
0.27114471793174744,0.09247474372386932
0.2154097706079483,0.08192150294780731
0.2764182686805725,0.09270744025707245
0.25355392694473267,0.09882648289203644
0.24748414754867554,0.08320300281047821
0.2664613127708435,0.08385884761810303
0.2652736306190491,0.08463529497385025
0.2705538868904114,0.07091298699378967
0.2499636858701706,0.09186786413192749
0.2823205888271332,0.0817641094326973
0.2666800320148468,0.08289053291082382
0.26910513639450073,0.08525390923023224
0.22840149700641632,0.10336287319660187
0.2712770104408264,0.07509726285934448
0.24519529938697815,0.0981728583574295
0.26067864894866943,0.0872163325548172
0.245271235704422,0.07421176880598068
0.2576279640197754,0.07461822032928467
0.26170092821121216,0.10551176965236664
0.27338963747024536,0.08196085691452026
0.28134942054748535,0.0673135370016098
0.22521421313285828,0.08923868089914322
0.24699610471725464,0.09437718987464905
0.28781813383102417,0.07358704507350922
0.23911653459072113,0.16107814013957977
0.26268312335014343,0.08911848813295364
0.2504124343395233,0.07356016337871552
0.24544288218021393,0.0762876570224762
0.27022767066955566,0.09222414344549179
0.2570215165615082,0.0791144073009491
0.2713138461112976,0.08508370816707611
0.2697686553001404,0.09164347499608994
0.253758043050766,0.0909576490521431
0.2493719458580017,0.13259652256965637
0.2364921271800995,0.0777711570262909
0.2232702225446701,0.07796093821525574
0.24196118116378784,0.1058848425745964
0.24065415561199188,0.1275034248828888
0.2258700728416443,0.0807710587978363
0.20396533608436584,0.08297810703516006
0.278250515460968,0.08154943585395813
0.2378964126110077,0.14334186911582947
0.22783398628234863,0.07361358404159546
0.24133270978927612,0.1214679479598999
0.2398795485496521,0.06639428436756134
0.20977389812469482,0.09334992617368698
0.2596847116947174,0.09589509665966034
0.27228522300720215,0.07726816833019257
0.25247645378112793,0.0773962214589119
0.2622646689414978,0.08286823332309723
0.27597805857658386,0.0778333768248558
0.225160151720047,0.11441050469875336
0.24215799570083618,0.09010379016399384
0.2592426538467407,0.086481012403965
0.2988627254962921,0.08596664667129517
0.2621810734272003,0.07851387560367584
0.2418726086616516,0.07420936971902847
0.251177579164505,0.08299869298934937
0.26583021879196167,0.07646254450082779
0.2646067440509796,0.08187658339738846
0.2777155637741089,0.08947986364364624
0.24512559175491333,0.07571575045585632
0.26636189222335815,0.08268296718597412
0.2470388561487198,0.08445218950510025
0.313232421875,0.07717122882604599
0.21454301476478577,0.13713322579860687
0.2602340579032898,0.0862201601266861
0.24005553126335144,0.09776818752288818
0.2797815203666687,0.1286831498146057
0.23430272936820984,0.08462147414684296
0.25655651092529297,0.09398577362298965
0.26545313000679016,0.08615396171808243
0.24541637301445007,0.13316768407821655
0.24149629473686218,0.08388873934745789
0.29479363560676575,0.10089839994907379
0.24624839425086975,0.08196287602186203
0.23408544063568115,0.12229780107736588
0.2258194386959076,0.07841856777667999
0.24330058693885803,0.09253037720918655
0.28000032901763916,0.09864307194948196
0.25305405259132385,0.15289205312728882
0.2761888802051544,0.09075051546096802
0.24594222009181976,0.07790018618106842
0.28747230768203735,0.11887267976999283
0.2362624555826187,0.08594714105129242
0.21501946449279785,0.09894337505102158
0.253954142332077,0.0984395444393158
0.2677653431892395,0.07854107022285461
0.3086265027523041,0.12318763136863708
0.23288273811340332,0.08511155098676682
0.2759268283843994,0.13431915640830994
0.2729138135910034,0.08353445678949356
0.281976580619812,0.10833752155303955
0.24777936935424805,0.10107340663671494
0.25871503353118896,0.08921466767787933
0.2568553388118744,0.07453900575637817
0.23119542002677917,0.08221513032913208
0.2542155385017395,0.09528647363185883
0.2709459364414215,0.08763034641742706
0.2677195072174072,0.08668719232082367
0.2812197506427765,0.07256022095680237
0.2692868709564209,0.0907159298658371
0.2896340489387512,0.10097024589776993
0.26175564527511597,0.08784256875514984
0.2709195911884308,0.06607251614332199
0.2777009606361389,0.09908314049243927
0.23092734813690186,0.09427712857723236
0.2661193013191223,0.09086775034666061
0.24173414707183838,0.09021300077438354
0.24333256483078003,0.0862632691860199
0.24246454238891602,0.1214112713932991
0.252551406621933,0.07581277191638947
0.24364687502384186,0.08216027915477753
0.23207542300224304,0.06714800745248795
0.24361276626586914,0.0834820568561554
0.260769784450531,0.08907168358564377
0.285239577293396,0.09740277379751205
0.2573537826538086,0.07453589141368866
0.2511671781539917,0.08027450740337372
0.2819574475288391,0.08519551903009415
0.25817567110061646,0.13269345462322235
0.2239842414855957,0.1355108618736267
0.308419793844223,0.07827503979206085
0.21325749158859253,0.08104611933231354
0.23883578181266785,0.09601128846406937
0.2681425213813782,0.07674501091241837
0.24861884117126465,0.0741739273071289
0.2603207230567932,0.09353642910718918
0.2593507170677185,0.07874655723571777
0.28286027908325195,0.1388453245162964
0.279870867729187,0.1107872799038887
0.285852313041687,0.1362292766571045
0.24821414053440094,0.09690771996974945
0.24117210507392883,0.08365875482559204
0.3095811605453491,0.08423472940921783
0.2378295660018921,0.07269084453582764
0.26038846373558044,0.06869933009147644
0.2591572105884552,0.09024651348590851
0.25241363048553467,0.09677690267562866
0.24651694297790527,0.08432570099830627
0.2605653405189514,0.1290035843849182
0.2904229760169983,0.08171311020851135
0.25428348779678345,0.08908384293317795
0.28799790143966675,0.08471613377332687
0.2629392147064209,0.07427968084812164
0.250516414642334,0.09977266192436218
0.26627111434936523,0.08363930135965347
0.28007838129997253,0.07997852563858032
0.2488182783126831,0.08784667402505875
0.27626413106918335,0.09049472957849503
0.24504315853118896,0.09308288991451263
0.2619103193283081,0.09023396670818329
0.2769926190376282,0.09034988284111023
0.24557216465473175,0.13412779569625854
0.23840968310832977,0.09841561317443848
0.24660862982273102,0.08896471560001373
0.2751177251338959,0.08715622127056122
0.23603950440883636,0.11121131479740143
0.2675777077674866,0.10178914666175842
0.2876960337162018,0.07391582429409027
0.2800285816192627,0.0784858912229538
0.24803146719932556,0.07996787875890732
0.2751910090446472,0.09260484576225281
0.2825397253036499,0.10472448915243149
0.2346576750278473,0.12463761121034622
0.23904749751091003,0.09048040211200714
0.22407987713813782,0.11017204821109772
0.25590774416923523,0.08671016991138458
0.22261148691177368,0.08602568507194519
0.2551687955856323,0.07583107054233551
0.266203373670578,0.1316036731004715
0.24447250366210938,0.115793377161026
0.24114283919334412,0.08273448050022125
0.28030261397361755,0.07311716675758362
0.2602793872356415,0.09462618827819824
0.27403151988983154,0.09245339035987854
0.2518329620361328,0.18773943185806274
0.23866423964500427,0.059521254152059555
0.2658475339412689,0.07043132930994034
0.276355504989624,0.09628190100193024
0.2896476984024048,0.060953352600336075
0.2266978621482849,0.08374173194169998
0.26036587357521057,0.08895230293273926
0.255512535572052,0.07456028461456299
0.23533007502555847,0.08810548484325409
0.24794897437095642,0.13809391856193542
0.2497558891773224,0.09499532729387283
0.28196847438812256,0.0680331140756607
0.2612583637237549,0.11478013545274734
0.2713920474052429,0.09931978583335876
0.23573830723762512,0.0816635712981224
0.24423062801361084,0.13904815912246704
0.2857980728149414,0.08382406085729599
0.2851298749446869,0.12348499149084091
0.2817806303501129,0.0926194041967392
0.23843932151794434,0.07110865414142609
0.25414156913757324,0.09218603372573853
0.27444642782211304,0.09448789060115814
0.27353164553642273,0.08416169136762619
0.2769949436187744,0.08637931942939758
0.22840863466262817,0.07710014283657074
0.27723389863967896,0.11430706083774567
0.21770933270454407,0.10825654864311218
0.24678701162338257,0.10518736392259598
0.264498770236969,0.0730663612484932
0.26131391525268555,0.08624045550823212
0.28358718752861023,0.08720442652702332
0.260677695274353,0.10394546389579773
0.2412649691104889,0.1408846527338028
0.26262739300727844,0.14434009790420532
0.21788880228996277,0.0798986554145813
0.28327417373657227,0.06882660835981369
0.2660623788833618,0.0900607705116272
0.2367466539144516,0.10811767727136612
0.2279198169708252,0.08034628629684448
0.2410317212343216,0.1006142720580101
0.2873062193393707,0.09887532889842987
0.24636784195899963,0.09678627550601959
0.26885563135147095,0.10496136546134949
0.29820865392684937,0.08200471103191376
0.2531798183917999,0.08666987717151642
0.23898041248321533,0.08556235581636429
0.22265315055847168,0.08175037056207657
0.2415802776813507,0.08807019889354706
0.28409332036972046,0.11380423605442047
0.265411913394928,0.1049296036362648
0.24095690250396729,0.09953904896974564
0.28373074531555176,0.08198277652263641
0.21783976256847382,0.06988488137722015
0.23359712958335876,0.07692242413759232
0.24171029031276703,0.09090723097324371
0.2620656490325928,0.07398419827222824
0.2746345102787018,0.07974672317504883
0.26887285709381104,0.09513501822948456
0.244974285364151,0.09623721241950989
0.25830501317977905,0.0813201442360878
0.25378382205963135,0.0860896110534668
0.24707292020320892,0.08213579654693604
0.258209764957428,0.07037025690078735
0.2922055721282959,0.07770542800426483
0.24035251140594482,0.07367308437824249
0.2549901008605957,0.08927163481712341
0.2702328860759735,0.13530385494232178
0.24590280652046204,0.08825403451919556
0.24431179463863373,0.07325046509504318
0.28396034240722656,0.06863962113857269
0.2250116467475891,0.06983128190040588
0.21128898859024048,0.08104988187551498
0.2782745361328125,0.1421099305152893
0.2395174503326416,0.08416647464036942
0.23057809472084045,0.12371040135622025
0.2591474652290344,0.0791812539100647
0.2488916516304016,0.10339604318141937
0.27441978454589844,0.13284917175769806
0.2565605640411377,0.1141064316034317
0.30003732442855835,0.0890403464436531
0.24356499314308167,0.15019454061985016
0.27908945083618164,0.09048149734735489
0.2710254490375519,0.07475443929433823
0.26201876997947693,0.07919472455978394
0.2631828486919403,0.08968565613031387
0.2388402670621872,0.09048648178577423
0.23752740025520325,0.08598531782627106
0.24534708261489868,0.0948655754327774
0.2508380711078644,0.07886111736297607
0.2939126789569855,0.06947579234838486
0.2437933385372162,0.0942467749118805
0.28878718614578247,0.07939226180315018
0.24365893006324768,0.12581896781921387
0.2723868489265442,0.13432373106479645
0.24598422646522522,0.10255485028028488
0.22499500215053558,0.0945236086845398
0.2660446763038635,0.07991282641887665
0.2833966016769409,0.1430954933166504
0.26448166370391846,0.08060972392559052
0.2507583200931549,0.1066228598356247
0.26481783390045166,0.08963119983673096
0.2918950319290161,0.09418196976184845
0.299943208694458,0.0819728896021843
0.2633306086063385,0.0956544429063797
0.2387782633304596,0.08330263197422028
0.24547216296195984,0.0949777215719223
0.25750795006752014,0.09709136188030243
0.25120386481285095,0.08785958588123322
0.29078155755996704,0.07504403591156006
0.29200029373168945,0.08624077588319778
0.27003124356269836,0.10701729357242584
0.2501910924911499,0.09273578226566315
0.2258535921573639,0.1097337082028389
0.24695342779159546,0.07461532950401306
0.21667465567588806,0.08230973780155182
0.23982036113739014,0.08970734477043152
0.2771730422973633,0.08360374718904495
0.2889152467250824,0.09672179073095322
0.264617383480072,0.07967130094766617
0.27676671743392944,0.08082251250743866
0.25384023785591125,0.09060440212488174
0.27823731303215027,0.0893070325255394
0.29410943388938904,0.09446876496076584
0.22115105390548706,0.08458694815635681
0.23637819290161133,0.09815410524606705
0.29076847434043884,0.10681506991386414
0.2845039665699005,0.07414844632148743
0.2594265937805176,0.07849779725074768
0.285551518201828,0.07040613144636154
0.26165086030960083,0.1271081417798996
0.24128562211990356,0.10916674882173538
0.2585027813911438,0.06910234689712524
0.2644227147102356,0.13273896276950836
0.2534849941730499,0.09526805579662323
0.2913925051689148,0.1254647970199585
0.23527857661247253,0.0805269330739975
0.2344302088022232,0.11480259895324707
0.2379138469696045,0.10541830956935883
0.2671792507171631,0.10534581542015076
0.26384449005126953,0.16750383377075195
0.25940805673599243,0.08136545121669769
0.27738529443740845,0.07502222061157227
0.22922064363956451,0.08386460691690445
0.2378692477941513,0.10206402838230133
0.2661857306957245,0.08849357068538666
0.2231287658214569,0.09160163998603821
0.27870699763298035,0.07348936796188354
0.270840048789978,0.08675240725278854
0.23832018673419952,0.1166481077671051
0.2522077262401581,0.0943421721458435
0.27356141805648804,0.0860714539885521
0.27535539865493774,0.09682577103376389
0.26083651185035706,0.11542191356420517
0.2662808299064636,0.08976644277572632
0.23119261860847473,0.09361424297094345
0.27991750836372375,0.08523476123809814
0.26235640048980713,0.08265352249145508
0.25943899154663086,0.08007901906967163
0.261807382106781,0.10040561109781265
0.24821577966213226,0.11541078984737396
0.22623559832572937,0.09141294658184052
0.3104460835456848,0.12859919667243958
0.29040423035621643,0.1419588029384613
0.2419469952583313,0.08317692577838898
0.28628218173980713,0.08667221665382385
0.25956231355667114,0.069410040974617
0.27566826343536377,0.07028022408485413
0.2900225520133972,0.092286117374897
0.2875150442123413,0.0848793089389801
0.2778387665748596,0.08657269179821014
0.2694038450717926,0.09624914824962616
0.2726706266403198,0.1451253741979599
0.2666957974433899,0.08990952372550964
0.3142584562301636,0.06038433685898781
0.26738277077674866,0.09487354755401611
0.22585684061050415,0.11566326022148132
0.2623502016067505,0.08935648202896118
0.23160234093666077,0.06354264914989471
0.241086944937706,0.09395399689674377
0.26392754912376404,0.09197551012039185
0.2447265386581421,0.07965951412916183
0.20631498098373413,0.10019876062870026
0.27742183208465576,0.11632045358419418
0.30418556928634644,0.08529025316238403
0.24542099237442017,0.08292614668607712
0.24643009901046753,0.09717895835638046
0.23743122816085815,0.07123492658138275
0.26509588956832886,0.07313667237758636
0.2368973195552826,0.0828099399805069
0.22688737511634827,0.09973819553852081
0.26605868339538574,0.07019661366939545
0.2280711978673935,0.0983748584985733
0.2355600893497467,0.07057909667491913
0.20424199104309082,0.08437448740005493
0.26865506172180176,0.06989207863807678
0.25398242473602295,0.10117042064666748
0.2659437656402588,0.09891911596059799
0.2419419288635254,0.11169328540563583
0.22484317421913147,0.08947599679231644
0.2468767613172531,0.06800104677677155
0.256946325302124,0.08804779499769211
0.2670952081680298,0.08166950941085815
0.22903232276439667,0.12013042718172073
0.24532103538513184,0.08016738295555115
0.25677213072776794,0.07703797519207001
0.26431530714035034,0.08825455605983734
0.2322676181793213,0.08223670721054077
0.2728199064731598,0.07495629787445068
0.2241533398628235,0.06861916184425354
0.29302385449409485,0.09428725391626358
0.2636220455169678,0.07841851562261581
0.2811182141304016,0.06717123091220856
0.2391374111175537,0.08293184638023376
0.2959372401237488,0.07909341156482697
0.2712582051753998,0.08537770062685013
0.25251972675323486,0.12832631170749664
0.2797321081161499,0.08855882287025452
0.27187976241111755,0.08538004755973816
0.24062564969062805,0.07259073108434677
0.27324920892715454,0.10408415645360947
0.2551290988922119,0.08997468650341034
0.25164639949798584,0.15484681725502014
0.287162721157074,0.08107417821884155
0.23095984756946564,0.09010505676269531
0.24120557308197021,0.06699211895465851
0.2691062390804291,0.07527638971805573
0.27219027280807495,0.08975781500339508
0.27594122290611267,0.08100114017724991
0.3098769187927246,0.0860128402709961
0.2292696088552475,0.08226276189088821
0.30974751710891724,0.08688744902610779
0.23231932520866394,0.0841621458530426
0.25847679376602173,0.08035256713628769
0.26016220450401306,0.09156405925750732
0.23756104707717896,0.12038448452949524
0.24390867352485657,0.08225761353969574
0.2572742998600006,0.08719463646411896
0.2543945610523224,0.08962004631757736
0.2736569344997406,0.09853702038526535
0.24105355143547058,0.06394270807504654
0.25804388523101807,0.07713605463504791
0.22932511568069458,0.07785159349441528
0.24093987047672272,0.08892226219177246
0.25510960817337036,0.1268456131219864
0.2696882486343384,0.09134209156036377
0.26424264907836914,0.0994996428489685
0.2319372594356537,0.08236092329025269
0.2599733769893646,0.06484892964363098
0.2720617651939392,0.08760633319616318
0.23856988549232483,0.09813623875379562
0.26661616563796997,0.08262550085783005
0.21504008769989014,0.08532889187335968
0.251593679189682,0.07885390520095825
0.2761504650115967,0.0861968994140625
0.2311088889837265,0.13567394018173218
0.2868287265300751,0.07153457403182983
0.2915618419647217,0.0948278084397316
0.2794637084007263,0.11111089587211609
0.25919461250305176,0.0859103724360466
0.2610558271408081,0.07880430668592453
0.268085777759552,0.09864828735589981
0.24296188354492188,0.06826449185609818
0.22942288219928741,0.06000744178891182
0.2662898004055023,0.09077418595552444
0.23322412371635437,0.1292685568332672
0.25713104009628296,0.08231857419013977
0.23429176211357117,0.07679003477096558
0.24523323774337769,0.08433791995048523
0.23303958773612976,0.0706644356250763
0.23368242383003235,0.06616386771202087
0.24168014526367188,0.11165302991867065
0.2060655653476715,0.08367647230625153
0.23992595076560974,0.07588431984186172
0.2926632761955261,0.15535469353199005
0.21947520971298218,0.07846328616142273
0.2681531310081482,0.0808233767747879
0.2536393702030182,0.0856437236070633
0.2976720929145813,0.08188080787658691
0.28074491024017334,0.08817994594573975
0.2707664966583252,0.15714582800865173
0.2785639762878418,0.0802709311246872
0.26576027274131775,0.08440697193145752
0.2796536386013031,0.08758307993412018
0.257923424243927,0.08623522520065308
0.2626417875289917,0.0699295848608017
0.24446241557598114,0.1068805605173111
0.2581191956996918,0.1331474483013153
0.2719379663467407,0.07923845201730728
0.23862415552139282,0.07358789443969727
0.27124568819999695,0.10168829560279846
0.24223285913467407,0.1268906146287918
0.2580084502696991,0.08243036270141602
0.29918384552001953,0.079554483294487
0.2669582962989807,0.08883702754974365
0.2472010850906372,0.08637158572673798
0.24589532613754272,0.07507623732089996
0.26963135600090027,0.1267986297607422
0.31112053990364075,0.08457650244235992
0.22685912251472473,0.07057540863752365
0.27378904819488525,0.09190332889556885
0.23681798577308655,0.10993409156799316
0.28308674693107605,0.08137525618076324
0.2463718056678772,0.08827389776706696
0.26744428277015686,0.09685298800468445
0.28342488408088684,0.0715189129114151
0.28039097785949707,0.10551844537258148
0.2773253321647644,0.10230166465044022
0.2676117420196533,0.09967908263206482
0.2254324108362198,0.10314217954874039
0.28536441922187805,0.08312810212373734
0.24032488465309143,0.08022058010101318
0.27615734934806824,0.07595619559288025
0.28452929854393005,0.10602055490016937
0.25075745582580566,0.08919674158096313
0.23336118459701538,0.07729203999042511
0.2575046718120575,0.09848909080028534
0.24996083974838257,0.09338948130607605
0.277230829000473,0.1494232714176178
0.2666561007499695,0.09292668104171753
0.2526390552520752,0.07303620874881744
0.24198877811431885,0.08197814971208572
0.23871243000030518,0.07440333813428879
0.24045175313949585,0.07912006974220276
0.2344392091035843,0.0863439291715622
0.21688762307167053,0.07624796032905579
0.24936330318450928,0.0691448226571083
0.23629945516586304,0.07680663466453552
0.2800896167755127,0.08179288357496262
0.25385090708732605,0.10029887408018112
0.25699859857559204,0.0921485424041748
0.26151081919670105,0.09284412115812302
0.2263631522655487,0.0858403891324997
0.22849029302597046,0.09010282158851624
0.25191205739974976,0.09447924792766571
0.30423784255981445,0.06156165897846222
0.26177871227264404,0.08781023323535919
0.264614999294281,0.09407291561365128
0.22162693738937378,0.0766574963927269
0.2695680856704712,0.08040478825569153
0.24577079713344574,0.08963847160339355
0.24709054827690125,0.08688773214817047
0.26366743445396423,0.08262993395328522
0.264431893825531,0.09058409929275513
0.2788985073566437,0.07666444778442383
0.2922089695930481,0.08838379383087158
0.23752820491790771,0.09882526099681854
0.263186514377594,0.09955035150051117
0.2675402760505676,0.08099602907896042
0.23984020948410034,0.08996301889419556
0.22822320461273193,0.1385115683078766
0.2438737004995346,0.0720270574092865
0.28873008489608765,0.13784384727478027
0.2642133831977844,0.08993810415267944
0.2538335621356964,0.09354600310325623
0.20891457796096802,0.14171534776687622
0.27363330125808716,0.08856303989887238
0.24233335256576538,0.09730657935142517
0.2996695935726166,0.10431398451328278
0.2619667649269104,0.09638748317956924
0.28198322653770447,0.09554462134838104
0.2520448565483093,0.07677300274372101
0.27879247069358826,0.08765998482704163
0.27250048518180847,0.07536271959543228
0.28064775466918945,0.09566524624824524
0.2570532262325287,0.08446373045444489
0.27006444334983826,0.07557226717472076
0.23364713788032532,0.08711168169975281
0.2562927305698395,0.1019049659371376
0.25771403312683105,0.07590965181589127
0.2600363492965698,0.1010725200176239
0.23472009599208832,0.09992784261703491
0.27449437975883484,0.08579239249229431
0.28988006711006165,0.08719214797019958
0.26777687668800354,0.07047697901725769
0.2997158169746399,0.14082100987434387
0.2555694282054901,0.07507675141096115
0.2768899202346802,0.07716948539018631
0.2949651777744293,0.08399355411529541
0.2596363127231598,0.0723314881324768
0.27448806166648865,0.07619889080524445
0.2366064488887787,0.07810474187135696
0.24442636966705322,0.1269731968641281
0.26721975207328796,0.07905282080173492
0.273290753364563,0.11461678892374039
0.24044296145439148,0.0912332832813263
0.27480649948120117,0.06466230750083923
0.2618862986564636,0.06744889914989471
0.23670810461044312,0.06716383248567581
0.27561047673225403,0.08108401298522949
0.266179621219635,0.09982622414827347
0.2797660827636719,0.09204703569412231
0.26379403471946716,0.08280659466981888
0.30661460757255554,0.07235324382781982
0.28605732321739197,0.08551522344350815
0.2727336287498474,0.1471531093120575
0.25176429748535156,0.1047276109457016
0.2675725817680359,0.08223667740821838
0.28684934973716736,0.08757863193750381
0.287530779838562,0.12375308573246002
0.2782282829284668,0.07575665414333344
0.29967302083969116,0.08690999448299408
0.28547385334968567,0.08275698125362396
0.2947554886341095,0.08756580203771591
0.2737372815608978,0.1250009983778
0.281598836183548,0.07652337849140167
0.2517463266849518,0.10104379057884216
0.26708298921585083,0.0848606750369072
0.2519988417625427,0.08132971823215485
0.24274428188800812,0.07739630341529846
0.2522980868816376,0.06500107049942017
0.24832546710968018,0.07081133872270584
0.26335054636001587,0.08029834181070328
0.2572941780090332,0.09284745156764984
0.2555869519710541,0.11024173349142075
0.27955812215805054,0.07096049189567566
0.2385830581188202,0.08560892194509506
0.2589340806007385,0.0843777284026146
0.22625689208507538,0.08465460687875748
0.2893054485321045,0.12886850535869598
0.30070021748542786,0.0901055634021759
0.24224379658699036,0.09393725544214249
0.25563138723373413,0.09929493069648743
0.24156124889850616,0.09302031993865967
0.26794564723968506,0.09027761220932007
0.2582714557647705,0.0966334342956543
0.2338520586490631,0.07998982816934586
0.26651015877723694,0.08099278807640076
0.30320847034454346,0.08408045023679733
0.25653576850891113,0.09256099909543991
0.2843644917011261,0.1654273420572281
0.2600230276584625,0.07515649497509003
0.2615801692008972,0.08630549162626266
0.23699593544006348,0.08129622787237167
0.25529900193214417,0.08659350872039795
0.22546319663524628,0.06003797426819801
0.3155257999897003,0.0737844780087471
0.28243395686149597,0.09216969460248947
0.21995075047016144,0.06387495249509811
0.25695937871932983,0.09239658713340759
0.2692031264305115,0.07415753602981567
0.2529810965061188,0.0840039923787117
0.2902722954750061,0.07389147579669952
0.2696284055709839,0.07607056945562363
0.2331351488828659,0.08983665704727173
0.24970468878746033,0.12982425093650818
0.24041125178337097,0.0734301209449768
0.2945045530796051,0.0923328548669815
0.28704726696014404,0.08706910908222198
0.2816798985004425,0.0709296464920044
0.2594679594039917,0.07529252022504807
0.2808994650840759,0.09169328212738037
0.28249889612197876,0.09957892447710037
0.23174960911273956,0.08683415502309799
0.25944575667381287,0.08894065022468567
0.29205334186553955,0.08005750179290771
0.25445520877838135,0.07789116352796555
0.2353256344795227,0.13206352293491364
0.2566731572151184,0.08639232814311981
0.22217166423797607,0.07588192075490952
0.2547714114189148,0.07011908292770386
0.27792084217071533,0.0763445645570755
0.24570348858833313,0.08784324675798416
0.2504505515098572,0.10257402807474136
0.25742873549461365,0.11915411800146103
0.24657239019870758,0.0686250776052475
0.27093741297721863,0.09304676204919815
0.2807101905345917,0.08217035233974457
0.26886728405952454,0.09764344990253448
0.2752639055252075,0.1038951724767685
0.291833758354187,0.13467727601528168
0.23557789623737335,0.10845386236906052
0.25100576877593994,0.0848679393529892
0.2747785747051239,0.06872867047786713
0.25517764687538147,0.14066016674041748
0.24701213836669922,0.08238832652568817
0.2754391133785248,0.09438174962997437
0.23967710137367249,0.0795072689652443
0.23709961771965027,0.08302918076515198
0.277778297662735,0.0721626877784729
0.2644389569759369,0.1114499568939209
0.24596644937992096,0.09190954267978668
0.24081534147262573,0.0821380764245987
0.2291286140680313,0.07295700907707214
0.22385990619659424,0.07726839929819107
0.25125473737716675,0.09389673918485641
0.2558631896972656,0.0791906863451004
0.24031701683998108,0.08188561350107193
0.23811385035514832,0.09514665603637695
0.2731565237045288,0.06474030017852783
0.31336748600006104,0.0870114117860794
0.2700869143009186,0.09499110281467438
0.2425096035003662,0.07082478702068329
0.2500261664390564,0.11422520875930786
0.2787538766860962,0.08565191924571991
0.2449714094400406,0.08025211095809937
0.2909387946128845,0.09466907382011414
0.23399733006954193,0.08995060622692108
0.2155468612909317,0.10465185344219208
0.28217238187789917,0.05851611867547035
0.256310373544693,0.07751922309398651
0.267241895198822,0.07780049741268158
0.24204398691654205,0.06355628371238708
0.23280800879001617,0.08611583709716797
0.24354639649391174,0.09151623398065567
0.24834558367729187,0.06537166237831116
0.23797941207885742,0.08313737064599991
0.25798022747039795,0.0726541206240654
0.2529274821281433,0.10588502138853073
0.2233458161354065,0.09137530624866486
0.22843344509601593,0.07537957280874252
0.2529301941394806,0.12455490976572037
0.3049076795578003,0.08474224805831909
0.2569260895252228,0.1256963610649109
0.2665628492832184,0.07615839689970016
0.27514487504959106,0.06309589743614197
0.28378552198410034,0.09687846899032593
0.2508906126022339,0.09434191882610321
0.22216102480888367,0.07466791570186615
0.21679732203483582,0.0776728168129921
0.28493189811706543,0.07169044017791748
0.2348935902118683,0.07549260556697845
0.29346907138824463,0.09297431260347366
0.24869072437286377,0.1250968873500824
0.2634321451187134,0.06798958033323288
0.25277212262153625,0.10531607270240784
0.29677867889404297,0.10841649025678635
0.267600417137146,0.07492006570100784
0.23246115446090698,0.08473678678274155
0.22833727300167084,0.08654382824897766
0.27567583322525024,0.09215950965881348
0.2384471595287323,0.0666954442858696
0.2594362199306488,0.10930460691452026
0.2762741446495056,0.07732272893190384
0.243548184633255,0.08584792912006378
0.2546989321708679,0.09144343435764313
0.23461030423641205,0.08179770410060883
0.27271580696105957,0.1277230829000473
0.27516868710517883,0.07550700008869171
0.25259992480278015,0.12919022142887115
0.24234852194786072,0.07355774194002151
0.28905728459358215,0.06732712686061859
0.2626851201057434,0.08777450025081635
0.2802223563194275,0.09691953659057617
0.25332289934158325,0.08832564949989319
0.2271653115749359,0.09788289666175842
0.2217438966035843,0.08691862225532532
0.3007313013076782,0.07560867071151733
0.2620652914047241,0.08969653397798538
0.2464367300271988,0.09253638237714767
0.22759266197681427,0.07673948258161545
0.2616615295410156,0.07293691486120224
0.26121488213539124,0.0711178183555603
0.31604617834091187,0.07233769446611404
0.26457831263542175,0.08200651407241821
0.2580971121788025,0.1369519978761673
0.2863215208053589,0.07190009951591492
0.26194843649864197,0.07409897446632385
0.19799166917800903,0.060786984860897064
0.23511075973510742,0.09149506688117981
0.2293643355369568,0.08678166568279266
0.2535255253314972,0.12203244864940643
0.2592102587223053,0.08834244310855865
0.26218926906585693,0.07699471712112427
0.2560928463935852,0.09339150786399841
0.2838258147239685,0.14261184632778168
0.26770347356796265,0.07994268089532852
0.2814791202545166,0.08510421216487885
0.2707034945487976,0.13700205087661743
0.2858659327030182,0.12204232811927795
0.267513245344162,0.06114304065704346
0.24176010489463806,0.06359481811523438
0.23873606324195862,0.08039911836385727
0.2675502896308899,0.07463029772043228
0.27601179480552673,0.0791187733411789
0.3046252727508545,0.0811215490102768
0.2684530019760132,0.07417367398738861
0.27713847160339355,0.058578770607709885
0.24384208023548126,0.065422922372818
0.2404671311378479,0.12900345027446747
0.23432186245918274,0.08680413663387299
0.25586575269699097,0.07857314497232437
0.26079848408699036,0.07537153363227844
0.2808755040168762,0.09215457737445831
0.26469582319259644,0.08178353309631348
0.22749298810958862,0.09256322681903839
0.2594599723815918,0.06363633275032043
0.24759843945503235,0.08681352436542511
0.2657952606678009,0.12875211238861084
0.2685067057609558,0.07755585759878159
0.28094151616096497,0.08814971148967743
0.28336504101753235,0.07713821530342102
0.24005143344402313,0.10189303755760193
0.23636522889137268,0.07423776388168335
0.22669342160224915,0.10077238082885742
0.2398339807987213,0.10374342650175095
0.28763407468795776,0.07211251556873322
0.23394832015037537,0.09890726208686829
0.2558535635471344,0.122251495718956
0.2534756064414978,0.06972065567970276
0.2756223976612091,0.08039817214012146
0.2465013861656189,0.17434555292129517
0.22722116112709045,0.07336962223052979
0.2803111970424652,0.09274090081453323
0.259188175201416,0.08719457685947418
0.2758922278881073,0.06652143597602844
0.24804595112800598,0.09487862884998322
0.2740600109100342,0.09342488646507263
0.24989914894104004,0.1524229198694229
0.2600265145301819,0.07652150094509125
0.2353595793247223,0.114845871925354
0.27045661211013794,0.1075267493724823
0.21780410408973694,0.06965680420398712
0.26064208149909973,0.09574837237596512
0.253467857837677,0.08173993229866028
0.26033419370651245,0.08376449346542358
0.26570063829421997,0.08246847242116928
0.2772846221923828,0.07700923085212708
0.24484360218048096,0.08959072828292847
0.2352650761604309,0.07472546398639679
0.2855108380317688,0.08220957964658737
0.27496862411499023,0.153046652674675
0.211968794465065,0.07796700298786163
0.2246602177619934,0.12968896329402924
0.2565719783306122,0.07290869206190109
0.28101226687431335,0.09767622500658035
0.22936636209487915,0.08974190056324005
0.2762396037578583,0.08281441032886505
0.27720218896865845,0.08359076827764511
0.22436270117759705,0.08158619701862335
0.2677946090698242,0.08875324577093124
0.2371881604194641,0.08185124397277832
0.22204247117042542,0.08272668719291687
0.2703098654747009,0.10157279670238495
0.2431337535381317,0.07992655038833618
0.26387837529182434,0.0844658836722374
0.2716139256954193,0.08318045735359192
0.2917035222053528,0.0816260278224945
0.24696052074432373,0.10286175459623337
0.2775164842605591,0.09093993902206421
0.2829049229621887,0.08518202602863312
0.2796088755130768,0.10630959272384644
0.2510024309158325,0.06843018531799316
0.2379932999610901,0.09723304212093353
0.2507326006889343,0.12866725027561188
0.29365989565849304,0.07991218566894531
0.2839239239692688,0.07506504654884338
0.25359922647476196,0.0801408439874649
0.23049113154411316,0.13142840564250946
0.2386990785598755,0.12092448770999908
0.2221982777118683,0.09614436328411102
0.30005723237991333,0.09571373462677002
0.2567015290260315,0.061105161905288696
0.28557369112968445,0.08972331881523132
0.2575724124908447,0.06966099888086319
0.275481641292572,0.06874263286590576
0.27127236127853394,0.09609407931566238
0.24846918880939484,0.07564795017242432
0.2744418978691101,0.09536073356866837
0.2634066641330719,0.12213596701622009
0.2585805058479309,0.08197303116321564
0.30096662044525146,0.06322187185287476
0.2690185010433197,0.08111201226711273
0.26432254910469055,0.07462304085493088
0.2710084319114685,0.08715127408504486
0.24281007051467896,0.08064721524715424
0.25265437364578247,0.12525029480457306
0.24774137139320374,0.1413608342409134
0.24314290285110474,0.06902527064085007
0.2553398013114929,0.08702424168586731
0.2421073466539383,0.09011979401111603
0.23485495150089264,0.07493877410888672
0.2714918255805969,0.08793218433856964
0.25896358489990234,0.07690265029668808
0.2580679953098297,0.07919412851333618
0.2907552123069763,0.0884920060634613
0.26390737295150757,0.06819039583206177
0.25649693608283997,0.0766831487417221
0.26015955209732056,0.08551530539989471
0.2620328664779663,0.15369440615177155
0.2484300136566162,0.07953689992427826
0.2686322331428528,0.069912388920784
0.26997411251068115,0.07024779170751572
0.23988106846809387,0.06811262667179108
0.24477288126945496,0.07112982869148254
0.2520245313644409,0.09464718401432037
0.2588784992694855,0.10699080675840378
0.28902384638786316,0.09311766922473907
0.24306601285934448,0.08277390897274017
0.23462234437465668,0.07128246128559113
0.2599935829639435,0.08362429589033127
0.24470849335193634,0.14177492260932922
0.2611272931098938,0.06855764985084534
0.23696620762348175,0.07665334641933441
0.2838776707649231,0.07984557747840881
0.2470742166042328,0.07787055522203445
0.2658330500125885,0.07809322327375412
0.28131332993507385,0.10181280970573425
0.2488812804222107,0.07768584787845612
0.27426469326019287,0.11017046868801117
0.24843165278434753,0.08731214702129364
0.28089815378189087,0.1079888641834259
0.25824522972106934,0.09486301243305206
0.2490716576576233,0.13955286145210266
0.24658635258674622,0.08312104642391205
0.2732035219669342,0.076314277946949
0.27755576372146606,0.17999842762947083
0.26356667280197144,0.12192913889884949
0.2594028115272522,0.06818468868732452
0.2470758855342865,0.07401822507381439
0.21789997816085815,0.11681574583053589
0.23172172904014587,0.07834581285715103
0.2539083659648895,0.09064359217882156
0.26692086458206177,0.07764990627765656
0.2742305397987366,0.08843354880809784
0.2805991470813751,0.07588185369968414
0.25580283999443054,0.08596204221248627
0.28149938583374023,0.0641665905714035
0.2655489444732666,0.06841819733381271
0.25804251432418823,0.06967949867248535
0.26269492506980896,0.09336598217487335
0.21601274609565735,0.09632903337478638
0.23823213577270508,0.08723632991313934
0.24998530745506287,0.08202353119850159
0.2822401821613312,0.08022972196340561
0.2586545944213867,0.08542835712432861
0.24570880830287933,0.07566189765930176
0.23387789726257324,0.0746043398976326
0.2716679871082306,0.06381797790527344
0.2221890240907669,0.0819346159696579
0.27250954508781433,0.08853907883167267
0.25598618388175964,0.07356920838356018
0.2543773949146271,0.08045888692140579
0.22811788320541382,0.07565873116254807
0.2701374292373657,0.08380904793739319
0.27742403745651245,0.09057562053203583
0.26186347007751465,0.14344348013401031
0.26693207025527954,0.07010311633348465
0.295476496219635,0.10051143914461136
0.23668566346168518,0.13126356899738312
0.23850563168525696,0.07373178005218506
0.2627980709075928,0.07802911102771759
0.23717084527015686,0.08143237233161926
0.26056569814682007,0.08273382484912872
0.24215534329414368,0.07553379237651825
0.26056885719299316,0.11267542839050293
0.2573099732398987,0.07902687788009644
0.3126419484615326,0.08997392654418945
0.2723008692264557,0.05565894395112991
0.24211934208869934,0.09797762334346771
0.2780885100364685,0.07092040032148361
0.2338089942932129,0.08270005881786346
0.24539834260940552,0.08477994799613953
0.2316717505455017,0.0768945962190628
0.297622948884964,0.12187895178794861
0.24508154392242432,0.06868796795606613
0.2257452756166458,0.08246660232543945
0.26912564039230347,0.0821123942732811
0.26722824573516846,0.11147470772266388
0.2676236629486084,0.08761987835168839
0.2564309239387512,0.07723228633403778
0.23208919167518616,0.07671297341585159
0.2601374387741089,0.09989947825670242
0.25334298610687256,0.10598505288362503
0.26941609382629395,0.08797693997621536
0.274858295917511,0.09128677099943161
0.237407386302948,0.061442602425813675
0.269875168800354,0.07653924077749252
0.27401769161224365,0.0652371346950531
0.26809048652648926,0.09094381332397461
0.3040991723537445,0.08304636180400848
0.2502937614917755,0.07717640697956085
0.26693886518478394,0.10317438840866089
0.2348417043685913,0.07827309519052505
0.23144719004631042,0.06816726922988892
0.2551661729812622,0.08829615265130997
0.2274874746799469,0.06975458562374115
0.27660489082336426,0.1258934736251831
0.24892079830169678,0.07473132759332657
0.290961891412735,0.0896494910120964
0.25727394223213196,0.08008676022291183
0.24209000170230865,0.07481825351715088
0.2532292902469635,0.10738551616668701
0.2586432695388794,0.080154187977314
0.2792060971260071,0.069183349609375
0.2856104373931885,0.09086321294307709
0.2436031550168991,0.09513480961322784
0.27380162477493286,0.07897109538316727
0.26142069697380066,0.12646403908729553
0.20700490474700928,0.07095437496900558
0.23759764432907104,0.07457108795642853
0.2222518026828766,0.08261776715517044
0.24185986816883087,0.08610911667346954
0.23772603273391724,0.06729962676763535
0.2730456590652466,0.0902460515499115
0.26347094774246216,0.07030496001243591
0.23386922478675842,0.16180722415447235
0.2528951168060303,0.12754730880260468
0.2426411509513855,0.07353715598583221
0.2238212525844574,0.08125722408294678
0.23725277185440063,0.05734795704483986
0.2730827331542969,0.08059029281139374
0.2633513808250427,0.10452042520046234
0.28327858448028564,0.0726136863231659
0.27665647864341736,0.079868383705616
0.22764375805854797,0.08390503376722336
0.2688617706298828,0.08538711816072464
0.2835999131202698,0.0814376100897789
0.26204022765159607,0.07641401141881943
0.2987067997455597,0.08135165274143219
0.25475674867630005,0.0934598296880722
0.24577288329601288,0.086785688996315
0.26864346861839294,0.07080340385437012
0.2849147617816925,0.06957538425922394
0.2619263827800751,0.08560261130332947
0.25155964493751526,0.08262215554714203
0.24869534373283386,0.07993371784687042
0.23250210285186768,0.09799794107675552
0.2858031392097473,0.09146834909915924
0.3073369562625885,0.09052286297082901
0.28447872400283813,0.08126899600028992
0.22672951221466064,0.07157137989997864
0.25966373085975647,0.12416374683380127
0.27324792742729187,0.09663066267967224
0.22871056199073792,0.1267080456018448
0.2426941692829132,0.07134821265935898
0.2556416690349579,0.0810951218008995
0.2308993637561798,0.07352641224861145
0.26717856526374817,0.07789786159992218
0.26674753427505493,0.07101485133171082
0.2860131561756134,0.06641526520252228
0.24984833598136902,0.11229599267244339
0.2357262372970581,0.06978410482406616
0.2745968699455261,0.07266561686992645
0.26894718408584595,0.07615913450717926
0.2657954692840576,0.079300157725811
0.27034395933151245,0.06164807081222534
0.2639943063259125,0.08490262925624847
0.27180051803588867,0.07292275130748749
0.25706395506858826,0.08059408515691757
0.236038476228714,0.11165039241313934
0.31073594093322754,0.09768131375312805
0.24346718192100525,0.08196688443422318
0.25892800092697144,0.0790301114320755
0.24018728733062744,0.10498688369989395
0.28401702642440796,0.08610732108354568
0.25601816177368164,0.08739960193634033
0.30176565051078796,0.08715543150901794
0.2580174505710602,0.09443298727273941
0.2448396384716034,0.08209258317947388
0.21578377485275269,0.08398555219173431
0.2852760851383209,0.07717473059892654
0.2944115698337555,0.08376236259937286
0.24088793992996216,0.0746019035577774
0.24291656911373138,0.07279407978057861
0.26644599437713623,0.11919065564870834
0.26346224546432495,0.0689370259642601
0.26101210713386536,0.08344244211912155
0.2097082883119583,0.0868927538394928
0.26404792070388794,0.13017387688159943
0.27189821004867554,0.14963702857494354
0.24825520813465118,0.08176364749670029
0.25111544132232666,0.08016067743301392
0.27826330065727234,0.07109973579645157
0.26958900690078735,0.08539944887161255
0.3030727803707123,0.07731249928474426
0.22737336158752441,0.08017541468143463
0.2757503390312195,0.06710302829742432
0.23741023242473602,0.08876560628414154
0.31832870841026306,0.07662812620401382
0.2663319706916809,0.1033482551574707
0.22996148467063904,0.08265875279903412
0.2620109021663666,0.07936429977416992
0.26698148250579834,0.0752355307340622
0.2462887465953827,0.08196879923343658
0.24718526005744934,0.09263767302036285
0.2897607684135437,0.08764062821865082
0.24037350714206696,0.1724993884563446
0.24434024095535278,0.0792061910033226
0.2687831223011017,0.08034253865480423
0.28379085659980774,0.07626833021640778
0.23708637058734894,0.10190509259700775
0.2902028560638428,0.07846105843782425
0.26848873496055603,0.08732730150222778
0.2742149233818054,0.0835915133357048
0.26863160729408264,0.09141314774751663
0.2704673409461975,0.0864807516336441
0.29232096672058105,0.07091252505779266
0.24164876341819763,0.1272575408220291
0.28487515449523926,0.0688045471906662
0.2905784845352173,0.07580796629190445
0.2735407054424286,0.13035736978054047
0.2428901642560959,0.07907670736312866
0.24596849083900452,0.0975053608417511
0.24468466639518738,0.1411963552236557
0.24273917078971863,0.09063960611820221
0.26128897070884705,0.06991249322891235
0.2504889965057373,0.06674135476350784
0.25587719678878784,0.0660032108426094
0.2271261364221573,0.07633387297391891
0.2603614926338196,0.06439796090126038
0.24639283120632172,0.09231101721525192
0.2649628520011902,0.0958532989025116
0.25610780715942383,0.06433449685573578
0.2499500811100006,0.06464406847953796
0.24596330523490906,0.0773472711443901
0.2368212193250656,0.08432459831237793
0.2568921446800232,0.0893101692199707
0.2607751786708832,0.0688849687576294
0.264201283454895,0.10151940584182739
0.27267348766326904,0.0734454095363617
0.24156217277050018,0.09706884622573853
0.24311578273773193,0.0911543071269989
0.2788146734237671,0.07693547010421753
0.2494056075811386,0.08258868753910065
0.23256878554821014,0.07872039824724197
0.26960963010787964,0.0749201625585556
0.2773357629776001,0.07347142696380615
0.26132529973983765,0.13770268857479095
0.2616468369960785,0.0923515260219574
0.26211512088775635,0.08269615471363068
0.24115784466266632,0.08620086312294006
0.25164154171943665,0.09101755917072296
0.26130884885787964,0.1374771147966385
0.2583067715167999,0.08485862612724304
0.24749384820461273,0.07321075350046158
0.27746862173080444,0.07216007262468338
0.25324681401252747,0.07821573317050934
0.2578873038291931,0.08037099987268448
0.24882307648658752,0.07496027648448944
0.22323641180992126,0.08843735605478287
0.2986350655555725,0.13892576098442078
0.2237425446510315,0.0907944068312645
0.2329220026731491,0.10534647852182388
0.2632850706577301,0.1245158314704895
0.3055919408798218,0.09393378347158432
0.2701947093009949,0.08224684000015259
0.22498425841331482,0.08170001208782196
0.28251177072525024,0.0867781788110733
0.24192315340042114,0.08981724083423615
0.26125460863113403,0.07858148217201233
0.23449066281318665,0.07577639818191528
0.24537429213523865,0.0946032851934433
0.273273229598999,0.09257171303033829
0.3198186159133911,0.07412098348140717
0.2753060460090637,0.07347952574491501
0.2869880497455597,0.07165513932704926
0.22251605987548828,0.0694420337677002
0.29792913794517517,0.07585769146680832
0.24694329500198364,0.10076847672462463
0.2804115116596222,0.1011587530374527
0.28422999382019043,0.07405497133731842
0.2660045623779297,0.1389044225215912
0.2610475718975067,0.11308259516954422
0.25354936718940735,0.07355201244354248
0.2139900028705597,0.058033015578985214
0.2709813714027405,0.08051026612520218
0.257750928401947,0.11302287876605988
0.24791906774044037,0.07276284694671631
0.25804609060287476,0.09356281161308289
0.24474915862083435,0.08630551397800446
0.2568546533584595,0.0853922888636589
0.2532429099082947,0.07411440461874008
0.2492973804473877,0.08119538426399231
0.2543950080871582,0.09812484681606293
0.22750484943389893,0.08814990520477295
0.2595706582069397,0.07601680606603622
0.22974777221679688,0.09210816025733948
0.2383657544851303,0.0907118171453476
0.24186447262763977,0.08401559293270111
0.27281248569488525,0.07783866673707962
0.2926367223262787,0.09121201932430267
0.24842754006385803,0.07689937204122543
0.26336103677749634,0.07989920675754547
0.24511155486106873,0.09743247926235199
0.27378523349761963,0.06911058723926544
0.25400564074516296,0.08161970227956772
0.22704388201236725,0.15251308679580688
0.279658704996109,0.07409543544054031
0.28526371717453003,0.0544697605073452
0.2688768804073334,0.08036566525697708
0.2766457796096802,0.07474420964717865
0.23397508263587952,0.09371201694011688
0.28468358516693115,0.0905405580997467
0.2577352225780487,0.07747477293014526
0.2534884810447693,0.08167536556720734
0.23402053117752075,0.08306582272052765
0.2530316412448883,0.07592085748910904
0.3055035471916199,0.09189757704734802
0.2485683560371399,0.0759735107421875
0.24457520246505737,0.07324513792991638
0.22105082869529724,0.15557453036308289
0.2439408302307129,0.09892086684703827
0.2690320611000061,0.06577256321907043
0.24712364375591278,0.08577121794223785
0.21457475423812866,0.08263663202524185
0.20929443836212158,0.06986531615257263
0.300095796585083,0.06975829601287842
0.24434810876846313,0.09570958465337753
0.2641640901565552,0.06724905967712402
0.2577819228172302,0.11118204891681671
0.25008296966552734,0.08845961093902588
0.28034061193466187,0.07895611226558685
0.2239166647195816,0.12882579863071442
0.26643961668014526,0.09256083518266678
0.2709868252277374,0.07804885506629944
0.294467955827713,0.11899616569280624
0.23679447174072266,0.08173336833715439
0.26442331075668335,0.09669911861419678
0.25221747159957886,0.08257538080215454
0.2700197994709015,0.08556635677814484
0.27535513043403625,0.08301518857479095
0.27920639514923096,0.0775425136089325
0.2625950574874878,0.072116419672966
0.2604955732822418,0.06655493378639221
0.31180447340011597,0.08138813078403473
0.2660243809223175,0.07017780840396881
0.2673269212245941,0.06672245264053345
0.27621084451675415,0.09701123833656311
0.2424262911081314,0.0837760642170906
0.24725668132305145,0.07368868589401245
0.24675410985946655,0.06923668831586838
0.2571890652179718,0.0805821493268013
0.2758021950721741,0.0792756974697113
0.26866069436073303,0.0743066668510437
0.2506779134273529,0.10622632503509521
0.2118355631828308,0.06570853292942047
0.2577563524246216,0.08402115106582642
0.2593518793582916,0.0843735784292221
0.27439719438552856,0.07191529870033264
0.23181456327438354,0.10106697678565979
0.2908762991428375,0.07341139018535614
0.24580034613609314,0.08623884618282318
0.2458469122648239,0.0694914385676384
0.2786259651184082,0.13597269356250763
0.26247894763946533,0.06135519966483116
0.23585762083530426,0.10549606382846832
0.23855488002300262,0.08068963885307312
0.25093287229537964,0.08178653568029404
0.25550857186317444,0.08675001561641693
0.2623594403266907,0.07175546884536743
0.23819953203201294,0.10258259624242783
0.2531817555427551,0.07140056788921356
0.26136139035224915,0.06447000056505203
0.2738616466522217,0.09016434848308563
0.24967144429683685,0.07538174092769623
0.3006184995174408,0.0751112848520279
0.26396873593330383,0.07172200083732605
0.23840868473052979,0.07693314552307129
0.27835702896118164,0.09464272111654282
0.2748856544494629,0.0843190848827362
0.2640620470046997,0.13257190585136414
0.24481412768363953,0.08024173974990845
0.23343655467033386,0.08410516381263733
0.26776909828186035,0.061889827251434326
0.23559826612472534,0.07812711596488953
0.2990061044692993,0.07941710948944092
0.2745363116264343,0.07289738953113556
0.2590391933917999,0.08144528418779373
0.27969247102737427,0.0718797892332077
0.2795496881008148,0.08352791517972946
0.24239984154701233,0.0714704766869545
0.28016966581344604,0.11390764266252518
0.2961215078830719,0.07852131873369217
0.2541370391845703,0.09423689544200897
0.2700599431991577,0.08030000329017639
0.23481640219688416,0.09721621125936508
0.29394689202308655,0.07201950252056122
0.21673184633255005,0.08298209309577942
0.27024713158607483,0.06873229146003723
0.25673067569732666,0.06878946721553802
0.23627689480781555,0.13110844790935516
0.26344823837280273,0.1428261548280716
0.28223082423210144,0.09616932272911072
0.27337560057640076,0.1368229240179062
0.22144562005996704,0.06331127882003784
0.2624252140522003,0.08038762956857681
0.2608017325401306,0.09338480234146118
0.2515333890914917,0.087824247777462
0.2742908000946045,0.08345852792263031
0.2604876756668091,0.09124342352151871
0.22268205881118774,0.08209335803985596
0.25548070669174194,0.10314912348985672
0.2699311375617981,0.08516071736812592
0.27483928203582764,0.07662981748580933
0.23247161507606506,0.0698624700307846
0.2569369673728943,0.08244983106851578
0.2581065595149994,0.07710233330726624
0.274309903383255,0.08699597418308258
0.24250997602939606,0.0900777205824852
0.24329406023025513,0.07725294679403305
0.23783737421035767,0.09044545888900757
0.3170865774154663,0.06703029572963715
0.2969127595424652,0.07476145029067993
0.26408594846725464,0.08095994591712952
0.2667263448238373,0.07609564065933228
0.24888524413108826,0.09101688861846924
0.26305073499679565,0.07445527613162994
0.2593168020248413,0.07842029631137848
0.24280396103858948,0.07259489595890045
0.2672537863254547,0.0889945924282074
0.262944757938385,0.08766485750675201
0.2529694437980652,0.0761612206697464
0.24710926413536072,0.0752149298787117
0.2282600998878479,0.07538684457540512
0.23579120635986328,0.08551008999347687
0.22923234105110168,0.12837378680706024
0.2540956437587738,0.07919882237911224
0.27835193276405334,0.10413509607315063
0.259822815656662,0.09396018087863922
0.23993825912475586,0.07280842214822769
0.30353474617004395,0.06788336485624313
0.2932407855987549,0.12454794347286224
0.26249974966049194,0.06476140022277832
0.22778594493865967,0.12308607250452042
0.27792224287986755,0.10618603974580765
0.23863060772418976,0.11251990497112274
0.2781203091144562,0.0925082117319107
0.22426630556583405,0.07885529100894928
0.25407856702804565,0.13268893957138062
0.27596041560173035,0.12006208300590515
0.27506542205810547,0.07193420827388763
0.2693231403827667,0.07795733958482742
0.24410396814346313,0.08883680403232574
0.2766530215740204,0.08623038232326508
0.27902716398239136,0.08890653401613235
0.24634134769439697,0.08058365434408188
0.23847050964832306,0.07834622263908386
0.29129379987716675,0.11814680695533752
0.24594369530677795,0.07787752896547318
0.2830243706703186,0.06461863219738007
0.28308290243148804,0.06571626663208008
0.2937779128551483,0.0878189206123352
0.28008800745010376,0.07662142068147659
0.2951063811779022,0.09297767281532288
0.2389138638973236,0.07727552205324173
0.2385324239730835,0.081560418009758
0.2887185215950012,0.15529294312000275
0.2635164260864258,0.08334339410066605
0.2761119306087494,0.07860212028026581
0.26713916659355164,0.08760860562324524
0.2817242741584778,0.10233096778392792
0.2410992681980133,0.08426710218191147
0.2135864794254303,0.09417465329170227
0.2690088748931885,0.06829953193664551
0.27825823426246643,0.07363568246364594
0.2756825089454651,0.07574757933616638
0.24136269092559814,0.09536413103342056
0.22392922639846802,0.07395724952220917
0.2633665204048157,0.0720730870962143
0.23417562246322632,0.08406897634267807
0.264556884765625,0.05459168180823326
0.23262640833854675,0.06401215493679047
0.23432940244674683,0.08887578547000885
0.24163341522216797,0.14084362983703613
0.278393030166626,0.08513610064983368
0.2789052426815033,0.08722783625125885
0.2485051155090332,0.08766105026006699
0.2212096005678177,0.08453160524368286
0.27074939012527466,0.07698825001716614
0.22732201218605042,0.08050888776779175
0.27846360206604004,0.07528071105480194
0.24471062421798706,0.07624625414609909
0.2607188820838928,0.08574424684047699
0.24538403749465942,0.07755392789840698
0.23650474846363068,0.06142323091626167
0.29908663034439087,0.08072152733802795
0.27167102694511414,0.08596746623516083
0.23258304595947266,0.09594801813364029
0.25529882311820984,0.07502882182598114
0.214473158121109,0.07568524777889252
0.2789906859397888,0.07916925102472305
0.23595888912677765,0.06964550167322159
0.25776201486587524,0.06298904865980148
0.2559501528739929,0.09812656790018082
0.2710517346858978,0.09458377212285995
0.24046063423156738,0.07156875729560852
0.26003405451774597,0.08744564652442932
0.24787044525146484,0.07030734419822693
0.25956106185913086,0.12523388862609863
0.2585803270339966,0.06770172715187073
0.24636265635490417,0.11734915524721146
0.26110634207725525,0.07821443676948547
0.2698299288749695,0.06549045443534851
0.23943379521369934,0.07190972566604614
0.22727933526039124,0.081346295773983
0.27436530590057373,0.10717061161994934
0.22336289286613464,0.06723035126924515
0.2527516186237335,0.10529717803001404
0.24502095580101013,0.1399165838956833
0.22326231002807617,0.08351965248584747
0.22827023267745972,0.07813335955142975
0.25967293977737427,0.07692930102348328
0.2523277997970581,0.07527516782283783
0.2663889229297638,0.08090032637119293
0.24899819493293762,0.07467580586671829
0.23486745357513428,0.0865430235862732
0.2286062240600586,0.06584003567695618
0.2904772162437439,0.08038388192653656
0.24493297934532166,0.09262748062610626
0.2666037678718567,0.08985424041748047
0.258680522441864,0.0967210978269577
0.23330603539943695,0.09008903056383133
0.2922067642211914,0.09709237515926361
0.2304963320493698,0.0924486517906189
0.2545894682407379,0.07164997607469559
0.25323593616485596,0.07139122486114502
0.23672054708003998,0.07620894908905029
0.2185608446598053,0.07657437026500702
0.29094308614730835,0.08803105354309082
0.26561444997787476,0.13179737329483032
0.2196621298789978,0.08708271384239197
0.2521887421607971,0.09468625485897064
0.25674939155578613,0.07586643099784851
0.2702038288116455,0.06333409994840622
0.25355497002601624,0.06304618716239929
0.26281124353408813,0.0901898592710495
0.2508292496204376,0.09733574092388153
0.23604725301265717,0.10696984827518463
0.26232385635375977,0.08034494519233704
0.23398354649543762,0.09046339988708496
0.28750625252723694,0.06801901757717133
0.24430391192436218,0.06597918272018433
0.23851452767848969,0.09872811287641525
0.25734636187553406,0.09438803791999817
0.2932227849960327,0.05777472257614136
0.2739887833595276,0.07484164088964462
0.25157904624938965,0.06940555572509766
0.2648097276687622,0.11592306196689606
0.28262293338775635,0.07744040340185165
0.2973051071166992,0.07468993961811066
0.2779368758201599,0.07911046594381332
0.25442180037498474,0.06509595364332199
0.286670446395874,0.1230042427778244
0.265746533870697,0.07366302609443665
0.24180719256401062,0.07438305765390396
0.24357283115386963,0.13433508574962616
0.22612200677394867,0.07755789905786514
0.3316464126110077,0.0717897117137909
0.21872928738594055,0.07182489335536957
0.2772972285747528,0.09782677888870239
0.22371722757816315,0.0746922641992569
0.23830059170722961,0.06725993752479553
0.23407557606697083,0.08502197265625
0.2677183151245117,0.09745163470506668
0.28019726276397705,0.08582798391580582
0.2526560127735138,0.08346520364284515
0.2573924958705902,0.07467217743396759
0.22594568133354187,0.07378619909286499
0.23665784299373627,0.05397118628025055
0.25754672288894653,0.08148693293333054
0.2782270610332489,0.1449584811925888
0.2695697546005249,0.08991310745477676
0.27076247334480286,0.11880841851234436
0.26326388120651245,0.06271091103553772
0.2753145098686218,0.07124683260917664
0.27275511622428894,0.06733249872922897
0.2164263129234314,0.07864037901163101
0.23384736478328705,0.08997957408428192
0.26290833950042725,0.13051076233386993
0.247674360871315,0.07272964715957642
0.2337574064731598,0.09052199870347977
0.25070875883102417,0.13464559614658356
0.26599937677383423,0.07356393337249756
0.23856505751609802,0.07894924283027649
0.24973371624946594,0.09267042577266693
0.24454480409622192,0.08042050898075104
0.2241433560848236,0.05780111253261566
0.24266986548900604,0.08525737375020981
0.2456786036491394,0.07203595340251923
0.2734292447566986,0.08097188174724579
0.2307596504688263,0.08619386702775955
0.22912074625492096,0.09750013053417206
0.23478180170059204,0.09048208594322205
0.23413923382759094,0.07649587839841843
0.2316775619983673,0.07319341599941254
0.3091321885585785,0.10263586044311523
0.23172339797019958,0.07932575047016144
0.2730799615383148,0.12074850499629974
0.24865871667861938,0.07102258503437042
0.24892482161521912,0.0903908833861351
0.2882023751735687,0.12588626146316528
0.303869366645813,0.1424339860677719
0.2242983877658844,0.07388557493686676
0.24582195281982422,0.05875861644744873
0.2883383631706238,0.09344061464071274
0.2873852550983429,0.0838765949010849
0.2681684195995331,0.1318114697933197
0.23890724778175354,0.06592494249343872
0.2311989665031433,0.06621094793081284
0.27643463015556335,0.08873221278190613
0.22277238965034485,0.0964541882276535
0.22249183058738708,0.1355312168598175
0.28956910967826843,0.10953205078840256
0.26089566946029663,0.07196200639009476
0.2582162916660309,0.12832815945148468
0.2452450692653656,0.08815959095954895
0.2571239769458771,0.06482318043708801
0.25000253319740295,0.08215052634477615
0.2548765540122986,0.12475057691335678
0.26771870255470276,0.09236298501491547
0.2580525875091553,0.08654624223709106
0.2605064809322357,0.06574583053588867
0.22133547067642212,0.07406003773212433
0.28847888112068176,0.08001014590263367
0.2598869204521179,0.0759781152009964
0.26172059774398804,0.08540293574333191
0.23578564822673798,0.09955926239490509
0.23830415308475494,0.09345874935388565
0.26237884163856506,0.08961393684148788
0.26164665818214417,0.054361432790756226
0.2755724787712097,0.07330045104026794
0.25564682483673096,0.06846464425325394
0.28334054350852966,0.06546339392662048
0.23873353004455566,0.06838901340961456
0.20700272917747498,0.074452705681324
0.20986931025981903,0.0820375308394432
0.25375625491142273,0.126937136054039
0.27113601565361023,0.08741530776023865
0.24309225380420685,0.1381790190935135
0.26653924584388733,0.06648197770118713
0.2388773262500763,0.06627219915390015
0.30006155371665955,0.06513958424329758
0.31604549288749695,0.08677615225315094
0.23316162824630737,0.12311099469661713
0.25142282247543335,0.07956904172897339
0.2848087549209595,0.11800825595855713
0.24059873819351196,0.09830038249492645
0.2598208785057068,0.0882478654384613
0.2814711332321167,0.07139066606760025
0.20615676045417786,0.07438021898269653
0.20578327775001526,0.1446545571088791
0.23468485474586487,0.14388692378997803
0.23134875297546387,0.06460636854171753
0.225619375705719,0.0768653005361557
0.21674451231956482,0.0739462599158287
0.26568788290023804,0.07089906930923462
0.26420238614082336,0.07807880640029907
0.26310381293296814,0.08986237645149231
0.23841485381126404,0.07731709629297256
0.266177237033844,0.08800843358039856
0.25320011377334595,0.06508836895227432
0.25455281138420105,0.06872975081205368
0.27043673396110535,0.06059993430972099
0.24528396129608154,0.08609139174222946
0.23804731667041779,0.1228410005569458
0.27401185035705566,0.0719786211848259
0.2827144265174866,0.05893182009458542
0.2898317277431488,0.0680190846323967
0.228720560669899,0.07348406314849854
0.22481195628643036,0.08929559588432312
0.22103852033615112,0.166738823056221
0.2323121726512909,0.07321572303771973
0.3033651113510132,0.07219776511192322
0.27443286776542664,0.07581065595149994
0.2551514506340027,0.09651046991348267
0.23092108964920044,0.07036076486110687
0.31062281131744385,0.08086717128753662
0.3229793310165405,0.07566054165363312
0.26032453775405884,0.08241735398769379
0.23450440168380737,0.10914885997772217
0.24997317790985107,0.07993286848068237
0.28109049797058105,0.15435461699962616
0.25709861516952515,0.09121377021074295
0.21364760398864746,0.0691499412059784
0.2617855966091156,0.06625807285308838
0.28543621301651,0.1097937673330307
0.2397371232509613,0.08113756030797958
0.2603265941143036,0.06684787571430206
0.2795094847679138,0.07537643611431122
0.27652162313461304,0.06712038815021515
0.24098055064678192,0.0844607949256897
0.26477521657943726,0.07171577215194702
0.26393187046051025,0.07966187596321106
0.22898343205451965,0.08303380012512207
0.2584545314311981,0.0913718044757843
0.2577964961528778,0.08533987402915955
0.2692924737930298,0.08347880840301514
0.2512158453464508,0.11225152015686035
0.24916240572929382,0.07849371433258057
0.25263693928718567,0.05830499157309532
0.2591284513473511,0.09979014843702316
0.231534942984581,0.07373014837503433
0.2543714940547943,0.05264943838119507
0.30092063546180725,0.07434213161468506
0.24481351673603058,0.09224014729261398
0.2426166981458664,0.13717201352119446
0.27855098247528076,0.075614795088768
0.22963035106658936,0.08668170869350433
0.24902892112731934,0.07739053666591644
0.24356406927108765,0.08108797669410706
0.2462110072374344,0.08726988732814789
0.2827552556991577,0.10541270673274994
0.24764445424079895,0.07489243149757385
0.24398264288902283,0.07758854329586029
0.27182069420814514,0.09300385415554047
0.2991412281990051,0.0751211866736412
0.2895566523075104,0.07027187198400497
0.2567152976989746,0.07576683163642883
0.2573789060115814,0.08466155081987381
0.29831773042678833,0.06178857758641243
0.2978231608867645,0.07441000640392303
0.22727862000465393,0.08025496453046799
0.2955218553543091,0.08679208904504776
0.28899550437927246,0.07041764259338379
0.23516219854354858,0.0713377445936203
0.24814799427986145,0.07153670489788055
0.23050205409526825,0.08096819370985031
0.2468385398387909,0.1324448138475418
0.22789837419986725,0.10691484063863754
0.22871173918247223,0.09846989810466766
0.2601251006126404,0.07197129726409912
0.28735464811325073,0.088978111743927
0.25738805532455444,0.08203745633363724
0.26130884885787964,0.06607604026794434
0.2547655701637268,0.07098941504955292
0.23489221930503845,0.07630108296871185
0.28264281153678894,0.06127234175801277
0.2151380181312561,0.08505759388208389
0.27392318844795227,0.06918816268444061
0.2800777852535248,0.0855686292052269
0.27842921018600464,0.07243706285953522
0.25982263684272766,0.07820523530244827
0.3089188039302826,0.07865980267524719
0.24900583922863007,0.10592564940452576
0.22216796875,0.08248378336429596
0.23182862997055054,0.0769381895661354
0.27217933535575867,0.07710510492324829
0.27785319089889526,0.08442863821983337
0.25582191348075867,0.07547757029533386
0.23579348623752594,0.07951171696186066
0.2796447277069092,0.07744653522968292
0.2725517451763153,0.08134981989860535
0.2699291408061981,0.06990766525268555
0.2769491672515869,0.08527699112892151
0.2737765312194824,0.08300844579935074
0.26993536949157715,0.07904405891895294
0.21984924376010895,0.08198025822639465
0.2916845679283142,0.06338197737932205
0.2299979329109192,0.09758473187685013
0.2542509436607361,0.08445687592029572
0.24079817533493042,0.09213241189718246
0.2753196656703949,0.07256447523832321
0.24692462384700775,0.0650501400232315
0.2643619477748871,0.07332439720630646
0.23133742809295654,0.07398001849651337
0.2903446555137634,0.07436135411262512
0.22737592458724976,0.08663666993379593
0.3250882625579834,0.08289048075675964
0.28607067465782166,0.061791349202394485
0.24362152814865112,0.08959004282951355
0.23337292671203613,0.07099432498216629
0.23566466569900513,0.06765171140432358
0.24142266809940338,0.05958198755979538
0.2516028881072998,0.09021730720996857
0.25329792499542236,0.13136927783489227
0.27000001072883606,0.07139977812767029
0.20145650207996368,0.06981129944324493
0.24941693246364594,0.08763229846954346
0.2691168487071991,0.07899797707796097
0.30858710408210754,0.07972194999456406
0.2108476758003235,0.07750043272972107
0.28790053725242615,0.08854517340660095
0.24321502447128296,0.10180224478244781
0.25314903259277344,0.07678233087062836
0.2925063967704773,0.08894795924425125
0.2710670530796051,0.07275493443012238
0.26150962710380554,0.09080743044614792
0.22295939922332764,0.1039678156375885
0.25603118538856506,0.08156663179397583
0.2534669041633606,0.09979504346847534
0.2765272557735443,0.08829580247402191
0.26314908266067505,0.1151219829916954
0.2796785831451416,0.057301755994558334
0.2812323570251465,0.07538624107837677
0.26877492666244507,0.08647924661636353
0.25013118982315063,0.07499408721923828
0.2518533170223236,0.07334758341312408
0.2380305826663971,0.06293417513370514
0.2491132616996765,0.08518628031015396
0.2637098431587219,0.07759959250688553
0.24996809661388397,0.09366288781166077
0.2350311577320099,0.15910658240318298
0.24667567014694214,0.08567406237125397
0.23388269543647766,0.0790395438671112
0.28968560695648193,0.13011355698108673
0.247462660074234,0.07203307747840881
0.30161625146865845,0.06117858737707138
0.2958078384399414,0.0913282185792923
0.24335211515426636,0.09456928074359894
0.2678162157535553,0.06315017491579056
0.28352808952331543,0.08930961787700653
0.24161508679389954,0.06295238435268402
0.2713082432746887,0.07294095307588577
0.2492317259311676,0.11841637641191483
0.22596772015094757,0.09573720395565033
0.2577589750289917,0.08974312245845795
0.2560238540172577,0.0679035633802414
0.2697690725326538,0.07711683958768845
0.2733801603317261,0.08534159511327744
0.25496408343315125,0.08225790411233902
0.22251570224761963,0.05966338887810707
0.24556851387023926,0.08312678337097168
0.24264346063137054,0.08365759253501892
0.2865678071975708,0.06939205527305603
0.24519085884094238,0.07517038285732269
0.2688378691673279,0.14267978072166443
0.27091312408447266,0.10764455050230026
0.25116172432899475,0.07776150852441788
0.2832126319408417,0.08999261260032654
0.269237756729126,0.1231614351272583
0.2585102319717407,0.08296351879835129
0.22311437129974365,0.06633064150810242
0.22739848494529724,0.08868923783302307
0.2754341661930084,0.07969475537538528
0.24021263420581818,0.11404693126678467
0.29239392280578613,0.10556816309690475
0.2829359769821167,0.08719934523105621
0.24820072948932648,0.06898951530456543
0.2709677219390869,0.1357523798942566
0.3064352869987488,0.07536077499389648
0.2687244117259979,0.10527271032333374
0.3024575412273407,0.07694247364997864
0.24988026916980743,0.07405202090740204
0.2637486457824707,0.07365871965885162
0.19039157032966614,0.12583027780056
0.2940468192100525,0.07729123532772064
0.23528450727462769,0.07510191202163696
0.2233753800392151,0.10125839710235596
0.2851314842700958,0.09776102006435394
0.2479095607995987,0.0709017813205719
0.24285092949867249,0.07485063374042511
0.29553675651550293,0.06294572353363037
0.3018471598625183,0.0739915519952774
0.24318404495716095,0.08659514039754868
0.23226994276046753,0.07554961740970612
0.2628050446510315,0.07759265601634979
0.3076592683792114,0.09740850329399109
0.2560901343822479,0.0653846263885498
0.20290404558181763,0.06786777079105377
0.2433089166879654,0.11667217314243317
0.2506553530693054,0.12662778794765472
0.2601684629917145,0.06469094753265381
0.3188040256500244,0.06922963261604309
0.25391051173210144,0.07795286178588867
0.27227434515953064,0.07748575508594513
0.29599395394325256,0.05487041920423508
0.2414049357175827,0.07611259818077087
0.26451370120048523,0.0930311307311058
0.26876702904701233,0.06868813931941986
0.2751585841178894,0.06517566740512848
0.31045493483543396,0.08038027584552765
0.2377484142780304,0.07127498835325241
0.23641249537467957,0.07440158724784851
0.2430063784122467,0.06953983753919601
0.24158109724521637,0.07706297188997269
0.2208878993988037,0.07282424718141556
0.27874454855918884,0.1050945594906807
0.2792470157146454,0.07754772901535034
0.27218925952911377,0.0673261433839798
0.2544642388820648,0.09179843217134476
0.27284863591194153,0.15334278345108032
0.27149611711502075,0.12280426919460297
0.25004804134368896,0.06945009529590607
0.26069211959838867,0.07811129093170166
0.23608192801475525,0.07839497923851013
0.2707934081554413,0.129594624042511
0.24337822198867798,0.1279783546924591
0.27737346291542053,0.061021436005830765
0.2586205005645752,0.07823184877634048
0.25150272250175476,0.06843361258506775
0.28095123171806335,0.07596813887357712
0.32032477855682373,0.07790824770927429
0.2624175548553467,0.07260802388191223
0.24325747787952423,0.08972199261188507
0.21859511733055115,0.0757191851735115
0.2796194851398468,0.08184972405433655
0.2608269453048706,0.07163576781749725
0.24036100506782532,0.0656743273139
0.21322649717330933,0.08552205562591553
0.23792922496795654,0.17441675066947937
0.2533818483352661,0.08590120077133179
0.24649280309677124,0.1057034581899643
0.2493104636669159,0.08293788135051727
0.23914557695388794,0.0687486082315445
0.28468573093414307,0.08895593881607056
0.2677114009857178,0.0631539523601532
0.23643100261688232,0.08595581352710724
0.2812879681587219,0.07182997465133667
0.2702528238296509,0.06988292932510376
0.23515991866588593,0.07756499201059341
0.26364877820014954,0.0770733654499054
0.2813624441623688,0.07568372786045074
0.25676873326301575,0.06619531661272049
0.2682473659515381,0.07547629624605179
0.2572919726371765,0.06207163631916046
0.24091246724128723,0.06767889112234116
0.25619885325431824,0.06134617701172829
0.2727031707763672,0.142495796084404
0.20746365189552307,0.07526195049285889
0.24522580206394196,0.06323543936014175
0.2422230839729309,0.09647294878959656
0.2682099938392639,0.06371314078569412
0.28016889095306396,0.0694667249917984
0.23729664087295532,0.09119632840156555
0.25545674562454224,0.05795080587267876
0.28143367171287537,0.07094450294971466
0.28435641527175903,0.06926018744707108
0.2743132710456848,0.1287688910961151
0.24774892628192902,0.08293817192316055
0.27329739928245544,0.07762700319290161
0.22819706797599792,0.08018854260444641
0.2677305042743683,0.08915611356496811
0.26960134506225586,0.1174725592136383
0.25329089164733887,0.07003989070653915
0.2731519639492035,0.07615162432193756
0.2508290410041809,0.06083251163363457
0.25793755054473877,0.08676609396934509
0.26443642377853394,0.07199510186910629
0.2702324688434601,0.09037771821022034
0.2936345338821411,0.06749782711267471
0.21076814830303192,0.06527745723724365
0.25456973910331726,0.0643305629491806
0.2483339011669159,0.08787408471107483
0.2418954074382782,0.07575080543756485
0.28582656383514404,0.08266773819923401
0.264891117811203,0.08763198554515839
0.23747467994689941,0.09553100168704987
0.24452091753482819,0.09359480440616608
0.22211092710494995,0.06756655126810074
0.26368528604507446,0.09638745337724686
0.2840041518211365,0.12245814502239227
0.2498313933610916,0.06777175515890121
0.22313642501831055,0.08351820707321167
0.24601581692695618,0.07470499724149704
0.24850067496299744,0.0821487307548523
0.24634507298469543,0.060596149414777756
0.24195343255996704,0.06766674667596817
0.23677757382392883,0.0745428279042244
0.24621987342834473,0.07177338004112244
0.2917149066925049,0.07663916051387787
0.3042411208152771,0.07594570517539978
0.229008287191391,0.09540851414203644
0.25335773825645447,0.11711827665567398
0.2698349356651306,0.05954424664378166
0.25391408801078796,0.1462223380804062
0.28613513708114624,0.14850392937660217
0.29224634170532227,0.06051313877105713
0.29388728737831116,0.08734236657619476
0.27956798672676086,0.07745494693517685
0.24749517440795898,0.08339647203683853
0.2786761224269867,0.08517567813396454
0.24403557181358337,0.06609125435352325
0.2655736804008484,0.057408835738897324
0.22896362841129303,0.06338606774806976
0.2404177039861679,0.0773906409740448
0.26971757411956787,0.07832212001085281
0.30129218101501465,0.07237512618303299
0.23337209224700928,0.08456428349018097
0.27727043628692627,0.08442873507738113
0.26272714138031006,0.07908093929290771
0.2520460784435272,0.08299810439348221
0.24136245250701904,0.06788907945156097
0.24441882967948914,0.10557255148887634
0.21871238946914673,0.07516762614250183
0.29067516326904297,0.08280061185359955
0.24016430974006653,0.07859247922897339
0.2426043152809143,0.09573210030794144
0.25755149126052856,0.08105087280273438
0.252695769071579,0.10102613270282745
0.24536730349063873,0.0714758038520813
0.2615543007850647,0.09589676558971405
0.2176153063774109,0.06358157098293304
0.23215433955192566,0.06346204876899719
0.29907792806625366,0.0824376791715622
0.2726203203201294,0.06246985122561455
0.261493444442749,0.08131834864616394
0.28310415148735046,0.08692444860935211
0.2319805920124054,0.06832808256149292
0.24086526036262512,0.07591346651315689
0.2872525453567505,0.07230909913778305
0.28897884488105774,0.06856542825698853
0.2648719549179077,0.06724480539560318
0.2528190612792969,0.10804018378257751
0.2585400342941284,0.07561233639717102
0.2877287268638611,0.07216337323188782
0.24339869618415833,0.08444063365459442
0.25845783948898315,0.0787210762500763
0.2894511818885803,0.11325162649154663
0.2643740177154541,0.09067326039075851
0.28299564123153687,0.07742258906364441
0.26824048161506653,0.13256210088729858
0.2611667513847351,0.07608531415462494
0.2553268074989319,0.05943048372864723
0.2520645260810852,0.0676431953907013
0.2368023544549942,0.07485480606555939
0.2637144923210144,0.07105347514152527
0.24689620733261108,0.05545090138912201
0.22603003680706024,0.060255326330661774
0.26772886514663696,0.07439785450696945
0.26559194922447205,0.07145962864160538
0.24748259782791138,0.09145258367061615
0.2788724899291992,0.07140886783599854
0.26254528760910034,0.07940589636564255
0.24678026139736176,0.07765853404998779
0.283508837223053,0.06210755556821823
0.2904437184333801,0.08634782582521439
0.2295786440372467,0.07928238064050674
0.2696901261806488,0.06975561380386353
0.24872758984565735,0.08177845925092697
0.28043651580810547,0.08120086044073105
0.25577759742736816,0.06649806350469589
0.25053396821022034,0.0809566006064415
0.2482340931892395,0.08339966833591461
0.2632597088813782,0.08932828158140182
0.22112122178077698,0.08770979195833206
0.21497726440429688,0.07451528310775757
0.23544099926948547,0.1257517784833908
0.2737851142883301,0.0771501436829567
0.24179702997207642,0.10000310838222504
0.23744097352027893,0.06319074332714081
0.23839601874351501,0.08510494232177734
0.2664265036582947,0.0953473448753357
0.2278447449207306,0.10267074406147003
0.25351181626319885,0.08284055441617966
0.19858720898628235,0.059029947966337204
0.29048648476600647,0.08531852066516876
0.2562316358089447,0.0619327574968338
0.27679604291915894,0.07570582628250122
0.2130110114812851,0.07986144721508026
0.2459212988615036,0.08288781344890594
0.25766676664352417,0.08964933454990387
0.2650904357433319,0.07376863807439804
0.24349291622638702,0.08202268928289413
0.22626371681690216,0.11023057997226715
0.217126727104187,0.05873431637883186
0.2828294038772583,0.0728585422039032
0.2618624269962311,0.08839743584394455
0.25032833218574524,0.13203342258930206
0.23557429015636444,0.05709769204258919
0.26480773091316223,0.07747741043567657
0.22405162453651428,0.08199317753314972
0.23248177766799927,0.0771709606051445
0.24972495436668396,0.08297540992498398
0.26698628067970276,0.08871142566204071
0.2900272607803345,0.07310838997364044
0.3004354238510132,0.08183556795120239
0.2131623923778534,0.11973385512828827
0.281194269657135,0.08200468122959137
0.25148749351501465,0.07145816087722778
0.23543505370616913,0.11018472909927368
0.2203809767961502,0.1303156018257141
0.21717146039009094,0.0692097395658493
0.21243393421173096,0.08163399994373322
0.27170422673225403,0.0754609927535057
0.2183256894350052,0.08800572156906128
0.2624419927597046,0.0833234041929245
0.2666015625,0.0645405501127243
0.2592552900314331,0.07221738994121552
0.26011714339256287,0.06722021102905273
0.24203956127166748,0.08938585221767426
0.20476698875427246,0.07081848382949829
0.2210623174905777,0.12469525635242462
0.2405201494693756,0.08514825999736786
0.24184995889663696,0.07414580881595612
0.26892247796058655,0.06506337970495224
0.2606171667575836,0.07564335316419601
0.24977907538414001,0.07126326858997345
0.2733950912952423,0.09094912558794022
0.28051409125328064,0.05895033851265907
0.2612855136394501,0.08731232583522797
0.23705580830574036,0.05739186331629753
0.2936393618583679,0.07166746258735657
0.3007684051990509,0.07211078703403473
0.25240257382392883,0.07780522108078003
0.22219708561897278,0.11615090072154999
0.30052638053894043,0.06326740980148315
0.22443315386772156,0.07642853260040283
0.28454840183258057,0.0708036720752716
0.25553375482559204,0.06468859314918518
0.23950976133346558,0.08729290962219238
0.24708455801010132,0.0776338130235672
0.25405213236808777,0.0710562914609909
0.2663092017173767,0.07134729623794556
0.25526005029678345,0.07629676908254623
0.256840318441391,0.06891468167304993
0.2449197620153427,0.06772452592849731
0.2658942937850952,0.08438456803560257
0.22287167608737946,0.06927041709423065
0.23200386762619019,0.08225172758102417
0.27941519021987915,0.059141840785741806
0.21492214500904083,0.06365717202425003
0.28127098083496094,0.07990419864654541
0.22840890288352966,0.0760086253285408
0.2529900074005127,0.11794181168079376
0.27813053131103516,0.07564003765583038
0.2586347460746765,0.09641590714454651
0.2792673110961914,0.06780818104743958
0.26595574617385864,0.08325770497322083
0.26381540298461914,0.06721343845129013
0.2691466808319092,0.07357475161552429
0.27321234345436096,0.08011162281036377
0.2735319435596466,0.07537465542554855
0.2701829969882965,0.08673809468746185
0.23253655433654785,0.07073384523391724
0.2634141147136688,0.13342827558517456
0.19925576448440552,0.07425609230995178
0.23596477508544922,0.0530560128390789
0.21385326981544495,0.1003175899386406
0.25320005416870117,0.09059594571590424
0.2695518136024475,0.06378687918186188
0.22381353378295898,0.07278784364461899
0.2534309923648834,0.07953214645385742
0.2796984612941742,0.08580698072910309
0.26235878467559814,0.08594909310340881
0.24275153875350952,0.06858514994382858
0.23903769254684448,0.0840287059545517
0.23845909535884857,0.07988868653774261
0.21397647261619568,0.08106816560029984
0.2559850811958313,0.07738173753023148
0.2466926872730255,0.07574839890003204
0.2521025240421295,0.07241690158843994
0.25743627548217773,0.12483355402946472
0.2764526307582855,0.08202478289604187
0.22553855180740356,0.0685105100274086
0.2411140501499176,0.05834627524018288
0.25144028663635254,0.07525967061519623
0.23710070550441742,0.06685994565486908
0.22448551654815674,0.08760194480419159
0.24687206745147705,0.10935778170824051
0.2845325767993927,0.06242195889353752
0.2717658281326294,0.111155204474926
0.2875629663467407,0.07846623659133911
0.2722925841808319,0.06996459513902664
0.2629888653755188,0.08564327657222748
0.2284802347421646,0.07345068454742432
0.23098084330558777,0.0683239996433258
0.3104880452156067,0.0647009089589119
0.2485341727733612,0.0897100567817688
0.2558024525642395,0.06917011737823486
0.255555659532547,0.06685414910316467
0.27234649658203125,0.08233563601970673
0.30536794662475586,0.06836895644664764
0.2798992693424225,0.10869486629962921
0.2683473527431488,0.1343015432357788
0.22863039374351501,0.09934627264738083
0.29080069065093994,0.07996419072151184
0.23567655682563782,0.06252433359622955
0.2587209641933441,0.06426896154880524
0.2830914556980133,0.06225556507706642
0.2313307523727417,0.07302508503198624
0.2651645541191101,0.08015318214893341
0.3068486452102661,0.07245481014251709
0.2360100895166397,0.06580019742250443
0.2589806616306305,0.07217345386743546
0.2882261872291565,0.13888341188430786
0.22569188475608826,0.0695871114730835
0.28323471546173096,0.09018924087285995
0.2748773694038391,0.0810011476278305
0.2802618145942688,0.11860616505146027
0.28666070103645325,0.08867942541837692
0.27255433797836304,0.11661671102046967
0.2964240610599518,0.08160357177257538
0.24149301648139954,0.0857158750295639
0.243730366230011,0.0659220814704895
0.2211441993713379,0.0578094981610775
0.27621933817863464,0.09660553932189941
0.2503982186317444,0.07380707561969757
0.27778178453445435,0.06178015470504761
0.2517319321632385,0.10339945554733276
0.2736819386482239,0.0724770575761795
0.2162376344203949,0.0673055499792099
0.21992924809455872,0.07265283912420273
0.3167297840118408,0.14355939626693726
0.25745972990989685,0.06519368290901184
0.25506559014320374,0.0767051950097084
0.27290698885917664,0.17926353216171265
0.25814810395240784,0.06754090636968613
0.26525038480758667,0.089961938560009
0.2663111090660095,0.09290628135204315
0.25358906388282776,0.08354814350605011
0.2618981599807739,0.05185228958725929
0.25033533573150635,0.07282093167304993
0.19172582030296326,0.0921521708369255
0.26070478558540344,0.060075175017118454
0.23942601680755615,0.04848070442676544
0.2542755901813507,0.07642890512943268
0.2754739820957184,0.07496814429759979
0.28432178497314453,0.08350144326686859
0.27862709760665894,0.07082222402095795
0.26251015067100525,0.07327792793512344
0.23259463906288147,0.0856056809425354
0.2709025740623474,0.06748742610216141
0.25367555022239685,0.076632559299469
0.27230656147003174,0.07528127729892731
0.23937927186489105,0.059937894344329834
0.23810231685638428,0.08474666625261307
0.283922404050827,0.07319855690002441
0.2209605574607849,0.08015760779380798
0.27582457661628723,0.08182564377784729
0.25544166564941406,0.07152894139289856
0.285902202129364,0.1233624815940857
0.2852115035057068,0.0789778083562851
0.24616724252700806,0.11751073598861694
0.2823973298072815,0.07574301958084106
0.26901042461395264,0.09566402435302734
0.29103952646255493,0.07628689706325531
0.28041380643844604,0.062394529581069946
0.27818983793258667,0.05836307257413864
0.23432204127311707,0.072055384516716
0.23232991993427277,0.07884707301855087
0.25364410877227783,0.09007848054170609
0.2145959734916687,0.07798674702644348
0.24550816416740417,0.06810355931520462
0.2811085879802704,0.07159306108951569
0.31729164719581604,0.07088636606931686
0.279792457818985,0.09194375574588776
0.2527675926685333,0.06898734718561172
0.2530044615268707,0.07264204323291779
0.2663682699203491,0.0776563286781311
0.24254801869392395,0.0674705058336258
0.24553176760673523,0.1231384426355362
0.2548171281814575,0.07669363170862198
0.27686384320259094,0.0810202956199646
0.2641303837299347,0.08867771923542023
0.2436152696609497,0.06799422949552536
0.2126326560974121,0.06932110339403152
0.24672535061836243,0.08582483232021332
0.2594377398490906,0.0708228126168251
0.28567075729370117,0.05996781215071678
0.22901272773742676,0.07449671626091003
0.26211798191070557,0.0881926417350769
0.2207190990447998,0.07646121084690094
0.20764115452766418,0.08475670963525772
0.27867504954338074,0.06643159687519073
0.29423436522483826,0.07479341328144073
0.2379031479358673,0.12840279936790466
0.25254952907562256,0.07145045697689056
0.2793351113796234,0.07864132523536682
0.23892001807689667,0.08406105637550354
0.2455846667289734,0.08515003323554993
0.27621617913246155,0.059981562197208405
0.28120505809783936,0.09050065279006958
0.23930585384368896,0.07353070378303528
0.24065160751342773,0.12257491052150726
0.2674826383590698,0.09045566618442535
0.2755323648452759,0.07416057586669922
0.2729063034057617,0.05490158870816231
0.26624560356140137,0.09730638563632965
0.2752842605113983,0.08932198584079742
0.2679859697818756,0.06802194565534592
0.22632038593292236,0.09110231697559357
0.24884578585624695,0.10820739716291428
0.25256264209747314,0.051329296082258224
0.3204590678215027,0.07470382750034332
0.23564083874225616,0.06668700277805328
0.2635509967803955,0.07752394676208496
0.2736847698688507,0.07167933136224747
0.23284554481506348,0.10254215449094772
0.262541264295578,0.0743573009967804
0.2766587436199188,0.07413437962532043
0.2818378806114197,0.12920545041561127
0.24041810631752014,0.06645385921001434
0.26759180426597595,0.07326619327068329
0.2620875835418701,0.06686285138130188
0.2740165591239929,0.09222204983234406
0.24299822747707367,0.07409584522247314
0.27878618240356445,0.07477643340826035
0.2832280695438385,0.08928561210632324
0.2922708988189697,0.10367414355278015
0.277095764875412,0.09943116456270218
0.21825635433197021,0.06779374927282333
0.2612779438495636,0.0785408690571785
0.23330841958522797,0.07253287732601166
0.20679828524589539,0.08316445350646973
0.26754868030548096,0.06391355395317078
0.25015395879745483,0.07366244494915009
0.2404153048992157,0.0804683268070221
0.24776893854141235,0.06260918080806732
0.2743539810180664,0.05170268192887306
0.2590382695198059,0.050276439636945724
0.26853328943252563,0.056792501360177994
0.27430617809295654,0.0766562670469284
0.2455052137374878,0.08368270844221115
0.24510560929775238,0.0749063789844513
0.2795652449131012,0.08158247917890549
0.2985604703426361,0.0885649174451828
0.2738865911960602,0.0597921684384346
0.23489443957805634,0.09295909106731415
0.2613457441329956,0.06326107680797577
0.2430679202079773,0.06697957217693329
0.26458942890167236,0.1236594170331955
0.2597232758998871,0.07680074870586395
0.2815881371498108,0.07613981515169144
0.24460721015930176,0.10233994573354721
0.25664323568344116,0.0698843002319336
0.2855910658836365,0.10046511888504028
0.23533977568149567,0.08581799268722534
0.26766180992126465,0.06239334121346474
0.26949411630630493,0.08009591698646545
0.24863746762275696,0.11298829317092896
0.27344921231269836,0.0684497058391571
0.263167142868042,0.09825987368822098
0.24662663042545319,0.07021252810955048
0.27051132917404175,0.0943935364484787
0.2835901975631714,0.1077665165066719
0.2701564431190491,0.08300408720970154
0.2557397782802582,0.08149604499340057
0.28472453355789185,0.05874454602599144
0.25276443362236023,0.07366520166397095
0.24152109026908875,0.09221450984477997
0.26922178268432617,0.07547327131032944
0.27057573199272156,0.07571759819984436
0.27522584795951843,0.07052335888147354
0.29741397500038147,0.06707076728343964
0.2621173858642578,0.08632776141166687
0.2867065370082855,0.07736659049987793
0.23970311880111694,0.07236416637897491
0.20818296074867249,0.07856927812099457
0.2753470540046692,0.06278637051582336
0.30017149448394775,0.07273904979228973
0.2172551155090332,0.07732632756233215
0.24940648674964905,0.06136946380138397
0.28807559609413147,0.07883409410715103
0.2946382761001587,0.07552427053451538
0.2781616747379303,0.08761215955018997
0.2679101526737213,0.07631808519363403
0.24262741208076477,0.07300648093223572
0.23589156568050385,0.11252760142087936
0.2861747443675995,0.1377537101507187
0.2579960525035858,0.0775076150894165
0.24354448914527893,0.08721936494112015
0.241481751203537,0.11338421702384949
0.2352190911769867,0.08095359802246094
0.23033407330513,0.06163182109594345
0.28514668345451355,0.12336985766887665
0.27843207120895386,0.13960762321949005
0.25217899680137634,0.07847756147384644
0.2718198001384735,0.11274030804634094
0.2689606547355652,0.06849034130573273
0.25024813413619995,0.1226336807012558
0.23655587434768677,0.08280551433563232
0.2502894997596741,0.06262339651584625
0.27253761887550354,0.07821870595216751
0.2108074426651001,0.11674770712852478
0.27163296937942505,0.06097535043954849
0.2920358180999756,0.0833657830953598
0.24979636073112488,0.06452009081840515
0.26826682686805725,0.1163717582821846
0.24179679155349731,0.10615469515323639
0.2660931348800659,0.0701427087187767
0.2940707206726074,0.08070792257785797
0.2572498321533203,0.12929703295230865
0.294353187084198,0.10212861001491547
0.2653851807117462,0.08557672798633575
0.2763881981372833,0.07834372669458389
0.2713279724121094,0.07464827597141266
0.2289792001247406,0.07297590374946594
0.21988709270954132,0.06009541451931
0.2681094706058502,0.07770714163780212
0.25453659892082214,0.0762670636177063
0.2914755344390869,0.08003340661525726
0.2651086747646332,0.08364612609148026
0.21909202635288239,0.06912826001644135
0.24739325046539307,0.06915032863616943
0.30477476119995117,0.11813607811927795
0.24258895218372345,0.05618612840771675
0.28367459774017334,0.07501119375228882
0.23910610377788544,0.07700121402740479
0.25061947107315063,0.11725445091724396
0.2732849419116974,0.06478577852249146
0.2718132436275482,0.052810437977313995
0.24507862329483032,0.06876040995121002
0.2713449001312256,0.0662262886762619
0.23188792169094086,0.09078533947467804
0.27675068378448486,0.06843873858451843
0.2300272285938263,0.1617632359266281
0.23437102138996124,0.0766577422618866
0.2554275393486023,0.06955205649137497
0.2431662231683731,0.07872621715068817
0.26804107427597046,0.13712792098522186
0.25627774000167847,0.05951058492064476
0.283924400806427,0.04666975885629654
0.27012041211128235,0.07196662575006485
0.24071741104125977,0.0874556377530098
0.268732488155365,0.061167649924755096
0.23386730253696442,0.08078170567750931
0.26385459303855896,0.0674048587679863
0.2942129671573639,0.11937218904495239
0.26175597310066223,0.07235298305749893
0.22759504616260529,0.0649137794971466
0.220561221241951,0.07754716277122498
0.24860772490501404,0.06686057150363922
0.228022038936615,0.08645562827587128
0.2548259198665619,0.0770951583981514
0.273202121257782,0.0774046778678894
0.27391713857650757,0.056369613856077194
0.25632864236831665,0.08769896626472473
0.26533281803131104,0.08216555416584015
0.2315760999917984,0.06267033517360687
0.2515612542629242,0.06394188851118088
0.23946858942508698,0.07264060527086258
0.2709493041038513,0.0684928148984909
0.22545278072357178,0.06081971898674965
0.24415500462055206,0.06947887688875198
0.2551771402359009,0.08648290485143661
0.2739294171333313,0.0986563116312027
0.21547268331050873,0.1314394474029541
0.26650336384773254,0.0626319944858551
0.25345441699028015,0.07107068598270416
0.28736576437950134,0.07742389291524887
0.2631379961967468,0.07128980755805969
0.2747383415699005,0.06724558770656586
0.27961301803588867,0.07909062504768372
0.2847585380077362,0.077571339905262
0.2774025499820709,0.07004092633724213
0.2559633255004883,0.09477278590202332
0.24922244250774384,0.1284356415271759
0.27401071786880493,0.08810369670391083
0.2941855192184448,0.09868119657039642
0.2526127099990845,0.15357764065265656
0.2315950244665146,0.07738986611366272
0.2474232167005539,0.062058135867118835
0.23120681941509247,0.08638853579759598
0.2693386673927307,0.08137968182563782
0.2633390724658966,0.0811924934387207
0.2323388308286667,0.07266276329755783
0.2652103900909424,0.0695568323135376
0.26330292224884033,0.0678839311003685
0.20711812376976013,0.1283855140209198
0.2145097851753235,0.08720935881137848
0.24913427233695984,0.07518434524536133
0.27787482738494873,0.06077859178185463
0.2907375991344452,0.08136297017335892
0.2482919991016388,0.07558798789978027
0.23663648962974548,0.06800511479377747
0.2980431318283081,0.07354138791561127
0.29389792680740356,0.06680286675691605
0.2826189696788788,0.12913821637630463
0.27708032727241516,0.06305421143770218
0.23599384725093842,0.11936283856630325
0.2722817659378052,0.08792722970247269
0.23248887062072754,0.1277453601360321
0.23422282934188843,0.0713251531124115
0.26070407032966614,0.09341058135032654
0.25078344345092773,0.06883372366428375
0.2539021074771881,0.08545196801424026
0.2671286463737488,0.08288823068141937
0.24865278601646423,0.13117176294326782
0.22896680235862732,0.06564746052026749
0.24915984272956848,0.0628947913646698
0.2827342748641968,0.06070075184106827
0.24369114637374878,0.09129577875137329
0.22874212265014648,0.07324524223804474
0.2539679706096649,0.06250330805778503
0.26714643836021423,0.08321604132652283
0.26303860545158386,0.07822346687316895
0.306346595287323,0.077792689204216
0.25102537870407104,0.08153186738491058
0.3046424090862274,0.06863745301961899
0.27666646242141724,0.08102290332317352
0.2748408019542694,0.07841077446937561
0.2446814328432083,0.08110028505325317
0.2883787155151367,0.0849766880273819
0.3000229299068451,0.07625091075897217
0.23648345470428467,0.07672765851020813
0.2692778408527374,0.12931101024150848
0.28491777181625366,0.09239079058170319
0.24561432003974915,0.06626653671264648
0.24879537522792816,0.10387075692415237
0.2715795934200287,0.07287222146987915
0.2601388096809387,0.0745680034160614
0.28412580490112305,0.07337718456983566
0.24614858627319336,0.09907633066177368
0.2759692072868347,0.06733548641204834
0.24614939093589783,0.06788552552461624
0.2381558120250702,0.07422098517417908
0.2718126177787781,0.08574942499399185
0.2611492872238159,0.08060189336538315
0.286373496055603,0.09213636815547943
0.23541508615016937,0.07567945122718811
0.22830405831336975,0.08275660872459412
0.2936357855796814,0.07372850179672241
0.2834419310092926,0.12543517351150513
0.27034127712249756,0.063314288854599
0.22971126437187195,0.079840749502182
0.25777730345726013,0.12041158974170685
0.2537370026111603,0.06927556544542313
0.26899364590644836,0.10320350527763367
0.28719714283943176,0.08958956599235535
0.2364761233329773,0.06148820370435715
0.23256030678749084,0.07025079429149628
0.24118497967720032,0.0682811290025711
0.2751767635345459,0.11842498183250427
0.284050315618515,0.08858248591423035
0.2510925531387329,0.0684441551566124
0.24391740560531616,0.09422682225704193
0.22313037514686584,0.0769655853509903
0.26072850823402405,0.07557229697704315
0.2642632722854614,0.09946630895137787
0.29563629627227783,0.09368278086185455
0.26404428482055664,0.08285291492938995
0.30515292286872864,0.0938892811536789
0.21690958738327026,0.06806431710720062
0.29920321702957153,0.0762799084186554
0.24434280395507812,0.14737825095653534
0.24827143549919128,0.1056285873055458
0.27766862511634827,0.06501412391662598
0.2649784982204437,0.06740383803844452
0.26745590567588806,0.05575554445385933
0.2580595016479492,0.0659223422408104
0.23933027684688568,0.126559317111969
0.25772014260292053,0.08561506867408752
0.268940269947052,0.06732423603534698
0.2122499942779541,0.07555125653743744
0.2223517894744873,0.08179493993520737
0.25857028365135193,0.08790017664432526
0.24058640003204346,0.05855287238955498
0.28585389256477356,0.0883326381444931
0.2686782479286194,0.0833442211151123
0.25469252467155457,0.0896933525800705
0.29349225759506226,0.07306253165006638
0.2839222550392151,0.06066770851612091
0.21966233849525452,0.06918108463287354
0.25254565477371216,0.0787847489118576
0.24142183363437653,0.06318019330501556
0.25719785690307617,0.06156843155622482
0.2859269380569458,0.08678912371397018
0.2899104356765747,0.09543673694133759
0.20790474116802216,0.06922660768032074
0.26017940044403076,0.06664367020130157
0.2568645775318146,0.07284997403621674
0.24987974762916565,0.06937134265899658
0.278950035572052,0.06546668708324432
0.24498608708381653,0.08062092959880829
0.27404147386550903,0.12012757360935211
0.2902810275554657,0.06991764903068542
0.22543251514434814,0.09205688536167145
0.23525595664978027,0.0698712021112442
0.2973409593105316,0.07027663290500641
0.26248306035995483,0.0768260806798935
0.2537563443183899,0.09037212282419205
0.23314771056175232,0.10632514953613281
0.2603760361671448,0.08400842547416687
0.26015233993530273,0.0753641426563263
0.26809412240982056,0.06199144944548607
0.246021568775177,0.053120870143175125
0.28197768330574036,0.06586113572120667
0.22232842445373535,0.11347848922014236
0.26923495531082153,0.06676921248435974
0.2466304898262024,0.10717611014842987
0.2536933720111847,0.11856503039598465
0.2951129078865051,0.07827064394950867
0.27807536721229553,0.09930390119552612
0.26973599195480347,0.07418586313724518
0.24631288647651672,0.07868705689907074
0.2335154265165329,0.09659431874752045
0.2701641917228699,0.15361598134040833
0.21986359357833862,0.08401507884263992
0.23483708500862122,0.07178615033626556
0.2423214465379715,0.09405197203159332
0.2214074730873108,0.06345478445291519
0.2569417357444763,0.06868237257003784
0.27782392501831055,0.12166713178157806
0.24985074996948242,0.0853794664144516
0.24211440980434418,0.08424527943134308
0.2516881227493286,0.09931042045354843

